Solvatation de syst\`emes d'int\'er\^et pharmaceutique : apports de la th\'eorie de la fonctionnelle de la densit\'e mol\'eculaire

Drug development is time and cost-consuming: It takes in average 10 years and 1 billion euros to move from a therapeutic target to a new drug. To speedup this process and reduce its cost, numerical simulation are massively used. Nevertheless, they remain limited, one reason of which is the huge amount of solvent molecules to consider. The molecular density functional theory is a liquid state theory that allows the study of the solvation thermodynamics of solutes of arbitrary shape. MDFT predicts, in few seconds only, the free energy of solvation and the solvent profils. These parameters are at the heart of many others calculation used by the pharmaceutical industry. This thesis is the first step towards these applications. For that purpose, we adapted the theory as well as the associated code to this new target, then applied them to system of biological interest.

==> chapters/Applications/datas/MMPBSA/results.csv <==
-12	-71.5928	-108.8375002293	-102.8138067163	-119.6118386262	-116.9081030763	-113.2394301041	-129.8511622146	-146.040137088	1fkn	None	None	NoneNone
-12.99	-58.0851	-95.4566172447	-89.55234668	-112.7251755708	-149.6197012229	-145.716959272	-190.3429265979	-140.8015107194	1m4h	None	None	NoneNone
-10.35	-66.5679	-62.1532269705	-59.8388102322	-101.6463959778	-36.267108694	-26.0636119901	-41.3999070125	-85.1087060953	2fdp	None	None	NoneNone
-12.99	-68.749	-89.6549387599	-87.3429104806	-129.8694223751	-90.5936031337	-87.1781068119	-72.3218920417	-126.6282835578	2g94	None	Sulfure	NoneSulfure
-12.22	-73.3089	-91.8787023885	-89.2275129359	-139.222736018	-98.0791418649	-94.4821226617	-104.7692154294	-136.4067428967	2p4j	None	Sulfure	NoneSulfure
-8.25	-41.3732	-37.2374585268	-36.6284014904	-62.7438118276	-63.0662537881	-61.5352515907	-80.4566235215	-65.7269970765	2q11	None	None	NoneNone
-10.86	-46.1801	-13.708983319	-13.0832070698	-47.2644433362	-24.7962098404	-22.9785925671	-31.6534755326	-110.2910985383	2q15	None	None	NoneNone
-12.49	-56.5639	-54.8878724658	-52.9866591287	-99.4087475972	46.0985610872	47.6367286615	-134.3590676507	-89.6877196045	2qmg	Fluor	None	FluorNone
-3.68	9.7042	18.9482420464	19.1870879431	10.5647510748	32.9852153912	19.4498184294	-2.9921420178	12.2892184485	3bra	None	None	NoneNone
-4.22	1.0388	16.3825264737	16.3992456864	9.0499574472	32.4687976115	37.9718070698	63.3205220789	23.9300568071	3buf	None	None	NoneNone
-4.34	6.1773	20.0888333238	20.1246602083	8.884572313	102.8752095538	105.0463187542	49.2996864813	16.0188992453	3bug	None	None	NoneNone
-4.99	-11.0914	5.645109936	5.4922485622	-12.0462056272	53.5695390943	50.0179006114	-12.7078087609	-8.3942518678	3buh	None	None	NoneNone
-8.66	-45.0091	-41.626875867	-39.1667631317	-76.8351494889	-49.1815715773	-46.0717980032	-70.4006410337	-47.7078923951	3ckp	None	None	NoneNone
-11.61	-83.096	-105.4908513232	-103.4582727429	-161.4691641158	-113.719092462	-97.0404835005	-162.6825012707	-180.1349709372	3i25	Fluor	Sulfure	FluorSulfure
-6.58	-26.7719	-28.2322275724	-27.477474539	-48.4385904271	-33.7591216203	-32.3021616509	-31.5665162893	-55.4869328365	3kmx	Chlore	Sulfure	ChloreSulfure
-6.13	-15.2409	-13.300553234	-12.2042505685	-27.6599685392	-14.3896905226	-12.7965883921	-18.3187055221	-29.9051199675	3kmy	Chlore	None	ChloreNone
-5.05	-11.2013	-17.0523813796	-16.386001328	-30.122028843	-32.744556788	-23.7902241234	31.1252244292	-26.9047746155	3l59	Chlore	None	ChloreNone
-5.33	-23.2946	-27.0197097736	-26.4130411961	-48.0333717589	-27.6024937613	-26.8143023025	-76.284064412	-94.2166143308	3l5b	Chlore	None	ChloreNone
-11.63	-50.7414	-54.0348543518	-52.2220139964	-98.6034986625	37.8826005064	36.7218094487	-95.6656941339	-65.5090112258	3lpi	Fluor	Sulfure	FluorSulfure
-12.41	-55.2463	-52.9593631031	-51.3973109391	-98.6792446355	-39.3236508646	-31.2482710996	-97.7429687207	-100.3272813222	3lpk	Fluor	Sulfure	FluorSulfure
-6.02	-22.8883	-24.523906124	-23.604349422	-37.2639462501	11.4797243336	8.0307895863	-39.1484403745	-22.2453162702	3rsx	None	Sulfure	NoneSulfure
-6.61	-22.0252	-24.8964670202	-23.5541530811	-41.3338416261	-39.3848591096	-25.6966007739	-63.57517152	-35.7352938091	3ru1	None	None	NoneNone
-3.89	-28.0732	-23.8889743479	-22.7783409286	-32.6020726569	-25.1811306487	-24.2305239801	-41.1814172638	-39.3446923187	3udh	None	None	NoneNone
-6.05	-24.1134	-29.6862611923	-29.2348424477	-43.2073274004	-62.8882292825	-67.2734399446	-52.4530520589	-38.2154481609	3wb4	None	None	NoneNone
-6.24	-25.4226	-24.3336157065	-24.0804390561	-36.9422905895	-26.3375327792	-17.0464274004	-41.1364245343	-36.1063299513	3wb5	None	None	NoneNone
-10.35	-33.6632	-39.1327459826	-38.6908810739	-63.9082308398	-22.8697288812	-18.068926359	-68.4725759243	-85.3350962262	4b05	Fluor	None	FluorNone
-7.43	-25.5857	-30.8481133563	-30.0551449795	-45.8977933028	-80.4014715296	-73.6110826884	-68.0961309353	-60.8543233496	4dju	None	None	NoneNone
-9.17	-37.0015	-40.1881245916	-39.2924524792	-63.9222413394	-48.5644501863	-50.1097831375	-63.3012420082	-59.5465845132	4djv	None	None	NoneNone
-8.56	-29.0347	-26.3143363428	-24.9290301424	-46.0716689118	-37.3585706028	-35.2304536639	-69.220613213	-31.7385266552	4djw	None	None	NoneNone
-9.86	-30.3014	-32.073476039	-31.1109270756	-53.036980386	-40.3924786185	-39.0740492691	-81.3784344798	-38.8256495366	4djx	Chlore	None	ChloreNone
-11.28	-41.9121	-46.1551359989	-45.5819058469	-69.800879765	-50.112812506	-48.7107870928	-121.7450853635	-66.3137296742	4djy	None	None	NoneNone
-11.96	-43.1766	-51.4626597592	-50.8965949842	-76.7731594249	-61.0236610012	-59.4448896245	-75.4666723703	-58.3390331231	4frs	Chlore	Sulfure	ChloreSulfure
-8.96	-33.7834	-33.7472088469	-32.5911947072	-54.5315787714	-39.1021338492	-37.5759085698	-84.7694692844	-44.8153276966	4fs4	None	None	NoneNone
-10.5	-48.0433	-64.8040551543	-63.0771993217	-98.8037685392	-40.1885970479	-29.5838392376	-103.2224176268	-82.7318281552	4fsl	Chlore	Sulfure	ChloreSulfure
-14.69	-70.234	-71.9237077768	-71.0137049107	-116.6547672972	-80.9473057514	-77.7013900162	-187.4367487628	-123.2445255852	4gid	None	Sulfure	NoneSulfure
-11.63	-36.3648	-38.122926703	-36.7447858794	-62.7097233018	-47.4211974587	-45.8304837871	-66.2518079488	-53.9584096494	4h1e	None	Sulfure	NoneSulfure
-12.28	-32.3689	-39.4630840069	-37.3612401166	-68.6428871979	-44.9899780548	-42.4701538454	-73.0782554982	-63.6151810739	4h3f	None	Sulfure	NoneSulfure
-11.22	-29.753	-41.670751992	-39.6190657399	-68.9493418458	-50.1020121429	-46.9038655871	-86.8078495366	-65.5195147702	4h3g	None	Sulfure	NoneSulfure
-11.63	-32.9442	-37.8340641158	-36.7401499092	-60.8038739945	-38.8300515047	-37.0219880673	-69.0703304767	-84.7457866724	4h3i	None	Sulfure	NoneSulfure
-9.61	-26.2505	-37.4599579631	-35.3581140728	-62.0849699054	-43.9732855642	-41.6588688258	-110.8023674405	-66.575272762	4h3j	Chlore	Sulfure	ChloreSulfure
-9.87	-24.7446	-28.9652027133	-27.9835460781	-47.89612848	-34.867084819	-33.023194497	-18.1096567116	-49.7949533582	4ha5	None	Sulfure	NoneSulfure
-8.45	-42.2937	-39.5044619184	-37.7417792013	-68.6675458966	-55.9513903602	-51.5255758957	-34.1017677367	-53.8638772237	4r8y	None	None	NoneNone
-8.69	-46.7169	-23.6676240374	-22.2894832139	-53.1794230247	-15.6877826311	-13.7961231298	-26.5982631891	-46.716253062	4r91	None	None	NoneNone
-10.11	-40.9211	-44.0668743288	-43.4697595873	-76.2370281456	-39.4093793446	-37.398296895	-70.7220763925	-77.3142231394	4r92	None	None	NoneNone
-10.64	-49.4517	-48.8409841406	-47.6276469858	-77.9491335626	-16.2934538072	-9.2307806439	-40.808596637	-60.1885526894	4r93	None	None	NoneNone
-10.45	-35.6466	-41.2739431642	-40.2851211522	-68.8916941913	-48.3867739658	-46.4091299417	-45.9362150664	-94.8924584981	4r95	None	None	NoneNone


==> chapters/BDD/datas/ions/MD/polarisation/Br.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0
1.95 0
2.05 0
2.15 0
2.25 0
2.35 0
2.45 0
2.55 0
2.65 0
2.75 0
2.85 -0.00035926404
2.95 -0.028502198
3.05 -0.35441996
3.15 -1.2830228
3.25 -1.9870627
3.35 -1.8300073
3.45 -1.2961259
3.55 -0.81143207
3.65 -0.50325605
3.75 -0.32925064
3.85 -0.24576078
3.95 -0.19991856
4.05 -0.18180629
4.15 -0.16368989
4.25 -0.13467117
4.35 -0.12681565
4.45 -0.12740612
4.55 -0.10734902
4.65 -0.098271674
4.75 -0.083421109
4.85 -0.075788264
4.95 -0.074523617
5.05 -0.10638659
5.15 -0.14622243
5.25 -0.16819677
5.35 -0.19658052
5.45 -0.2151238
5.55 -0.22462822
5.65 -0.21952
5.75 -0.23275104
5.85 -0.20991123
5.95 -0.18197823
6.05 -0.15483195
6.15 -0.13346839
6.25 -0.11679336
6.35 -0.11108126
6.45 -0.10583987
6.55 -0.10336964
6.65 -0.10881301
6.75 -0.089078113
6.85 -0.079717539
6.95 -0.078059251
7.05 -0.075092364
7.15 -0.075294562
7.25 -0.08104584
7.35 -0.070415389
7.45 -0.071950815
7.55 -0.086951106
7.65 -0.082930897
7.75 -0.081881515
7.85 -0.087452506
7.95 -0.087486335
8.05 -0.092441162
8.15 -0.090351332
8.25 -0.080524807
8.35 -0.070718257
8.45 -0.071966246
8.55 -0.06757823
8.65 -0.056775118
8.75 -0.051571754
8.85 -0.047174553
8.95 -0.0445446
9.05 -0.042277038
9.15 -0.043521895
9.25 -0.042489336
9.35 -0.041168089
9.45 -0.040257848
9.55 -0.033307915
9.65 -0.034958344
9.75 -0.032147307
9.85 -0.036011903
9.95 -0.041056548
10.05 -0.040142447
10.15 -0.050817581
10.25 -0.048930479
10.35 -0.054824747
10.45 -0.044374304
10.55 -0.044537723
10.65 -0.048250522
10.75 -0.036665123
10.85 -0.032139893
10.95 -0.032159923
11.05 -0.035007986
11.15 -0.029005767
11.25 -0.030971003
11.35 -0.035584829
11.45 -0.034244434
11.55 -0.026954937
11.65 -0.022027417
11.75 -0.019167047
11.85 -0.023155246
11.95 -0.028276476
12.05 -0.028182572
12.15 -0.028155455
12.25 -0.026535749
12.35 -0.023279353
12.45 -0.023085739
12.55 -0.026887984
12.65 -0.025826309
12.75 -0.028541725
12.85 -0.019424988
12.95 -0.020039677
13.05 -0.018524292
13.15 -0.017075009
13.25 -0.016617402
13.35 -0.016459438
13.45 -0.011716418
13.55 -0.010156071
13.65 -0.013316338
13.75 -0.015032107
13.85 -0.011248462
13.95 -0.0087397585
14.05 -0.012810354
14.15 -0.01377159
14.25 -0.015442366
14.35 -0.015348344
14.45 -0.017229479
14.55 -0.015427821
14.65 -0.018583063
14.75 -0.014898267
14.85 -0.017493714
14.95 -0.017772928
15.05 -0.019105007
15.15 -0.01348837
15.25 -0.014313777
15.35 -0.011303134
15.45 -0.010408512
15.55 -0.011360204


==> chapters/BDD/datas/ions/MD/polarisation/Cl.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0
1.95 0
2.05 0
2.15 0
2.25 0
2.35 0
2.45 0
2.55 0
2.65 0
2.75 -0.0010611353
2.85 -0.072436611
2.95 -0.70397635
3.05 -1.9116798
3.15 -2.3261774
3.25 -1.8238781
3.35 -1.1580397
3.45 -0.65718529
3.55 -0.39360784
3.65 -0.25254981
3.75 -0.18643126
3.85 -0.16649554
3.95 -0.15709668
4.05 -0.14715146
4.15 -0.14203024
4.25 -0.14380587
4.35 -0.11753066
4.45 -0.11433395
4.55 -0.10658552
4.65 -0.098878983
4.75 -0.10096218
4.85 -0.1157345
4.95 -0.13138646
5.05 -0.16465749
5.15 -0.19352833
5.25 -0.21857021
5.35 -0.22819414
5.45 -0.23461315
5.55 -0.23091241
5.65 -0.22674922
5.75 -0.21616904
5.85 -0.18528978
5.95 -0.16056781
6.05 -0.13945505
6.15 -0.121934
6.25 -0.11918389
6.35 -0.11150945
6.45 -0.10219828
6.55 -0.094283634
6.65 -0.091777297
6.75 -0.078601161
6.85 -0.078494464
6.95 -0.07607064
7.05 -0.071322578
7.15 -0.08065066
7.25 -0.081115236
7.35 -0.073768932
7.45 -0.071860997
7.55 -0.079163389
7.65 -0.089886821
7.75 -0.084938306
7.85 -0.082588772
7.95 -0.082061243
8.05 -0.078575363
8.15 -0.068791342
8.25 -0.069616908
8.35 -0.069042378
8.45 -0.063349777
8.55 -0.060858662
8.65 -0.056599616
8.75 -0.052164113
8.85 -0.052153124
8.95 -0.048179996
9.05 -0.049941773
9.15 -0.047874375
9.25 -0.051490254
9.35 -0.047145807
9.45 -0.047132235
9.55 -0.047244873
9.65 -0.052321311
9.75 -0.051458203
9.85 -0.044506081
9.95 -0.041218662
10.05 -0.043816493
10.15 -0.053082409
10.25 -0.046629775
10.35 -0.043066858
10.45 -0.042602851
10.55 -0.040934942
10.65 -0.034909537
10.75 -0.033989521
10.85 -0.033408219
10.95 -0.026329074
11.05 -0.022600445
11.15 -0.025868316
11.25 -0.025401833
11.35 -0.030707984
11.45 -0.028420172
11.55 -0.025883995
11.65 -0.02285788
11.75 -0.02638155
11.85 -0.024122429
11.95 -0.025657432
12.05 -0.029709938
12.15 -0.030151968
12.25 -0.027398667
12.35 -0.031000075
12.45 -0.02824728
12.55 -0.024278699
12.65 -0.025533778
12.75 -0.021967255
12.85 -0.021419031
12.95 -0.018401847
13.05 -0.018754185
13.15 -0.017958854
13.25 -0.017824542
13.35 -0.019183576
13.45 -0.019548648
13.55 -0.018480394
13.65 -0.016331862
13.75 -0.016239872
13.85 -0.013343366
13.95 -0.012091832
14.05 -0.013230427
14.15 -0.01489139
14.25 -0.019074525
14.35 -0.012693649
14.45 -0.011464579
14.55 -0.014516349
14.65 -0.011201278
14.75 -0.0097628412
14.85 -0.011710996
14.95 -0.011553219
15.05 -0.011180106
15.15 -0.01051597
15.25 -0.009749555
15.35 -0.010334029
15.45 -0.0086190873
15.55 -0.0084497548


==> chapters/BDD/datas/ions/MD/polarisation/Cs.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0
1.95 0
2.05 0
2.15 0
2.25 0
2.35 0
2.45 0
2.55 0
2.65 0.00037681746
2.75 0.038412185
2.85 0.44133691
2.95 1.4112502
3.05 2.058048
3.15 1.8982484
3.25 1.3731161
3.35 0.91129959
3.45 0.60437046
3.55 0.40785427
3.65 0.28154474
3.75 0.19311714
3.85 0.13755366
3.95 0.10314229
4.05 0.080471367
4.15 0.068070904
4.25 0.06522252
4.35 0.075978119
4.45 0.081135311
4.55 0.094837808
4.65 0.12346142
4.75 0.15178827
4.85 0.17114455
4.95 0.19899751
5.05 0.22069866
5.15 0.23271767
5.25 0.23989589
5.35 0.24278422
5.45 0.24048273
5.55 0.23139134
5.65 0.21458754
5.75 0.1950592
5.85 0.16030178
5.95 0.13917733
6.05 0.11408664
6.15 0.09671028
6.25 0.08317384
6.35 0.081084778
6.45 0.070532209
6.55 0.065169593
6.65 0.070529574
6.75 0.075966648
6.85 0.075713159
6.95 0.083238419
7.05 0.088509261
7.15 0.091048951
7.25 0.095177204
7.35 0.097273356
7.45 0.09409737
7.55 0.0927061
7.65 0.093333826
7.75 0.090802124
7.85 0.088576185
7.95 0.08287504
8.05 0.077466058
8.15 0.073803247
8.25 0.068646907
8.35 0.065254576
8.45 0.060015318
8.55 0.056560958
8.65 0.05020088
8.75 0.04638898
8.85 0.047177462
8.95 0.043531742
9.05 0.048277493
9.15 0.04410518
9.25 0.046819897
9.35 0.045790404
9.45 0.045288076
9.55 0.045528099
9.65 0.045233564
9.75 0.047503133
9.85 0.045005205
9.95 0.04718164
10.05 0.047845867
10.15 0.043603612
10.25 0.039309079
10.35 0.038801909
10.45 0.037382338
10.55 0.040057751
10.65 0.041221528
10.75 0.037351872
10.85 0.033249401
10.95 0.03451208
11.05 0.032506009
11.15 0.032008662
11.25 0.03021016
11.35 0.027097963
11.45 0.026051389
11.55 0.025336911
11.65 0.023523113
11.75 0.021835739
11.85 0.023162608
11.95 0.024156798
12.05 0.02244468
12.15 0.022485715
12.25 0.022489964
12.35 0.023417727
12.45 0.025117786
12.55 0.022203547
12.65 0.023906198
12.75 0.02355351
12.85 0.020458467
12.95 0.022172601
13.05 0.025336432
13.15 0.024761218
13.25 0.021301755
13.35 0.018622655
13.45 0.019307262
13.55 0.019247237
13.65 0.018520923
13.75 0.014275292
13.85 0.013449733
13.95 0.012622042
14.05 0.011722036
14.15 0.014716308
14.25 0.013517773
14.35 0.012677274
14.45 0.010529592
14.55 0.01287405
14.65 0.010223167
14.75 0.01191527
14.85 0.01275429
14.95 0.012228591
15.05 0.014716182
15.15 0.012286114
15.25 0.0099317193
15.35 0.0083296585
15.45 0.012136657
15.55 0.012157692


==> chapters/BDD/datas/ions/MD/polarisation/F.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0
1.95 0
2.05 0
2.15 0
2.25 0
2.35 -0.00020549122
2.45 -0.1154879
2.55 -1.7048495
2.65 -4.1239238
2.75 -3.4406938
2.85 -1.6793199
2.95 -0.68591565
3.05 -0.28894541
3.15 -0.15634227
3.25 -0.10682514
3.35 -0.09607896
3.45 -0.11630537
3.55 -0.12467738
3.65 -0.13975786
3.75 -0.1719689
3.85 -0.18764005
3.95 -0.18504455
4.05 -0.182681
4.15 -0.16638676
4.25 -0.15780522
4.35 -0.16333019
4.45 -0.18433261
4.55 -0.21055554
4.65 -0.25665949
4.75 -0.28920036
4.85 -0.31484884
4.95 -0.32497021
5.05 -0.30570531
5.15 -0.28221258
5.25 -0.25446554
5.35 -0.21079716
5.45 -0.18021408
5.55 -0.14436269
5.65 -0.12745471
5.75 -0.11983853
5.85 -0.11368741
5.95 -0.11224269
6.05 -0.11322231
6.15 -0.11450373
6.25 -0.10647385
6.35 -0.10775829
6.45 -0.098102711
6.55 -0.089926734
6.65 -0.087770403
6.75 -0.090978161
6.85 -0.088921696
6.95 -0.089398525
7.05 -0.083266348
7.15 -0.090245021
7.25 -0.092035158
7.35 -0.090118014
7.45 -0.092800282
7.55 -0.08927185
7.65 -0.08634099
7.75 -0.082572498
7.85 -0.086233119
7.95 -0.085036707
8.05 -0.075829722
8.15 -0.079503607
8.25 -0.073903132
8.35 -0.070727558
8.45 -0.065793948
8.55 -0.06069788
8.65 -0.062052116
8.75 -0.059498459
8.85 -0.053628428
8.95 -0.049083152
9.05 -0.046496131
9.15 -0.047489521
9.25 -0.048525948
9.35 -0.045780028
9.45 -0.045649524
9.55 -0.045404209
9.65 -0.04683048
9.75 -0.046461433
9.85 -0.0398116
9.95 -0.036753983
10.05 -0.039754818
10.15 -0.040626055
10.25 -0.041276894
10.35 -0.037557748
10.45 -0.037900871
10.55 -0.033387088
10.65 -0.038913441
10.75 -0.038775023
10.85 -0.033662298
10.95 -0.03343426
11.05 -0.035475343
11.15 -0.03473233
11.25 -0.031177873
11.35 -0.026323197
11.45 -0.028279203
11.55 -0.031919856
11.65 -0.02374508
11.75 -0.028027828
11.85 -0.026128663
11.95 -0.030604326
12.05 -0.026798118
12.15 -0.030056426
12.25 -0.029343002
12.35 -0.028271316
12.45 -0.025685336
12.55 -0.022117677
12.65 -0.025516808
12.75 -0.02397824
12.85 -0.023908886
12.95 -0.020492093
13.05 -0.014820766
13.15 -0.019507867
13.25 -0.015121923
13.35 -0.014545106
13.45 -0.014824307
13.55 -0.012168389
13.65 -0.017468856
13.75 -0.017239697
13.85 -0.018790117
13.95 -0.018436717
14.05 -0.013525257
14.15 -0.013666736
14.25 -0.015019632
14.35 -0.016794177
14.45 -0.0158855
14.55 -0.0152582
14.65 -0.012477086
14.75 -0.012838284
14.85 -0.013987766
14.95 -0.012929392
15.05 -0.012428186
15.15 -0.013185709
15.25 -0.014560897
15.35 -0.0093580431
15.45 -0.0091782082
15.55 -0.0060227047


==> chapters/BDD/datas/ions/MD/polarisation/I.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0
1.95 0
2.05 0
2.15 0
2.25 0
2.35 0
2.45 0
2.55 0
2.65 0
2.75 0
2.85 0
2.95 0
3.05 -0.00031369225
3.15 -0.031712858
3.25 -0.3150651
3.35 -0.99535115
3.45 -1.5281987
3.55 -1.4933499
3.65 -1.1606777
3.75 -0.83725463
3.85 -0.55893351
3.95 -0.38892709
4.05 -0.30972153
4.15 -0.23142218
4.25 -0.1838114
4.35 -0.16206649
4.45 -0.14131949
4.55 -0.1210804
4.65 -0.11360062
4.75 -0.10077356
4.85 -0.072283664
4.95 -0.085897177
5.05 -0.083759059
5.15 -0.11404946
5.25 -0.1106019
5.35 -0.12712569
5.45 -0.1341208
5.55 -0.1313601
5.65 -0.15808304
5.75 -0.1603772
5.85 -0.17278364
5.95 -0.19334628
6.05 -0.18295482
6.15 -0.16876592
6.25 -0.15398347
6.35 -0.1679939
6.45 -0.13583767
6.55 -0.11555045
6.65 -0.11091361
6.75 -0.090684615
6.85 -0.086672482
6.95 -0.077067463
7.05 -0.077563151
7.15 -0.087305351
7.25 -0.069826742
7.35 -0.060512311
7.45 -0.061023685
7.55 -0.053214998
7.65 -0.059000692
7.75 -0.064281686
7.85 -0.06491556
7.95 -0.070776283
8.05 -0.075873502
8.15 -0.071841006
8.25 -0.072450175
8.35 -0.074104893
8.45 -0.071400897
8.55 -0.066759907
8.65 -0.07064633
8.75 -0.064403551
8.85 -0.059941551
8.95 -0.059192436
9.05 -0.051680182
9.15 -0.055009421
9.25 -0.051319728
9.35 -0.054531029
9.45 -0.043438392
9.55 -0.048506051
9.65 -0.049179838
9.75 -0.051373786
9.85 -0.042591194
9.95 -0.04057512
10.05 -0.045860573
10.15 -0.0296847
10.25 -0.025990556
10.35 -0.027542903
10.45 -0.026388092
10.55 -0.034686333
10.65 -0.041812117
10.75 -0.035352047
10.85 -0.039863465
10.95 -0.031253353
11.05 -0.035233034
11.15 -0.034022949
11.25 -0.035403666
11.35 -0.029174237
11.45 -0.026162807
11.55 -0.026479165
11.65 -0.02130177
11.75 -0.028576196
11.85 -0.023486011
11.95 -0.027179815
12.05 -0.022084834
12.15 -0.027461946
12.25 -0.033058276
12.35 -0.031684856
12.45 -0.032014107
12.55 -0.02279959
12.65 -0.020322167
12.75 -0.013597709
12.85 -0.014933236
12.95 -0.018917339
13.05 -0.024148834
13.15 -0.021154617
13.25 -0.020735393
13.35 -0.024051274
13.45 -0.019881348
13.55 -0.01725393
13.65 -0.015203569
13.75 -0.013506645
13.85 -0.013569654
13.95 -0.013890643
14.05 -0.012815282
14.15 -0.014612047
14.25 -0.016559677
14.35 -0.014897235
14.45 -0.014596259
14.55 -0.014327392
14.65 -0.012420434
14.75 -0.011081208
14.85 -0.011772749
14.95 -0.0071646604
15.05 -0.0086855583
15.15 -0.010143559
15.25 -0.0065582592
15.35 -0.011755177
15.45 -0.0075264839
15.55 -0.0076069918


==> chapters/BDD/datas/ions/MD/polarisation/K.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0
1.95 0
2.05 0
2.15 0
2.25 0
2.35 0.0031344246
2.45 0.23444783
2.55 1.8861128
2.65 3.6695948
2.75 3.2669948
2.85 1.994139
2.95 1.0494723
3.05 0.54458563
3.15 0.30756811
3.25 0.18880387
3.35 0.11743904
3.45 0.081906943
3.55 0.058439715
3.65 0.04370414
3.75 0.03993849
3.85 0.028646021
3.95 0.038497281
4.05 0.050647062
4.15 0.073157921
4.25 0.11541781
4.35 0.15834186
4.45 0.19854979
4.55 0.24823362
4.65 0.27930334
4.75 0.31291438
4.85 0.33166497
4.95 0.33998678
5.05 0.33194517
5.15 0.30877247
5.25 0.27275668
5.35 0.2349429
5.45 0.19622648
5.55 0.16508192
5.65 0.12850975
5.75 0.097654498
5.85 0.084767149
5.95 0.075107027
6.05 0.068321668
6.15 0.07520247
6.25 0.079371617
6.35 0.086395879
6.45 0.086961392
6.55 0.091599414
6.65 0.10160511
6.75 0.10743556
6.85 0.10720571
6.95 0.10336122
7.05 0.10703638
7.15 0.10748552
7.25 0.10652703
7.35 0.10121199
7.45 0.095440833
7.55 0.091619162
7.65 0.084693384
7.75 0.078586705
7.85 0.071768859
7.95 0.06598039
8.05 0.064005642
8.15 0.056057419
8.25 0.055288387
8.35 0.055228371
8.45 0.052927352
8.55 0.053939219
8.65 0.055437807
8.75 0.057659256
8.85 0.059313937
8.95 0.059486893
9.05 0.057456585
9.15 0.056616844
9.25 0.055466486
9.35 0.054236062
9.45 0.050031818
9.55 0.049288718
9.65 0.043920983
9.75 0.042317402
9.85 0.043580872
9.95 0.044101549
10.05 0.040761027
10.15 0.039747655
10.25 0.037533
10.35 0.0361655
10.45 0.038189405
10.55 0.036062667
10.65 0.033225715
10.75 0.032590893
10.85 0.031510269
10.95 0.033457237
11.05 0.032822254
11.15 0.031526836
11.25 0.029498613
11.35 0.029895787
11.45 0.02837463
11.55 0.029700372
11.65 0.028306991
11.75 0.026271789
11.85 0.025549866
11.95 0.025949889
12.05 0.025153354
12.15 0.023235387
12.25 0.025848284
12.35 0.026768737
12.45 0.025153343
12.55 0.022001935
12.65 0.022173876
12.75 0.021733064
12.85 0.023770577
12.95 0.020454987
13.05 0.019732769
13.15 0.01880394
13.25 0.017669715
13.35 0.018475123
13.45 0.01533708
13.55 0.014139371
13.65 0.014227951
13.75 0.014363728
13.85 0.013397628
13.95 0.016884185
14.05 0.015071177
14.15 0.014797289
14.25 0.014926167
14.35 0.016818726
14.45 0.015241367
14.55 0.015523094
14.65 0.013303044
14.75 0.01360282
14.85 0.015143526
14.95 0.012816051
15.05 0.012640425
15.15 0.011585773
15.25 0.010953171
15.35 0.010609415
15.45 0.010336455
15.55 0.01024597


==> chapters/BDD/datas/ions/MD/polarisation/Li.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0.25190818
1.95 5.520527
2.05 8.8249026
2.15 4.029155
2.25 1.2805605
2.35 0.43363712
2.45 0.18033563
2.55 0.0900762
2.65 0.052128015
2.75 0.042546482
2.85 0.035458848
2.95 0.032344136
3.05 0.034082804
3.15 0.034648911
3.25 0.036056864
3.35 0.047643949
3.45 0.064075781
3.55 0.091147552
3.65 0.13526966
3.75 0.19245074
3.85 0.28108055
3.95 0.36876025
4.05 0.46427947
4.15 0.53955459
4.25 0.57685482
4.35 0.57744047
4.45 0.53075303
4.55 0.44609218
4.65 0.3506418
4.75 0.25810282
4.85 0.18231467
4.95 0.13722175
5.05 0.10673186
5.15 0.088670542
5.25 0.082720972
5.35 0.081442349
5.45 0.085911859
5.55 0.092395553
5.65 0.098004565
5.75 0.1048802
5.85 0.10957664
5.95 0.11588558
6.05 0.12478363
6.15 0.13382489
6.25 0.13656806
6.35 0.13882053
6.45 0.13774795
6.55 0.13411342
6.65 0.12885022
6.75 0.12210352
6.85 0.11494873
6.95 0.10590082
7.05 0.090380149
7.15 0.086917886
7.25 0.077644705
7.35 0.066303116
7.45 0.065816018
7.55 0.064305266
7.65 0.062378746
7.75 0.061392794
7.85 0.064057604
7.95 0.065766514
8.05 0.064497221
8.15 0.067501339
8.25 0.072592752
8.35 0.074627354
8.45 0.071738895
8.55 0.068080611
8.65 0.064547239
8.75 0.062846071
8.85 0.063057938
8.95 0.062394199
9.05 0.058769942
9.15 0.055851436
9.25 0.051311026
9.35 0.048709155
9.45 0.04582145
9.55 0.044866677
9.65 0.043900349
9.75 0.041646313
9.85 0.039892616
9.95 0.039108744
10.05 0.037455069
10.15 0.038703377
10.25 0.03920416
10.35 0.037972879
10.45 0.03486344
10.55 0.036267706
10.65 0.036928573
10.75 0.035747377
10.85 0.035040649
10.95 0.036019139
11.05 0.03607153
11.15 0.033777891
11.25 0.033348129
11.35 0.030725557
11.45 0.030106873
11.55 0.02953208
11.65 0.026735174
11.75 0.025291358
11.85 0.025601359
11.95 0.025049212
12.05 0.021695978
12.15 0.022872425
12.25 0.021650496
12.35 0.023175938
12.45 0.023200177
12.55 0.023052587
12.65 0.021097533
12.75 0.023792393
12.85 0.023842233
12.95 0.021129671
13.05 0.018264356
13.15 0.020197373
13.25 0.018894731
13.35 0.015982027
13.45 0.016599913
13.55 0.018455917
13.65 0.01806039
13.75 0.016736346
13.85 0.017053315
13.95 0.015310198
14.05 0.013070743
14.15 0.014380597
14.25 0.012377645
14.35 0.011871296
14.45 0.012004932
14.55 0.012309497
14.65 0.012302465
14.75 0.011443704
14.85 0.010956936
14.95 0.010710622
15.05 0.0094881323
15.15 0.0096587153
15.25 0.0095804369
15.35 0.0098076015
15.45 0.012073037
15.55 0.01138383


==> chapters/BDD/datas/ions/MD/polarisation/Na.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0
1.95 0
2.05 0
2.15 0.0034292962
2.25 0.41966906
2.35 3.3735184
2.45 5.5355446
2.55 3.8688633
2.65 1.833258
2.75 0.77434903
2.85 0.34125562
2.95 0.16743973
3.05 0.092367234
3.15 0.058569408
3.25 0.037413425
3.35 0.022387309
3.45 0.016340216
3.55 0.0073860452
3.65 0.0039794868
3.75 0.017590998
3.85 0.031821252
3.95 0.057342444
4.05 0.10809371
4.15 0.16880556
4.25 0.23451532
4.35 0.29127907
4.45 0.35797429
4.55 0.40170351
4.65 0.42539205
4.75 0.43559935
4.85 0.41680114
4.95 0.38182502
5.05 0.32064093
5.15 0.24846758
5.25 0.18735706
5.35 0.14135315
5.45 0.10756978
5.55 0.091606781
5.65 0.078556294
5.75 0.072868857
5.85 0.065847784
5.95 0.067205657
6.05 0.071981922
6.15 0.076892293
6.25 0.086379593
6.35 0.089801163
6.45 0.095223131
6.55 0.1053741
6.65 0.11316434
6.75 0.11596173
6.85 0.12111075
6.95 0.12100347
7.05 0.1198246
7.15 0.11382429
7.25 0.10389836
7.35 0.10201425
7.45 0.089981345
7.55 0.083638736
7.65 0.077372905
7.75 0.069759535
7.85 0.060241499
7.95 0.058344603
8.05 0.0582556
8.15 0.055525049
8.25 0.058276032
8.35 0.053420542
8.45 0.055101785
8.55 0.057745911
8.65 0.060846243
8.75 0.064332456
8.85 0.063213902
8.95 0.059519902
9.05 0.063142611
9.15 0.059658722
9.25 0.059554306
9.35 0.053631331
9.45 0.050727625
9.55 0.047757045
9.65 0.03950335
9.75 0.041217419
9.85 0.040270045
9.95 0.038569468
10.05 0.036998103
10.15 0.035106506
10.25 0.035476677
10.35 0.039049033
10.45 0.037548721
10.55 0.03697213
10.65 0.038826013
10.75 0.036377613
10.85 0.035911969
10.95 0.034452355
11.05 0.03594079
11.15 0.031006337
11.25 0.029690333
11.35 0.028807957
11.45 0.028452025
11.55 0.028480571
11.65 0.02478071
11.75 0.022941287
11.85 0.022454317
11.95 0.026335621
12.05 0.026197807
12.15 0.02475554
12.25 0.024316879
12.35 0.024421337
12.45 0.026670874
12.55 0.028718044
12.65 0.02599807
12.75 0.023609291
12.85 0.024109911
12.95 0.020102306
13.05 0.021964659
13.15 0.01806296
13.25 0.017074403
13.35 0.015910117
13.45 0.016099238
13.55 0.015856291
13.65 0.017177385
13.75 0.017258404
13.85 0.015760722
13.95 0.015562074
14.05 0.014707371
14.15 0.013783328
14.25 0.013981811
14.35 0.013180161
14.45 0.013462413
14.55 0.012255498
14.65 0.011785193
14.75 0.012792328
14.85 0.01111554
14.95 0.010499365
15.05 0.011057228
15.15 0.0099542509
15.25 0.010509013
15.35 0.012060891
15.45 0.011649007
15.55 0.011574237


==> chapters/BDD/datas/ions/MD/rdf/Br.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0
1.95 0
2.05 0
2.15 0
2.25 0
2.35 0
2.45 0
2.55 0
2.65 0
2.75 0
2.85 0.00059877339
2.95 0.04806253
3.05 0.59235553
3.15 2.1561803
3.25 3.3408182
3.35 3.0873546
3.45 2.1999817
3.55 1.3904641
3.65 0.87815635
3.75 0.60351089
3.85 0.49677145
3.95 0.47053414
4.05 0.50866621
4.15 0.55984682
4.25 0.61512803
4.35 0.72069533
4.45 0.85948478
4.55 0.96213575
4.65 1.0573933
4.75 1.1616443
4.85 1.2032459
4.95 1.2454346
5.05 1.2721193
5.15 1.2722488
5.25 1.2223028
5.35 1.217987
5.45 1.1746827
5.55 1.0841807
5.65 1.0619871
5.75 1.0193385
5.85 0.97085988
5.95 0.90140801
6.05 0.86295308
6.15 0.8343462
6.25 0.8381158
6.35 0.83460211
6.45 0.86445342
6.55 0.88961262
6.65 0.92778104
6.75 0.94031048
6.85 0.96633287
6.95 1.0104658
7.05 1.0352843
7.15 1.0674618
7.25 1.077126
7.35 1.07759
7.45 1.0923625
7.55 1.0913469
7.65 1.0485411
7.75 1.0670023
7.85 1.0300067
7.95 1.0148384
8.05 0.99983856
8.15 0.99496663
8.25 0.97810237
8.35 0.97448614
8.45 0.97618121
8.55 0.9721086
8.65 0.96425725
8.75 0.97067461
8.85 0.98186658
8.95 0.99723681
9.05 0.99313479
9.15 1.0018401
9.25 1.0045104
9.35 1.000774
9.45 0.99212285
9.55 1.0024904
9.65 1.0021113
9.75 0.99828811
9.85 1.0128849
9.95 1.0153973
10.05 0.99952839
10.15 1.0023071
10.25 1.0080512
10.35 0.99949434
10.45 0.98909694
10.55 0.98800117
10.65 0.99393289
10.75 1.0014309
10.85 1.0162106
10.95 1.0060497
11.05 1.0080181
11.15 0.99500596
11.25 0.9946113
11.35 0.9984177
11.45 1.0018843
11.55 0.99498298
11.65 0.99028416
11.75 0.99153624
11.85 0.9930035
11.95 1.0087065
12.05 1.0027355
12.15 0.99598356
12.25 0.98761601
12.35 1.0006088
12.45 0.99680503
12.55 0.99978835
12.65 1.0001825
12.75 1.0037173
12.85 0.99728683
12.95 1.005638
13.05 1.0019224
13.15 0.99960944
13.25 1.0087207
13.35 1.0062184
13.45 1.0064613
13.55 1.0090642
13.65 1.0045006
13.75 1.0117829
13.85 1.0117531
13.95 1.0084087
14.05 1.0110189
14.15 0.99172696
14.25 0.99993959
14.35 0.99894729
14.45 0.99207511
14.55 1.0077419
14.65 1.0099166
14.75 1.0050993
14.85 1.0073662
14.95 1.0076548
15.05 1.0093821
15.15 1.0088784
15.25 1.009744
15.35 1.0108627
15.45 1.0093007
15.55 1.0091835


==> chapters/BDD/datas/ions/MD/rdf/Cl.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0
1.95 0
2.05 0
2.15 0
2.25 0
2.35 0
2.45 0
2.55 0
2.65 0
2.75 0.0019293369
2.85 0.12080253
2.95 1.1811646
3.05 3.2003144
3.15 3.9056566
3.25 3.0689205
3.35 1.959066
3.45 1.1207281
3.55 0.68413688
3.65 0.46034303
3.75 0.38060959
3.85 0.38316041
3.95 0.40998346
4.05 0.46708041
4.15 0.54968062
4.25 0.67308658
4.35 0.79979447
4.45 0.9420685
4.55 1.0703188
4.65 1.1777306
4.75 1.2546039
4.85 1.296185
4.95 1.3033445
5.05 1.3340041
5.15 1.2814633
5.25 1.2252584
5.35 1.1697297
5.45 1.1140574
5.55 1.0391808
5.65 0.97956333
5.75 0.94222063
5.85 0.89092009
5.95 0.85902679
6.05 0.83886959
6.15 0.84264015
6.25 0.84857435
6.35 0.86077577
6.45 0.88613928
6.55 0.91347544
6.65 0.95698041
6.75 0.97494901
6.85 1.0103843
6.95 1.0233037
7.05 1.0440666
7.15 1.0688888
7.25 1.0751366
7.35 1.0690823
7.45 1.0609262
7.55 1.0568557
7.65 1.0483749
7.75 1.0259887
7.85 1.0138074
7.95 1.0002176
8.05 1.0029907
8.15 0.99152523
8.25 0.97942433
8.35 0.99358175
8.45 0.9877266
8.55 0.99063731
8.65 0.98128751
8.75 0.98717491
8.85 0.99057558
8.95 0.98875169
9.05 1.0003052
9.15 1.0104231
9.25 1.0154809
9.35 1.0163789
9.45 1.0073584
9.55 1.0052367
9.65 1.0108333
9.75 1.0109762
9.85 0.99925011
9.95 1.0010527
10.05 0.990885
10.15 0.99809374
10.25 0.99636251
10.35 0.99065237
10.45 0.9977705
10.55 0.98998937
10.65 1.0041061
10.75 1.004682
10.85 1.003548
10.95 1.0018109
11.05 1.0115432
11.15 1.0106345
11.25 1.006841
11.35 1.0049397
11.45 1.0001408
11.55 0.99725246
11.65 0.99839169
11.75 1.0002373
11.85 0.99723763
11.95 1.001384
12.05 0.99965399
12.15 0.99990411
12.25 0.99833564
12.35 0.99267682
12.45 0.99791892
12.55 0.99909357
12.65 1.003275
12.75 1.0045251
12.85 1.0070656
12.95 1.0042822
13.05 1.0000519
13.15 1.0000102
13.25 0.99796522
13.35 0.99562342
13.45 1.0033897
13.55 0.99963394
13.65 1.0029018
13.75 1.0044643
13.85 0.99880335
13.95 1.0005674
14.05 1.0038494
14.15 1.001261
14.25 0.99849056
14.35 0.99590053
14.45 1.0062253
14.55 1.0012806
14.65 1.0080697
14.75 1.000824
14.85 1.0045873
14.95 1.0083784
15.05 1.0019688
15.15 1.0061714
15.25 1.0098904
15.35 1.0073124
15.45 1.0002695
15.55 0.99667282


==> chapters/BDD/datas/ions/MD/rdf/Cs.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0
1.95 0
2.05 0
2.15 0
2.25 0
2.35 0
2.45 0
2.55 0
2.65 0.00048002224
2.75 0.050369329
2.85 0.61765795
2.95 2.101292
3.05 3.2888357
3.15 3.3036696
3.25 2.6456764
3.35 1.9743395
3.45 1.483317
3.55 1.1716724
3.65 0.97210052
3.75 0.83550333
3.85 0.77628988
3.95 0.75320157
4.05 0.74767921
4.15 0.76185861
4.25 0.79782438
4.35 0.84518587
4.45 0.85631224
4.55 0.90131414
4.65 0.94697015
4.75 0.98895525
4.85 1.0117927
4.95 1.0297454
5.05 1.0447248
5.15 1.0304596
5.25 1.0334541
5.35 1.0226272
5.45 1.0133127
5.55 0.99472345
5.65 0.98625693
5.75 0.97882066
5.85 0.95772291
5.95 0.94462376
6.05 0.9439101
6.15 0.93930628
6.25 0.96396963
6.35 0.98503733
6.45 0.99686797
6.55 1.0163949
6.65 1.0237706
6.75 1.0370907
6.85 1.039044
6.95 1.0478455
7.05 1.0569647
7.15 1.0505105
7.25 1.0476993
7.35 1.0380867
7.45 1.0225065
7.55 1.0131112
7.65 1.0081424
7.75 0.99845295
7.85 0.99022224
7.95 0.9828146
8.05 0.97664485
8.15 0.97405701
8.25 0.97783657
8.35 0.97721734
8.45 0.9844868
8.55 0.98784914
8.65 0.99027653
8.75 0.99310163
8.85 1.002552
8.95 0.99976326
9.05 1.0006718
9.15 1.0000972
9.25 0.99584655
9.35 1.0012942
9.45 1.0067288
9.55 1.0070899
9.65 1.0058921
9.75 1.0067951
9.85 1.0048637
9.95 1.0045958
10.05 1.0008929
10.15 0.99899471
10.25 0.99841458
10.35 0.99961245
10.45 1.0044516
10.55 1.0046375
10.65 1.0045597
10.75 1.0044392
10.85 1.0067491
10.95 1.0066326
11.05 1.0028425
11.15 1.0056386
11.25 1.0048511
11.35 0.99962167
11.45 0.99779326
11.55 0.99712835
11.65 0.99656763
11.75 0.99561192
11.85 0.99485176
11.95 0.99262913
12.05 0.99143129
12.15 0.9888193
12.25 0.98930772
12.35 0.99093702
12.45 0.99228215
12.55 0.99333118
12.65 0.99941033
12.75 0.99833927
12.85 1.0042611
12.95 1.0038457
13.05 1.0046941
13.15 1.0046029
13.25 1.0040829
13.35 1.0063156
13.45 1.0057311
13.55 1.0030419
13.65 1.0059911
13.75 1.0080627
13.85 1.0077815
13.95 1.0073396
14.05 1.0010869
14.15 1.0022629
14.25 0.99779805
14.35 0.99676419
14.45 1.0004981
14.55 0.99450409
14.65 0.99527084
14.75 0.99861772
14.85 0.99517533
14.95 0.99510539
15.05 0.99576738
15.15 0.99928904
15.25 0.99863069
15.35 0.99930608
15.45 0.99907881
15.55 0.99990114


==> chapters/BDD/datas/ions/MD/rdf/F.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0
1.95 0
2.05 0
2.15 0
2.25 0
2.35 0.00029355889
2.45 0.19446045
2.55 2.8404601
2.65 6.8663191
2.75 5.7082649
2.85 2.7918807
2.95 1.1434411
3.05 0.47332675
3.15 0.25471585
3.25 0.17405131
3.35 0.15615901
3.45 0.19109549
3.55 0.22692003
3.65 0.29071094
3.75 0.40822007
3.85 0.55386407
3.95 0.7000085
4.05 0.89951835
4.15 1.0819469
4.25 1.2630162
4.35 1.409691
4.45 1.4971908
4.55 1.5157367
4.65 1.5136252
4.75 1.4299427
4.85 1.3025257
4.95 1.199153
5.05 1.0930125
5.15 1.011002
5.25 0.94526865
5.35 0.85022333
5.45 0.80724642
5.55 0.76783962
5.65 0.76334688
5.75 0.77198765
5.85 0.81190404
5.95 0.85966789
6.05 0.91953545
6.15 0.96749954
6.25 1.0027342
6.35 1.0418806
6.45 1.0715895
6.55 1.1070231
6.65 1.1203906
6.75 1.1258321
6.85 1.1108216
6.95 1.0861001
7.05 1.0677063
7.15 1.0406496
7.25 1.0130653
7.35 0.99126814
7.45 0.96807773
7.55 0.93992971
7.65 0.93798316
7.75 0.93536459
7.85 0.93562592
7.95 0.94547931
8.05 0.95193057
8.15 0.97252432
8.25 0.99294159
8.35 1.0114566
8.45 1.0174018
8.55 1.0241243
8.65 1.0175906
8.75 1.0171211
8.85 1.012894
8.95 1.0204406
9.05 1.0134533
9.15 1.0118899
9.25 1.0103651
9.35 1.0028139
9.45 0.98582349
9.55 0.97511597
9.65 0.98316154
9.75 0.99014491
9.85 0.98277473
9.95 0.97833223
10.05 0.97175235
10.15 0.97918281
10.25 0.98860862
10.35 0.99579411
10.45 1.0013668
10.55 1.0068271
10.65 1.0068897
10.75 1.0199346
10.85 1.009924
10.95 1.011627
11.05 1.0091865
11.15 1.0128644
11.25 1.008708
11.35 1.0053959
11.45 0.9939208
11.55 0.99694561
11.65 0.99360481
11.75 0.9922173
11.85 0.97867037
11.95 0.98306662
12.05 0.99691857
12.15 1.0007936
12.25 1.000942
12.35 1.0032182
12.45 1.0013286
12.55 0.99805398
12.65 0.99655055
12.75 1.0003565
12.85 1.0034035
12.95 0.9981364
13.05 0.99969966
13.15 0.99712502
13.25 0.99446776
13.35 0.99645347
13.45 0.99916655
13.55 1.0075278
13.65 1.0073153
13.75 1.0068138
13.85 1.006678
13.95 0.99922822
14.05 1.00851
14.15 0.99875911
14.25 1.0032169
14.35 1.0090362
14.45 1.0029294
14.55 1.0062142
14.65 0.99896757
14.75 1.0011984
14.85 1.004183
14.95 0.99846824
15.05 0.99551457
15.15 0.99443752
15.25 0.99596591
15.35 0.99674408
15.45 1.0012899
15.55 0.99709521


==> chapters/BDD/datas/ions/MD/rdf/I.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0
1.95 0
2.05 0
2.15 0
2.25 0
2.35 0
2.45 0
2.55 0
2.65 0
2.75 0
2.85 0
2.95 0
3.05 0.00052282041
3.15 0.052936456
3.25 0.52929095
3.35 1.6674055
3.45 2.581015
3.55 2.5489912
3.65 1.9921427
3.75 1.460358
3.85 1.021597
3.95 0.77398892
4.05 0.68153266
4.15 0.62860985
4.25 0.63236077
4.35 0.69100906
4.45 0.76112111
4.55 0.8274062
4.65 0.90657812
4.75 0.994371
4.85 1.098108
4.95 1.1370583
5.05 1.185061
5.15 1.1993576
5.25 1.1905409
5.35 1.1896953
5.45 1.1380046
5.55 1.1086543
5.65 1.0840023
5.75 1.0211037
5.85 0.9855688
5.95 0.95326834
6.05 0.93503747
6.15 0.87742333
6.25 0.87509424
6.35 0.88568296
6.45 0.85077554
6.55 0.86098858
6.65 0.87807063
6.75 0.8908345
6.85 0.93067713
6.95 0.9840349
7.05 0.99883412
7.15 1.0350683
7.25 1.0465452
7.35 1.0543628
7.45 1.0705433
7.55 1.0724055
7.65 1.0826558
7.75 1.0775695
7.85 1.0702978
7.95 1.0628178
8.05 1.0479092
8.15 1.0205208
8.25 1.019333
8.35 1.0083525
8.45 1.0035632
8.55 0.99286608
8.65 0.98499256
8.75 0.97664585
8.85 0.97621582
8.95 0.9696412
9.05 0.97552802
9.15 0.97996877
9.25 0.9858947
9.35 0.99554454
9.45 0.99310316
9.55 0.99422474
9.65 0.99464284
9.75 0.9895395
9.85 0.98970074
9.95 0.98253245
10.05 0.98828475
10.15 0.99378597
10.25 0.99682543
10.35 0.98097047
10.45 1.0010106
10.55 1.0082108
10.65 1.0084477
10.75 1
10.85 1.0090013
10.95 1.0084632
11.05 1.0230147
11.15 1.0053533
11.25 1.0022777
11.35 1.0035145
11.45 1.0042771
11.55 0.99598556
11.65 0.98417439
11.75 0.98966921
11.85 1.0091261
11.95 1.001384
12.05 1.0048289
12.15 1.006938
12.25 1.0051985
12.35 1.0057108
12.45 1.0089323
12.55 1.0207861
12.65 1.004164
12.75 1.0015932
12.85 0.99310435
12.95 0.99513963
13.05 1.0049353
13.15 0.99787972
13.25 0.99507722
13.35 0.99939614
13.45 0.99586867
13.55 0.99416386
13.65 0.99191903
13.75 0.99490761
13.85 1.0036777
13.95 1.0064843
14.05 1.010945
14.15 1.0170864
14.25 1.01049
14.35 0.99930157
14.45 0.99530112
14.55 1.0007809
14.65 1.0000931
14.75 0.99880645
14.85 1.0020069
14.95 1.0012137
15.05 1.0075892
15.15 1.0077235
15.25 1.0093153
15.35 1.0092733
15.45 1.0110224
15.55 1.0155596


==> chapters/BDD/datas/ions/MD/rdf/K.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0
1.95 0
2.05 0
2.15 0
2.25 0
2.35 0.0037845049
2.45 0.29121917
2.55 2.4273995
2.65 4.9652157
2.75 4.7158529
2.85 3.1257739
2.95 1.8304534
3.05 1.0767057
3.15 0.70382236
3.25 0.52111073
3.35 0.42529467
3.45 0.38910223
3.55 0.3948479
3.65 0.42774771
3.75 0.47367178
3.85 0.5451204
3.95 0.63767408
4.05 0.75320345
4.15 0.84835551
4.25 0.95360595
4.35 1.0559105
4.45 1.1451088
4.55 1.211561
4.65 1.2356291
4.75 1.2551954
4.85 1.258603
4.95 1.2265892
5.05 1.1903464
5.15 1.1313805
5.25 1.0747091
5.35 1.0061013
5.45 0.954638
5.55 0.92356265
5.65 0.90775528
5.75 0.89797277
5.85 0.90579309
5.95 0.92977737
6.05 0.93891111
6.15 0.9604255
6.25 0.98310674
6.35 1.0008678
6.45 1.0193159
6.55 1.0254998
6.65 1.0365463
6.75 1.0407545
6.85 1.0407883
6.95 1.0416204
7.05 1.0402912
7.15 1.0241298
7.25 1.0127215
7.35 1.0054594
7.45 0.99561292
7.55 0.98854336
7.65 0.97969442
7.75 0.9747955
7.85 0.96302156
7.95 0.96342597
8.05 0.97647839
8.15 0.97839716
8.25 0.98736167
8.35 0.99545621
8.45 0.99725067
8.55 1.0111914
8.65 1.0163999
8.75 1.0166218
8.85 1.0150042
8.95 1.0121508
9.05 1.0132694
9.15 1.0049111
9.25 1.0030831
9.35 1.0002516
9.45 0.99894376
9.55 0.99812312
9.65 0.99195687
9.75 0.99133434
9.85 0.99384151
9.95 0.99075825
10.05 0.99757141
10.15 0.99236291
10.25 0.99500712
10.35 0.99738702
10.45 0.99986692
10.55 0.99880551
10.65 0.99755873
10.75 1.0014557
10.85 1.0005514
10.95 1.0011717
11.05 0.99855451
11.15 0.9999684
11.25 1.0036099
11.35 1.0050854
11.45 1.0017705
11.55 0.99975431
11.65 1.0000309
11.75 0.99987499
11.85 0.99796003
11.95 0.99487262
12.05 0.9941438
12.15 1.0015064
12.25 1.0033215
12.35 0.99950881
12.45 0.99885084
12.55 0.99921774
12.65 1.0021531
12.75 1.0006253
12.85 0.99945949
12.95 1.0011844
13.05 1.0031391
13.15 1.0030426
13.25 0.99858681
13.35 0.99617148
13.45 0.99764539
13.55 1.0006734
13.65 0.99962635
13.75 1.0001277
13.85 1.0032146
13.95 1.0034969
14.05 1.000496
14.15 1.0005577
14.25 1.0015896
14.35 1.0000762
14.45 1.0001152
14.55 0.99928165
14.65 0.99567167
14.75 0.99568435
14.85 0.99878655
14.95 0.99869742
15.05 0.9995184
15.15 0.99849302
15.25 0.99844283
15.35 0.99801391
15.45 0.9960584
15.55 0.99861412


==> chapters/BDD/datas/ions/MD/rdf/Li.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0.29146336
1.95 6.4413499
2.05 10.428539
2.15 4.8881891
2.25 1.6260227
2.35 0.58330208
2.45 0.25781567
2.55 0.14028154
2.65 0.089495347
2.75 0.079556795
2.85 0.074171411
2.95 0.075456738
3.05 0.090549264
3.15 0.11259962
3.25 0.1500997
3.35 0.21411917
3.45 0.31791353
3.55 0.45876567
3.65 0.62642474
3.75 0.83676901
3.85 1.0629593
3.95 1.2650122
4.05 1.4503507
4.15 1.5691892
4.25 1.625636
4.35 1.6123868
4.45 1.5333667
4.55 1.409111
4.65 1.2535264
4.75 1.1135413
4.85 1.019067
4.95 0.95480503
5.05 0.91866603
5.15 0.90472918
5.25 0.9061864
5.35 0.90211251
5.45 0.90256394
5.55 0.91469382
5.65 0.92200681
5.75 0.93691222
5.85 0.94855048
5.95 0.96323698
6.05 0.98399042
6.15 0.99122021
6.25 1.0025476
6.35 0.99712922
6.45 1.0009453
6.55 1.0022235
6.65 0.99473108
6.75 0.9860438
6.85 0.98636164
6.95 0.98233931
7.05 0.98037667
7.15 0.97954458
7.25 0.98094007
7.35 0.98738612
7.45 0.99542343
7.55 1.0015795
7.65 1.0138633
7.75 1.026405
7.85 1.0321819
7.95 1.0368203
8.05 1.0378274
8.15 1.0374156
8.25 1.0359579
8.35 1.0336377
8.45 1.0274919
8.55 1.0224577
8.65 1.0137202
8.75 0.99952984
8.85 0.98963845
8.95 0.98322294
9.05 0.98261814
9.15 0.97998324
9.25 0.97933896
9.35 0.97467744
9.45 0.97450445
9.55 0.97405397
9.65 0.97458417
9.75 0.98567628
9.85 0.9854404
9.95 0.98917156
10.05 0.99015282
10.15 0.99682992
10.25 0.99709266
10.35 1.0018668
10.45 1.0039996
10.55 1.0056527
10.65 1.0097179
10.75 1.0078288
10.85 1.0110982
10.95 1.0088266
11.05 1.0059081
11.15 1.0056256
11.25 1.0055383
11.35 0.99972634
11.45 1.0009579
11.55 0.99969568
11.65 0.99827742
11.75 1.0011573
11.85 1.0029907
11.95 1.0036624
12.05 1.0010574
12.15 1.0035205
12.25 1.0035066
12.35 1.0040033
12.45 1.0006046
12.55 1.0022894
12.65 1.0001805
12.75 0.99848526
12.85 0.99497639
12.95 0.99385724
13.05 0.99556909
13.15 0.99900971
13.25 0.99935946
13.35 0.99424979
13.45 0.9955852
13.55 0.99406602
13.65 0.99313926
13.75 0.99228541
13.85 0.99583587
13.95 1.0002507
14.05 0.99856499
14.15 0.99913813
14.25 0.99727082
14.35 0.99905927
14.45 0.99658156
14.55 0.99816831
14.65 1.0019172
14.75 0.99832704
14.85 0.99387294
14.95 0.99771947
15.05 0.99896953
15.15 1.0008699
15.25 1.0010989
15.35 1.0004821
15.45 0.99518058
15.55 0.99907249


==> chapters/BDD/datas/ions/MD/rdf/Na.csv <==
0.05 0
0.15 0
0.25 0
0.35 0
0.45 0
0.55 0
0.65 0
0.75 0
0.85 0
0.95 0
1.05 0
1.15 0
1.25 0
1.35 0
1.45 0
1.55 0
1.65 0
1.75 0
1.85 0
1.95 0
2.05 0
2.15 0.0040035802
2.25 0.50501418
2.35 4.1741746
2.45 7.1153318
2.55 5.2369729
2.65 2.6709854
2.75 1.2276855
2.85 0.61334595
2.95 0.34626625
3.05 0.2299407
3.15 0.18930862
3.25 0.18358267
3.35 0.20207715
3.45 0.24407252
3.55 0.29443072
3.65 0.37724852
3.75 0.48720834
3.85 0.62334091
3.95 0.78105503
4.05 0.94001125
4.15 1.1040363
4.25 1.2316088
4.35 1.3283732
4.45 1.3848668
4.55 1.4158944
4.65 1.4056922
4.75 1.3692342
4.85 1.2959412
4.95 1.2165283
5.05 1.1239233
5.15 1.0333886
5.25 0.95890908
5.35 0.91690479
5.45 0.88755424
5.55 0.88103843
5.65 0.87773585
5.75 0.8927281
5.85 0.91983443
5.95 0.93405885
6.05 0.95516979
6.15 0.98095828
6.25 0.99789839
6.35 1.0147266
6.45 1.0223168
6.55 1.026308
6.65 1.038915
6.75 1.0330208
6.85 1.0243874
6.95 1.0189475
7.05 1.0065013
7.15 0.99831801
7.25 0.98611074
7.35 0.97464017
7.45 0.98028092
7.55 0.97950812
7.65 0.97676858
7.75 0.97986435
7.85 0.98564467
7.95 0.99168035
8.05 1.002273
8.15 1.0056216
8.25 1.0122385
8.35 1.0099691
8.45 1.0144955
8.55 1.0182778
8.65 1.0186996
8.75 1.022252
8.85 1.0164309
8.95 1.0095718
9.05 1.0128655
9.15 1.0006567
9.25 1.0006182
9.35 0.99150995
9.45 0.98925716
9.55 0.98098124
9.65 0.97731702
9.75 0.98301072
9.85 0.98974571
9.95 0.99125826
10.05 0.99459353
10.15 0.996354
10.25 0.99308923
10.35 1.002047
10.45 1.0027152
10.55 0.99947787
10.65 0.99882348
10.75 1.0046295
10.85 1.0037221
10.95 1.0012227
11.05 1.0031102
11.15 0.99727131
11.25 1.0019441
11.35 1.0058918
11.45 1.0016733
11.55 1.0022901
11.65 1.0031182
11.75 1.0024447
11.85 1.0006917
11.95 0.999084
12.05 1.000999
12.15 1.0030745
12.25 0.99993214
12.35 0.99899441
12.45 1.0036162
12.55 1.0044491
12.65 1.0027063
12.75 1.0013396
12.85 1.0020931
12.95 1.0008886
13.05 1.0030975
13.15 1.0007656
13.25 0.99789107
13.35 0.99222719
13.45 0.98932675
13.55 0.99081959
13.65 0.99451552
13.75 0.99670774
13.85 0.99690881
13.95 0.99895747
14.05 0.99862313
14.15 0.9990212
14.25 0.99673852
14.35 0.99430214
14.45 0.99389128
14.55 0.99839919
14.65 0.99799449
14.75 0.99676639
14.85 0.99841593
14.95 0.99750794
15.05 1.0006017
15.15 1.0019297
15.25 1.0026465
15.35 1.0079696
15.45 1.004782
15.55 1.0019083


==> chapters/BDD/datas/ions/MDFT/polarisation/Br.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        0.0000000000000000     
   2.1500000953674316        0.0000000000000000     
   2.2500000000000000        0.0000000000000000     
   2.3500001430511475        0.0000000000000000     
   2.4500000476837158        0.0000000000000000     
   2.5499999523162842        0.0000000000000000     
   2.6500000953674316        8.3606491325770280E-009
   2.7500000000000000        2.1725625857335057E-007
   2.8500001430511475        2.6840187638803934E-006
   2.9500000476837158        6.4409732154286985E-004
   3.0499999523162842        8.5332156736397016E-003
   3.1500000953674316        3.1061045907111898E-002
   3.2500000000000000        4.7865377329507484E-002
   3.3500001430511475        4.8673023265611591E-002
   3.4500000476837158        4.0358525630596685E-002
   3.5499999523162842        3.0880548977083602E-002
   3.6500000953674316        2.1965052976836853E-002
   3.7500000000000000        1.6152348736677528E-002
   3.8500001430511475        1.1247933999041455E-002
   3.9500000476837158        8.1277886613071049E-003
   4.0500001907348633        5.7921730576269139E-003
   4.1500000953674316        4.2576543997367520E-003
   4.2500000000000000        3.5072852144095801E-003
   4.3499999046325684        2.8710214173650202E-003
   4.4500002861022949        2.3755824754447047E-003
   4.5500001907348633        2.1576745870482660E-003
   4.6500000953674316        1.9465535078956604E-003
   4.7500000000000000        1.8209348849413218E-003
   4.8499999046325684        1.8267936931322941E-003
   4.9500002861022949        1.8467357168564396E-003
   5.0500001907348633        1.9632485531338234E-003
   5.1500000953674316        2.3009176194913584E-003
   5.2500000000000000        2.6490192335983011E-003
   5.3499999046325684        3.2664643026372136E-003
   5.4500002861022949        3.9649306266629934E-003
   5.5500001907348633        4.9965975310849861E-003
   5.6500000953674316        6.2237024793931209E-003
   5.7500000000000000        7.3310317480470765E-003
   5.8499999046325684        8.0884698496701494E-003
   5.9500002861022949        8.2850981877978080E-003
   6.0500001907348633        7.7739630605900990E-003
   6.1500000953674316        6.8193278142648864E-003
   6.2500000000000000        5.8165308378541319E-003
   6.3499999046325684        4.9708521283908279E-003
   6.4500002861022949        4.3263914845165429E-003
   6.5500001907348633        3.7846993431983620E-003
   6.6500000953674316        3.4019772953234554E-003
   6.7500000000000000        3.0475077482444556E-003
   6.8499999046325684        2.7704508177476589E-003
   6.9500002861022949        2.5213832150929394E-003
   7.0500001907348633        2.2797747273229883E-003
   7.1500000953674316        2.0515460314451850E-003
   7.2500000000000000        1.8325100666602694E-003
   7.3499999046325684        1.6704224757563711E-003
   7.4500002861022949        1.5385276987999201E-003
   7.5500001907348633        1.4405296139792698E-003
   7.6500000953674316        1.4374535232189634E-003
   7.7500000000000000        1.4761757757964372E-003
   7.8499999046325684        1.5523515730785805E-003
   7.9500002861022949        1.6796124644510612E-003
   8.0500001907348633        1.8158888270427298E-003
   8.1500005722045898        1.9183782682816119E-003
   8.2500000000000000        2.0168437878268623E-003
   8.3500003814697266        2.0882073619362808E-003
   8.4499998092651367        2.0629594681937217E-003
   8.5500001907348633        2.0499083606245190E-003
   8.6500005722045898        1.9795314728382122E-003
   8.7500000000000000        1.8495045724602906E-003
   8.8500003814697266        1.7461818380604488E-003
   8.9499998092651367        1.6322562778908337E-003
   9.0500001907348633        1.4866681473596865E-003
   9.1500005722045898        1.3825539475669185E-003
   9.2500000000000000        1.2931523106143972E-003
   9.3500003814697266        1.1726615096992001E-003
   9.4499998092651367        1.0863175811150210E-003
   9.5500001907348633        1.0215330839424930E-003
   9.6500005722045898        9.1173101030132299E-004
   9.7500000000000000        8.7560735888578636E-004
   9.8500003814697266        8.3674663573607129E-004
   9.9499998092651367        7.7004391350991342E-004
   10.050000190734863        7.6764250921121998E-004
   10.150000572204590        7.7390575483457242E-004
   10.250000000000000        7.4293052546048550E-004
   10.350000381469727        7.6626336865717921E-004
   10.449999809265137        7.9926786042684619E-004


==> chapters/BDD/datas/ions/MDFT/polarisation/Cl.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        0.0000000000000000     
   2.1500000953674316        0.0000000000000000     
   2.2500000000000000        0.0000000000000000     
   2.3500001430511475        0.0000000000000000     
   2.4500000476837158        9.8352980136873344E-010
   2.5499999523162842        8.7287827499912725E-007
   2.6500000953674316        5.9889629331469609E-005
   2.7500000000000000        3.9792949153003966E-003
   2.8500001430511475        2.9761339014286944E-002
   2.9500000476837158        6.6996121835340650E-002
   3.0499999523162842        6.7154083931083963E-002
   3.1500000953674316        5.3279271705708758E-002
   3.2500000000000000        3.7174191904374619E-002
   3.3500001430511475        2.5980545897845125E-002
   3.4500000476837158        1.8051214065334706E-002
   3.5499999523162842        1.2694803553066085E-002
   3.6500000953674316        8.9175216444732676E-003
   3.7500000000000000        6.6979544145638458E-003
   3.8500001430511475        4.9865354592186547E-003
   3.9500000476837158        4.0043187782830116E-003
   4.0500001907348633        3.1512793232528163E-003
   4.1500000953674316        2.5930469243086755E-003
   4.2500000000000000        2.5299216033151930E-003
   4.3499999046325684        2.2524074257929162E-003
   4.4500002861022949        2.0924687292575568E-003
   4.5500001907348633        2.1824343655905973E-003
   4.6500000953674316        2.1386252376569591E-003
   4.7500000000000000        2.2170288313375012E-003
   4.8499999046325684        2.6302993168472993E-003
   4.9500002861022949        3.0358791608319758E-003
   5.0500001907348633        3.6653159517697231E-003
   5.1500000953674316        4.7245523567908910E-003
   5.2500000000000000        5.9570893394876251E-003
   5.3499999046325684        7.5717310196296824E-003
   5.4500002861022949        8.8482996161190000E-003
   5.5500001907348633        9.8065842393080215E-003
   5.6500000953674316        9.7679494260678422E-003
   5.7500000000000000        8.8621844719059487E-003
   5.8499999046325684        7.6771101354445679E-003
   5.9500002861022949        6.4011035527424213E-003
   6.0500001907348633        5.3576238542165470E-003
   6.1500000953674316        4.5803388386795891E-003
   6.2500000000000000        4.0476863106278672E-003
   6.3499999046325684        3.6390046383654889E-003
   6.4500002861022949        3.3141202427684740E-003
   6.5500001907348633        2.9839308400740950E-003
   6.6500000953674316        2.7276261260343127E-003
   6.7500000000000000        2.4270660545463426E-003
   6.8499999046325684        2.1763456982835305E-003
   6.9500002861022949        1.9465210232405359E-003
   7.0500001907348633        1.7371422000775269E-003
   7.1500000953674316        1.5857337016184593E-003
   7.2500000000000000        1.5302272572998742E-003
   7.3499999046325684        1.5439614673161855E-003
   7.4500002861022949        1.6446295118002637E-003
   7.5500001907348633        1.7808751462060183E-003
   7.6500000953674316        1.9814248457643768E-003
   7.7500000000000000        2.1711944362713970E-003
   7.8499999046325684        2.3271175563277088E-003
   7.9500002861022949        2.4570028096844521E-003
   8.0500001907348633        2.5163585048540945E-003
   8.1500005722045898        2.4743059101796712E-003
   8.2500000000000000        2.4111055060732993E-003
   8.3500003814697266        2.3018002297716068E-003
   8.4499998092651367        2.1080223175223242E-003
   8.5500001907348633        1.9717917868193931E-003
   8.6500005722045898        1.8155012918767810E-003
   8.7500000000000000        1.6328853989439997E-003
   8.8500003814697266        1.5065538979376664E-003
   8.9499998092651367        1.3850847277828452E-003
   9.0500001907348633        1.2390401106229386E-003
   9.1500005722045898        1.1425773855995034E-003
   9.2500000000000000        1.0647511119857280E-003
   9.3500003814697266        9.6888192608252197E-004
   9.4499998092651367        9.0942223391521501E-004
   9.5500001907348633        8.8440466211052633E-004
   9.6500005722045898        8.2709721104357156E-004
   9.7500000000000000        8.4409870374535772E-004
   9.8500003814697266        8.5957584243503775E-004
   9.9499998092651367        8.4747231205509915E-004
   10.050000190734863        8.8648513227374015E-004
   10.150000572204590        9.2193646024445663E-004
   10.250000000000000        8.9720554888739386E-004
   10.350000381469727        9.2172717801977536E-004
   10.449999809265137        9.4352140224657904E-004


==> chapters/BDD/datas/ions/MDFT/polarisation/Cs.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        0.0000000000000000     
   2.1500000953674316        0.0000000000000000     
   2.2500000000000000        0.0000000000000000     
   2.3500001430511475        3.2566218083110627E-008
   2.4500000476837158        2.7167638034458861E-008
   2.5499999523162842        8.9276230206230827E-007
   2.6500000953674316        7.6702809466557272E-005
   2.7500000000000000        2.7932148259767814E-003
   2.8500001430511475        1.9580709389285873E-002
   2.9500000476837158        4.9963728156978193E-002
   3.0499999523162842        5.6850919995615069E-002
   3.1500000953674316        4.7750317581129201E-002
   3.2500000000000000        3.3730263897221384E-002
   3.3500001430511475        2.3335969987509298E-002
   3.4500000476837158        1.6396311779201318E-002
   3.5499999523162842        1.2128184657508641E-002
   3.6500000953674316        9.0034486132402128E-003
   3.7500000000000000        7.3949862317931299E-003
   3.8500001430511475        6.0868632165792082E-003
   3.9500000476837158        5.2537085622170092E-003
   4.0500001907348633        4.6470306271345048E-003
   4.1500000953674316        4.3297566567214512E-003
   4.2500000000000000        4.1744353566350346E-003
   4.3499999046325684        4.1853265369663391E-003
   4.4500002861022949        4.2799685942677508E-003
   4.5500001907348633        4.5066030539704371E-003
   4.6500000953674316        4.7678127880392048E-003
   4.7500000000000000        5.0074959619166998E-003
   4.8499999046325684        5.4295535384525266E-003
   4.9500002861022949        5.7208664510002491E-003
   5.0500001907348633        6.0726231495970770E-003
   5.1500000953674316        6.4031227313411550E-003
   5.2500000000000000        6.7088573800983793E-003
   5.3499999046325684        7.0592106206725383E-003
   5.4500002861022949        7.3801933025734821E-003
   5.5500001907348633        7.5359406344395839E-003
   5.6500000953674316        7.3358072120337653E-003
   5.7500000000000000        6.5650978812174339E-003
   5.8499999046325684        5.6344341410620655E-003
   5.9500002861022949        4.5490968434698641E-003
   6.0500001907348633        3.6165732466230888E-003
   6.1500000953674316        2.9715388763686653E-003
   6.2500000000000000        2.5811383469917042E-003
   6.3499999046325684        2.3571541247981499E-003
   6.4500002861022949        2.2723237151501918E-003
   6.5500001907348633        2.2443792895405395E-003
   6.6500000953674316        2.2942400559734194E-003
   6.7500000000000000        2.3680093785198803E-003
   6.8499999046325684        2.4940023539512211E-003
   6.9500002861022949        2.5915787924884783E-003
   7.0500001907348633        2.7050367964987238E-003
   7.1500000953674316        2.7990828358561057E-003
   7.2500000000000000        2.8558036095918753E-003
   7.3499999046325684        2.8906933134845536E-003
   7.4500002861022949        2.8965898688861078E-003
   7.5500001907348633        2.8377971246853675E-003
   7.6500000953674316        2.7770655292732615E-003
   7.7500000000000000        2.6732534006958073E-003
   7.8499999046325684        2.5238501334914403E-003
   7.9500002861022949        2.3765999384031135E-003
   8.0500001907348633        2.2115859621588164E-003
   8.1500005722045898        2.0279658444339161E-003
   8.2500000000000000        1.8632060258319204E-003
   8.3500003814697266        1.7136750991697579E-003
   8.4499998092651367        1.5349629662903316E-003
   8.5500001907348633        1.4404526848557412E-003
   8.6500005722045898        1.3527128501420330E-003
   8.7500000000000000        1.2575173403352893E-003
   8.8500003814697266        1.2285039119347911E-003
   8.9499998092651367        1.2140926896291209E-003
   9.0500001907348633        1.1683377151328830E-003
   9.1500005722045898        1.1731752248178256E-003
   9.2500000000000000        1.1802231260431642E-003
   9.3500003814697266        1.1535690003789574E-003
   9.4499998092651367        1.1476526834401650E-003
   9.5500001907348633        1.1536529916458171E-003
   9.6500005722045898        1.0929626037787443E-003
   9.7500000000000000        1.0896280443982512E-003
   9.8500003814697266        1.0656207968957965E-003
   9.9499998092651367        9.9848304611416835E-004
   10.050000190734863        9.7119034520636526E-004
   10.150000572204590        9.4152125435746539E-004
   10.250000000000000        8.6617260121301970E-004
   10.350000381469727        8.4036263823159950E-004
   10.449999809265137        8.2147487670872709E-004


==> chapters/BDD/datas/ions/MDFT/polarisation/F.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        0.0000000000000000     
   2.1500000953674316        5.3956008792294369E-008
   2.2500000000000000        9.9104233478020738E-008
   2.3500001430511475        8.3011438493355364E-007
   2.4500000476837158        3.0674683761479794E-003
   2.5499999523162842        6.2866092191553341E-002
   2.6500000953674316       0.11413693040081871     
   2.7500000000000000        9.2687619417111081E-002
   2.8500001430511475        5.8650566372951324E-002
   2.9500000476837158        3.3086603430978738E-002
   3.0499999523162842        2.1765673076122594E-002
   3.1500000953674316        1.5148759695358218E-002
   3.2500000000000000        1.0780771221099862E-002
   3.3500001430511475        8.3089735580481883E-003
   3.4500000476837158        6.5186172477947760E-003
   3.5499999523162842        5.3875411589295033E-003
   3.6500000953674316        4.6361785987823279E-003
   3.7500000000000000        4.0925061741578558E-003
   3.8500001430511475        3.6921080319275066E-003
   3.9500000476837158        3.6940149681646958E-003
   4.0500001907348633        3.3925300580237342E-003
   4.1500000953674316        3.1957024139117165E-003
   4.2500000000000000        3.6158536582265536E-003
   4.3499999046325684        3.4097498413987212E-003
   4.4500002861022949        3.4706805764480766E-003
   4.5500001907348633        4.1158244960756265E-003
   4.6500000953674316        4.3927336220734858E-003
   4.7500000000000000        5.1729900948972295E-003
   4.8499999046325684        6.5434363381741446E-003
   4.9500002861022949        8.4615697433889636E-003
   5.0500001907348633        1.0411641717872943E-002
   5.1500000953674316        1.1726497915518306E-002
   5.2500000000000000        1.1833108100552780E-002
   5.3499999046325684        1.0549841923555171E-002
   5.4500002861022949        8.8491470204245335E-003
   5.5500001907348633        7.1656672059756746E-003
   5.6500000953674316        5.8684702046859450E-003
   5.7500000000000000        5.0417658340805218E-003
   5.8499999046325684        4.4977772999438871E-003
   5.9500002861022949        4.1182858901973171E-003
   6.0500001907348633        3.7977816780031801E-003
   6.1500000953674316        3.4732247606875503E-003
   6.2500000000000000        3.1730098711524038E-003
   6.3499999046325684        2.8597565692183016E-003
   6.4500002861022949        2.5846436158172806E-003
   6.5500001907348633        2.2652856539748310E-003
   6.6500000953674316        2.0280470341760208E-003
   6.7500000000000000        1.7777024327677246E-003
   6.8499999046325684        1.6680348648591271E-003
   6.9500002861022949        1.6911188225992605E-003
   7.0500001907348633        1.7921283106277555E-003
   7.1500000953674316        2.0053237313801867E-003
   7.2500000000000000        2.3191831445117453E-003
   7.3499999046325684        2.5788978301969877E-003
   7.4500002861022949        2.8475415309145544E-003
   7.5500001907348633        3.0203967113231222E-003
   7.6500000953674316        3.1171711566819844E-003
   7.7500000000000000        3.1101641463135558E-003
   7.8499999046325684        2.9706300580501391E-003
   7.9500002861022949        2.8050792673637716E-003
   8.0500001907348633        2.5928218091833665E-003
   8.1500005722045898        2.3482146473494162E-003
   8.2500000000000000        2.1421839284352447E-003
   8.3500003814697266        1.9491680106118521E-003
   8.4499998092651367        1.7105473701851572E-003
   8.5500001907348633        1.5631962753982237E-003
   8.6500005722045898        1.4070783461687096E-003
   8.7500000000000000        1.2218628871912794E-003
   8.8500003814697266        1.1145565818889301E-003
   8.9499998092651367        1.0242115174072745E-003
   9.0500001907348633        9.1306553925911307E-004
   9.1500005722045898        8.8121608865451059E-004
   9.2500000000000000        8.7810365836088651E-004
   9.3500003814697266        8.7747968438246370E-004
   9.4499998092651367        9.1312530376317844E-004
   9.5500001907348633        9.8389978587114842E-004
   9.6500005722045898        1.0110732997002990E-003
   9.7500000000000000        1.0865157588940035E-003
   9.8500003814697266        1.1362355902401582E-003
   9.9499998092651367        1.1426489256931066E-003
   10.050000190734863        1.1613175663603560E-003
   10.150000572204590        1.1568982210725905E-003
   10.250000000000000        1.0859770596114136E-003
   10.350000381469727        1.0486343276913540E-003
   10.449999809265137        1.0040593779032426E-003


==> chapters/BDD/datas/ions/MDFT/polarisation/I.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        0.0000000000000000     
   2.1500000953674316        0.0000000000000000     
   2.2500000000000000        0.0000000000000000     
   2.3500001430511475        0.0000000000000000     
   2.4500000476837158        0.0000000000000000     
   2.5499999523162842        0.0000000000000000     
   2.6500000953674316        0.0000000000000000     
   2.7500000000000000        0.0000000000000000     
   2.8500001430511475        1.8520646047497285E-009
   2.9500000476837158        3.0506640041496958E-007
   3.0499999523162842        5.0943842154776579E-006
   3.1500000953674316        4.4763975780959215E-004
   3.2500000000000000        6.4526820680322105E-003
   3.3500001430511475        2.2429262519765649E-002
   3.4500000476837158        3.7157067414417155E-002
   3.5499999523162842        4.1215662516623397E-002
   3.6500000953674316        3.6188984213796731E-002
   3.7500000000000000        2.9478096954094792E-002
   3.8500001430511475        2.1643227663500415E-002
   3.9500000476837158        1.5635543252006359E-002
   4.0500001907348633        1.0765430762529745E-002
   4.1500000953674316        7.4904317237825474E-003
   4.2500000000000000        5.6417414733636413E-003
   4.3499999046325684        4.3643839864326859E-003
   4.4500002861022949        3.3122393221009100E-003
   4.5500001907348633        2.7147489800713230E-003
   4.6500000953674316        2.2766083754410310E-003
   4.7500000000000000        2.0115808600939746E-003
   4.8499999046325684        1.8258559646063969E-003
   4.9500002861022949        1.7023105382794829E-003
   5.0500001907348633        1.6425964928459399E-003
   5.1500000953674316        1.6892243465883000E-003
   5.2500000000000000        1.7668443586233058E-003
   5.3499999046325684        1.9966518363920350E-003
   5.4500002861022949        2.2777102184110883E-003
   5.5500001907348633        2.7462159609746690E-003
   5.6500000953674316        3.3578687293213832E-003
   5.7500000000000000        4.1899430701090286E-003
   5.8499999046325684        5.1119747225333387E-003
   5.9500002861022949        6.1745362391296046E-003
   6.0500001907348633        6.9984995624098297E-003
   6.1500000953674316        7.3811475838461678E-003
   6.2500000000000000        7.1606128672363550E-003
   6.3499999046325684        6.5150981055257110E-003
   6.4500002861022949        5.7345416184028048E-003
   6.5500001907348633        4.9187931452831703E-003
   6.6500000953674316        4.2811424947585344E-003
   6.7500000000000000        3.7320415934315150E-003
   6.8499999046325684        3.3277914751262830E-003
   6.9500002861022949        2.9936708994708953E-003
   7.0500001907348633        2.7100955135529845E-003
   7.1500000953674316        2.4591989412034486E-003
   7.2500000000000000        2.2080731247877466E-003
   7.3499999046325684        2.0095662823828636E-003
   7.4500002861022949        1.8080209183983550E-003
   7.5500001907348633        1.6044360719346038E-003
   7.6500000953674316        1.4733215903908368E-003
   7.7500000000000000        1.3741094321297815E-003
   7.8499999046325684        1.3097942647307488E-003
   7.9500002861022949        1.3188839791907444E-003
   8.0500001907348633        1.3713179427572353E-003
   8.1500005722045898        1.4443432369625865E-003
   8.2500000000000000        1.5445216411996943E-003
   8.3500003814697266        1.6665630533819679E-003
   8.4499998092651367        1.7349986294493726E-003
   8.5500001907348633        1.8261304429912774E-003
   8.6500005722045898        1.8663261433590902E-003
   8.7500000000000000        1.8356812360918755E-003
   8.8500003814697266        1.8096303388225197E-003
   8.9499998092651367        1.7483788113904087E-003
   9.0500001907348633        1.6262966246248117E-003
   9.1500005722045898        1.5375324169837792E-003
   9.2500000000000000        1.4510380556905112E-003
   9.3500003814697266        1.3213817694580543E-003
   9.4499998092651367        1.2294491338545829E-003
   9.5500001907348633        1.1557143256241066E-003
   9.6500005722045898        1.0264057636493015E-003
   9.7500000000000000        9.7066587851322723E-004
   9.8500003814697266        9.0732553103108060E-004
   9.9499998092651367        8.1042010581402438E-004
   10.050000190734863        7.7467803214687999E-004
   10.150000572204590        7.5093596636619225E-004
   10.250000000000000        6.9641568294717487E-004
   10.350000381469727        6.9813802262218110E-004
   10.449999809265137        7.1343410289776451E-004


==> chapters/BDD/datas/ions/MDFT/polarisation/K.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        3.0104348974971730E-009
   2.1500000953674316        3.1427465305293645E-007
   2.2500000000000000        2.2942948111807362E-006
   2.3500001430511475        4.1617705206440977E-005
   2.4500000476837158        7.8923963979763388E-003
   2.5499999523162842        5.7572989971045110E-002
   2.6500000953674316        8.6575789030305064E-002
   2.7500000000000000        7.6486979308653266E-002
   2.8500001430511475        5.2682696813174786E-002
   2.9500000476837158        3.1236502724747796E-002
   3.0499999523162842        2.0515244778801612E-002
   3.1500000953674316        1.3982335006311056E-002
   3.2500000000000000        1.0019273108196704E-002
   3.3500001430511475        7.7822040297865960E-003
   3.4500000476837158        6.4017580091688267E-003
   3.5499999523162842        5.5147705503639467E-003
   3.6500000953674316        4.8899995900144877E-003
   3.7500000000000000        4.5184672005392414E-003
   3.8500001430511475        4.2691555095473793E-003
   3.9500000476837158        4.1785690251524696E-003
   4.0500001907348633        4.1443783317354323E-003
   4.1500000953674316        4.2835845447039365E-003
   4.2500000000000000        4.3930090073521699E-003
   4.3499999046325684        4.6564557264548029E-003
   4.4500002861022949        4.9701058004367063E-003
   4.5500001907348633        5.4665848260150845E-003
   4.6500000953674316        5.9181250137368526E-003
   4.7500000000000000        6.3325166416510498E-003
   4.8499999046325684        7.0433094709361358E-003
   4.9500002861022949        7.7879529267708856E-003
   5.0500001907348633        8.9586772281216361E-003
   5.1500000953674316        1.0115529433113855E-002
   5.2500000000000000        1.0865591019775122E-002
   5.3499999046325684        1.0202541136556366E-002
   5.4500002861022949        8.5782948448226790E-003
   5.5500001907348633        6.4413885506115877E-003
   5.6500000953674316        4.6779332472350436E-003
   5.7500000000000000        3.4876412547031740E-003
   5.8499999046325684        2.8399208204676744E-003
   5.9500002861022949        2.4775364957172899E-003
   6.0500001907348633        2.3162238561116148E-003
   6.1500000953674316        2.2862235151619634E-003
   6.2500000000000000        2.3453923993604071E-003
   6.3499999046325684        2.4544335408475688E-003
   6.4500002861022949        2.6059801301234211E-003
   6.5500001907348633        2.7532238151505273E-003
   6.6500000953674316        2.9082854875324654E-003
   6.7500000000000000        3.0331683849984005E-003
   6.8499999046325684        3.1535771547492771E-003
   6.9500002861022949        3.2261012496656622E-003
   7.0500001907348633        3.2769043256875695E-003
   7.1500000953674316        3.2899909669431579E-003
   7.2500000000000000        3.2366526020118636E-003
   7.3499999046325684        3.1626429628355307E-003
   7.4500002861022949        3.0392541988828923E-003
   7.5500001907348633        2.8528881464414345E-003
   7.6500000953674316        2.6652084502342358E-003
   7.7500000000000000        2.4471807201016976E-003
   7.8499999046325684        2.1793966238111383E-003
   7.9500002861022949        1.9507241093854580E-003
   8.0500001907348633        1.7398199087502455E-003
   8.1500005722045898        1.5526383201849366E-003
   8.2500000000000000        1.4289873668229438E-003
   8.3500003814697266        1.3555524320729322E-003
   8.4499998092651367        1.2793214647398928E-003
   8.5500001907348633        1.2863660812697767E-003
   8.6500005722045898        1.2957808215876216E-003
   8.7500000000000000        1.2875674551324613E-003
   8.8500003814697266        1.3226716021064594E-003
   8.9499998092651367        1.3529495626439676E-003
   9.0500001907348633        1.3358495772793440E-003
   9.1500005722045898        1.3467409752942537E-003
   9.2500000000000000        1.3489683639829381E-003
   9.3500003814697266        1.3054310860854421E-003
   9.4499998092651367        1.2761984141344397E-003
   9.5500001907348633        1.2535887447107973E-003
   9.6500005722045898        1.1646141309879024E-003
   9.7500000000000000        1.1329051738852053E-003
   9.8500003814697266        1.0836361822405473E-003
   9.9499998092651367        9.9446325832827274E-004
   10.050000190734863        9.5324498476747851E-004
   10.150000572204590        9.1369161336405226E-004
   10.250000000000000        8.3353649472804831E-004
   10.350000381469727        8.0734405607609915E-004
   10.449999809265137        7.9046332148273088E-004


==> chapters/BDD/datas/ions/MDFT/polarisation/Li.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        1.9932398946103196E-007
   1.7500000000000000        2.8611600695253373E-005
   1.8500000238418579        7.0347197539004664E-003
   1.9500000476837158       0.10985838584018204     
   2.0499999523162842       0.23838868344942801     
   2.1500000953674316       0.14108608430568270     
   2.2500000000000000        6.7928416779065248E-002
   2.3500001430511475        2.7068430511501134E-002
   2.4500000476837158        1.2698236268202628E-002
   2.5499999523162842        7.6494964723866389E-003
   2.6500000953674316        5.7582737460732209E-003
   2.7500000000000000        4.7593449555536557E-003
   2.8500001430511475        4.2016259895100872E-003
   2.9500000476837158        3.8893615142709219E-003
   3.0499999523162842        3.7580877499851714E-003
   3.1500000953674316        3.5958385396270280E-003
   3.2500000000000000        3.6364567881323373E-003
   3.3500001430511475        3.7303552550061528E-003
   3.4500000476837158        3.8070637719419521E-003
   3.5499999523162842        3.9126241759898069E-003
   3.6500000953674316        4.3020945610038617E-003
   3.7500000000000000        4.4922250652895601E-003
   3.8500001430511475        5.0877873056248031E-003
   3.9500000476837158        5.7775444261289610E-003
   4.0500001907348633        6.7881949275846645E-003
   4.1500000953674316        7.8888020502295101E-003
   4.2500000000000000        9.3073540676345858E-003
   4.3499999046325684        1.1281403154951171E-002
   4.4500002861022949        1.5420872851272086E-002
   4.5500001907348633        1.8728438021603323E-002
   4.6500000953674316        2.0030741936508070E-002
   4.7500000000000000        1.7018261921839965E-002
   4.8499999046325684        1.0827572260357039E-002
   4.9500002861022949        6.6258612102069615E-003
   5.0500001907348633        4.0652247184828315E-003
   5.1500000953674316        2.8470377103570112E-003
   5.2500000000000000        2.4419177420344110E-003
   5.3499999046325684        2.3829215165848197E-003
   5.4500002861022949        2.4464098705777554E-003
   5.5500001907348633        2.5961615769543372E-003
   5.6500000953674316        2.7926857591810258E-003
   5.7500000000000000        3.0624440511237074E-003
   5.8499999046325684        3.2892171882816295E-003
   5.9500002861022949        3.5415416976401349E-003
   6.0500001907348633        3.7682278128642059E-003
   6.1500000953674316        3.9577397270484337E-003
   6.2500000000000000        4.1201730547264365E-003
   6.3499999046325684        4.2508318033907377E-003
   6.4500002861022949        4.3394040906495658E-003
   6.5500001907348633        4.3428426191583491E-003
   6.6500000953674316        4.2935473199109406E-003
   6.7500000000000000        4.1462018715272700E-003
   6.8499999046325684        3.9638999342944048E-003
   6.9500002861022949        3.6820949163010519E-003
   7.0500001907348633        3.3497914541686857E-003
   7.1500000953674316        2.9662566538519388E-003
   7.2500000000000000        2.5129060534980810E-003
   7.3499999046325684        2.1672707654477757E-003
   7.4500002861022949        1.8453586386897975E-003
   7.5500001907348633        1.5907475726342295E-003
   7.6500000953674316        1.4657671481754259E-003
   7.7500000000000000        1.4180109481217494E-003
   7.8499999046325684        1.4164215652948059E-003
   7.9500002861022949        1.4781868919955751E-003
   8.0500001907348633        1.5602621839686864E-003
   8.1500005722045898        1.6344279275926769E-003
   8.2500000000000000        1.7084213211554212E-003
   8.3500003814697266        1.7826412343786920E-003
   8.4499998092651367        1.7922225083272295E-003
   8.5500001907348633        1.8295128255322254E-003
   8.6500005722045898        1.8234749538755045E-003
   8.7500000000000000        1.7661607397774922E-003
   8.8500003814697266        1.7260592591926303E-003
   8.9499998092651367        1.6680881404759020E-003
   9.0500001907348633        1.5520654462162964E-003
   9.1500005722045898        1.4726745969249379E-003
   9.2500000000000000        1.3942908185647143E-003
   9.3500003814697266        1.2731770069066973E-003
   9.4499998092651367        1.1851539815478812E-003
   9.5500001907348633        1.1205838351329431E-003
   9.6500005722045898        1.0054222531059001E-003
   9.7500000000000000        9.6405703420324911E-004
   9.8500003814697266        9.2026105578598631E-004
   9.9499998092651367        8.4440418415587305E-004
   10.050000190734863        8.2989286830847454E-004
   10.150000572204590        8.1897436978915663E-004
   10.250000000000000        7.6685104358411812E-004
   10.350000381469727        7.6949925115568283E-004
   10.449999809265137        7.7929875539826563E-004


==> chapters/BDD/datas/ions/MDFT/polarisation/Na.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        2.8356049509875088E-009
   2.0499999523162842        1.2487474533371431E-006
   2.1500000953674316        7.7690555975054742E-005
   2.2500000000000000        5.6657012845067259E-003
   2.3500001430511475        6.6617873452896131E-002
   2.4500000476837158       0.12071838499848130     
   2.5499999523162842        8.6376870234129585E-002
   2.6500000953674316        5.0394055214138832E-002
   2.7500000000000000        2.8549941250260242E-002
   2.8500001430511475        1.7764284491025666E-002
   2.9500000476837158        1.1187491876342333E-002
   3.0499999523162842        8.3100342957683950E-003
   3.1500000953674316        6.5483365791417737E-003
   3.2500000000000000        5.5109084460520678E-003
   3.3500001430511475        4.8803439914297938E-003
   3.4500000476837158        4.4856335596092081E-003
   3.5499999523162842        4.2140423373547434E-003
   3.6500000953674316        4.1203657587268253E-003
   3.7500000000000000        4.0550483804359886E-003
   3.8500001430511475        4.0600073205892210E-003
   3.9500000476837158        4.1496247382297778E-003
   4.0500001907348633        4.3039102491867504E-003
   4.1500000953674316        4.5814722099076907E-003
   4.2500000000000000        4.9946234751705020E-003
   4.3499999046325684        5.3677538107720800E-003
   4.4500002861022949        6.0779926262422212E-003
   4.5500001907348633        6.7479537583685087E-003
   4.6500000953674316        7.7587138792911403E-003
   4.7500000000000000        9.0146625633152917E-003
   4.8499999046325684        1.0976932185795128E-002
   4.9500002861022949        1.2960030822525974E-002
   5.0500001907348633        1.3687652494266260E-002
   5.1500000953674316        1.2252687795698538E-002
   5.2500000000000000        9.4239530706740210E-003
   5.3499999046325684        6.4548344153589872E-003
   5.4500002861022949        4.4767425816536173E-003
   5.5500001907348633        3.2701293821232069E-003
   5.6500000953674316        2.6487280675295587E-003
   5.7500000000000000        2.3932258176714376E-003
   5.8499999046325684        2.3074707094612999E-003
   5.9500002861022949        2.3473235573492897E-003
   6.0500001907348633        2.4609075539825959E-003
   6.1500000953674316        2.6405743762820057E-003
   6.2500000000000000        2.8419253266634471E-003
   6.3499999046325684        3.0253223357913153E-003
   6.4500002861022949        3.2083416714006412E-003
   6.5500001907348633        3.3489335935587587E-003
   6.6500000953674316        3.4771272142495673E-003
   6.7500000000000000        3.5594666602333956E-003
   6.8499999046325684        3.6228111741990186E-003
   6.9500002861022949        3.6129010626920169E-003
   7.0500001907348633        3.5592298889747069E-003
   7.1500000953674316        3.4530337763502739E-003
   7.2500000000000000        3.2711755600489481E-003
   7.3499999046325684        3.0863230756408384E-003
   7.4500002861022949        2.8442995722947001E-003
   7.5500001907348633        2.5514348189420227E-003
   7.6500000953674316        2.2766730158462391E-003
   7.7500000000000000        2.0126760346536737E-003
   7.8499999046325684        1.7515603039785655E-003
   7.9500002861022949        1.5771734673593436E-003
   8.0500001907348633        1.4603395836026440E-003
   8.1500005722045898        1.3821196744618642E-003
   8.2500000000000000        1.3607908146995348E-003
   8.3500003814697266        1.3811642876938714E-003
   8.4499998092651367        1.3782265723973632E-003
   8.5500001907348633        1.4354576846862372E-003
   8.6500005722045898        1.4727486330844066E-003
   8.7500000000000000        1.4739563354707018E-003
   8.8500003814697266        1.5015094286807084E-003
   8.9499998092651367        1.5124459174026621E-003
   9.0500001907348633        1.4649840240062329E-003
   9.1500005722045898        1.4441297237078158E-003
   9.2500000000000000        1.4127240048066065E-003
   9.3500003814697266        1.3323899151192991E-003
   9.4499998092651367        1.2720934543713478E-003
   9.5500001907348633        1.2234470999030250E-003
   9.6500005722045898        1.1138284142618183E-003
   9.7500000000000000        1.0688076356290966E-003
   9.8500003814697266        1.0129662848248756E-003
   9.9499998092651367        9.2123823163103695E-004
   10.050000190734863        8.8530416823121830E-004
   10.150000572204590        8.5363897283849053E-004
   10.250000000000000        7.8398303179388516E-004
   10.350000381469727        7.7034971562040910E-004
   10.449999809265137        7.6695654420498409E-004


==> chapters/BDD/datas/ions/MDFT/rdf/Br.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        0.0000000000000000     
   2.1500000953674316        0.0000000000000000     
   2.2500000000000000        0.0000000000000000     
   2.3500001430511475        0.0000000000000000     
   2.4500000476837158        0.0000000000000000     
   2.5499999523162842        0.0000000000000000     
   2.6500000953674316        2.9884848882681409E-007
   2.7500000000000000        9.1434708091550156E-006
   2.8500001430511475        1.1783926449696729E-004
   2.9500000476837158        3.0242971730342526E-002
   3.0499999523162842       0.40803708606085226     
   3.1500000953674316        1.4977426879589772     
   3.2500000000000000        2.3114787108529886     
   3.3500001430511475        2.4026553220694979     
   3.4500000476837158        2.1384552284975906     
   3.5499999523162842        1.8842136090966968     
   3.6500000953674316        1.6637407634256913     
   3.7500000000000000        1.5198610200502414     
   3.8500001430511475        1.3736302421877686     
   3.9500000476837158        1.2630519461499996     
   4.0500001907348633        1.1571471922699845     
   4.1500000953674316        1.0768147390656526     
   4.2500000000000000        1.0213771199774964     
   4.3499999046325684       0.98353045661424965     
   4.4500002861022949       0.94853945746737733     
   4.5500001907348633       0.93009512203583200     
   4.6500000953674316       0.92262557615224272     
   4.7500000000000000       0.91763456566460300     
   4.8499999046325684       0.92031618171143725     
   4.9500002861022949       0.92751435735015131     
   5.0500001907348633       0.93614781036519323     
   5.1500000953674316       0.94933584341045696     
   5.2500000000000000       0.96366640272530391     
   5.3499999046325684       0.98023448583953898     
   5.4500002861022949       0.99917528810703182     
   5.5500001907348633        1.0135249533101549     
   5.6500000953674316        1.0310422985227330     
   5.7500000000000000        1.0441107214708596     
   5.8499999046325684        1.0483112491101587     
   5.9500002861022949        1.0384895046834901     
   6.0500001907348633        1.0161641827902428     
   6.1500000953674316       0.98354388095154610     
   6.2500000000000000       0.95660410616548863     
   6.3499999046325684       0.93984118393717375     
   6.4500002861022949       0.93106714532577917     
   6.5500001907348633       0.92968277931230947     
   6.6500000953674316       0.93549702614447872     
   6.7500000000000000       0.94659019151605983     
   6.8499999046325684       0.96172445055367606     
   6.9500002861022949       0.97885322292502019     
   7.0500001907348633       0.99803888977381727     
   7.1500000953674316        1.0181998349242425     
   7.2500000000000000        1.0364887577062458     
   7.3499999046325684        1.0513314342096243     
   7.4500002861022949        1.0636312358412372     
   7.5500001907348633        1.0704709054651032     
   7.6500000953674316        1.0729587283918998     
   7.7500000000000000        1.0706271059197194     
   7.8499999046325684        1.0628709746429066     
   7.9500002861022949        1.0524594390553306     
   8.0500001907348633        1.0395189851340787     
   8.1500005722045898        1.0249171906704662     
   8.2500000000000000        1.0111290924889427     
   8.3500003814697266       0.99744493664216372     
   8.4499998092651367       0.98510843913540469     
   8.5500001907348633       0.97565241718356965     
   8.6500005722045898       0.96878876091100830     
   8.7500000000000000       0.96492430945473195     
   8.8500003814697266       0.96377407964555362     
   8.9499998092651367       0.96522208524556297     
   9.0500001907348633       0.96918679397624419     
   9.1500005722045898       0.97395944103188270     
   9.2500000000000000       0.97957423958998358     
   9.3500003814697266       0.98645423949345112     
   9.4499998092651367       0.99300430516270943     
   9.5500001907348633       0.99904944671988016     
   9.6500005722045898        1.0043015199304750     
   9.7500000000000000        1.0090085737664156     
   9.8500003814697266        1.0123432772677357     
   9.9499998092651367        1.0139715764923527     
   10.050000190734863        1.0120577501638237     
   10.150000572204590        1.0119076629575809     
   10.250000000000000        1.0105639378267335     
   10.350000381469727        1.0087345784658106     
   10.449999809265137        1.0062868570318515     


==> chapters/BDD/datas/ions/MDFT/rdf/Cl.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        0.0000000000000000     
   2.1500000953674316        0.0000000000000000     
   2.2500000000000000        0.0000000000000000     
   2.3500001430511475        0.0000000000000000     
   2.4500000476837158        3.6418646297006322E-008
   2.5499999523162842        3.3875977009736985E-005
   2.6500000953674316        2.6545756642716760E-003
   2.7500000000000000       0.18086625333269196     
   2.8500001430511475        1.3697314564973053     
   2.9500000476837158        3.1330486588771920     
   3.0499999523162842        3.1242518287313534     
   3.1500000953674316        2.5092164311728027     
   3.2500000000000000        1.8769914398576173     
   3.3500001430511475        1.5144469951801365     
   3.4500000476837158        1.2877187135142820     
   3.5499999523162842        1.1481709460063383     
   3.6500000953674316        1.0474601419020937     
   3.7500000000000000       0.98449433696357669     
   3.8500001430511475       0.93024054121996769     
   3.9500000476837158       0.90181804953343980     
   4.0500001907348633       0.87798088143717701     
   4.1500000953674316       0.87534688628155166     
   4.2500000000000000       0.87355940419882383     
   4.3499999046325684       0.88997967489975160     
   4.4500002861022949       0.90617462553168393     
   4.5500001907348633       0.93209693827176032     
   4.6500000953674316       0.96342463618174090     
   4.7500000000000000       0.98271978680651928     
   4.8499999046325684        1.0236760106231158     
   4.9500002861022949        1.0499128318032320     
   5.0500001907348633        1.0813027481965609     
   5.1500000953674316        1.1123595464791984     
   5.2500000000000000        1.1289593817541068     
   5.3499999046325684        1.1405931098230759     
   5.4500002861022949        1.1350915013415310     
   5.5500001907348633        1.1087497793799648     
   5.6500000953674316        1.0601331067238160     
   5.7500000000000000       0.99878731727224868     
   5.8499999046325684       0.94284297346937007     
   5.9500002861022949       0.90080893055660816     
   6.0500001907348633       0.88152730698923309     
   6.1500000953674316       0.87750932278117477     
   6.2500000000000000       0.88528363201093163     
   6.3499999046325684       0.90083767312662555     
   6.4500002861022949       0.92063020673304208     
   6.5500001907348633       0.94471718548039130     
   6.6500000953674316       0.97007388871095246     
   6.7500000000000000       0.99741199418153548     
   6.8499999046325684        1.0233239650343855     
   6.9500002861022949        1.0464986981316033     
   7.0500001907348633        1.0665973915344842     
   7.1500000953674316        1.0824221401884631     
   7.2500000000000000        1.0905284928431744     
   7.3499999046325684        1.0925110365555410     
   7.4500002861022949        1.0876970245101287     
   7.5500001907348633        1.0769470884075389     
   7.6500000953674316        1.0618854943910501     
   7.7500000000000000        1.0450641770410765     
   7.8499999046325684        1.0242168965233800     
   7.9500002861022949        1.0057676436046095     
   8.0500001907348633       0.98899173569427268     
   8.1500005722045898       0.97475234679004763     
   8.2500000000000000       0.96505134746355858     
   8.3500003814697266       0.95869738060294596     
   8.4499998092651367       0.95625307114961333     
   8.5500001907348633       0.95750187389081465     
   8.6500005722045898       0.96146230717394821     
   8.7500000000000000       0.96781057319103281     
   8.8500003814697266       0.97502077517919739     
   8.9499998092651367       0.98314887142529817     
   9.0500001907348633       0.99175299081254409     
   9.1500005722045898       0.99911776370454097     
   9.2500000000000000        1.0053855265232992     
   9.3500003814697266        1.0115706401624180     
   9.4499998092651367        1.0155092360707054     
   9.5500001907348633        1.0179407814178163     
   9.6500005722045898        1.0189027892288400     
   9.7500000000000000        1.0181814776720590     
   9.8500003814697266        1.0161751917494952     
   9.9499998092651367        1.0128802981745588     
   10.050000190734863        1.0077300023665348     
   10.150000572204590        1.0044458332448878     
   10.250000000000000        1.0005315460491553     
   10.350000381469727       0.99779099497502488     
   10.449999809265137       0.99562975237803308     


==> chapters/BDD/datas/ions/MDFT/rdf/Cs.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        0.0000000000000000     
   2.1500000953674316        0.0000000000000000     
   2.2500000000000000        0.0000000000000000     
   2.3500001430511475        1.0743366337235760E-006
   2.4500000476837158        1.0770427698555762E-006
   2.5499999523162842        3.7614969956191940E-005
   2.6500000953674316        2.9806589084126239E-003
   2.7500000000000000       0.11426177931586497     
   2.8500001430511475       0.85911819216256780     
   2.9500000476837158        2.4188929794889438     
   3.0499999523162842        3.0144045588941690     
   3.1500000953674316        2.8208051894383988     
   3.2500000000000000        2.2793664770981357     
   3.3500001430511475        1.7725191695416054     
   3.4500000476837158        1.4288338456190317     
   3.5499999523162842        1.1949504552307211     
   3.6500000953674316        1.0170197251416984     
   3.7500000000000000       0.93149505138887811     
   3.8500001430511475       0.86812190105825737     
   3.9500000476837158       0.83135165639762731     
   4.0500001907348633       0.81704754229250354     
   4.1500000953674316       0.82091987884820372     
   4.2500000000000000       0.82084784397877053     
   4.3499999046325684       0.83643230526241930     
   4.4500002861022949       0.85295892537503992     
   4.5500001907348633       0.86756475657223764     
   4.6500000953674316       0.88529287114153377     
   4.7500000000000000       0.89774533448567029     
   4.8499999046325684       0.91530216949625975     
   4.9500002861022949       0.92924546452825985     
   5.0500001907348633       0.94575188745217309     
   5.1500000953674316       0.95981717192229232     
   5.2500000000000000       0.97962834852965486     
   5.3499999046325684        1.0010151718520277     
   5.4500002861022949        1.0245859958776167     
   5.5500001907348633        1.0474612928792812     
   5.6500000953674316        1.0611405552731836     
   5.7500000000000000        1.0485292124850514     
   5.8499999046325684        1.0318334765882746     
   5.9500002861022949        1.0059605778531580     
   6.0500001907348633       0.98303914578499285     
   6.1500000953674316       0.97217321455433015     
   6.2500000000000000       0.96912333330413147     
   6.3499999046325684       0.97082340430831093     
   6.4500002861022949       0.97662324959911651     
   6.5500001907348633       0.98403672461872471     
   6.6500000953674316       0.99182627738157814     
   6.7500000000000000       0.99952046465663824     
   6.8499999046325684        1.0071255943833939     
   6.9500002861022949        1.0126724820490158     
   7.0500001907348633        1.0172325378184990     
   7.1500000953674316        1.0194349596757466     
   7.2500000000000000        1.0209912506050045     
   7.3499999046325684        1.0199404329211306     
   7.4500002861022949        1.0178681026921919     
   7.5500001907348633        1.0148535229944327     
   7.6500000953674316        1.0104622445055567     
   7.7500000000000000        1.0056181847786294     
   7.8499999046325684        1.0005231935770129     
   7.9500002861022949       0.99551585672139720     
   8.0500001907348633       0.99087992492965560     
   8.1500005722045898       0.98706216667453861     
   8.2500000000000000       0.98412677650330349     
   8.3500003814697266       0.98232363925916499     
   8.4499998092651367       0.98172337264925047     
   8.5500001907348633       0.98264076750024532     
   8.6500005722045898       0.98472686766509565     
   8.7500000000000000       0.98740972326500898     
   8.8500003814697266       0.99076963634877380     
   8.9499998092651367       0.99415509177803829     
   9.0500001907348633       0.99729665278025481     
   9.1500005722045898       0.99994543647553435     
   9.2500000000000000        1.0019566619016074     
   9.3500003814697266        1.0035515281477632     
   9.4499998092651367        1.0043348883067167     
   9.5500001907348633        1.0047379241540850     
   9.6500005722045898        1.0046907724860221     
   9.7500000000000000        1.0043280906044059     
   9.8500003814697266        1.0037700309910449     
   9.9499998092651367        1.0030309407481219     
   10.050000190734863        1.0003424016113740     
   10.150000572204590       0.99992780401542869     
   10.250000000000000       0.99949293712595255     
   10.350000381469727       0.99929316788754396     
   10.449999809265137       0.99927507650640468     


==> chapters/BDD/datas/ions/MDFT/rdf/F.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        0.0000000000000000     
   2.1500000953674316        1.6954152813411492E-006
   2.2500000000000000        3.4484388073525772E-006
   2.3500001430511475        3.4669374058508048E-005
   2.4500000476837158       0.12709229606174166     
   2.5499999523162842        2.6988146063676659     
   2.6500000953674316        5.1181702251456214     
   2.7500000000000000        4.1141602371088268     
   2.8500001430511475        2.6215662198062066     
   2.9500000476837158        1.5081297588749818     
   3.0499999523162842        1.0513212664971789     
   3.1500000953674316       0.82214772056054686     
   3.2500000000000000       0.69447713477616746     
   3.3500001430511475       0.64644337515772443     
   3.4500000476837158       0.61405390469714383     
   3.5499999523162842       0.60943168658149349     
   3.6500000953674316       0.62548845815171661     
   3.7500000000000000       0.64437479319656876     
   3.8500001430511475       0.67950481202975710     
   3.9500000476837158       0.73202477144634459     
   4.0500001907348633       0.78568837332364116     
   4.1500000953674316       0.86455435363504118     
   4.2500000000000000       0.91339814830606447     
   4.3499999046325684        1.0050496748089126     
   4.4500002861022949        1.0734998464992138     
   4.5500001907348633        1.1726789064848073     
   4.6500000953674316        1.2391687322135474     
   4.7500000000000000        1.2927543135041650     
   4.8499999046325684        1.3560071059144441     
   4.9500002861022949        1.3780587803183708     
   5.0500001907348633        1.3570778067524532     
   5.1500000953674316        1.2792207842213952     
   5.2500000000000000        1.1632612377616929     
   5.3499999046325684        1.0260926763371350     
   5.4500002861022949       0.91421752772974951     
   5.5500001907348633       0.82971032457240856     
   5.6500000953674316       0.79356729724333430     
   5.7500000000000000       0.79187542909763098     
   5.8499999046325684       0.80524869731710891     
   5.9500002861022949       0.82994774574672081     
   6.0500001907348633       0.86439151778088663     
   6.1500000953674316       0.90055920230969011     
   6.2500000000000000       0.93875174463762368     
   6.3499999046325684       0.97683015630923797     
   6.4500002861022949        1.0122853790386830     
   6.5500001907348633        1.0456413839555214     
   6.6500000953674316        1.0753275390754555     
   6.7500000000000000        1.0993767124652478     
   6.8499999046325684        1.1151693284883637     
   6.9500002861022949        1.1205683818627707     
   7.0500001907348633        1.1178583851503683     
   7.1500000953674316        1.1054118956662826     
   7.2500000000000000        1.0840019278299131     
   7.3499999046325684        1.0609427589238332     
   7.4500002861022949        1.0339948263659091     
   7.5500001907348633        1.0066986571366001     
   7.6500000953674316       0.98240621060533584     
   7.7500000000000000       0.96435466770738532     
   7.8499999046325684       0.94945001219240999     
   7.9500002861022949       0.94264349817133919     
   8.0500001907348633       0.94190367619487758     
   8.1500005722045898       0.94645206523913972     
   8.2500000000000000       0.95406439297721013     
   8.3500003814697266       0.96436484836710756     
   8.4499998092651367       0.97665700246640541     
   8.5500001907348633       0.98819425636953839     
   8.6500005722045898       0.99936204297878672     
   8.7500000000000000        1.0095600680203261     
   8.8500003814697266        1.0176694697304403     
   8.9499998092651367        1.0237103154396077     
   9.0500001907348633        1.0275898455922290     
   9.1500005722045898        1.0287875872440371     
   9.2500000000000000        1.0276373875600320     
   9.3500003814697266        1.0244178712813596     
   9.4499998092651367        1.0193224934534195     
   9.5500001907348633        1.0134892738189940     
   9.6500005722045898        1.0076435282824574     
   9.7500000000000000        1.0011610967031301     
   9.8500003814697266       0.99571959468606275     
   9.9499998092651367       0.99160111995014577     
   10.050000190734863       0.98818439321033802     
   10.150000572204590       0.98691001754083663     
   10.250000000000000       0.98690805218995692     
   10.350000381469727       0.98814350680757423     
   10.449999809265137       0.99041177594279950     


==> chapters/BDD/datas/ions/MDFT/rdf/I.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        0.0000000000000000     
   2.1500000953674316        0.0000000000000000     
   2.2500000000000000        0.0000000000000000     
   2.3500001430511475        0.0000000000000000     
   2.4500000476837158        0.0000000000000000     
   2.5499999523162842        0.0000000000000000     
   2.6500000953674316        0.0000000000000000     
   2.7500000000000000        0.0000000000000000     
   2.8500001430511475        6.5624637591680625E-008
   2.9500000476837158        1.2957696577948719E-005
   3.0499999523162842        2.3212962012832242E-004
   3.1500000953674316        2.1628922446037910E-002
   3.2500000000000000       0.31588689962006211     
   3.3500001430511475        1.1092008871570218     
   3.4500000476837158        1.8547746924524573     
   3.5499999523162842        2.1428875868474657     
   3.6500000953674316        2.1048920267980433     
   3.7500000000000000        1.9982475715009125     
   3.8500001430511475        1.8420043455099069     
   3.9500000476837158        1.6927564037039207     
   4.0500001907348633        1.5264171375144380     
   4.1500000953674316        1.3785087199294490     
   4.2500000000000000        1.2649178905451415     
   4.3499999046325684        1.1760019431757884     
   4.4500002861022949        1.0858782803603573     
   4.5500001907348633        1.0249087992614641     
   4.6500000953674316       0.97974548522271743     
   4.7500000000000000       0.95032930242008418     
   4.8499999046325684       0.92760985757237691     
   4.9500002861022949       0.91258558427483294     
   5.0500001907348633       0.90590589375894592     
   5.1500000953674316       0.90108409814437385     
   5.2500000000000000       0.90391822090037088     
   5.3499999046325684       0.90821778933256536     
   5.4500002861022949       0.91681165281292876     
   5.5500001907348633       0.92779700009618071     
   5.6500000953674316       0.94237306268276100     
   5.7500000000000000       0.96117007981661706     
   5.8499999046325684       0.97839297414936988     
   5.9500002861022949        1.0004065083362923     
   6.0500001907348633        1.0221156688375714     
   6.1500000953674316        1.0331143969496528     
   6.2500000000000000        1.0292683494438302     
   6.3499999046325684        1.0157961651428609     
   6.4500002861022949       0.99665370522027508     
   6.5500001907348633       0.97764678909551295     
   6.6500000953674316       0.96497680716601897     
   6.7500000000000000       0.95695932898628211     
   6.8499999046325684       0.95556447374697162     
   6.9500002861022949       0.95903716167357933     
   7.0500001907348633       0.96733872981547775     
   7.1500000953674316       0.97950777031262359     
   7.2500000000000000       0.99336714957009820     
   7.3499999046325684        1.0077196044763950     
   7.4500002861022949        1.0231070947616578     
   7.5500001907348633        1.0362095338728354     
   7.6500000953674316        1.0475680140915240     
   7.7500000000000000        1.0552712959894923     
   7.8499999046325684        1.0590863488285414     
   7.9500002861022949        1.0589772178356687     
   8.0500001907348633        1.0550533831901667     
   8.1500005722045898        1.0479925814474511     
   8.2500000000000000        1.0388449244983307     
   8.3500003814697266        1.0277716123426652     
   8.4499998092651367        1.0157153635161409     
   8.5500001907348633        1.0042169990151131     
   8.6500005722045898       0.99341931376284920     
   8.7500000000000000       0.98421813610620734     
   8.8500003814697266       0.97711990630915679     
   8.9499998092651367       0.97229962292773431     
   9.0500001907348633       0.97023582217056892     
   9.1500005722045898       0.97021849871677401     
   9.2500000000000000       0.97216377429149925     
   9.3500003814697266       0.97594235070034185     
   9.4499998092651367       0.98082067095845626     
   9.5500001907348633       0.98610044806843544     
   9.6500005722045898       0.99143369419486937     
   9.7500000000000000       0.99723499366798785     
   9.8500003814697266        1.0023867491275442     
   9.9499998092651367        1.0064494812876204     
   10.050000190734863        1.0055664186990925     
   10.150000572204590        1.0080011491222727     
   10.250000000000000        1.0096225684197067     
   10.350000381469727        1.0099289064010804     
   10.449999809265137        1.0092355842787812     


==> chapters/BDD/datas/ions/MDFT/rdf/K.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        9.1830476333720316E-008
   2.1500000953674316        1.1124660852440869E-005
   2.2500000000000000        8.5797364333645466E-005
   2.3500001430511475        1.6546013439236106E-003
   2.4500000476837158       0.31168105437867172     
   2.5499999523162842        2.4578205651404068     
   2.6500000953674316        3.9783502573097902     
   2.7500000000000000        3.8231831596994690     
   2.8500001430511475        2.9157996407504734     
   2.9500000476837158        1.9539462468804976     
   3.0499999523162842        1.4302691505201952     
   3.1500000953674316        1.0920045421550615     
   3.2500000000000000       0.88281507115143953     
   3.3500001430511475       0.75481853868552828     
   3.4500000476837158       0.69463716111977347     
   3.5499999523162842       0.66417905314970049     
   3.6500000953674316       0.65192640359041820     
   3.7500000000000000       0.66055380986837031     
   3.8500001430511475       0.68194498958934946     
   3.9500000476837158       0.70711893767994882     
   4.0500001907348633       0.74048332681809070     
   4.1500000953674316       0.77998226994416053     
   4.2500000000000000       0.80007632105657545     
   4.3499999046325684       0.83198057106734102     
   4.4500002861022949       0.86148671958375833     
   4.5500001907348633       0.88920293849231691     
   4.6500000953674316       0.91840849985998352     
   4.7500000000000000       0.94238253010808648     
   4.8499999046325684       0.97792531782610370     
   4.9500002861022949        1.0194805244594960     
   5.0500001907348633        1.0816628426532366     
   5.1500000953674316        1.1449887823594516     
   5.2500000000000000        1.2013451337634333     
   5.3499999046325684        1.1970235807063874     
   5.4500002861022949        1.1487414813383157     
   5.5500001907348633        1.0756743642222371     
   5.6500000953674316        1.0146639959937223     
   5.7500000000000000       0.97296278590990615     
   5.8499999046325684       0.95643574182928637     
   5.9500002861022949       0.95112590360416538     
   6.0500001907348633       0.95349496903448683     
   6.1500000953674316       0.96079327494388866     
   6.2500000000000000       0.96957678381150281     
   6.3499999046325684       0.97899994192249373     
   6.4500002861022949       0.98832707408739939     
   6.5500001907348633       0.99670337980185197     
   6.6500000953674316        1.0040597553564430     
   6.7500000000000000        1.0090601093645581     
   6.8499999046325684        1.0127429506058745     
   6.9500002861022949        1.0146508827077150     
   7.0500001907348633        1.0150477367555559     
   7.1500000953674316        1.0135241183479802     
   7.2500000000000000        1.0111913957581853     
   7.3499999046325684        1.0072066717048633     
   7.4500002861022949        1.0023747446216358     
   7.5500001907348633       0.99730898313746563     
   7.6500000953674316       0.99166904806362388     
   7.7500000000000000       0.98642576177555485     
   7.8499999046325684       0.98162014629199434     
   7.9500002861022949       0.97812222782530100     
   8.0500001907348633       0.97645555742325973     
   8.1500005722045898       0.97717356832775359     
   8.2500000000000000       0.97955586746777812     
   8.3500003814697266       0.98355868562222282     
   8.4499998092651367       0.98860625436137817     
   8.5500001907348633       0.99360624442575862     
   8.6500005722045898       0.99846248705383733     
   8.7500000000000000        1.0024073284300932     
   8.8500003814697266        1.0057131403663022     
   8.9499998092651367        1.0077808973085811     
   9.0500001907348633        1.0087455485461596     
   9.1500005722045898        1.0089233772670010     
   9.2500000000000000        1.0084716855279383     
   9.3500003814697266        1.0072373667593613     
   9.4499998092651367        1.0057894702787455     
   9.5500001907348633        1.0042653307310532     
   9.6500005722045898        1.0026958095135441     
   9.7500000000000000        1.0010805841267016     
   9.8500003814697266       0.99983524037859850     
   9.9499998092651367       0.99892958192552073     
   10.050000190734863       0.99745180322736782     
   10.150000572204590       0.99719651231023976     
   10.250000000000000       0.99739193483374922     
   10.350000381469727       0.99768191044455068     
   10.449999809265137       0.99826494491556861     


==> chapters/BDD/datas/ions/MDFT/rdf/Li.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        7.3418110080922146E-006
   1.7500000000000000        1.0539172642469756E-003
   1.8500000238418579       0.25350987531068025     
   1.9500000476837158        4.0536432378113458     
   2.0499999523162842        9.2457722347250932     
   2.1500000953674316        5.7501464970135734     
   2.2500000000000000        2.9728752289965246     
   2.3500001430511475        1.3018608646083443     
   2.4500000476837158       0.67125188485957432     
   2.5499999523162842       0.44233818549860504     
   2.6500000953674316       0.35342012799254136     
   2.7500000000000000       0.31249278137936037     
   2.8500001430511475       0.29303743894255724     
   2.9500000476837158       0.29586305038588151     
   3.0499999523162842       0.31144849419481818     
   3.1500000953674316       0.33094056683599260     
   3.2500000000000000       0.37350716593103006     
   3.3500001430511475       0.42722300744680930     
   3.4500000476837158       0.47939573693137022     
   3.5499999523162842       0.53444586418237083     
   3.6500000953674316       0.61205810121590332     
   3.7500000000000000       0.65942034108979475     
   3.8500001430511475       0.72414196545382947     
   3.9500000476837158       0.78576426624973583     
   4.0500001907348633       0.85760163129307809     
   4.1500000953674316       0.93039172696263950     
   4.2500000000000000        1.0110016336573218     
   4.3499999046325684        1.1172776004484577     
   4.4500002861022949        1.3255159443543030     
   4.5500001907348633        1.5034314068429957     
   4.6500000953674316        1.6066263054291157     
   4.7500000000000000        1.5146923829349417     
   4.8499999046325684        1.2723057698501943     
   4.9500002861022949        1.0976089620314924     
   5.0500001907348633       0.98699986384000093     
   5.1500000953674316       0.93989171247804137     
   5.2500000000000000       0.92344610922256165     
   5.3499999046325684       0.92436137938804230     
   5.4500002861022949       0.93064266765679549     
   5.5500001907348633       0.93715377531094135     
   5.6500000953674316       0.94436286237307632     
   5.7500000000000000       0.95668224876304941     
   5.8499999046325684       0.96448104177796945     
   5.9500002861022949       0.97381034052297277     
   6.0500001907348633       0.98314740148861302     
   6.1500000953674316       0.98937672331633231     
   6.2500000000000000       0.99502066325855665     
   6.3499999046325684        1.0010556537892779     
   6.4500002861022949        1.0043934380404684     
   6.5500001907348633        1.0050858149791204     
   6.6500000953674316        1.0050211767792874     
   6.7500000000000000        1.0017324222944641     
   6.8499999046325684       0.99782290748676883     
   6.9500002861022949       0.99183177592670158     
   7.0500001907348633       0.98493075450909195     
   7.1500000953674316       0.97733255544541253     
   7.2500000000000000       0.96951752961388560     
   7.3499999046325684       0.96553211020545304     
   7.4500002861022949       0.96483568155945676     
   7.5500001907348633       0.96814000300123904     
   7.6500000953674316       0.97478252076092753     
   7.7500000000000000       0.98331402199305318     
   7.8499999046325684       0.99301392412105549     
   7.9500002861022949        1.0016790487664369     
   8.0500001907348633        1.0090509128940390     
   8.1500005722045898        1.0149637058027186     
   8.2500000000000000        1.0186185521070421     
   8.3500003814697266        1.0206645440976343     
   8.4499998092651367        1.0210428282947099     
   8.5500001907348633        1.0199566606124979     
   8.6500005722045898        1.0177653058749245     
   8.7500000000000000        1.0147546786735464     
   8.8500003814697266        1.0113482907630664     
   8.9499998092651367        1.0073880768093906     
   9.0500001907348633        1.0035143473816326     
   9.1500005722045898       0.99995586445879048     
   9.2500000000000000       0.99722511985117990     
   9.3500003814697266       0.99452770106770849     
   9.4499998092651367       0.99297557259829083     
   9.5500001907348633       0.99179607146537418     
   9.6500005722045898       0.99150263227464963     
   9.7500000000000000       0.99183781831852669     
   9.8500003814697266       0.99285739325349764     
   9.9499998092651367       0.99418574094588075     
   10.050000190734863       0.99576628817329627     
   10.150000572204590       0.99722578497950487     
   10.250000000000000       0.99905788111385407     
   10.350000381469727        1.0002354343473494     
   10.449999809265137        1.0013554358086871     


==> chapters/BDD/datas/ions/MDFT/rdf/Na.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        9.4530245812351834E-008
   2.0499999523162842        5.6965400910002564E-005
   2.1500000953674316        2.8948916460267279E-003
   2.2500000000000000       0.21436415737662207     
   2.3500001430511475        2.6695503290608835     
   2.4500000476837158        5.2071295141996101     
   2.5499999523162842        4.1362765044754397     
   2.6500000953674316        2.6537785219031709     
   2.7500000000000000        1.6713784035664812     
   2.8500001430511475        1.1589209647755812     
   2.9500000476837158       0.82119384110030369     
   3.0499999523162842       0.66792994380683735     
   3.1500000953674316       0.58036347018744061     
   3.2500000000000000       0.53905581271505931     
   3.3500001430511475       0.52200392241340876     
   3.4500000476837158       0.52869521897621718     
   3.5499999523162842       0.54965168195675707     
   3.6500000953674316       0.58414210384810794     
   3.7500000000000000       0.62027160198356002     
   3.8500001430511475       0.66482057416066098     
   3.9500000476837158       0.70578403382229182     
   4.0500001907348633       0.75184275308447690     
   4.1500000953674316       0.79557803029598040     
   4.2500000000000000       0.82894210835502946     
   4.3499999046325684       0.86179907856807692     
   4.4500002861022949       0.90802207418815040     
   4.5500001907348633       0.94392298816401032     
   4.6500000953674316        1.0004316736701919     
   4.7500000000000000        1.0652549022049034     
   4.8499999046325684        1.1624564662107917     
   4.9500002861022949        1.2695338391335214     
   5.0500001907348633        1.3276611402090879     
   5.1500000953674316        1.2937986551826390     
   5.2500000000000000        1.1956136755780309     
   5.3499999046325684        1.0814754405712343     
   5.4500002861022949        1.0044198260167359     
   5.5500001907348633       0.96058797344209124     
   5.6500000953674316       0.94200620850494110     
   5.7500000000000000       0.93836926663802511     
   5.8499999046325684       0.94157538279027997     
   5.9500002861022949       0.94877379248926719     
   6.0500001907348633       0.95818112998182459     
   6.1500000953674316       0.96901256441601424     
   6.2500000000000000       0.97959666205729967     
   6.3499999046325684       0.98928161445276264     
   6.4500002861022949       0.99693537516624386     
   6.5500001907348633        1.0025634070312990     
   6.6500000953674316        1.0075004434277641     
   6.7500000000000000        1.0099976044404393     
   6.8499999046325684        1.0114698612483182     
   6.9500002861022949        1.0109596990671090     
   7.0500001907348633        1.0086040739961479     
   7.1500000953674316        1.0044588478838030     
   7.2500000000000000       0.99955946865053824     
   7.3499999046325684       0.99420883289588335     
   7.4500002861022949       0.98837446581279953     
   7.5500001907348633       0.98278786170004939     
   7.6500000953674316       0.97782278081020990     
   7.7500000000000000       0.97471772178555438     
   7.8499999046325684       0.97404994038339721     
   7.9500002861022949       0.97596767861072575     
   8.0500001907348633       0.98021172934087586     
   8.1500005722045898       0.98596189390735212     
   8.2500000000000000       0.99191967824681049     
   8.3500003814697266       0.99795900234217028     
   8.4499998092651367        1.0035268946432194     
   8.5500001907348633        1.0077781530263630     
   8.6500005722045898        1.0108963369292325     
   8.7500000000000000        1.0126288446952316     
   8.8500003814697266        1.0132270727161228     
   8.9499998092651367        1.0126232647015205     
   9.0500001907348633        1.0110164676583013     
   9.1500005722045898        1.0091827802549467     
   9.2500000000000000        1.0070217695212949     
   9.3500003814697266        1.0043053465759666     
   9.4499998092651367        1.0018556884329410     
   9.5500001907348633       0.99976588538291977     
   9.6500005722045898       0.99799636728185215     
   9.7500000000000000       0.99661043074935918     
   9.8500003814697266       0.99585228682870208     
   9.9499998092651367       0.99560763180198319     
   10.050000190734863       0.99520110764077752     
   10.150000572204590       0.99557973862403437     
   10.250000000000000       0.99651314123959178     
   10.350000381469727       0.99740466798884020     
   10.449999809265137       0.99850644989124593     


==> chapters/bridge/datas/fonctionnelles/fonctionnelle.csv <==
0.0 0.679906823765
0.0030303030303 0.674594607674
0.00606060606061 0.66963915543
0.00909090909091 0.664825194082
0.0121212121212 0.66010696497
0.0151515151515 0.655462735787
0.0181818181818 0.650879706482
0.0212121212121 0.646349419213
0.0242424242424 0.641865862646
0.0272727272727 0.637424542109
0.030303030303 0.633021968846
0.0333333333333 0.628655355798
0.0363636363636 0.624322424984
0.0393939393939 0.62002127954
0.0424242424242 0.615750315374
0.0454545454545 0.611508158183
0.0484848484848 0.607293617346
0.0515151515152 0.603105651381
0.0545454545455 0.59894334156
0.0575757575758 0.594805871403
0.0606060606061 0.590692510501
0.0636363636364 0.586602601584
0.0666666666667 0.582535550053
0.069696969697 0.578490815422
0.0727272727273 0.574467904252
0.0757575757576 0.570466364258
0.0787878787879 0.566485779371
0.0818181818182 0.562525765551
0.0848484848485 0.558585967225
0.0878787878788 0.554666054237
0.0909090909091 0.550765719211
0.0939393939394 0.546884675278
0.0969696969697 0.543022654084
0.1 0.539179404058
0.10303030303 0.535354688881
0.106060606061 0.531548286142
0.109090909091 0.527759986145
0.112121212121 0.523989590848
0.115151515152 0.520236912917
0.118181818182 0.516501774883
0.121212121212 0.51278400838
0.124242424242 0.509083453463
0.127272727273 0.505399957993
0.130303030303 0.501733377075
0.133333333333 0.498083572558
0.136363636364 0.49445041257
0.139393939394 0.490833771103
0.142424242424 0.487233527628
0.145454545455 0.483649566748
0.148484848485 0.480081777872
0.151515151515 0.476530054927
0.154545454545 0.472994296082
0.157575757576 0.4694744035
0.160606060606 0.465970283108
0.163636363636 0.462481844386
0.166666666667 0.459009000163
0.169696969697 0.455551666441
0.172727272727 0.452109762221
0.175757575758 0.448683209349
0.178787878788 0.445271932364
0.181818181818 0.441875858364
0.184848484848 0.438494916877
0.187878787879 0.435129039744
0.190909090909 0.431778161001
0.193939393939 0.428442216783
0.19696969697 0.425121145217
0.2 0.421814886336
0.20303030303 0.418523381991
0.206060606061 0.415246575768
0.209090909091 0.411984412912
0.212121212121 0.408736840256
0.215151515152 0.405503806152
0.218181818182 0.402285260407
0.221212121212 0.399081154223
0.224242424242 0.395891440138
0.227272727273 0.392716071974
0.230303030303 0.389555004782
0.233333333333 0.3864081948
0.236363636364 0.3832755994
0.239393939394 0.380157177047
0.242424242424 0.37705288726
0.245454545455 0.373962690566
0.248484848485 0.370886548472
0.251515151515 0.367824423419
0.254545454545 0.364776278756
0.257575757576 0.361742078704
0.260606060606 0.358721788326
0.263636363636 0.355715373497
0.266666666667 0.352722800876
0.269696969697 0.349744037883
0.272727272727 0.346779052666
0.275757575758 0.343827814084
0.278787878788 0.340890291678
0.281818181818 0.337966455653
0.284848484848 0.335056276854
0.287878787879 0.332159726747
0.290909090909 0.329276777398
0.293939393939 0.326407401456
0.29696969697 0.323551572132
0.3 0.320709263185
0.30303030303 0.317880448906
0.306060606061 0.315065104097
0.309090909091 0.31226320406
0.312121212121 0.309474724582
0.315151515152 0.306699641921
0.318181818182 0.303937932789
0.321212121212 0.301189574343
0.324242424242 0.298454544172
0.327272727273 0.295732820283
0.330303030303 0.293024381089
0.333333333333 0.290329205401
0.336363636364 0.287647272415
0.339393939394 0.284978561702
0.342424242424 0.282323053196
0.345454545455 0.279680727188
0.348484848485 0.277051564314
0.351515151515 0.274435545548
0.354545454545 0.271832652191
0.357575757576 0.269242865863
0.360606060606 0.266666168496
0.363636363636 0.264102542327
0.366666666667 0.261551969887
0.369696969697 0.259014433998
0.372727272727 0.256489917762
0.375757575758 0.253978404555
0.378787878788 0.251479878023
0.381818181818 0.248994322074
0.384848484848 0.246521720869
0.387878787879 0.244062058821
0.390909090909 0.241615320585
0.393939393939 0.239181491054
0.39696969697 0.236760555353
0.4 0.234352498837
0.40303030303 0.231957307079
0.406060606061 0.229574965871
0.409090909091 0.227205461217
0.412121212121 0.224848779328
0.415151515152 0.222504906619
0.418181818182 0.2201738297
0.421212121212 0.217855535379
0.424242424242 0.215550010652
0.427272727273 0.2132572427
0.430303030303 0.210977218888
0.433333333333 0.208709926757
0.436363636364 0.206455354022
0.439393939394 0.204213488571
0.442424242424 0.201984318458
0.445454545455 0.199767831898
0.448484848485 0.197564017271
0.451515151515 0.195372863111
0.454545454545 0.193194358105
0.457575757576 0.191028491095
0.460606060606 0.188875251066
0.463636363636 0.186734627152
0.466666666667 0.184606608626
0.469696969697 0.182491184901
0.472727272727 0.180388345529
0.475757575758 0.178298080192
0.478787878788 0.176220378707
0.481818181818 0.174155231017
0.484848484848 0.172102627195
0.487878787879 0.170062557434
0.490909090909 0.168035012052
0.493939393939 0.166019981484
0.49696969697 0.164017456286
0.5 0.162027427125
0.50303030303 0.160049884783
0.506060606061 0.158084820154
0.509090909091 0.15613222424
0.512121212121 0.154192088151
0.515151515152 0.152264403099
0.518181818182 0.150349160405
0.521212121212 0.148446351486
0.524242424242 0.146555967862
0.527272727273 0.14467800115
0.530303030303 0.142812443064
0.533333333333 0.140959285413
0.536363636364 0.139118520096
0.539393939394 0.137290139108
0.542424242424 0.135474134532
0.545454545455 0.133670498537
0.548484848485 0.131879223384
0.551515151515 0.130100301415
0.554545454545 0.128333725059
0.557575757576 0.126579486826
0.560606060606 0.124837579308
0.563636363636 0.123107995178
0.566666666667 0.121390727187
0.569696969697 0.119685768163
0.572727272727 0.117993111012
0.575757575758 0.116312748712
0.578787878788 0.114644674318
0.581818181818 0.112988880957
0.584848484848 0.111345361826
0.587878787879 0.109714110194
0.590909090909 0.108095119399
0.593939393939 0.106488382849
0.59696969697 0.104893894015
0.6 0.103311646438
0.60303030303 0.101741633724
0.606060606061 0.100183849542
0.609090909091 0.0986382876236
0.612121212121 0.0971049417652
0.615151515152 0.0955838058229
0.618181818182 0.0940748737138
0.621212121212 0.0925781394146
0.624242424242 0.0910935969607
0.627272727273 0.0896212404456
0.630303030303 0.0881610640196
0.633333333333 0.0867130618895
0.636363636364 0.0852772283173
0.639393939394 0.0838535576199
0.642424242424 0.082442044168
0.645454545455 0.0810426823851
0.648484848485 0.0796554667476
0.651515151515 0.0782803917831
0.654545454545 0.0769174520702
0.657575757576 0.0755666422378
0.660606060606 0.0742279569643
0.663636363636 0.0729013909768
0.666666666667 0.0715869390506
0.669696969697 0.0702845960086
0.672727272727 0.0689943567205
0.675757575758 0.067716216102
0.678787878788 0.0664501691148
0.681818181818 0.0651962107653
0.684848484848 0.0639543361044
0.687878787879 0.0627245402267
0.690909090909 0.0615068182701
0.693939393939 0.0603011654151
0.69696969697 0.0591075768845
0.7 0.0579260479422
0.70303030303 0.0567565738936
0.706060606061 0.0555991500843
0.709090909091 0.0544537718998
0.712121212121 0.0533204347652
0.715151515152 0.0521991341445
0.718181818182 0.0510898655401
0.721212121212 0.0499926244923
0.724242424242 0.048907406579
0.727272727273 0.0478342074151
0.730303030303 0.0467730226519
0.733333333333 0.0457238479769
0.736363636364 0.0446866791133
0.739393939394 0.0436615118193
0.742424242424 0.0426483418882
0.745454545455 0.0416471651472
0.748484848485 0.0406579774577
0.751515151515 0.0396807747147
0.754545454545 0.0387155528461
0.757575757576 0.0377623078126
0.760606060606 0.0368210356072
0.763636363636 0.0358917322548
0.766666666667 0.0349743938118
0.769696969697 0.0340690163661
0.772727272727 0.0331755960358
0.775757575758 0.0322941289701
0.778787878788 0.0314246113479
0.781818181818 0.0305670393779
0.784848484848 0.0297214092981
0.787878787879 0.0288877173759
0.790909090909 0.028065959907
0.793939393939 0.0272561332157
0.79696969697 0.0264582336543
0.8 0.0256722576029
0.80303030303 0.024898201469
0.806060606061 0.0241360616872
0.809090909091 0.0233858347188
0.812121212121 0.0226475170518
0.815151515152 0.0219211052003
0.818181818182 0.0212065957044
0.821212121212 0.0205039851297
0.824242424242 0.0198132700671
0.827272727273 0.0191344471329
0.830303030303 0.0184675129678
0.833333333333 0.0178124642373
0.836363636364 0.017169297631
0.839393939394 0.0165380098626
0.842424242424 0.0159185976693
0.845454545455 0.015311057812
0.848484848485 0.0147153870748
0.851515151515 0.0141315822647
0.854545454545 0.0135596402115
0.857575757576 0.0129995577673
0.860606060606 0.0124513318066
0.863636363636 0.011914959226
0.866666666667 0.0113904369437
0.869696969697 0.0108777618996
0.872727272727 0.0103769310546
0.875757575758 0.00988794139124
0.878787878788 0.00941078991249
0.881818181818 0.00894547364218
0.884848484848 0.00849198962457
0.887878787879 0.00805033492417
0.890909090909 0.0076205066255
0.893939393939 0.00720250183294
0.89696969697 0.00679631767048
0.9 0.00640195128158
0.90303030303 0.00601939982889
0.906060606061 0.00564866049412
0.909090909091 0.00528973047786
0.912121212121 0.00494260699931
0.915151515152 0.00460728729619
0.918181818182 0.00428376862449
0.921212121212 0.00397204825833
0.924242424242 0.00367212348975
0.927272727273 0.00338399162856
0.930303030303 0.00310765000212
0.933333333333 0.00284309595525
0.936363636364 0.00259032684998
0.939393939394 0.00234934006542
0.942424242424 0.00212013299759
0.945454545455 0.00190270305927
0.948484848485 0.00169704767979
0.951515151515 0.00150316430494
0.954545454545 0.00132105039676
0.957575757576 0.00115070343342
0.960606060606 0.000992120909038
0.963636363636 0.000845300333544
0.966666666667 0.000710239232531
0.969696969697 0.000586935147107
0.972727272727 0.000475385633745
0.975757575758 0.000375588264145
0.978787878788 0.000287540625088
0.981818181818 0.000211240318299
0.984848484848 0.000146684960306
0.987878787879 9.38721823053e-05
0.990909090909 5.27996300255e-05
0.993939393939 2.34649635947e-05
0.99696969697 5.8658574085e-06
1.0 3.8047057955e-30
1.00303030303 5.86509391123e-06
1.00606060606 2.34588555662e-05
1.00909090909 5.27790151455e-05
1.01212121212 9.38233164622e-05
1.01515151515 0.00014658951684
1.01818181818 0.000211075386991
1.02121212121 0.000287278710897
1.02424242424 0.000375197285692
1.02727272727 0.000474828921545
1.0303030303 0.000586171441543
1.03333333333 0.00070922268158
1.03636363636 0.000843980490241
1.03939393939 0.000990442728694
1.04242424242 0.00114860727058
1.04545454545 0.00131847200189
1.04848484848 0.0015000348209
1.05151515152 0.001693293638
1.05454545455 0.00189824637564
1.05757575758 0.00211489096822
1.06060606061 0.00234322536195
1.06363636364 0.00258324751481
1.06666666667 0.00283495539638
1.0696969697 0.00309834698781
1.07272727273 0.00337342028167
1.07575757576 0.00366017328187
1.07878787879 0.00395860400356
1.08181818182 0.00426871047308
1.08484848485 0.00459049072777
1.08787878788 0.00492394281597
1.09090909091 0.00526906479689
1.09393939394 0.00562585474052
1.09696969697 0.00599431072753
1.1 0.0063744308492
1.10303030303 0.00676621320735
1.10606060606 0.0071696559142
1.10909090909 0.00758475709232
1.11212121212 0.00801151487455
1.11515151515 0.00844992740389
1.11818181818 0.00889999283345
1.12121212121 0.00936170932634
1.12424242424 0.00983507505559
1.12727272727 0.0103200882041
1.1303030303 0.0108167469645
1.13333333333 0.0113250495392
1.13636363636 0.0118449941402
1.13939393939 0.0123765789888
1.14242424242 0.0129198023162
1.14545454545 0.0134746623625
1.14848484848 0.0140411573776
1.15151515152 0.0146192856202
1.15454545455 0.0152090453585
1.15757575758 0.0158104348695
1.16060606061 0.0164234524395
1.16363636364 0.0170480963636
1.16666666667 0.0176843649457
1.1696969697 0.0183322564987
1.17272727273 0.0189917693441
1.17575757576 0.0196629018121
1.17878787879 0.0203456522416
1.18181818182 0.0210400189799
1.18484848485 0.0217460003829
1.18787878788 0.0224635948149
1.19090909091 0.0231928006483
1.19393939394 0.0239336162642
1.19696969697 0.0246860400517
1.2 0.0254500704079
1.20303030303 0.0262257057382
1.20606060606 0.027012944456
1.20909090909 0.0278117849828
1.21212121212 0.0286222257477
1.21515151515 0.0294442651878
1.21818181818 0.0302779017482
1.22121212121 0.0311231338814
1.22424242424 0.0319799600479
1.22727272727 0.0328483787154
1.2303030303 0.0337283883597
1.23333333333 0.0346199874637
1.23636363636 0.0355231745178
1.23939393939 0.0364379480201
1.24242424242 0.0373643064757
1.24545454545 0.0383022483971
1.24848484848 0.0392517723042
1.25151515152 0.0402128767238
1.25454545455 0.0411855601901
1.25757575758 0.0421698212441
1.26060606061 0.0431656584342
1.26363636364 0.0441730703155
1.26666666667 0.04519205545
1.2696969697 0.0462226124069
1.27272727273 0.0472647397618
1.27575757576 0.0483184360974
1.27878787879 0.049383700003
1.28181818182 0.0504605300746
1.28484848485 0.0515489249149
1.28787878788 0.0526488831332
1.29090909091 0.0537604033451
1.29393939394 0.0548834841731
1.29696969697 0.0560181242458
1.3 0.0571643221985
1.30303030303 0.0583220766725
1.30606060606 0.0594913863158
1.30909090909 0.0606722497825
1.31212121212 0.0618646657328
1.31515151515 0.0630686328334
1.31818181818 0.0642841497568
1.32121212121 0.0655112151819
1.32424242424 0.0667498277935
1.32727272727 0.0679999862824
1.3303030303 0.0692616893455
1.33333333333 0.0705349356855
1.33636363636 0.0718197240111
1.33939393939 0.0731160530369
1.34242424242 0.0744239214831
1.34545454545 0.0757433280759
1.34848484848 0.0770742715471
1.35151515152 0.0784167506343
1.35454545455 0.0797707640807
1.35757575758 0.0811363106351
1.36060606061 0.082513389052
1.36363636364 0.0839019980913
1.36666666667 0.0853021365185
1.3696969697 0.0867138031045
1.37272727273 0.0881369966258
1.37575757576 0.0895717158642
1.37878787879 0.0910179596067
1.38181818182 0.092475726646
1.38484848485 0.0939450157798
1.38787878788 0.0954258258111
1.39090909091 0.0969181555482
1.39393939394 0.0984220038046
1.39696969697 0.099937369399
1.4 0.101464251155
1.40303030303 0.103002647902
1.40606060606 0.104552558473
1.40909090909 0.106113981707
1.41212121212 0.107686916449
1.41515151515 0.109271361547
1.41818181818 0.110867315854
1.42121212121 0.112474778231
1.42424242424 0.11409374754
1.42727272727 0.115724222649
1.4303030303 0.117366202433
1.43333333333 0.119019685768
1.43636363636 0.120684671539
1.43939393939 0.122361158631
1.44242424242 0.124049145937
1.44545454545 0.125748632355
1.44848484848 0.127459616785
1.45151515152 0.129182098134
1.45454545455 0.130916075312
1.45757575758 0.132661547234
1.46060606061 0.13441851282
1.46363636364 0.136186970994
1.46666666667 0.137966920684
1.4696969697 0.139758360824
1.47272727273 0.141561290351
1.47575757576 0.143375708207
1.47878787879 0.145201613337
1.48181818182 0.147039004693
1.48484848485 0.148887881229
1.48787878788 0.150748241904
1.49090909091 0.152620085681
1.49393939394 0.154503411528
1.49696969697 0.156398218416
1.5 0.158304505321
1.50303030303 0.160222271224
1.50606060606 0.162151515107
1.50909090909 0.16409223596
1.51212121212 0.166044432775
1.51515151515 0.168008104547
1.51818181818 0.169983250277
1.52121212121 0.17196986897
1.52424242424 0.173967959633
1.52727272727 0.175977521279
1.5303030303 0.177998552923
1.53333333333 0.180031053587
1.53636363636 0.182075022292
1.53939393939 0.184130458069
1.54242424242 0.186197359947
1.54545454545 0.188275726962
1.54848484848 0.190365558153
1.55151515152 0.192466852564
1.55454545455 0.19457960924
1.55757575758 0.196703827233
1.56060606061 0.198839505595
1.56363636364 0.200986643386
1.56666666667 0.203145239666
1.5696969697 0.2053152935
1.57272727273 0.207496803957
1.57575757576 0.209689770108
1.57878787879 0.211894191031
1.58181818182 0.214110065804
1.58484848485 0.216337393509
1.58787878788 0.218576173234
1.59090909091 0.220826404068
1.59393939394 0.223088085105
1.59696969697 0.22536121544
1.6 0.227645794175
1.60303030303 0.229941820412
1.60606060606 0.23224929326
1.60909090909 0.234568211828
1.61212121212 0.236898575229
1.61515151515 0.239240382582
1.61818181818 0.241593633005
1.62121212121 0.243958325624
1.62424242424 0.246334459564
1.62727272727 0.248722033956
1.6303030303 0.251121047934
1.63333333333 0.253531500633
1.63636363636 0.255953391194
1.63939393939 0.258386718761
1.64242424242 0.260831482478
1.64545454545 0.263287681495
1.64848484848 0.265755314965
1.65151515152 0.268234382044
1.65454545455 0.270724881889
1.65757575758 0.273226813663
1.66060606061 0.275740176531
1.66363636364 0.278264969661
1.66666666667 0.280801192223
1.6696969697 0.283348843391
1.67272727273 0.285907922343
1.67575757576 0.288478428257
1.67878787879 0.291060360318
1.68181818182 0.29365371771
1.68484848485 0.296258499624
1.68787878788 0.298874705249
1.69090909091 0.301502333781
1.69393939394 0.304141384418
1.69696969697 0.306791856359
1.7 0.309453748808
1.70303030303 0.312127060971
1.70606060606 0.314811792056
1.70909090909 0.317507941276
1.71212121212 0.320215507845
1.71515151515 0.32293449098
1.71818181818 0.325664889901
1.72121212121 0.32840670383
1.72424242424 0.331159931994
1.72727272727 0.333924573621
1.7303030303 0.336700627941
1.73333333333 0.339488094188
1.73636363636 0.342286971599
1.73939393939 0.345097259411
1.74242424242 0.347918956868
1.74545454545 0.350752063213
1.74848484848 0.353596577693
1.75151515152 0.356452499558
1.75454545455 0.359319828059
1.75757575758 0.362198562452
1.76060606061 0.365088701993
1.76363636364 0.367990245943
1.76666666667 0.370903193563
1.7696969697 0.373827544119
1.77272727273 0.376763296878
1.77575757576 0.37971045111
1.77878787879 0.382669006087
1.78181818182 0.385638961084
1.78484848485 0.388620315378
1.78787878788 0.39161306825
1.79090909091 0.394617218981
1.79393939394 0.397632766856
1.79696969697 0.400659711162
1.8 0.403698051189
1.80303030303 0.406747786229
1.80606060606 0.409808915575
1.80909090909 0.412881438525
1.81212121212 0.415965354377
1.81515151515 0.419060662432
1.81818181818 0.422167361995
1.82121212121 0.425285452371
1.82424242424 0.428414932869
1.82727272727 0.431555802799
1.8303030303 0.434708061474
1.83333333333 0.437871708208
1.83636363636 0.441046742321
1.83939393939 0.444233163131
1.84242424242 0.447430969959
1.84545454545 0.450640162131
1.84848484848 0.453860738973
1.85151515152 0.457092699813
1.85454545455 0.460336043981
1.85757575758 0.463590770812
1.86060606061 0.466856879639
1.86363636364 0.4701343698
1.86666666667 0.473423240636
1.8696969697 0.476723491486
1.87272727273 0.480035121696
1.87575757576 0.48335813061
1.87878787879 0.486692517577
1.88181818182 0.490038281947
1.88484848485 0.493395423072
1.88787878788 0.496763940306
1.89090909091 0.500143833005
1.89393939394 0.503535100529
1.89696969697 0.506937742237
1.9 0.510351757491
1.90303030303 0.513777145657
1.90606060606 0.517213906101
1.90909090909 0.520662038191
1.91212121212 0.524121541298
1.91515151515 0.527592414794
1.91818181818 0.531074658055
1.92121212121 0.534568270456
1.92424242424 0.538073251375
1.92727272727 0.541589600195
1.9303030303 0.545117316295
1.93333333333 0.548656399062
1.93636363636 0.552206847882
1.93939393939 0.555768662141
1.94242424242 0.559341841232
1.94545454545 0.562926384544
1.94848484848 0.566522291474
1.95151515152 0.570129561415
1.95454545455 0.573748193766
1.95757575758 0.577378187927
1.96060606061 0.581019543298
1.96363636364 0.584672259283
1.96666666667 0.588336335287
1.9696969697 0.592011770716
1.97272727273 0.59569856498
1.97575757576 0.59939671749
1.97878787879 0.603106227656
1.98181818182 0.606827094895
1.98484848485 0.61055931862
1.98787878788 0.614302898251
1.99090909091 0.618057833207
1.99393939394 0.621824122908
1.99696969697 0.625601766779
2.0 0.629390764243
2.00303030303 0.633191114727
2.00606060606 0.63700281766
2.00909090909 0.640825872471
2.01212121212 0.644660278592
2.01515151515 0.648506035457
2.01818181818 0.652363142501
2.02121212121 0.656231599159


==> chapters/bridge/datas/fonctionnelles/fonctionnelle_-10.0.csv <==
0.0 0.0
0.0030303030303 0.000838327623467
0.00606060606061 0.00197320713999
0.00909090909091 0.00319031827714
0.0121212121212 0.00444483968841
0.0151515151515 0.00571596116916
0.0181818181818 0.00699178972009
0.0212121212121 0.00826475964849
0.0242424242424 0.00952973702654
0.0272727272727 0.0107830899993
0.030303030303 0.0120221781883
0.0333333333333 0.0132450486288
0.0363636363636 0.0144502432977
0.0393939393939 0.0156366713085
0.0424242424242 0.0168035207122
0.0454545454545 0.0179501956674
0.0484848484848 0.019076270478
0.0515151515152 0.0201814552008
0.0545454545455 0.0212655694073
0.0575757575758 0.0223285218242
0.0606060606061 0.0233702943029
0.0636363636364 0.0243909290297
0.0666666666667 0.0253905182055
0.069696969697 0.0263691956299
0.0727272727273 0.027327129777
0.0757575757576 0.0282645180493
0.0787878787879 0.0291815819744
0.0818181818182 0.0300785631636
0.0848484848485 0.0309557198891
0.0878787878788 0.0318133241704
0.0909090909091 0.0326516592822
0.0939393939394 0.0334710176113
0.0969696969697 0.0342716988087
0.1 0.0350540081886
0.10303030303 0.0358182553379
0.106060606061 0.0365647529038
0.109090909091 0.0372938155361
0.112121212121 0.0380057589601
0.115151515152 0.0387008991644
0.118181818182 0.0393795516869
0.121212121212 0.0400420309871
0.124242424242 0.0406886498941
0.127272727273 0.0413197191196
0.130303030303 0.0419355468298
0.133333333333 0.0425364382679
0.136363636364 0.0431226954225
0.139393939394 0.0436946167354
0.142424242424 0.0442524968455
0.145454545455 0.0447966263649
0.148484848485 0.0453272916828
0.151515151515 0.0458447747951
0.154545454545 0.0463493531574
0.157575757576 0.0468412995574
0.160606060606 0.0473208820068
0.163636363636 0.0477883636497
0.166666666667 0.0482440026855
0.169696969697 0.0486880523061
0.172727272727 0.0491207606452
0.175757575758 0.0495423707386
0.178787878788 0.049953120495
0.181818181818 0.0503532426759
0.184848484848 0.0507429648839
0.187878787879 0.0511225095587
0.190909090909 0.0514920939804
0.193939393939 0.0518519302782
0.19696969697 0.0522022254463
0.2 0.0525431813643
0.20303030303 0.0528749948222
0.206060606061 0.0531978575507
0.209090909091 0.0535119562549
0.212121212121 0.053817472652
0.215151515152 0.0541145835124
0.218181818182 0.0544034607037
0.221212121212 0.0546842712378
0.224242424242 0.0549571773207
0.227272727273 0.0552223364041
0.230303030303 0.0554799012398
0.233333333333 0.0557300199359
0.236363636364 0.0559728360145
0.239393939394 0.0562084884716
0.242424242424 0.0564371118379
0.245454545455 0.0566588362414
0.248484848485 0.056873787471
0.251515151515 0.0570820870415
0.254545454545 0.057283852259
0.257575757576 0.0574791962877
0.260606060606 0.0576682282178
0.263636363636 0.0578510531328
0.266666666667 0.0580277721793
0.269696969697 0.0581984826358
0.272727272727 0.0583632779824
0.275757575758 0.0585222479718
0.278787878788 0.0586754786991
0.281818181818 0.0588230526733
0.284848484848 0.058965048888
0.287878787879 0.0591015428934
0.290909090909 0.0592326068669
0.293939393939 0.0593583096856
0.29696969697 0.0594787169971
0.3 0.0595938912918
0.30303030303 0.0597038919744
0.306060606061 0.059808775435
0.309090909091 0.0599085951213
0.312121212121 0.0600034016093
0.315151515152 0.0600932426752
0.318181818182 0.0601781633657
0.321212121212 0.0602582060694
0.324242424242 0.0603334105872
0.327272727273 0.0604038142024
0.330303030303 0.0604694517514
0.333333333333 0.0605303556929
0.336363636364 0.0605865561777
0.339393939394 0.0606380811177
0.342424242424 0.0606849562547
0.345454545455 0.060727205229
0.348484848485 0.0607648496472
0.351515151515 0.0607979091501
0.354545454545 0.0608264014798
0.357575757576 0.0608503425466
0.360606060606 0.0608697464953
0.363636363636 0.0608846257713
0.366666666667 0.0608949911859
0.369696969697 0.0609008519815
0.372727272727 0.060902215896
0.375757575758 0.0608990892269
0.378787878788 0.060891476895
0.381818181818 0.0608793825071
0.384848484848 0.0608628084189
0.387878787879 0.0608417557966
0.390909090909 0.0608162246789
0.393939393939 0.0607862140376
0.39696969697 0.0607517218378
0.4 0.0607127450981
0.40303030303 0.06066927995
0.406060606061 0.060621321696
0.409090909091 0.0605688648684
0.412121212121 0.0605119032862
0.415151515152 0.060450430113
0.418181818182 0.0603844379123
0.421212121212 0.0603139187043
0.424242424242 0.0602388640205
0.427272727273 0.0601592649585
0.430303030303 0.060075112236
0.433333333333 0.0599863962442
0.436363636364 0.0598931071007
0.439393939394 0.0597952347013
0.442424242424 0.0596927687721
0.445454545455 0.05958569892
0.448484848485 0.059474014683
0.451515151515 0.0593577055803
0.454545454545 0.0592367611608
0.457575757576 0.0591111710518
0.460606060606 0.0589809250067
0.463636363636 0.0588460129522
0.466666666667 0.0587064250346
0.469696969697 0.0585621516659
0.472727272727 0.0584131835686
0.475757575758 0.0582595118207
0.478787878788 0.0581011278991
0.481818181818 0.0579380237232
0.484848484848 0.0577701916973
0.487878787879 0.0575976247525
0.490909090909 0.0574203163882
0.493939393939 0.057238260712
0.49696969697 0.0570514524806
0.5 0.0568598871382
0.50303030303 0.0566635608556
0.506060606061 0.0564624705679
0.509090909091 0.0562566140117
0.512121212121 0.0560459897618
0.515151515152 0.0558305972672
0.518181818182 0.055610436886
0.521212121212 0.0553855099202
0.524242424242 0.0551558186495
0.527272727273 0.0549213663644
0.530303030303 0.054682157399
0.533333333333 0.0544381971624
0.536363636364 0.0541894921703
0.539393939394 0.0539360500749
0.542424242424 0.0536778796953
0.545454545455 0.0534149910462
0.548484848485 0.0531473953664
0.551515151515 0.0528751051466
0.554545454545 0.0525981341563
0.557575757576 0.05231649747
0.560606060606 0.0520302114935
0.563636363636 0.0517392939879
0.566666666667 0.0514437640948
0.569696969697 0.0511436423592
0.572727272727 0.0508389507527
0.575757575758 0.0505297126956
0.578787878788 0.0502159530784
0.581818181818 0.0498976982827
0.584848484848 0.0495749762012
0.587878787879 0.0492478162571
0.590909090909 0.0489162494228
0.593939393939 0.048580308238
0.59696969697 0.0482400268269
0.6 0.047895440915
0.60303030303 0.0475465878448
0.606060606061 0.0471935065911
0.609090909091 0.0468362377756
0.612121212121 0.0464748236805
0.615151515152 0.046109308262
0.618181818182 0.0457397371622
0.621212121212 0.0453661577212
0.624242424242 0.0449886189881
0.627272727273 0.044607171731
0.630303030303 0.0442218684468
0.633333333333 0.0438327633703
0.636363636364 0.0434399124819
0.639393939394 0.0430433735155
0.642424242424 0.0426432059651
0.645454545455 0.0422394710912
0.648484848485 0.0418322319254
0.651515151515 0.041421553276
0.654545454545 0.0410075017313
0.657575757576 0.0405901456631
0.660606060606 0.0401695552294
0.663636363636 0.0397458023758
0.666666666667 0.0393189608371
0.669696969697 0.0388891061374
0.672727272727 0.03845631559
0.675757575758 0.0380206682962
0.678787878788 0.037582245144
0.681818181818 0.0371411288052
0.684848484848 0.0366974037326
0.687878787879 0.0362511561561
0.690909090909 0.0358024740781
0.693939393939 0.0353514472682
0.69696969697 0.0348981672575
0.7 0.0344427273316
0.70303030303 0.0339852225236
0.706060606061 0.0335257496056
0.709090909091 0.0330644070801
0.712121212121 0.0326012951707
0.715151515152 0.0321365158113
0.718181818182 0.0316701726358
0.721212121212 0.0312023709661
0.724242424242 0.0307332177997
0.727272727273 0.030262821797
0.730303030303 0.029791293267
0.733333333333 0.0293187441533
0.736363636364 0.0288452880184
0.739393939394 0.0283710400283
0.742424242424 0.0278961169354
0.745454545455 0.0274206370614
0.748484848485 0.0269447202795
0.751515151515 0.0264684879948
0.754545454545 0.0259920631258
0.757575757576 0.0255155700836
0.760606060606 0.025039134751
0.763636363636 0.0245628844612
0.766666666667 0.0240869479752
0.769696969697 0.0236114554588
0.772727272727 0.0231365384588
0.775757575758 0.0226623298787
0.778787878788 0.0221889639532
0.781818181818 0.0217165762226
0.784848484848 0.021245303506
0.787878787879 0.0207752838738
0.790909090909 0.0203066566202
0.793939393939 0.0198395622337
0.79696969697 0.0193741423682
0.8 0.0189105398126
0.80303030303 0.0184488984596
0.806060606061 0.0179893632746
0.809090909091 0.0175320802631
0.812121212121 0.0170771964374
0.815151515152 0.0166248597832
0.818181818182 0.016175219225
0.821212121212 0.0157284245907
0.824242424242 0.0152846265759
0.827272727273 0.0148439767073
0.830303030303 0.0144066273051
0.833333333333 0.013972731445
0.836363636364 0.0135424429197
0.839393939394 0.0131159161989
0.842424242424 0.0126933063895
0.845454545455 0.0122747691946
0.848484848485 0.0118604608715
0.851515151515 0.0114505381898
0.854545454545 0.011045158388
0.857575757576 0.01064447913
0.860606060606 0.0102486584601
0.863636363636 0.00985785475815
0.866666666667 0.00947222669365
0.869696969697 0.00909193317877
0.872727272727 0.00871713332117
0.875757575758 0.00834798637586
0.878787878788 0.00798465169636
0.881818181818 0.0076272886852
0.884848484848 0.00727605674362
0.887878787879 0.00693111522064
0.890909090909 0.00659262336136
0.893939393939 0.00626074025455
0.89696969697 0.00593562477953
0.9 0.00561743555232
0.90303030303 0.00530633087113
0.906060606061 0.00500246866101
0.909090909091 0.00470600641793
0.912121212121 0.00441710115203
0.915151515152 0.00413590933023
0.918181818182 0.00386258681804
0.921212121212 0.00359728882071
0.924242424242 0.00334016982371
0.927272727273 0.00309138353234
0.930303030303 0.00285108281078
0.933333333333 0.00261941962036
0.936363636364 0.00239654495707
0.939393939394 0.00218260878841
0.942424242424 0.00197775998952
0.945454545455 0.00178214627858
0.948484848485 0.00159591415144
0.951515151515 0.00141920881565
0.954545454545 0.00125217412365
0.957575757576 0.00109495250531
0.960606060606 0.000947684899758
0.963636363636 0.000810510686444
0.966666666667 0.000683567615517
0.969696969697 0.00056699173748
0.972727272727 0.000460917332126
0.975757575758 0.000365476836752
0.978787878788 0.000280800773657
0.981818181818 0.000207017676924
0.984848484848 0.000144254018478
0.987878787879 9.26341334332e-05
0.990909090909 5.22801447166e-05
0.993939393939 2.33118869737e-05
0.99696969697 5.84682975787e-06
1.0 3.8047057955e-30
1.00303030303 5.86509391123e-06
1.00606060606 2.34588555662e-05
1.00909090909 5.27790151455e-05
1.01212121212 9.38233164622e-05
1.01212121212 9.38233164622e-05
1.01515151515 0.00014658951684
1.01818181818 0.000211075386991
1.02121212121 0.000287278710897
1.02424242424 0.000375197285692
1.02727272727 0.000474828921545
1.0303030303 0.000586171441543
1.03333333333 0.00070922268158
1.03636363636 0.000843980490241
1.03939393939 0.000990442728695
1.04242424242 0.00114860727058
1.04545454545 0.00131847200189
1.04848484848 0.0015000348209
1.05151515152 0.001693293638
1.05454545455 0.00189824637564
1.05757575758 0.00211489096822
1.06060606061 0.00234322536195
1.06363636364 0.00258324751481
1.06666666667 0.00283495539638
1.0696969697 0.00309834698781
1.07272727273 0.00337342028167
1.07575757576 0.00366017328187
1.07878787879 0.00395860400356
1.08181818182 0.00426871047308
1.08484848485 0.00459049072777
1.08787878788 0.00492394281597
1.09090909091 0.00526906479689
1.09393939394 0.00562585474052
1.09696969697 0.00599431072753
1.1 0.0063744308492
1.10303030303 0.00676621320735
1.10606060606 0.0071696559142
1.10909090909 0.00758475709232
1.11212121212 0.00801151487455
1.11515151515 0.00844992740389
1.11818181818 0.00889999283345
1.12121212121 0.00936170932634
1.12424242424 0.00983507505559
1.12727272727 0.0103200882041
1.1303030303 0.0108167469645
1.13333333333 0.0113250495392
1.13636363636 0.0118449941402
1.13939393939 0.0123765789888
1.14242424242 0.0129198023162
1.14545454545 0.0134746623625
1.14848484848 0.0140411573776
1.15151515152 0.0146192856202
1.15454545455 0.0152090453585
1.15757575758 0.0158104348695
1.16060606061 0.0164234524395
1.16363636364 0.0170480963636
1.16666666667 0.0176843649457
1.1696969697 0.0183322564987
1.17272727273 0.0189917693441
1.17575757576 0.0196629018121
1.17878787879 0.0203456522416
1.18181818182 0.0210400189799
1.18484848485 0.0217460003829
1.18787878788 0.0224635948149
1.19090909091 0.0231928006483
1.19393939394 0.0239336162642
1.19696969697 0.0246860400517
1.2 0.0254500704079
1.20303030303 0.0262257057382
1.20606060606 0.027012944456
1.20909090909 0.0278117849828
1.21212121212 0.0286222257477
1.21515151515 0.0294442651878
1.21818181818 0.0302779017482
1.22121212121 0.0311231338814
1.22424242424 0.0319799600479
1.22727272727 0.0328483787154
1.2303030303 0.0337283883597
1.23333333333 0.0346199874637
1.23636363636 0.0355231745178
1.23939393939 0.0364379480201
1.24242424242 0.0373643064757
1.24545454545 0.0383022483971
1.24848484848 0.0392517723042
1.25151515152 0.0402128767238
1.25454545455 0.0411855601901
1.25757575758 0.0421698212441
1.26060606061 0.0431656584342
1.26363636364 0.0441730703155
1.26666666667 0.04519205545
1.2696969697 0.0462226124069
1.27272727273 0.0472647397618
1.27575757576 0.0483184360974
1.27878787879 0.049383700003
1.28181818182 0.0504605300746
1.28484848485 0.0515489249149
1.28787878788 0.0526488831332
1.29090909091 0.0537604033451
1.29393939394 0.0548834841731
1.29696969697 0.0560181242458
1.3 0.0571643221985
1.30303030303 0.0583220766725
1.30606060606 0.0594913863158
1.30909090909 0.0606722497825
1.31212121212 0.0618646657328
1.31515151515 0.0630686328334
1.31818181818 0.0642841497568
1.32121212121 0.0655112151819
1.32424242424 0.0667498277935
1.32727272727 0.0679999862824
1.3303030303 0.0692616893455
1.33333333333 0.0705349356855
1.33636363636 0.0718197240111
1.33939393939 0.0731160530369
1.34242424242 0.0744239214831
1.34545454545 0.0757433280759
1.34848484848 0.0770742715471
1.35151515152 0.0784167506343
1.35454545455 0.0797707640807
1.35757575758 0.0811363106351
1.36060606061 0.082513389052
1.36363636364 0.0839019980913
1.36666666667 0.0853021365185
1.3696969697 0.0867138031045
1.37272727273 0.0881369966258
1.37575757576 0.0895717158642
1.37878787879 0.0910179596067
1.38181818182 0.092475726646
1.38484848485 0.0939450157798
1.38787878788 0.0954258258111
1.39090909091 0.0969181555482
1.39393939394 0.0984220038046
1.39696969697 0.099937369399
1.4 0.101464251155
1.40303030303 0.103002647902
1.40606060606 0.104552558473
1.40909090909 0.106113981707
1.41212121212 0.107686916449
1.41515151515 0.109271361547
1.41818181818 0.110867315854
1.42121212121 0.112474778231
1.42424242424 0.11409374754
1.42727272727 0.115724222649
1.4303030303 0.117366202433
1.43333333333 0.119019685768
1.43636363636 0.120684671539
1.43939393939 0.122361158631
1.44242424242 0.124049145937
1.44545454545 0.125748632355
1.44848484848 0.127459616785
1.45151515152 0.129182098134
1.45454545455 0.130916075312
1.45757575758 0.132661547234
1.46060606061 0.13441851282
1.46363636364 0.136186970994
1.46666666667 0.137966920684
1.4696969697 0.139758360824
1.47272727273 0.141561290351
1.47575757576 0.143375708207
1.47878787879 0.145201613337
1.48181818182 0.147039004693
1.48484848485 0.148887881229
1.48787878788 0.150748241904
1.49090909091 0.152620085681
1.49393939394 0.154503411528
1.49696969697 0.156398218416
1.5 0.158304505321
1.50303030303 0.160222271224
1.50606060606 0.162151515107
1.50909090909 0.16409223596
1.51212121212 0.166044432775
1.51515151515 0.168008104547
1.51818181818 0.169983250277
1.52121212121 0.17196986897
1.52424242424 0.173967959633
1.52727272727 0.175977521279
1.5303030303 0.177998552923
1.53333333333 0.180031053587
1.53636363636 0.182075022292
1.53939393939 0.184130458069
1.54242424242 0.186197359947
1.54545454545 0.188275726962
1.54848484848 0.190365558153
1.55151515152 0.192466852564
1.55454545455 0.19457960924
1.55757575758 0.196703827233
1.56060606061 0.198839505595
1.56363636364 0.200986643386
1.56666666667 0.203145239666
1.5696969697 0.2053152935
1.57272727273 0.207496803957
1.57575757576 0.209689770108
1.57878787879 0.211894191031
1.58181818182 0.214110065804
1.58484848485 0.216337393509
1.58787878788 0.218576173234
1.59090909091 0.220826404068
1.59393939394 0.223088085105
1.59696969697 0.22536121544
1.6 0.227645794175
1.60303030303 0.229941820412
1.60606060606 0.23224929326
1.60909090909 0.234568211828
1.61212121212 0.236898575229
1.61515151515 0.239240382582
1.61818181818 0.241593633005
1.62121212121 0.243958325624
1.62424242424 0.246334459564
1.62727272727 0.248722033956
1.6303030303 0.251121047934
1.63333333333 0.253531500633
1.63636363636 0.255953391195
1.63939393939 0.258386718761
1.64242424242 0.260831482478
1.64545454545 0.263287681495
1.64848484848 0.265755314965
1.65151515152 0.268234382044
1.65454545455 0.270724881889
1.65757575758 0.273226813663
1.66060606061 0.275740176531
1.66363636364 0.278264969661
1.66666666667 0.280801192223
1.6696969697 0.283348843391
1.67272727273 0.285907922343
1.67575757576 0.288478428257
1.67878787879 0.291060360318
1.68181818182 0.29365371771
1.68484848485 0.296258499624
1.68787878788 0.298874705249
1.69090909091 0.301502333781
1.69393939394 0.304141384418
1.69696969697 0.306791856359
1.7 0.309453748808
1.70303030303 0.312127060971
1.70606060606 0.314811792056
1.70909090909 0.317507941276
1.71212121212 0.320215507845
1.71515151515 0.32293449098
1.71818181818 0.325664889901
1.72121212121 0.32840670383
1.72424242424 0.331159931994
1.72727272727 0.333924573621
1.7303030303 0.336700627941
1.73333333333 0.339488094188
1.73636363636 0.342286971599
1.73939393939 0.345097259411
1.74242424242 0.347918956868
1.74545454545 0.350752063213
1.74848484848 0.353596577693
1.75151515152 0.356452499558
1.75454545455 0.359319828059
1.75757575758 0.362198562452
1.76060606061 0.365088701993
1.76363636364 0.367990245943
1.76666666667 0.370903193563
1.7696969697 0.373827544119
1.77272727273 0.376763296878
1.77575757576 0.37971045111
1.77878787879 0.382669006087
1.78181818182 0.385638961084
1.78484848485 0.388620315378
1.78787878788 0.39161306825
1.79090909091 0.394617218981
1.79393939394 0.397632766856
1.79696969697 0.400659711162
1.8 0.403698051189
1.80303030303 0.406747786229
1.80606060606 0.409808915575
1.80909090909 0.412881438525
1.81212121212 0.415965354377
1.81515151515 0.419060662432
1.81818181818 0.422167361995
1.82121212121 0.425285452371
1.82424242424 0.428414932869
1.82727272727 0.431555802799
1.8303030303 0.434708061474
1.83333333333 0.437871708209
1.83636363636 0.441046742321
1.83939393939 0.444233163131
1.84242424242 0.447430969959
1.84545454545 0.450640162131
1.84848484848 0.453860738973
1.85151515152 0.457092699813
1.85454545455 0.460336043981
1.85757575758 0.463590770812
1.86060606061 0.466856879639
1.86363636364 0.4701343698
1.86666666667 0.473423240636
1.8696969697 0.476723491486
1.87272727273 0.480035121696
1.87575757576 0.48335813061
1.87878787879 0.486692517577
1.88181818182 0.490038281947
1.88484848485 0.493395423072
1.88787878788 0.496763940306
1.89090909091 0.500143833005
1.89393939394 0.503535100529
1.89696969697 0.506937742237
1.9 0.510351757491
1.90303030303 0.513777145657
1.90606060606 0.517213906101
1.90909090909 0.520662038191
1.91212121212 0.524121541298
1.91515151515 0.527592414794
1.91818181818 0.531074658055
1.92121212121 0.534568270456
1.92424242424 0.538073251375
1.92727272727 0.541589600195
1.9303030303 0.545117316295
1.93333333333 0.548656399062
1.93636363636 0.552206847882
1.93939393939 0.555768662141
1.94242424242 0.559341841232
1.94545454545 0.562926384544
1.94848484848 0.566522291474
1.95151515152 0.570129561415
1.95454545455 0.573748193766
1.95757575758 0.577378187927
1.96060606061 0.581019543298
1.96363636364 0.584672259283
1.96666666667 0.588336335287
1.9696969697 0.592011770716
1.97272727273 0.59569856498
1.97575757576 0.59939671749
1.97878787879 0.603106227656
1.98181818182 0.606827094895
1.98484848485 0.61055931862
1.98787878788 0.614302898251
1.99090909091 0.618057833207
1.99393939394 0.621824122908
1.99696969697 0.625601766779
2.0 0.629390764243
2.00303030303 0.633191114727
2.00606060606 0.63700281766
2.00909090909 0.640825872471
2.01212121212 0.644660278592
2.01515151515 0.648506035457
2.01818181818 0.652363142501
2.02121212121 0.656231599159


==> chapters/bridge/datas/fonctionnelles/fonctionnelle_-15.0.csv <==
0.0 0.0
0.0030303030303 0.000832469566426
0.00606060606061 0.00195005850588
0.00909090909091 0.00313886612746
0.0121212121212 0.00435448298301
0.0151515151515 0.00557650316135
0.0181818181818 0.00679343042972
0.0212121212121 0.00799808841259
0.0242424242424 0.00918572512715
0.0272727272727 0.0103530833682
0.030303030303 0.0114978901883
0.0333333333333 0.012618552911
0.0363636363636 0.0137139667346
0.0393939393939 0.0147833870028
0.0424242424242 0.0158263410801
0.0454545454545 0.0168425655971
0.0484848484848 0.0178319605623
0.0515151515152 0.018794555044
0.0545454545455 0.0197304810049
0.0575757575758 0.0206399530169
0.0606060606061 0.0215232523029
0.0636363636364 0.0223807140196
0.0666666666667 0.0232127170094
0.069696969697 0.0240196754566
0.0727272727273 0.0248020320342
0.0757575757576 0.025560252229
0.0787878787879 0.0262948196095
0.0818181818182 0.0270062318543
0.0848484848485 0.0276949973996
0.0878787878788 0.0283616325954
0.0909090909091 0.0290066592822
0.0939393939394 0.0296306027174
0.0969696969697 0.0302339897957
0.1 0.0308173475163
0.10303030303 0.0313812016603
0.106060606061 0.031926075646
0.109090909091 0.0324524895379
0.112121212121 0.0329609591868
0.115151515152 0.0334519954839
0.118181818182 0.0339261037126
0.121212121212 0.0343837829871
0.124242424242 0.0348255257649
0.127272727273 0.0352518174256
0.130303030303 0.0356631359069
0.133333333333 0.0360599513916
0.136363636364 0.0364427260397
0.139393939394 0.0368119137599
0.142424242424 0.0371679600168
0.145454545455 0.0375113016694
0.148484848485 0.0378423668378
0.151515151515 0.0381615747951
0.154545454545 0.0384693358815
0.157575757576 0.0387660514384
0.160606060606 0.0390521137619
0.163636363636 0.0393279060707
0.166666666667 0.0395938024902
0.169696969697 0.0398501680493
0.172727272727 0.0400973586895
0.175757575758 0.040335721284
0.178787878788 0.0405655936678
0.181818181818 0.0407873046759
0.184848484848 0.0410011741897
0.187878787879 0.0412075131909
0.190909090909 0.0414066238219
0.193939393939 0.0415987994524
0.19696969697 0.041784324751
0.2 0.0419634757623
0.20303030303 0.042136519988
0.206060606061 0.0423037164731
0.209090909091 0.042465315894
0.212121212121 0.042621560652
0.215151515152 0.0427726849684
0.218181818182 0.0429189149828
0.221212121212 0.0430604688544
0.224242424242 0.0431975568643
0.227272727273 0.0433303815213
0.230303030303 0.0434591376685
0.233333333333 0.0435840125918
0.236363636364 0.0437051861298
0.239393939394 0.0438228307855
0.242424242424 0.0439371118379
0.245454545455 0.0440481874561
0.248484848485 0.0441562088132
0.251515151515 0.0442613202015
0.254545454545 0.0443636591478
0.257575757576 0.0444633565299
0.260606060606 0.0445605366932
0.263636363636 0.0446553175672
0.266666666667 0.0447478107836
0.269696969697 0.0448381217929
0.272727272727 0.0449263499824
0.275757575758 0.0450125887937
0.278787878788 0.0450969258404
0.281818181818 0.0451794430252
0.284848484848 0.0452602166582
0.287878787879 0.0453393175731
0.290909090909 0.045416811245
0.293939393939 0.045492757907
0.29696969697 0.0455672126663
0.3 0.0456402256208
0.30303030303 0.0457118419744
0.306060606061 0.0457821021527
0.309090909091 0.0458510419176
0.312121212121 0.0459186924818
0.315151515152 0.0459850806226
0.318181818182 0.0460502287954
0.321212121212 0.0461141552463
0.324242424242 0.0461768741242
0.327272727273 0.0462383955926
0.330303030303 0.0462987259406
0.333333333333 0.0463578676929
0.336363636364 0.0464158197196
0.339393939394 0.046472577345
0.342424242424 0.0465281324561
0.345454545455 0.0465824736096
0.348484848485 0.0466355861393
0.351515151515 0.0466874522616
0.354545454545 0.0467380511808
0.357575757576 0.0467873591937
0.360606060606 0.0468353497933
0.363636363636 0.0468819937713
0.366666666667 0.0469272593205
0.369696969697 0.0469711121358
0.372727272727 0.0470135155148
0.375757575758 0.0470544304569
0.378787878788 0.0470938157622
0.381818181818 0.0471316281294
0.384848484848 0.0471678222524
0.387878787879 0.0472023509167
0.390909090909 0.0472351650942
0.393939393939 0.0472662140376
0.39696969697 0.0472954453736
0.4 0.0473228051956
0.40303030303 0.0473482381548
0.406060606061 0.0473716875513
0.409090909091 0.0473930954231
0.412121212121 0.0474124026352
0.415151515152 0.0474295489676
0.418181818182 0.0474444732014
0.421212121212 0.0474571132054
0.424242424242 0.0474674060205
0.427272727273 0.047475287944
0.430303030303 0.0474806946124
0.433333333333 0.0474835610835
0.436363636364 0.0474838219172
0.439393939394 0.047481411256
0.442424242424 0.0474762629038
0.445454545455 0.0474683104041
0.448484848485 0.0474574871171
0.451515151515 0.0474437262957
0.454545454545 0.0474269611608
0.457575757576 0.0474071249755
0.460606060606 0.0473841511182
0.463636363636 0.0473579731544
0.466666666667 0.0473285249084
0.469696969697 0.0472957405331
0.472727272727 0.047259554579
0.475757575758 0.0472199020629
0.478787878788 0.0471767185341
0.481818181818 0.0471299401413
0.484848484848 0.0470795036973
0.487878787879 0.047025346743
0.490909090909 0.0469674076107
0.493939393939 0.0469056254857
0.49696969697 0.0468399404677
0.5 0.0467702936304
0.50303030303 0.0466966270808
0.506060606061 0.0466188840166
0.509090909091 0.0465370087836
0.512121212121 0.0464509469312
0.515151515152 0.0463606452672
0.518181818182 0.0462660519117
0.521212121212 0.0461671163498
0.524242424242 0.0460637894831
0.527272727273 0.0459560236808
0.530303030303 0.0458437728287
0.533333333333 0.0457269923783
0.536363636364 0.045605639394
0.539393939394 0.0454796725998
0.542424242424 0.0453490524245
0.545454545455 0.0452137410462
0.548484848485 0.0450737024359
0.551515151515 0.0449289023992
0.554545454545 0.0447793086184
0.557575757576 0.0446248906917
0.560606060606 0.0444656201732
0.563636363636 0.0443014706105
0.566666666667 0.0441324175821
0.569696969697 0.0439584387331
0.572727272727 0.0437795138101
0.575757575758 0.0435956246956
0.578787878788 0.04340675544
0.581818181818 0.0432128922944
0.584848484848 0.0430140237403
0.587878787879 0.04281014052
0.590909090909 0.042601235665
0.593939393939 0.0423873045233
0.59696969697 0.0421683447863
0.6 0.0419443565139
0.60303030303 0.041715342159
0.606060606061 0.0414813065911
0.609090909091 0.0412422571179
0.612121212121 0.0409982035072
0.615151515152 0.0407491580065
0.618181818182 0.0404951353624
0.621212121212 0.0402361528384
0.624242424242 0.0399722302321
0.627272727273 0.0397033898909
0.630303030303 0.0394296567266
0.633333333333 0.0391510582298
0.636363636364 0.0388676244819
0.639393939394 0.038579388167
0.642424242424 0.0382863845829
0.645454545455 0.0379886516496
0.648484848485 0.0376862299189
0.651515151515 0.0373791625807
0.654545454545 0.03706749547
0.657575757576 0.0367512770721
0.660606060606 0.0364305585262
0.663636363636 0.0361053936291
0.666666666667 0.0357758388371
0.669696969697 0.0354419532667
0.672727272727 0.0351037986947
0.675757575758 0.0347614395571
0.678787878788 0.0344149429468
0.681818181818 0.0340643786099
0.684848484848 0.0337098189421
0.687878787879 0.0333513389826
0.690909090909 0.0329890164078
0.693939393939 0.0326229315238
0.69696969697 0.0322531672575
0.7 0.0318798091471
0.70303030303 0.0315029453314
0.706060606061 0.0311226665375
0.709090909091 0.0307390660682
0.712121212121 0.0303522397878
0.715151515152 0.0299622861075
0.718181818182 0.0295693059683
0.721212121212 0.0291734028247
0.724242424242 0.0287746826261
0.727272727273 0.028373253797
0.730303030303 0.0279692272173
0.733333333333 0.0275627162001
0.736363636364 0.0271538364698
0.739393939394 0.0267427061376
0.742424242424 0.0263294456775
0.745454545455 0.0259141779003
0.748484848485 0.0254970279265
0.751515151515 0.0250781231585
0.754545454545 0.0246575932515
0.757575757576 0.0242355700836
0.760606060606 0.0238121877245
0.763636363636 0.0233875824031
0.766666666667 0.0229618924746
0.769696969697 0.0225352583854
0.772727272727 0.0221078226385
0.775757575758 0.0216797297563
0.778787878788 0.0212511262433
0.781818181818 0.0208221605472
0.784848484848 0.0203929830194
0.787878787879 0.0199637458738
0.790909090909 0.0195346031454
0.793939393939 0.0191057106466
0.79696969697 0.018677225924
0.8 0.0182493082124
0.80303030303 0.0178221183893
0.806060606061 0.017395818927
0.809090909091 0.0169705738447
0.812121212121 0.016546548659
0.815151515152 0.0161239103329
0.818181818182 0.015702827225
0.821212121212 0.0152834690361
0.824242424242 0.0148660067559
0.827272727273 0.0144506126081
0.830303030303 0.0140374599942
0.833333333333 0.0136267234372
0.836363636364 0.0132185785228
0.839393939394 0.0128132018406
0.842424242424 0.0124107709241
0.845454545455 0.012011464189
0.848484848485 0.0116154608715
0.851515151515 0.0112229409639
0.854545454545 0.010834085151
0.857575757576 0.0104490747442
0.860606060606 0.0100680916145
0.863636363636 0.00969131812534
0.866666666667 0.00931893706344
0.869696969697 0.00895113156898
0.872727272727 0.00858808506466
0.875757575758 0.00822998118362
0.878787878788 0.00787700369636
0.881818181818 0.00752933643653
0.884848484848 0.00718716322566
0.887878787879 0.0068506677968
0.890909090909 0.00652003371708
0.893939393939 0.00619544430924
0.89696969697 0.00587708257204
0.9 0.00556513109958
0.90303030303 0.00525977199957
0.906060606061 0.00496118681054
0.909090909091 0.00466955641793
0.912121212121 0.00438506096909
0.915151515152 0.00410787978732
0.918181818182 0.00383819128465
0.921212121212 0.0035761728737
0.924242424242 0.00332200087839
0.927272727273 0.00307585044357
0.930303030303 0.00283789544358
0.933333333333 0.00260830838977
0.936363636364 0.00238726033688
0.939393939394 0.00217492078841
0.942424242424 0.0019714576008
0.945454545455 0.00177703688671
0.948484848485 0.00159182291702
0.951515151515 0.00141597802192
0.954545454545 0.00124966249083
0.957575757576 0.00109303447126
0.960606060606 0.000946249866594
0.963636363636 0.000809462232812
0.966666666667 0.000682822674116
0.969696969697 0.00056647973748
0.972727272727 0.000460579306126
0.975757575758 0.00036526449192
0.978787878788 0.000280675526693
0.981818181818 0.000206949652476
0.984848484848 0.000144221010665
0.987878787879 9.26205301052e-05
0.990909090909 5.22758140921e-05
0.993939393939 2.33110263017e-05
0.99696969697 5.84677563737e-06
1.0 3.8047057955e-30
1.00303030303 5.86509391123e-06
1.00606060606 2.34588555662e-05
1.00909090909 5.27790151455e-05
1.01212121212 9.38233164622e-05
1.01212121212 9.38233164622e-05
1.01515151515 0.00014658951684
1.01818181818 0.000211075386991
1.02121212121 0.000287278710897
1.02424242424 0.000375197285692
1.02727272727 0.000474828921545
1.0303030303 0.000586171441543
1.03333333333 0.00070922268158
1.03636363636 0.000843980490241
1.03939393939 0.000990442728695
1.04242424242 0.00114860727058
1.04545454545 0.00131847200189
1.04848484848 0.0015000348209
1.05151515152 0.001693293638
1.05454545455 0.00189824637564
1.05757575758 0.00211489096822
1.06060606061 0.00234322536195
1.06363636364 0.00258324751481
1.06666666667 0.00283495539638
1.0696969697 0.00309834698781
1.07272727273 0.00337342028167
1.07575757576 0.00366017328187
1.07878787879 0.00395860400356
1.08181818182 0.00426871047308
1.08484848485 0.00459049072777
1.08787878788 0.00492394281597
1.09090909091 0.00526906479689
1.09393939394 0.00562585474052
1.09696969697 0.00599431072753
1.1 0.0063744308492
1.10303030303 0.00676621320735
1.10606060606 0.0071696559142
1.10909090909 0.00758475709232
1.11212121212 0.00801151487455
1.11515151515 0.00844992740389
1.11818181818 0.00889999283345
1.12121212121 0.00936170932634
1.12424242424 0.00983507505559
1.12727272727 0.0103200882041
1.1303030303 0.0108167469645
1.13333333333 0.0113250495392
1.13636363636 0.0118449941402
1.13939393939 0.0123765789888
1.14242424242 0.0129198023162
1.14545454545 0.0134746623625
1.14848484848 0.0140411573776
1.15151515152 0.0146192856202
1.15454545455 0.0152090453585
1.15757575758 0.0158104348695
1.16060606061 0.0164234524395
1.16363636364 0.0170480963636
1.16666666667 0.0176843649457
1.1696969697 0.0183322564987
1.17272727273 0.0189917693441
1.17575757576 0.0196629018121
1.17878787879 0.0203456522416
1.18181818182 0.0210400189799
1.18484848485 0.0217460003829
1.18787878788 0.0224635948149
1.19090909091 0.0231928006483
1.19393939394 0.0239336162642
1.19696969697 0.0246860400517
1.2 0.0254500704079
1.20303030303 0.0262257057382
1.20606060606 0.027012944456
1.20909090909 0.0278117849828
1.21212121212 0.0286222257477
1.21515151515 0.0294442651878
1.21818181818 0.0302779017482
1.22121212121 0.0311231338814
1.22424242424 0.0319799600479
1.22727272727 0.0328483787154
1.2303030303 0.0337283883597
1.23333333333 0.0346199874637
1.23636363636 0.0355231745178
1.23939393939 0.0364379480201
1.24242424242 0.0373643064757
1.24545454545 0.0383022483971
1.24848484848 0.0392517723042
1.25151515152 0.0402128767238
1.25454545455 0.0411855601901
1.25757575758 0.0421698212441
1.26060606061 0.0431656584342
1.26363636364 0.0441730703155
1.26666666667 0.04519205545
1.2696969697 0.0462226124069
1.27272727273 0.0472647397618
1.27575757576 0.0483184360974
1.27878787879 0.049383700003
1.28181818182 0.0504605300746
1.28484848485 0.0515489249149
1.28787878788 0.0526488831332
1.29090909091 0.0537604033451
1.29393939394 0.0548834841731
1.29696969697 0.0560181242458
1.3 0.0571643221985
1.30303030303 0.0583220766725
1.30606060606 0.0594913863158
1.30909090909 0.0606722497825
1.31212121212 0.0618646657328
1.31515151515 0.0630686328334
1.31818181818 0.0642841497568
1.32121212121 0.0655112151819
1.32424242424 0.0667498277935
1.32727272727 0.0679999862824
1.3303030303 0.0692616893455
1.33333333333 0.0705349356855
1.33636363636 0.0718197240111
1.33939393939 0.0731160530369
1.34242424242 0.0744239214831
1.34545454545 0.0757433280759
1.34848484848 0.0770742715471
1.35151515152 0.0784167506343
1.35454545455 0.0797707640807
1.35757575758 0.0811363106351
1.36060606061 0.082513389052
1.36363636364 0.0839019980913
1.36666666667 0.0853021365185
1.3696969697 0.0867138031045
1.37272727273 0.0881369966258
1.37575757576 0.0895717158642
1.37878787879 0.0910179596067
1.38181818182 0.092475726646
1.38484848485 0.0939450157798
1.38787878788 0.0954258258111
1.39090909091 0.0969181555482
1.39393939394 0.0984220038046
1.39696969697 0.099937369399
1.4 0.101464251155
1.40303030303 0.103002647902
1.40606060606 0.104552558473
1.40909090909 0.106113981707
1.41212121212 0.107686916449
1.41515151515 0.109271361547
1.41818181818 0.110867315854
1.42121212121 0.112474778231
1.42424242424 0.11409374754
1.42727272727 0.115724222649
1.4303030303 0.117366202433
1.43333333333 0.119019685768
1.43636363636 0.120684671539
1.43939393939 0.122361158631
1.44242424242 0.124049145937
1.44545454545 0.125748632355
1.44848484848 0.127459616785
1.45151515152 0.129182098134
1.45454545455 0.130916075312
1.45757575758 0.132661547234
1.46060606061 0.13441851282
1.46363636364 0.136186970994
1.46666666667 0.137966920684
1.4696969697 0.139758360824
1.47272727273 0.141561290351
1.47575757576 0.143375708207
1.47878787879 0.145201613337
1.48181818182 0.147039004693
1.48484848485 0.148887881229
1.48787878788 0.150748241904
1.49090909091 0.152620085681
1.49393939394 0.154503411528
1.49696969697 0.156398218416
1.5 0.158304505321
1.50303030303 0.160222271224
1.50606060606 0.162151515107
1.50909090909 0.16409223596
1.51212121212 0.166044432775
1.51515151515 0.168008104547
1.51818181818 0.169983250277
1.52121212121 0.17196986897
1.52424242424 0.173967959633
1.52727272727 0.175977521279
1.5303030303 0.177998552923
1.53333333333 0.180031053587
1.53636363636 0.182075022292
1.53939393939 0.184130458069
1.54242424242 0.186197359947
1.54545454545 0.188275726962
1.54848484848 0.190365558153
1.55151515152 0.192466852564
1.55454545455 0.19457960924
1.55757575758 0.196703827233
1.56060606061 0.198839505595
1.56363636364 0.200986643386
1.56666666667 0.203145239666
1.5696969697 0.2053152935
1.57272727273 0.207496803957
1.57575757576 0.209689770108
1.57878787879 0.211894191031
1.58181818182 0.214110065804
1.58484848485 0.216337393509
1.58787878788 0.218576173234
1.59090909091 0.220826404068
1.59393939394 0.223088085105
1.59696969697 0.22536121544
1.6 0.227645794175
1.60303030303 0.229941820412
1.60606060606 0.23224929326
1.60909090909 0.234568211828
1.61212121212 0.236898575229
1.61515151515 0.239240382582
1.61818181818 0.241593633005
1.62121212121 0.243958325624
1.62424242424 0.246334459564
1.62727272727 0.248722033956
1.6303030303 0.251121047934
1.63333333333 0.253531500633
1.63636363636 0.255953391195
1.63939393939 0.258386718761
1.64242424242 0.260831482478
1.64545454545 0.263287681495
1.64848484848 0.265755314965
1.65151515152 0.268234382044
1.65454545455 0.270724881889
1.65757575758 0.273226813663
1.66060606061 0.275740176531
1.66363636364 0.278264969661
1.66666666667 0.280801192223
1.6696969697 0.283348843391
1.67272727273 0.285907922343
1.67575757576 0.288478428257
1.67878787879 0.291060360318
1.68181818182 0.29365371771
1.68484848485 0.296258499624
1.68787878788 0.298874705249
1.69090909091 0.301502333781
1.69393939394 0.304141384418
1.69696969697 0.306791856359
1.7 0.309453748808
1.70303030303 0.312127060971
1.70606060606 0.314811792056
1.70909090909 0.317507941276
1.71212121212 0.320215507845
1.71515151515 0.32293449098
1.71818181818 0.325664889901
1.72121212121 0.32840670383
1.72424242424 0.331159931994
1.72727272727 0.333924573621
1.7303030303 0.336700627941
1.73333333333 0.339488094188
1.73636363636 0.342286971599
1.73939393939 0.345097259411
1.74242424242 0.347918956868
1.74545454545 0.350752063213
1.74848484848 0.353596577693
1.75151515152 0.356452499558
1.75454545455 0.359319828059
1.75757575758 0.362198562452
1.76060606061 0.365088701993
1.76363636364 0.367990245943
1.76666666667 0.370903193563
1.7696969697 0.373827544119
1.77272727273 0.376763296878
1.77575757576 0.37971045111
1.77878787879 0.382669006087
1.78181818182 0.385638961084
1.78484848485 0.388620315378
1.78787878788 0.39161306825
1.79090909091 0.394617218981
1.79393939394 0.397632766856
1.79696969697 0.400659711162
1.8 0.403698051189
1.80303030303 0.406747786229
1.80606060606 0.409808915575
1.80909090909 0.412881438525
1.81212121212 0.415965354377
1.81515151515 0.419060662432
1.81818181818 0.422167361995
1.82121212121 0.425285452371
1.82424242424 0.428414932869
1.82727272727 0.431555802799
1.8303030303 0.434708061474
1.83333333333 0.437871708209
1.83636363636 0.441046742321
1.83939393939 0.444233163131
1.84242424242 0.447430969959
1.84545454545 0.450640162131
1.84848484848 0.453860738973
1.85151515152 0.457092699813
1.85454545455 0.460336043981
1.85757575758 0.463590770812
1.86060606061 0.466856879639
1.86363636364 0.4701343698
1.86666666667 0.473423240636
1.8696969697 0.476723491486
1.87272727273 0.480035121696
1.87575757576 0.48335813061
1.87878787879 0.486692517577
1.88181818182 0.490038281947
1.88484848485 0.493395423072
1.88787878788 0.496763940306
1.89090909091 0.500143833005
1.89393939394 0.503535100529
1.89696969697 0.506937742237
1.9 0.510351757491
1.90303030303 0.513777145657
1.90606060606 0.517213906101
1.90909090909 0.520662038191
1.91212121212 0.524121541298
1.91515151515 0.527592414794
1.91818181818 0.531074658055
1.92121212121 0.534568270456
1.92424242424 0.538073251375
1.92727272727 0.541589600195
1.9303030303 0.545117316295
1.93333333333 0.548656399062
1.93636363636 0.552206847882
1.93939393939 0.555768662141
1.94242424242 0.559341841232
1.94545454545 0.562926384544
1.94848484848 0.566522291474
1.95151515152 0.570129561415
1.95454545455 0.573748193766
1.95757575758 0.577378187927
1.96060606061 0.581019543298
1.96363636364 0.584672259283
1.96666666667 0.588336335287
1.9696969697 0.592011770716
1.97272727273 0.59569856498
1.97575757576 0.59939671749
1.97878787879 0.603106227656
1.98181818182 0.606827094895
1.98484848485 0.61055931862
1.98787878788 0.614302898251
1.99090909091 0.618057833207
1.99393939394 0.621824122908
1.99696969697 0.625601766779
2.0 0.629390764243
2.00303030303 0.633191114727
2.00606060606 0.63700281766
2.00909090909 0.640825872471
2.01212121212 0.644660278592
2.01515151515 0.648506035457
2.01818181818 0.652363142501
2.02121212121 0.656231599159


==> chapters/bridge/datas/fonctionnelles/fonctionnelle_-5.0.csv <==
0.0 0.0
0.0030303030303 0.000844185680507
0.00606060606061 0.0019963557741
0.00909090909091 0.00324177042683
0.0121212121212 0.00453519639382
0.0151515151515 0.00585541917697
0.0181818181818 0.00719014901046
0.0212121212121 0.0085314308844
0.0242424242424 0.00987374892593
0.0272727272727 0.0112130966304
0.030303030303 0.0125464661883
0.0333333333333 0.0138715443466
0.0363636363636 0.0151865198607
0.0393939393939 0.0164899556142
0.0424242424242 0.0177807003443
0.0454545454545 0.0190578257377
0.0484848484848 0.0203205803936
0.0515151515152 0.0215683553577
0.0545454545455 0.0228006578097
0.0575757575758 0.0240170906315
0.0606060606061 0.0252173363029
0.0636363636364 0.0264011440398
0.0666666666667 0.0275683194015
0.069696969697 0.0287187158032
0.0727272727273 0.0298522275199
0.0757575757576 0.0309687838696
0.0787878787879 0.0320683443393
0.0818181818182 0.0331508944729
0.0848484848485 0.0342164423785
0.0878787878788 0.0352650157454
0.0909090909091 0.0362966592822
0.0939393939394 0.0373114325051
0.0969696969697 0.0383094078217
0.1 0.0392906688609
0.10303030303 0.0402553090154
0.106060606061 0.0412034301616
0.109090909091 0.0421351415343
0.112121212121 0.0430505587334
0.115151515152 0.0439498028449
0.118181818182 0.0448329996611
0.121212121212 0.0457002789871
0.124242424242 0.0465517740233
0.127272727273 0.0473876208135
0.130303030303 0.0482079577526
0.133333333333 0.0490129251442
0.136363636364 0.0498026648053
0.139393939394 0.0505773197109
0.142424242424 0.0513370336742
0.145454545455 0.0520819510605
0.148484848485 0.0528122165277
0.151515151515 0.0535279747951
0.154545454545 0.0542293704333
0.157575757576 0.0549165476763
0.160606060606 0.0555896502517
0.163636363636 0.0562488212287
0.166666666667 0.0568942028808
0.169696969697 0.0575259365629
0.172727272727 0.0581441626009
0.175757575758 0.0587490201932
0.178787878788 0.0593406473222
0.181818181818 0.0599191806759
0.184848484848 0.0604847555781
0.187878787879 0.0610375059266
0.190909090909 0.0615775641388
0.193939393939 0.0621050611039
0.19696969697 0.0626201261416
0.2 0.0631228869664
0.20303030303 0.0636134696564
0.206060606061 0.0640919986283
0.209090909091 0.0645585966158
0.212121212121 0.065013384652
0.215151515152 0.0654564820564
0.218181818182 0.0658880064245
0.221212121212 0.0663080736213
0.224242424242 0.0667167977772
0.227272727273 0.0671142912869
0.230303030303 0.0675006648111
0.233333333333 0.06787602728
0.236363636364 0.0682404858992
0.239393939394 0.0685941461577
0.242424242424 0.0689371118379
0.245454545455 0.0692694850266
0.248484848485 0.0695913661288
0.251515151515 0.0699028538815
0.254545454545 0.0702040453702
0.257575757576 0.0704950360456
0.260606060606 0.0707759197424
0.263636363636 0.0710467886984
0.266666666667 0.071307733575
0.269696969697 0.0715588434786
0.272727272727 0.0718002059824
0.275757575758 0.0720319071499
0.278787878788 0.0722540315579
0.281818181818 0.0724666623213
0.284848484848 0.0726698811179
0.287878787879 0.0728637682137
0.290909090909 0.0730484024888
0.293939393939 0.0732238614641
0.29696969697 0.0733902213278
0.3 0.0735475569629
0.30303030303 0.0736959419744
0.306060606061 0.0738354487173
0.309090909091 0.073966148325
0.312121212121 0.0740881107369
0.315151515152 0.0742014047278
0.318181818182 0.074306097936
0.321212121212 0.0744022568926
0.324242424242 0.0744899470502
0.327272727273 0.0745692328122
0.330303030303 0.0746401775622
0.333333333333 0.0747028436929
0.336363636364 0.0747572926358
0.339393939394 0.0748035848904
0.342424242424 0.0748417800533
0.345454545455 0.0748719368483
0.348484848485 0.074894113155
0.351515151515 0.0749083660385
0.354545454545 0.0749147517787
0.357575757576 0.0749133258994
0.360606060606 0.0749041431973
0.363636363636 0.0748872577713
0.366666666667 0.0748627230513
0.369696969697 0.0748305918271
0.372727272727 0.0747909162772
0.375757575758 0.074743747997
0.378787878788 0.0746891380278
0.381818181818 0.0746271368848
0.384848484848 0.0745577945853
0.387878787879 0.0744811606765
0.390909090909 0.0743972842637
0.393939393939 0.0743062140376
0.39696969697 0.0742079983019
0.4 0.0741026850007
0.40303030303 0.0739903217452
0.406060606061 0.0738709558408
0.409090909091 0.0737446343137
0.412121212121 0.0736114039372
0.415151515152 0.0734713112583
0.418181818182 0.0733244026232
0.421212121212 0.0731707242033
0.424242424242 0.0730103220205
0.427272727273 0.0728432419729
0.430303030303 0.0726695298595
0.433333333333 0.0724892314049
0.436363636364 0.0723023922841
0.439393939394 0.0721090581466
0.442424242424 0.0719092746404
0.445454545455 0.0717030874358
0.448484848485 0.071490542249
0.451515151515 0.071271684865
0.454545454545 0.0710465611608
0.457575757576 0.070815217128
0.460606060606 0.0705776988952
0.463636363636 0.07033405275
0.466666666667 0.0700843251608
0.469696969697 0.0698285627987
0.472727272727 0.0695668125582
0.475757575758 0.0692991215785
0.478787878788 0.069025537264
0.481818181818 0.068746107305
0.484848484848 0.0684608796973
0.487878787879 0.0681699027621
0.490909090909 0.0678732251656
0.493939393939 0.0675708959383
0.49696969697 0.0672629644935
0.5 0.066949480646
0.50303030303 0.0666304946305
0.506060606061 0.0663060571192
0.509090909091 0.0659762192397
0.512121212121 0.0656410325924
0.515151515152 0.0653005492672
0.518181818182 0.0649548218603
0.521212121212 0.0646039034906
0.524242424242 0.0642478478158
0.527272727273 0.0638867090481
0.530303030303 0.0635205419693
0.533333333333 0.0631494019466
0.536363636364 0.0627733449465
0.539393939394 0.0623924275499
0.542424242424 0.0620067069661
0.545454545455 0.0616162410462
0.548484848485 0.061221088297
0.551515151515 0.060821307894
0.554545454545 0.0604169596942
0.557575757576 0.0600081042484
0.560606060606 0.0595948028138
0.563636363636 0.0591771173653
0.566666666667 0.0587551106075
0.569696969697 0.0583288459853
0.572727272727 0.0578983876952
0.575757575758 0.0574638006956
0.578787878788 0.0570251507167
0.581818181818 0.0565825042711
0.584848484848 0.0561359286622
0.587878787879 0.0556854919942
0.590909090909 0.0552312631806
0.593939393939 0.0547733119527
0.59696969697 0.0543117088676
0.6 0.0538465253162
0.60303030303 0.0533778335306
0.606060606061 0.0529057065911
0.609090909091 0.0524302184332
0.612121212121 0.0519514438538
0.615151515152 0.0514694585175
0.618181818182 0.050984338962
0.621212121212 0.050496162604
0.624242424242 0.0500050077441
0.627272727273 0.0495109535711
0.630303030303 0.049014080167
0.633333333333 0.0485144685108
0.636363636364 0.0480122004819
0.639393939394 0.0475073588639
0.642424242424 0.0470000273474
0.645454545455 0.0464902905327
0.648484848485 0.0459782339319
0.651515151515 0.0454639439713
0.654545454545 0.0449475079925
0.657575757576 0.0444290142542
0.660606060606 0.0439085519326
0.663636363636 0.0433862111225
0.666666666667 0.0428620828371
0.669696969697 0.0423362590081
0.672727272727 0.0418088324852
0.675757575758 0.0412798970353
0.678787878788 0.0407495473413
0.681818181818 0.0402178790005
0.684848484848 0.0396849885232
0.687878787879 0.0391509733297
0.690909090909 0.0386159317483
0.693939393939 0.0380799630126
0.69696969697 0.0375431672575
0.7 0.0370056455161
0.70303030303 0.0364674997158
0.706060606061 0.0359288326737
0.709090909091 0.0353897480921
0.712121212121 0.0348503505535
0.715151515152 0.0343107455151
0.718181818182 0.0337710393033
0.721212121212 0.0332313391074
0.724242424242 0.0326917529734
0.727272727273 0.032152389797
0.730303030303 0.0316133593168
0.733333333333 0.0310747721064
0.736363636364 0.030536739567
0.739393939394 0.0299993739189
0.742424242424 0.0294627881932
0.745454545455 0.0289270962225
0.748484848485 0.0283924126324
0.751515151515 0.0278588528312
0.754545454545 0.0273265330002
0.757575757576 0.0267955700836
0.760606060606 0.0262660817776
0.763636363636 0.0257381865194
0.766666666667 0.0252120034759
0.769696969697 0.0246876525322
0.772727272727 0.0241652542791
0.775757575758 0.0236449300011
0.778787878788 0.0231268016631
0.781818181818 0.022610991898
0.784848484848 0.0220976239925
0.787878787879 0.0215868218738
0.790909090909 0.021078710095
0.793939393939 0.0205734138208
0.79696969697 0.0200710588125
0.8 0.0195717714127
0.80303030303 0.0190756785299
0.806060606061 0.0185829076223
0.809090909091 0.0180935866815
0.812121212121 0.0176078442158
0.815151515152 0.0171258092335
0.818181818182 0.016647611225
0.821212121212 0.0161733801453
0.824242424242 0.015703246396
0.827272727273 0.0152373408066
0.830303030303 0.0147757946159
0.833333333333 0.0143187394528
0.836363636364 0.0138663073166
0.839393939394 0.0134186305572
0.842424242424 0.012975841855
0.845454545455 0.0125380742001
0.848484848485 0.0121054608715
0.851515151515 0.0116781354157
0.854545454545 0.011256231625
0.857575757576 0.0108398835158
0.860606060606 0.0104292253056
0.863636363636 0.010024391391
0.866666666667 0.00962551632386
0.869696969697 0.00923273478855
0.872727272727 0.00884618157768
0.875757575758 0.0084659915681
0.878787878788 0.00809229969636
0.881818181818 0.00772524093386
0.884848484848 0.00736495026157
0.887878787879 0.00701156264449
0.890909090909 0.00666521300565
0.893939393939 0.00632603619987
0.89696969697 0.00599416698702
0.9 0.00566974000507
0.90303030303 0.00535288974268
0.906060606061 0.00504375051147
0.909090909091 0.00474245641793
0.912121212121 0.00444914133497
0.915151515152 0.00416393887314
0.918181818182 0.00388698235142
0.921212121212 0.00361840476772
0.924242424242 0.00335833876902
0.927272727273 0.0031069166211
0.930303030303 0.00286427017799
0.933333333333 0.00263053085095
0.936363636364 0.00240582957725
0.939393939394 0.00219029678841
0.942424242424 0.00198406237824
0.945454545455 0.00178725567045
0.948484848485 0.00160000538587
0.951515151515 0.00142243960938
0.954545454545 0.00125468575646
0.957575757576 0.00109687053936
0.960606060606 0.000949119932923
0.963636363636 0.000811559140076
0.966666666667 0.000684312556917
0.969696969697 0.00056750373748
0.972727272727 0.000461255358127
0.975757575758 0.000365689181584
0.978787878788 0.000280926020622
0.981818181818 0.000207085701372
0.984848484848 0.00014428702629
0.987878787879 9.26477367612e-05
0.990909090909 5.22844753411e-05
0.993939393939 2.33127476457e-05
0.99696969697 5.84688387837e-06
1.0 3.8047057955e-30
1.00303030303 5.86509391123e-06
1.00606060606 2.34588555662e-05
1.00909090909 5.27790151455e-05
1.01212121212 9.38233164622e-05
1.01212121212 9.38233164622e-05
1.01515151515 0.00014658951684
1.01818181818 0.000211075386991
1.02121212121 0.000287278710897
1.02424242424 0.000375197285692
1.02727272727 0.000474828921545
1.0303030303 0.000586171441543
1.03333333333 0.00070922268158
1.03636363636 0.000843980490241
1.03939393939 0.000990442728695
1.04242424242 0.00114860727058
1.04545454545 0.00131847200189
1.04848484848 0.0015000348209
1.05151515152 0.001693293638
1.05454545455 0.00189824637564
1.05757575758 0.00211489096822
1.06060606061 0.00234322536195
1.06363636364 0.00258324751481
1.06666666667 0.00283495539638
1.0696969697 0.00309834698781
1.07272727273 0.00337342028167
1.07575757576 0.00366017328187
1.07878787879 0.00395860400356
1.08181818182 0.00426871047308
1.08484848485 0.00459049072777
1.08787878788 0.00492394281597
1.09090909091 0.00526906479689
1.09393939394 0.00562585474052
1.09696969697 0.00599431072753
1.1 0.0063744308492
1.10303030303 0.00676621320735
1.10606060606 0.0071696559142
1.10909090909 0.00758475709232
1.11212121212 0.00801151487455
1.11515151515 0.00844992740389
1.11818181818 0.00889999283345
1.12121212121 0.00936170932634
1.12424242424 0.00983507505559
1.12727272727 0.0103200882041
1.1303030303 0.0108167469645
1.13333333333 0.0113250495392
1.13636363636 0.0118449941402
1.13939393939 0.0123765789888
1.14242424242 0.0129198023162
1.14545454545 0.0134746623625
1.14848484848 0.0140411573776
1.15151515152 0.0146192856202
1.15454545455 0.0152090453585
1.15757575758 0.0158104348695
1.16060606061 0.0164234524395
1.16363636364 0.0170480963636
1.16666666667 0.0176843649457
1.1696969697 0.0183322564987
1.17272727273 0.0189917693441
1.17575757576 0.0196629018121
1.17878787879 0.0203456522416
1.18181818182 0.0210400189799
1.18484848485 0.0217460003829
1.18787878788 0.0224635948149
1.19090909091 0.0231928006483
1.19393939394 0.0239336162642
1.19696969697 0.0246860400517
1.2 0.0254500704079
1.20303030303 0.0262257057382
1.20606060606 0.027012944456
1.20909090909 0.0278117849828
1.21212121212 0.0286222257477
1.21515151515 0.0294442651878
1.21818181818 0.0302779017482
1.22121212121 0.0311231338814
1.22424242424 0.0319799600479
1.22727272727 0.0328483787154
1.2303030303 0.0337283883597
1.23333333333 0.0346199874637
1.23636363636 0.0355231745178
1.23939393939 0.0364379480201
1.24242424242 0.0373643064757
1.24545454545 0.0383022483971
1.24848484848 0.0392517723042
1.25151515152 0.0402128767238
1.25454545455 0.0411855601901
1.25757575758 0.0421698212441
1.26060606061 0.0431656584342
1.26363636364 0.0441730703155
1.26666666667 0.04519205545
1.2696969697 0.0462226124069
1.27272727273 0.0472647397618
1.27575757576 0.0483184360974
1.27878787879 0.049383700003
1.28181818182 0.0504605300746
1.28484848485 0.0515489249149
1.28787878788 0.0526488831332
1.29090909091 0.0537604033451
1.29393939394 0.0548834841731
1.29696969697 0.0560181242458
1.3 0.0571643221985
1.30303030303 0.0583220766725
1.30606060606 0.0594913863158
1.30909090909 0.0606722497825
1.31212121212 0.0618646657328
1.31515151515 0.0630686328334
1.31818181818 0.0642841497568
1.32121212121 0.0655112151819
1.32424242424 0.0667498277935
1.32727272727 0.0679999862824
1.3303030303 0.0692616893455
1.33333333333 0.0705349356855
1.33636363636 0.0718197240111
1.33939393939 0.0731160530369
1.34242424242 0.0744239214831
1.34545454545 0.0757433280759
1.34848484848 0.0770742715471
1.35151515152 0.0784167506343
1.35454545455 0.0797707640807
1.35757575758 0.0811363106351
1.36060606061 0.082513389052
1.36363636364 0.0839019980913
1.36666666667 0.0853021365185
1.3696969697 0.0867138031045
1.37272727273 0.0881369966258
1.37575757576 0.0895717158642
1.37878787879 0.0910179596067
1.38181818182 0.092475726646
1.38484848485 0.0939450157798
1.38787878788 0.0954258258111
1.39090909091 0.0969181555482
1.39393939394 0.0984220038046
1.39696969697 0.099937369399
1.4 0.101464251155
1.40303030303 0.103002647902
1.40606060606 0.104552558473
1.40909090909 0.106113981707
1.41212121212 0.107686916449
1.41515151515 0.109271361547
1.41818181818 0.110867315854
1.42121212121 0.112474778231
1.42424242424 0.11409374754
1.42727272727 0.115724222649
1.4303030303 0.117366202433
1.43333333333 0.119019685768
1.43636363636 0.120684671539
1.43939393939 0.122361158631
1.44242424242 0.124049145937
1.44545454545 0.125748632355
1.44848484848 0.127459616785
1.45151515152 0.129182098134
1.45454545455 0.130916075312
1.45757575758 0.132661547234
1.46060606061 0.13441851282
1.46363636364 0.136186970994
1.46666666667 0.137966920684
1.4696969697 0.139758360824
1.47272727273 0.141561290351
1.47575757576 0.143375708207
1.47878787879 0.145201613337
1.48181818182 0.147039004693
1.48484848485 0.148887881229
1.48787878788 0.150748241904
1.49090909091 0.152620085681
1.49393939394 0.154503411528
1.49696969697 0.156398218416
1.5 0.158304505321
1.50303030303 0.160222271224
1.50606060606 0.162151515107
1.50909090909 0.16409223596
1.51212121212 0.166044432775
1.51515151515 0.168008104547
1.51818181818 0.169983250277
1.52121212121 0.17196986897
1.52424242424 0.173967959633
1.52727272727 0.175977521279
1.5303030303 0.177998552923
1.53333333333 0.180031053587
1.53636363636 0.182075022292
1.53939393939 0.184130458069
1.54242424242 0.186197359947
1.54545454545 0.188275726962
1.54848484848 0.190365558153
1.55151515152 0.192466852564
1.55454545455 0.19457960924
1.55757575758 0.196703827233
1.56060606061 0.198839505595
1.56363636364 0.200986643386
1.56666666667 0.203145239666
1.5696969697 0.2053152935
1.57272727273 0.207496803957
1.57575757576 0.209689770108
1.57878787879 0.211894191031
1.58181818182 0.214110065804
1.58484848485 0.216337393509
1.58787878788 0.218576173234
1.59090909091 0.220826404068
1.59393939394 0.223088085105
1.59696969697 0.22536121544
1.6 0.227645794175
1.60303030303 0.229941820412
1.60606060606 0.23224929326
1.60909090909 0.234568211828
1.61212121212 0.236898575229
1.61515151515 0.239240382582
1.61818181818 0.241593633005
1.62121212121 0.243958325624
1.62424242424 0.246334459564
1.62727272727 0.248722033956
1.6303030303 0.251121047934
1.63333333333 0.253531500633
1.63636363636 0.255953391195
1.63939393939 0.258386718761
1.64242424242 0.260831482478
1.64545454545 0.263287681495
1.64848484848 0.265755314965
1.65151515152 0.268234382044
1.65454545455 0.270724881889
1.65757575758 0.273226813663
1.66060606061 0.275740176531
1.66363636364 0.278264969661
1.66666666667 0.280801192223
1.6696969697 0.283348843391
1.67272727273 0.285907922343
1.67575757576 0.288478428257
1.67878787879 0.291060360318
1.68181818182 0.29365371771
1.68484848485 0.296258499624
1.68787878788 0.298874705249
1.69090909091 0.301502333781
1.69393939394 0.304141384418
1.69696969697 0.306791856359
1.7 0.309453748808
1.70303030303 0.312127060971
1.70606060606 0.314811792056
1.70909090909 0.317507941276
1.71212121212 0.320215507845
1.71515151515 0.32293449098
1.71818181818 0.325664889901
1.72121212121 0.32840670383
1.72424242424 0.331159931994
1.72727272727 0.333924573621
1.7303030303 0.336700627941
1.73333333333 0.339488094188
1.73636363636 0.342286971599
1.73939393939 0.345097259411
1.74242424242 0.347918956868
1.74545454545 0.350752063213
1.74848484848 0.353596577693
1.75151515152 0.356452499558
1.75454545455 0.359319828059
1.75757575758 0.362198562452
1.76060606061 0.365088701993
1.76363636364 0.367990245943
1.76666666667 0.370903193563
1.7696969697 0.373827544119
1.77272727273 0.376763296878
1.77575757576 0.37971045111
1.77878787879 0.382669006087
1.78181818182 0.385638961084
1.78484848485 0.388620315378
1.78787878788 0.39161306825
1.79090909091 0.394617218981
1.79393939394 0.397632766856
1.79696969697 0.400659711162
1.8 0.403698051189
1.80303030303 0.406747786229
1.80606060606 0.409808915575
1.80909090909 0.412881438525
1.81212121212 0.415965354377
1.81515151515 0.419060662432
1.81818181818 0.422167361995
1.82121212121 0.425285452371
1.82424242424 0.428414932869
1.82727272727 0.431555802799
1.8303030303 0.434708061474
1.83333333333 0.437871708209
1.83636363636 0.441046742321
1.83939393939 0.444233163131
1.84242424242 0.447430969959
1.84545454545 0.450640162131
1.84848484848 0.453860738973
1.85151515152 0.457092699813
1.85454545455 0.460336043981
1.85757575758 0.463590770812
1.86060606061 0.466856879639
1.86363636364 0.4701343698
1.86666666667 0.473423240636
1.8696969697 0.476723491486
1.87272727273 0.480035121696
1.87575757576 0.48335813061
1.87878787879 0.486692517577
1.88181818182 0.490038281947
1.88484848485 0.493395423072
1.88787878788 0.496763940306
1.89090909091 0.500143833005
1.89393939394 0.503535100529
1.89696969697 0.506937742237
1.9 0.510351757491
1.90303030303 0.513777145657
1.90606060606 0.517213906101
1.90909090909 0.520662038191
1.91212121212 0.524121541298
1.91515151515 0.527592414794
1.91818181818 0.531074658055
1.92121212121 0.534568270456
1.92424242424 0.538073251375
1.92727272727 0.541589600195
1.9303030303 0.545117316295
1.93333333333 0.548656399062
1.93636363636 0.552206847882
1.93939393939 0.555768662141
1.94242424242 0.559341841232
1.94545454545 0.562926384544
1.94848484848 0.566522291474
1.95151515152 0.570129561415
1.95454545455 0.573748193766
1.95757575758 0.577378187927
1.96060606061 0.581019543298
1.96363636364 0.584672259283
1.96666666667 0.588336335287
1.9696969697 0.592011770716
1.97272727273 0.59569856498
1.97575757576 0.59939671749
1.97878787879 0.603106227656
1.98181818182 0.606827094895
1.98484848485 0.61055931862
1.98787878788 0.614302898251
1.99090909091 0.618057833207
1.99393939394 0.621824122908
1.99696969697 0.625601766779
2.0 0.629390764243
2.00303030303 0.633191114727
2.00606060606 0.63700281766
2.00909090909 0.640825872471
2.01212121212 0.644660278592
2.01515151515 0.648506035457
2.01818181818 0.652363142501
2.02121212121 0.656231599159


==> chapters/bridge/datas/fonctionnelles/fonctionnelle_0.0.csv <==
0.0 0.0
0.0030303030303 0.000850043737548
0.00606060606061 0.00201950440821
0.00909090909091 0.00329322257651
0.0121212121212 0.00462555309923
0.0151515151515 0.00599487718479
0.0181818181818 0.00738850830083
0.0212121212121 0.0087981021203
0.0242424242424 0.0102177608253
0.0272727272727 0.0116431032615
0.030303030303 0.0130707541883
0.0333333333333 0.0144980400644
0.0363636363636 0.0159227964238
0.0393939393939 0.01734323992
0.0424242424242 0.0187578799765
0.0454545454545 0.0201654558081
0.0484848484848 0.0215648903093
0.0515151515152 0.0229552555146
0.0545454545455 0.0243357462122
0.0575757575758 0.0257056594388
0.0606060606061 0.0270643783029
0.0636363636364 0.0284113590499
0.0666666666667 0.0297461205975
0.069696969697 0.0310682359764
0.0727272727273 0.0323773252627
0.0757575757576 0.0336730496899
0.0787878787879 0.0349551067043
0.0818181818182 0.0362232257823
0.0848484848485 0.037477164868
0.0878787878788 0.0387167073205
0.0909090909091 0.0399416592822
0.0939393939394 0.041151847399
0.0969696969697 0.0423471168347
0.1 0.0435273295333
0.10303030303 0.044692362693
0.106060606061 0.0458421074194
0.109090909091 0.0469764675325
0.112121212121 0.0480953585067
0.115151515152 0.0491987065254
0.118181818182 0.0502864476353
0.121212121212 0.0513585269871
0.124242424242 0.0524148981524
0.127272727273 0.0534555225075
0.130303030303 0.0544803686754
0.133333333333 0.0554894120205
0.136363636364 0.0564826341881
0.139393939394 0.0574600226864
0.142424242424 0.058421570503
0.145454545455 0.059367275756
0.148484848485 0.0602971413727
0.151515151515 0.0612111747951
0.154545454545 0.0621093877093
0.157575757576 0.0629917957952
0.160606060606 0.0638584184966
0.163636363636 0.0647092788077
0.166666666667 0.0655444030761
0.169696969697 0.0663638208196
0.172727272727 0.0671675645566
0.175757575758 0.0679556696478
0.178787878788 0.0687281741494
0.181818181818 0.0694851186759
0.184848484848 0.0702265462723
0.187878787879 0.0709525022945
0.190909090909 0.0716630342972
0.193939393939 0.0723581919296
0.19696969697 0.073038026837
0.2 0.0737025925684
0.20303030303 0.0743519444905
0.206060606061 0.074986139706
0.209090909091 0.0756052369767
0.212121212121 0.076209296652
0.215151515152 0.0767983806004
0.218181818182 0.0773725521453
0.221212121212 0.0779318760048
0.224242424242 0.0784764182336
0.227272727273 0.0790062461697
0.230303030303 0.0795214283825
0.233333333333 0.0800220346241
0.236363636364 0.0805081357838
0.239393939394 0.0809798038438
0.242424242424 0.0814371118379
0.245454545455 0.0818801338119
0.248484848485 0.0823089447866
0.251515151515 0.0827236207215
0.254545454545 0.0831242384813
0.257575757576 0.0835108758034
0.260606060606 0.083883611267
0.263636363636 0.084242524264
0.266666666667 0.0845876949708
0.269696969697 0.0849192043214
0.272727272727 0.0852371339824
0.275757575758 0.0855415663279
0.278787878788 0.0858325844166
0.281818181818 0.0861102719694
0.284848484848 0.0863747133478
0.287878787879 0.086625993534
0.290909090909 0.0868641981107
0.293939393939 0.0870894132426
0.29696969697 0.0873017256586
0.3 0.0875012226339
0.30303030303 0.0876879919744
0.306060606061 0.0878621219997
0.309090909091 0.0880237015287
0.312121212121 0.0881728198645
0.315151515152 0.0883095667804
0.318181818182 0.0884340325064
0.321212121212 0.0885463077158
0.324242424242 0.0886464835132
0.327272727273 0.088734651422
0.330303030303 0.088810903373
0.333333333333 0.0888753316929
0.336363636364 0.088928029094
0.339393939394 0.088969088663
0.342424242424 0.0889986038519
0.345454545455 0.0890166684676
0.348484848485 0.0890233766628
0.351515151515 0.089018822927
0.354545454545 0.0890031020777
0.357575757576 0.0889763092522
0.360606060606 0.0889385398993
0.363636363636 0.0888898897713
0.366666666667 0.0888304549167
0.369696969697 0.0887603316727
0.372727272727 0.0886796166583
0.375757575758 0.088588406767
0.378787878788 0.0884867991606
0.381818181818 0.0883748912626
0.384848484848 0.0882527807517
0.387878787879 0.0881205655564
0.390909090909 0.0879783438484
0.393939393939 0.0878262140376
0.39696969697 0.0876642747661
0.4 0.0874926249033
0.40303030303 0.0873113635404
0.406060606061 0.0871205899856
0.409090909091 0.086920403759
0.412121212121 0.0867109045883
0.415151515152 0.0864921924037
0.418181818182 0.0862643673341
0.421212121212 0.0860275297022
0.424242424242 0.0857817800205
0.427272727273 0.0855272189874
0.430303030303 0.0852639474831
0.433333333333 0.0849920665657
0.436363636364 0.0847116774676
0.439393939394 0.0844228815919
0.442424242424 0.0841257805087
0.445454545455 0.0838204759517
0.448484848485 0.0835070698149
0.451515151515 0.0831856641496
0.454545454545 0.0828563611608
0.457575757576 0.0825192632042
0.460606060606 0.0821744727837
0.463636363636 0.0818220925477
0.466666666667 0.081462225287
0.469696969697 0.0810949739315
0.472727272727 0.0807204415477
0.475757575758 0.0803387313363
0.478787878788 0.079949946629
0.481818181818 0.0795541908869
0.484848484848 0.0791515676973
0.487878787879 0.0787421807716
0.490909090909 0.0783261339431
0.493939393939 0.0779035311647
0.49696969697 0.0774744765065
0.5 0.0770390741539
0.50303030303 0.0765974284053
0.506060606061 0.0761496436704
0.509090909091 0.0756958244677
0.512121212121 0.075236075423
0.515151515152 0.0747705012672
0.518181818182 0.0742992068346
0.521212121212 0.073822297061
0.524242424242 0.0733398769822
0.527272727273 0.0728520517317
0.530303030303 0.0723589265396
0.533333333333 0.0718606067307
0.536363636364 0.0713571977227
0.539393939394 0.070848805025
0.542424242424 0.0703355342369
0.545454545455 0.0698174910462
0.548484848485 0.0692947812276
0.551515151515 0.0687675106414
0.554545454545 0.0682357852321
0.557575757576 0.0676997110268
0.560606060606 0.0671593941341
0.563636363636 0.0666149407428
0.566666666667 0.0660664571202
0.569696969697 0.0655140496114
0.572727272727 0.0649578246378
0.575757575758 0.0643978886956
0.578787878788 0.0638343483551
0.581818181818 0.0632673102594
0.584848484848 0.0626968811231
0.587878787879 0.0621231677313
0.590909090909 0.0615462769384
0.593939393939 0.0609663156674
0.59696969697 0.0603833909082
0.6 0.0597976097173
0.60303030303 0.0592090792163
0.606060606061 0.0586179065911
0.609090909091 0.0580241990908
0.612121212121 0.0574280640271
0.615151515152 0.0568296087729
0.618181818182 0.0562289407618
0.621212121212 0.0556261674869
0.624242424242 0.0550213965001
0.627272727273 0.0544147354112
0.630303030303 0.0538062918872
0.633333333333 0.0531961736512
0.636363636364 0.0525844884819
0.639393939394 0.0519713442123
0.642424242424 0.0513568487297
0.645454545455 0.0507411099742
0.648484848485 0.0501242359385
0.651515151515 0.0495063346666
0.654545454545 0.0488875142538
0.657575757576 0.0482678828453
0.660606060606 0.0476475486359
0.663636363636 0.0470266198692
0.666666666667 0.0464052048371
0.669696969697 0.0457834118788
0.672727272727 0.0451613493804
0.675757575758 0.0445391257743
0.678787878788 0.0439168495385
0.681818181818 0.0432946291959
0.684848484848 0.0426725733137
0.687878787879 0.0420507905032
0.690909090909 0.0414293894186
0.693939393939 0.040808478757
0.69696969697 0.0401881672575
0.7 0.0395685637006
0.70303030303 0.038949776908
0.706060606061 0.0383319157418
0.709090909091 0.0377150891041
0.712121212121 0.0370994059363
0.715151515152 0.0364849752189
0.718181818182 0.0358719059707
0.721212121212 0.0352603072487
0.724242424242 0.034650288147
0.727272727273 0.034041957797
0.730303030303 0.0334354253666
0.733333333333 0.0328308000596
0.736363636364 0.0322281911157
0.739393939394 0.0316277078096
0.742424242424 0.031029459451
0.745454545455 0.0304335553836
0.748484848485 0.0298401049853
0.751515151515 0.0292492176675
0.754545454545 0.0286610028746
0.757575757576 0.0280755700836
0.760606060606 0.0274930288041
0.763636363636 0.0269134885775
0.766666666667 0.0263370589766
0.769696969697 0.0257638496056
0.772727272727 0.0251939700995
0.775757575758 0.0246275301234
0.778787878788 0.024064639373
0.781818181818 0.0235054075734
0.784848484848 0.0229499444791
0.787878787879 0.0223983598738
0.790909090909 0.0218507635698
0.793939393939 0.0213072654079
0.79696969697 0.0207679752567
0.8 0.0202330030128
0.80303030303 0.0197024586002
0.806060606061 0.0191764519699
0.809090909091 0.0186550930998
0.812121212121 0.0181384919943
0.815151515152 0.0176267586838
0.818181818182 0.017120003225
0.821212121212 0.0166183356999
0.824242424242 0.016121866216
0.827272727273 0.0156307049058
0.830303030303 0.0151449619268
0.833333333333 0.0146647474607
0.836363636364 0.0141901717135
0.839393939394 0.0137213449155
0.842424242424 0.0132583773205
0.845454545455 0.0128013792056
0.848484848485 0.0123504608715
0.851515151515 0.0119057326415
0.854545454545 0.011467304862
0.857575757576 0.0110352879016
0.860606060606 0.0106097921512
0.863636363636 0.0101909280238
0.866666666667 0.00977880595406
0.869696969697 0.00937353639834
0.872727272727 0.00897522983419
0.875757575758 0.00858399676034
0.878787878788 0.00819994769636
0.881818181818 0.00782319318252
0.884848484848 0.00745384377952
0.887878787879 0.00709201006833
0.890909090909 0.00673780264994
0.893939393939 0.00639133214518
0.89696969697 0.00605270919451
0.9 0.00572204445781
0.90303030303 0.00539944861423
0.906060606061 0.00508503236193
0.909090909091 0.00477890641793
0.912121212121 0.00448118151792
0.915151515152 0.00419196841606
0.918181818182 0.0039113778848
0.921212121212 0.00363952071473
0.924242424242 0.00337650771433
0.927272727273 0.00312244970987
0.930303030303 0.00287745754519
0.933333333333 0.00264164208154
0.936363636364 0.00241511419743
0.939393939394 0.00219798478841
0.942424242424 0.00199036476696
0.945454545455 0.00179236506232
0.948484848485 0.00160409662029
0.951515151515 0.0014256704031
0.954545454545 0.00125719738927
0.957575757576 0.0010987885734
0.960606060606 0.000950554966087
0.963636363636 0.000812607593708
0.966666666667 0.000685057498318
0.969696969697 0.00056801573748
0.972727272727 0.000461593384127
0.975757575758 0.000365901526416
0.978787878788 0.000281051267586
0.981818181818 0.00020715372582
0.984848484848 0.000144320034103
0.987878787879 9.26613400892e-05
0.990909090909 5.22888059656e-05
0.993939393939 2.33136083177e-05
0.99696969697 5.84693799887e-06
1.0 3.8047057955e-30
1.00303030303 5.86509391123e-06
1.00606060606 2.34588555662e-05
1.00909090909 5.27790151455e-05
1.01212121212 9.38233164622e-05
1.01212121212 9.38233164622e-05
1.01515151515 0.00014658951684
1.01818181818 0.000211075386991
1.02121212121 0.000287278710897
1.02424242424 0.000375197285692
1.02727272727 0.000474828921545
1.0303030303 0.000586171441543
1.03333333333 0.00070922268158
1.03636363636 0.000843980490241
1.03939393939 0.000990442728695
1.04242424242 0.00114860727058
1.04545454545 0.00131847200189
1.04848484848 0.0015000348209
1.05151515152 0.001693293638
1.05454545455 0.00189824637564
1.05757575758 0.00211489096822
1.06060606061 0.00234322536195
1.06363636364 0.00258324751481
1.06666666667 0.00283495539638
1.0696969697 0.00309834698781
1.07272727273 0.00337342028167
1.07575757576 0.00366017328187
1.07878787879 0.00395860400356
1.08181818182 0.00426871047308
1.08484848485 0.00459049072777
1.08787878788 0.00492394281597
1.09090909091 0.00526906479689
1.09393939394 0.00562585474052
1.09696969697 0.00599431072753
1.1 0.0063744308492
1.10303030303 0.00676621320735
1.10606060606 0.0071696559142
1.10909090909 0.00758475709232
1.11212121212 0.00801151487455
1.11515151515 0.00844992740389
1.11818181818 0.00889999283345
1.12121212121 0.00936170932634
1.12424242424 0.00983507505559
1.12727272727 0.0103200882041
1.1303030303 0.0108167469645
1.13333333333 0.0113250495392
1.13636363636 0.0118449941402
1.13939393939 0.0123765789888
1.14242424242 0.0129198023162
1.14545454545 0.0134746623625
1.14848484848 0.0140411573776
1.15151515152 0.0146192856202
1.15454545455 0.0152090453585
1.15757575758 0.0158104348695
1.16060606061 0.0164234524395
1.16363636364 0.0170480963636
1.16666666667 0.0176843649457
1.1696969697 0.0183322564987
1.17272727273 0.0189917693441
1.17575757576 0.0196629018121
1.17878787879 0.0203456522416
1.18181818182 0.0210400189799
1.18484848485 0.0217460003829
1.18787878788 0.0224635948149
1.19090909091 0.0231928006483
1.19393939394 0.0239336162642
1.19696969697 0.0246860400517
1.2 0.0254500704079
1.20303030303 0.0262257057382
1.20606060606 0.027012944456
1.20909090909 0.0278117849828
1.21212121212 0.0286222257477
1.21515151515 0.0294442651878
1.21818181818 0.0302779017482
1.22121212121 0.0311231338814
1.22424242424 0.0319799600479
1.22727272727 0.0328483787154
1.2303030303 0.0337283883597
1.23333333333 0.0346199874637
1.23636363636 0.0355231745178
1.23939393939 0.0364379480201
1.24242424242 0.0373643064757
1.24545454545 0.0383022483971
1.24848484848 0.0392517723042
1.25151515152 0.0402128767238
1.25454545455 0.0411855601901
1.25757575758 0.0421698212441
1.26060606061 0.0431656584342
1.26363636364 0.0441730703155
1.26666666667 0.04519205545
1.2696969697 0.0462226124069
1.27272727273 0.0472647397618
1.27575757576 0.0483184360974
1.27878787879 0.049383700003
1.28181818182 0.0504605300746
1.28484848485 0.0515489249149
1.28787878788 0.0526488831332
1.29090909091 0.0537604033451
1.29393939394 0.0548834841731
1.29696969697 0.0560181242458
1.3 0.0571643221985
1.30303030303 0.0583220766725
1.30606060606 0.0594913863158
1.30909090909 0.0606722497825
1.31212121212 0.0618646657328
1.31515151515 0.0630686328334
1.31818181818 0.0642841497568
1.32121212121 0.0655112151819
1.32424242424 0.0667498277935
1.32727272727 0.0679999862824
1.3303030303 0.0692616893455
1.33333333333 0.0705349356855
1.33636363636 0.0718197240111
1.33939393939 0.0731160530369
1.34242424242 0.0744239214831
1.34545454545 0.0757433280759
1.34848484848 0.0770742715471
1.35151515152 0.0784167506343
1.35454545455 0.0797707640807
1.35757575758 0.0811363106351
1.36060606061 0.082513389052
1.36363636364 0.0839019980913
1.36666666667 0.0853021365185
1.3696969697 0.0867138031045
1.37272727273 0.0881369966258
1.37575757576 0.0895717158642
1.37878787879 0.0910179596067
1.38181818182 0.092475726646
1.38484848485 0.0939450157798
1.38787878788 0.0954258258111
1.39090909091 0.0969181555482
1.39393939394 0.0984220038046
1.39696969697 0.099937369399
1.4 0.101464251155
1.40303030303 0.103002647902
1.40606060606 0.104552558473
1.40909090909 0.106113981707
1.41212121212 0.107686916449
1.41515151515 0.109271361547
1.41818181818 0.110867315854
1.42121212121 0.112474778231
1.42424242424 0.11409374754
1.42727272727 0.115724222649
1.4303030303 0.117366202433
1.43333333333 0.119019685768
1.43636363636 0.120684671539
1.43939393939 0.122361158631
1.44242424242 0.124049145937
1.44545454545 0.125748632355
1.44848484848 0.127459616785
1.45151515152 0.129182098134
1.45454545455 0.130916075312
1.45757575758 0.132661547234
1.46060606061 0.13441851282
1.46363636364 0.136186970994
1.46666666667 0.137966920684
1.4696969697 0.139758360824
1.47272727273 0.141561290351
1.47575757576 0.143375708207
1.47878787879 0.145201613337
1.48181818182 0.147039004693
1.48484848485 0.148887881229
1.48787878788 0.150748241904
1.49090909091 0.152620085681
1.49393939394 0.154503411528
1.49696969697 0.156398218416
1.5 0.158304505321
1.50303030303 0.160222271224
1.50606060606 0.162151515107
1.50909090909 0.16409223596
1.51212121212 0.166044432775
1.51515151515 0.168008104547
1.51818181818 0.169983250277
1.52121212121 0.17196986897
1.52424242424 0.173967959633
1.52727272727 0.175977521279
1.5303030303 0.177998552923
1.53333333333 0.180031053587
1.53636363636 0.182075022292
1.53939393939 0.184130458069
1.54242424242 0.186197359947
1.54545454545 0.188275726962
1.54848484848 0.190365558153
1.55151515152 0.192466852564
1.55454545455 0.19457960924
1.55757575758 0.196703827233
1.56060606061 0.198839505595
1.56363636364 0.200986643386
1.56666666667 0.203145239666
1.5696969697 0.2053152935
1.57272727273 0.207496803957
1.57575757576 0.209689770108
1.57878787879 0.211894191031
1.58181818182 0.214110065804
1.58484848485 0.216337393509
1.58787878788 0.218576173234
1.59090909091 0.220826404068
1.59393939394 0.223088085105
1.59696969697 0.22536121544
1.6 0.227645794175
1.60303030303 0.229941820412
1.60606060606 0.23224929326
1.60909090909 0.234568211828
1.61212121212 0.236898575229
1.61515151515 0.239240382582
1.61818181818 0.241593633005
1.62121212121 0.243958325624
1.62424242424 0.246334459564
1.62727272727 0.248722033956
1.6303030303 0.251121047934
1.63333333333 0.253531500633
1.63636363636 0.255953391195
1.63939393939 0.258386718761
1.64242424242 0.260831482478
1.64545454545 0.263287681495
1.64848484848 0.265755314965
1.65151515152 0.268234382044
1.65454545455 0.270724881889
1.65757575758 0.273226813663
1.66060606061 0.275740176531
1.66363636364 0.278264969661
1.66666666667 0.280801192223
1.6696969697 0.283348843391
1.67272727273 0.285907922343
1.67575757576 0.288478428257
1.67878787879 0.291060360318
1.68181818182 0.29365371771
1.68484848485 0.296258499624
1.68787878788 0.298874705249
1.69090909091 0.301502333781
1.69393939394 0.304141384418
1.69696969697 0.306791856359
1.7 0.309453748808
1.70303030303 0.312127060971
1.70606060606 0.314811792056
1.70909090909 0.317507941276
1.71212121212 0.320215507845
1.71515151515 0.32293449098
1.71818181818 0.325664889901
1.72121212121 0.32840670383
1.72424242424 0.331159931994
1.72727272727 0.333924573621
1.7303030303 0.336700627941
1.73333333333 0.339488094188
1.73636363636 0.342286971599
1.73939393939 0.345097259411
1.74242424242 0.347918956868
1.74545454545 0.350752063213
1.74848484848 0.353596577693
1.75151515152 0.356452499558
1.75454545455 0.359319828059
1.75757575758 0.362198562452
1.76060606061 0.365088701993
1.76363636364 0.367990245943
1.76666666667 0.370903193563
1.7696969697 0.373827544119
1.77272727273 0.376763296878
1.77575757576 0.37971045111
1.77878787879 0.382669006087
1.78181818182 0.385638961084
1.78484848485 0.388620315378
1.78787878788 0.39161306825
1.79090909091 0.394617218981
1.79393939394 0.397632766856
1.79696969697 0.400659711162
1.8 0.403698051189
1.80303030303 0.406747786229
1.80606060606 0.409808915575
1.80909090909 0.412881438525
1.81212121212 0.415965354377
1.81515151515 0.419060662432
1.81818181818 0.422167361995
1.82121212121 0.425285452371
1.82424242424 0.428414932869
1.82727272727 0.431555802799
1.8303030303 0.434708061474
1.83333333333 0.437871708209
1.83636363636 0.441046742321
1.83939393939 0.444233163131
1.84242424242 0.447430969959
1.84545454545 0.450640162131
1.84848484848 0.453860738973
1.85151515152 0.457092699813
1.85454545455 0.460336043981
1.85757575758 0.463590770812
1.86060606061 0.466856879639
1.86363636364 0.4701343698
1.86666666667 0.473423240636
1.8696969697 0.476723491486
1.87272727273 0.480035121696
1.87575757576 0.48335813061
1.87878787879 0.486692517577
1.88181818182 0.490038281947
1.88484848485 0.493395423072
1.88787878788 0.496763940306
1.89090909091 0.500143833005
1.89393939394 0.503535100529
1.89696969697 0.506937742237
1.9 0.510351757491
1.90303030303 0.513777145657
1.90606060606 0.517213906101
1.90909090909 0.520662038191
1.91212121212 0.524121541298
1.91515151515 0.527592414794
1.91818181818 0.531074658055
1.92121212121 0.534568270456
1.92424242424 0.538073251375
1.92727272727 0.541589600195
1.9303030303 0.545117316295
1.93333333333 0.548656399062
1.93636363636 0.552206847882
1.93939393939 0.555768662141
1.94242424242 0.559341841232
1.94545454545 0.562926384544
1.94848484848 0.566522291474
1.95151515152 0.570129561415
1.95454545455 0.573748193766
1.95757575758 0.577378187927
1.96060606061 0.581019543298
1.96363636364 0.584672259283
1.96666666667 0.588336335287
1.9696969697 0.592011770716
1.97272727273 0.59569856498
1.97575757576 0.59939671749
1.97878787879 0.603106227656
1.98181818182 0.606827094895
1.98484848485 0.61055931862
1.98787878788 0.614302898251
1.99090909091 0.618057833207
1.99393939394 0.621824122908
1.99696969697 0.625601766779
2.0 0.629390764243
2.00303030303 0.633191114727
2.00606060606 0.63700281766
2.00909090909 0.640825872471
2.01212121212 0.644660278592
2.01515151515 0.648506035457
2.01818181818 0.652363142501
2.02121212121 0.656231599159


==> chapters/bridge/datas/fonctionnelles/fonctionnelle_0.0_zoom.csv <==
0.0 0.0
3.0303030303e-07 -1.43410461395e-07
6.06060606061e-07 -2.52242311927e-07
9.09090909091e-07 -3.48022846652e-07
1.21212121212e-06 -4.35327931703e-07
1.51515151515e-06 -5.16330797784e-07
1.81818181818e-06 -5.92311449554e-07
2.12121212121e-06 -6.64115672011e-07
2.42424242424e-06 -7.32344597854e-07
2.72727272727e-06 -7.97447694656e-07
3.0303030303e-06 -8.59773838013e-07
3.33333333333e-06 -9.1960173354e-07
3.63636363636e-06 -9.77159179461e-07
3.93939393939e-06 -1.03263586226e-06
4.24242424242e-06 -1.08619219108e-06
4.54545454545e-06 -1.13796559653e-06
4.84848484848e-06 -1.18807514027e-06
5.15151515152e-06 -1.23662497054e-06
5.45454545455e-06 -1.28370696029e-06
5.75757575758e-06 -1.32940275765e-06
6.06060606061e-06 -1.37378540344e-06
6.36363636364e-06 -1.41692062416e-06
6.66666666667e-06 -1.45886788028e-06
6.9696969697e-06 -1.49968122043e-06
7.27272727273e-06 -1.53940998826e-06
7.57575757576e-06 -1.57809941237e-06
7.87878787879e-06 -1.61579109947e-06
8.18181818182e-06 -1.65252345397e-06
8.48484848485e-06 -1.68833203273e-06
8.78787878788e-06 -1.72324985137e-06
9.09090909091e-06 -1.75730764795e-06
9.39393939394e-06 -1.79053410887e-06
9.69696969697e-06 -1.82295606987e-06
1e-05 -1.85459868807e-06
1.0303030303e-05 -1.88548559488e-06
1.06060606061e-05 -1.91563903196e-06
1.09090909091e-05 -1.94507996865e-06
1.12121212121e-05 -1.9738282091e-06
1.15151515152e-05 -2.00190248689e-06
1.18181818182e-05 -2.02932054882e-06
1.21212121212e-05 -2.05609923143e-06
1.24242424242e-05 -2.08225452925e-06
1.27272727273e-05 -2.10780165655e-06
1.30303030303e-05 -2.13275510197e-06
1.33333333333e-05 -2.15712868146e-06
1.36363636364e-05 -2.18093558202e-06
1.39393939394e-05 -2.20418840402e-06
1.42424242424e-05 -2.2268992006e-06
1.45454545455e-05 -2.24907951196e-06
1.48484848485e-05 -2.27074039638e-06
1.51515151515e-05 -2.2918924617e-06
1.54545454545e-05 -2.31254589089e-06
1.57575757576e-05 -2.33271046768e-06
1.60606060606e-05 -2.3523955992e-06
1.63636363636e-05 -2.37161033756e-06
1.66666666667e-05 -2.39036339988e-06
1.69696969697e-05 -2.40866318602e-06
1.72727272727e-05 -2.42651779558e-06
1.75757575758e-05 -2.44393504434e-06
1.78787878788e-05 -2.46092247813e-06
1.81818181818e-05 -2.47748738746e-06
1.84848484848e-05 -2.49363681948e-06
1.87878787879e-05 -2.50937758972e-06
1.90909090909e-05 -2.52471629469e-06
1.93939393939e-05 -2.53965932095e-06
1.9696969697e-05 -2.55421285611e-06
2e-05 -2.56838289658e-06
2.0303030303e-05 -2.58217525717e-06
2.06060606061e-05 -2.59559557925e-06
2.09090909091e-05 -2.60864933899e-06
2.12121212121e-05 -2.62134185225e-06
2.15151515152e-05 -2.63367828413e-06
2.18181818182e-05 -2.64566365382e-06
2.21212121212e-05 -2.65730284177e-06
2.24242424242e-05 -2.66860059328e-06
2.27272727273e-05 -2.67956152655e-06
2.30303030303e-05 -2.69019013632e-06
2.33333333333e-05 -2.7004907992e-06
2.36363636364e-05 -2.71046777778e-06
2.39393939394e-05 -2.72012522518e-06
2.42424242424e-05 -2.72946719015e-06
2.45454545455e-05 -2.73849761934e-06
2.48484848485e-05 -2.74722036253e-06
2.51515151515e-05 -2.7556391754e-06
2.54545454545e-05 -2.76375772323e-06
2.57575757576e-05 -2.77157958384e-06
2.60606060606e-05 -2.77910825075e-06
2.63636363636e-05 -2.78634713646e-06
2.66666666667e-05 -2.79329957531e-06
2.69696969697e-05 -2.79996882535e-06
2.72727272727e-05 -2.80635807171e-06
2.75757575758e-05 -2.81247042822e-06
2.78787878788e-05 -2.81830894089e-06
2.81818181818e-05 -2.82387658934e-06
2.84848484848e-05 -2.82917628935e-06
2.87878787879e-05 -2.83421089375e-06
2.90909090909e-05 -2.83898319609e-06
2.93939393939e-05 -2.84349593183e-06
2.9696969697e-05 -2.84775177939e-06
3e-05 -2.85175336312e-06
3.0303030303e-05 -2.85550325407e-06
3.06060606061e-05 -2.85900397157e-06
3.09090909091e-05 -2.86225798607e-06
3.12121212121e-05 -2.8652677182e-06
3.15151515152e-05 -2.8680355425e-06
3.18181818182e-05 -2.87056378778e-06
3.21212121212e-05 -2.87285473854e-06
3.24242424242e-05 -2.87491063544e-06
3.27272727273e-05 -2.87673367783e-06
3.30303030303e-05 -2.87832602464e-06
3.33333333333e-05 -2.87968979484e-06
3.36363636364e-05 -2.88082706845e-06
3.39393939394e-05 -2.88173988883e-06
3.42424242424e-05 -2.88243026214e-06
3.45454545455e-05 -2.88290015971e-06
3.48484848485e-05 -2.88315151753e-06
3.51515151515e-05 -2.88318623842e-06
3.54545454545e-05 -2.88300619233e-06
3.57575757576e-05 -2.88261321713e-06
3.60606060606e-05 -2.8820091198e-06
3.63636363636e-05 -2.88119567626e-06
3.66666666667e-05 -2.8801746339e-06
3.69696969697e-05 -2.87894770989e-06
3.72727272727e-05 -2.87751659489e-06
3.75757575758e-05 -2.87588295056e-06
3.78787878788e-05 -2.87404841248e-06
3.81818181818e-05 -2.87201459015e-06
3.84848484848e-05 -2.86978306718e-06
3.87878787879e-05 -2.86735540234e-06
3.90909090909e-05 -2.86473313027e-06
3.93939393939e-05 -2.86191776144e-06
3.9696969697e-05 -2.85891078333e-06
4e-05 -2.85571366077e-06
4.0303030303e-05 -2.85232783592e-06
4.06060606061e-05 -2.84875473022e-06
4.09090909091e-05 -2.84499574277e-06
4.12121212121e-05 -2.84105225268e-06
4.15151515152e-05 -2.83692561864e-06
4.18181818182e-05 -2.83261717904e-06
4.21212121212e-05 -2.8281282537e-06
4.24242424242e-05 -2.82346014302e-06
4.27272727273e-05 -2.81861412821e-06
4.30303030303e-05 -2.81359147347e-06
4.33333333333e-05 -2.8083934247e-06
4.36363636364e-05 -2.80302120981e-06
4.39393939394e-05 -2.79747604037e-06
4.42424242424e-05 -2.79175911122e-06
4.45454545455e-05 -2.7858716003e-06
4.48484848485e-05 -2.77981467023e-06
4.51515151515e-05 -2.7735894671e-06
4.54545454545e-05 -2.76719712233e-06
4.57575757576e-05 -2.76063875193e-06
4.60606060606e-05 -2.75391545734e-06
4.63636363636e-05 -2.74702832492e-06
4.66666666667e-05 -2.73997842748e-06
4.69696969697e-05 -2.73276682383e-06
4.72727272727e-05 -2.72539455903e-06
4.75757575758e-05 -2.71786266415e-06
4.78787878788e-05 -2.71017215814e-06
4.81818181818e-05 -2.7023240462e-06
4.84848484848e-05 -2.69431932176e-06
4.87878787879e-05 -2.68615896482e-06
4.90909090909e-05 -2.67784394359e-06
4.93939393939e-05 -2.66937521487e-06
4.9696969697e-05 -2.66075372324e-06
5e-05 -2.6519804015e-06
5.0303030303e-05 -2.6430561717e-06
5.06060606061e-05 -2.63398194444e-06
5.09090909091e-05 -2.62475861978e-06
5.12121212121e-05 -2.61538708624e-06
5.15151515152e-05 -2.60586822265e-06
5.18181818182e-05 -2.59620289733e-06
5.21212121212e-05 -2.58639196826e-06
5.24242424242e-05 -2.57643628376e-06
5.27272727273e-05 -2.56633668139e-06
5.30303030303e-05 -2.55609399058e-06
5.33333333333e-05 -2.54570902991e-06
5.36363636364e-05 -2.53518260995e-06
5.39393939394e-05 -2.52451553073e-06
5.42424242424e-05 -2.51370858428e-06
5.45454545455e-05 -2.50276255331e-06
5.48484848485e-05 -2.49167821242e-06
5.51515151515e-05 -2.48045632656e-06
5.54545454545e-05 -2.46909765333e-06
5.57575757576e-05 -2.4576029416e-06
5.60606060606e-05 -2.44597293231e-06
5.63636363636e-05 -2.43420835788e-06
5.66666666667e-05 -2.42230994352e-06
5.69696969697e-05 -2.4102784062e-06
5.72727272727e-05 -2.39811445557e-06
5.75757575758e-05 -2.38581879353e-06
5.78787878788e-05 -2.37339211462e-06
5.81818181818e-05 -2.36083510652e-06
5.84848484848e-05 -2.34814844913e-06
5.87878787879e-05 -2.33533281557e-06
5.90909090909e-05 -2.32238887221e-06
5.93939393939e-05 -2.30931727829e-06
5.9696969697e-05 -2.29611868641e-06
6e-05 -2.2827937427e-06
6.0303030303e-05 -2.26934308656e-06
6.06060606061e-05 -2.25576735113e-06
6.09090909091e-05 -2.24206716304e-06
6.12121212121e-05 -2.22824314278e-06
6.15151515152e-05 -2.21429590475e-06
6.18181818182e-05 -2.20022605713e-06
6.21212121212e-05 -2.18603420254e-06
6.24242424242e-05 -2.17172093708e-06
6.27272727273e-05 -2.15728685182e-06
6.30303030303e-05 -2.14273253119e-06
6.33333333333e-05 -2.12805855482e-06
6.36363636364e-05 -2.11326549682e-06
6.39393939394e-05 -2.09835392484e-06
6.42424242424e-05 -2.08332440221e-06
6.45454545455e-05 -2.06817748638e-06
6.48484848485e-05 -2.05291373023e-06
6.51515151515e-05 -2.03753368033e-06
6.54545454545e-05 -2.02203787902e-06
6.57575757576e-05 -2.00642686365e-06
6.60606060606e-05 -1.99070116613e-06
6.63636363636e-05 -1.97486131392e-06
6.66666666667e-05 -1.95890782939e-06
6.69696969697e-05 -1.94284123012e-06
6.72727272727e-05 -1.92666202969e-06
6.75757575758e-05 -1.91037073571e-06
6.78787878788e-05 -1.89396785244e-06
6.81818181818e-05 -1.87745387936e-06
6.84848484848e-05 -1.86082931131e-06
6.87878787879e-05 -1.84409463866e-06
6.90909090909e-05 -1.8272503477e-06
6.93939393939e-05 -1.81029692037e-06
6.9696969697e-05 -1.79323483462e-06
7e-05 -1.77606456353e-06
7.0303030303e-05 -1.75878657716e-06
7.06060606061e-05 -1.74140134057e-06
7.09090909091e-05 -1.72390931541e-06
7.12121212121e-05 -1.7063109593e-06
7.15151515152e-05 -1.68860672523e-06
7.18181818182e-05 -1.67079706348e-06
7.21212121212e-05 -1.65288241982e-06
7.24242424242e-05 -1.6348632369e-06
7.27272727273e-05 -1.61673995247e-06
7.30303030303e-05 -1.59851300197e-06
7.33333333333e-05 -1.58018281615e-06
7.36363636364e-05 -1.56174982358e-06
7.39393939394e-05 -1.54321444756e-06
7.42424242424e-05 -1.524577109e-06
7.45454545455e-05 -1.50583822545e-06
7.48484848485e-05 -1.48699821034e-06
7.51515151515e-05 -1.46805747447e-06
7.54545454545e-05 -1.44901642496e-06
7.57575757576e-05 -1.42987546592e-06
7.60606060606e-05 -1.41063499803e-06
7.63636363636e-05 -1.39129541843e-06
7.66666666667e-05 -1.37185712157e-06
7.69696969697e-05 -1.3523204988e-06
7.72727272727e-05 -1.33268593872e-06
7.75757575758e-05 -1.31295382577e-06
7.78787878788e-05 -1.29312454222e-06
7.81818181818e-05 -1.27319846732e-06
7.84848484848e-05 -1.25317597732e-06
7.87878787879e-05 -1.23305744515e-06
7.90909090909e-05 -1.21284324162e-06
7.93939393939e-05 -1.19253373421e-06
7.9696969697e-05 -1.17212928774e-06
8e-05 -1.1516302636e-06
8.0303030303e-05 -1.13103702193e-06
8.06060606061e-05 -1.11034991879e-06
8.09090909091e-05 -1.08956930811e-06
8.12121212121e-05 -1.06869554117e-06
8.15151515152e-05 -1.04772896636e-06
8.18181818182e-05 -1.02666992996e-06
8.21212121212e-05 -1.00551877513e-06
8.24242424242e-05 -9.84275843274e-07
8.27272727273e-05 -9.62941471894e-07
8.30303030303e-05 -9.4151599761e-07
8.33333333333e-05 -9.19999753712e-07
8.36363636364e-05 -8.98393071269e-07
8.39393939394e-05 -8.76696278906e-07
8.42424242424e-05 -8.54909702586e-07
8.45454545455e-05 -8.33033666714e-07
8.48484848485e-05 -8.11068492701e-07
8.51515151515e-05 -7.89014499514e-07
8.54545454545e-05 -7.66872004676e-07
8.57575757576e-05 -7.44641322603e-07
8.60606060606e-05 -7.22322766045e-07
8.63636363636e-05 -6.99916645419e-07
8.66666666667e-05 -6.77423268813e-07
8.69696969697e-05 -6.54842942094e-07
8.72727272727e-05 -6.32175969351e-07
8.75757575758e-05 -6.0942265212e-07
8.78787878788e-05 -5.86583290385e-07
8.81818181818e-05 -5.63658181463e-07
8.84848484848e-05 -5.40647621339e-07
8.87878787879e-05 -5.17551903112e-07
8.90909090909e-05 -4.94371318549e-07
8.93939393939e-05 -4.71106157196e-07
8.9696969697e-05 -4.47756706712e-07
9e-05 -4.24323252535e-07
9.0303030303e-05 -4.00806078882e-07
9.06060606061e-05 -3.77205466973e-07
9.09090909091e-05 -3.53521696916e-07
9.12121212121e-05 -3.29755047379e-07
9.15151515152e-05 -3.05905793696e-07
9.18181818182e-05 -2.81974210758e-07
9.21212121212e-05 -2.57960571126e-07
9.24242424242e-05 -2.33865145804e-07
9.27272727273e-05 -2.09688203356e-07
9.30303030303e-05 -1.85430011013e-07
9.33333333333e-05 -1.61090834894e-07
9.36363636364e-05 -1.36670938233e-07
9.39393939394e-05 -1.12170583266e-07
9.42424242424e-05 -8.75900305619e-08
9.45454545455e-05 -6.29295385801e-08
9.48484848485e-05 -3.81893647816e-08
9.51515151515e-05 -1.33697640736e-08
9.54545454545e-05 1.15290093028e-08
9.57575757576e-05 3.6506703549e-08
9.60606060606e-05 6.15630675327e-08
9.63636363636e-05 8.66978528968e-08
9.66666666667e-05 1.11910811618e-07
9.69696969697e-05 1.37201698447e-07
9.72727272727e-05 1.62570268358e-07
9.75757575758e-05 1.88016279101e-07
9.78787878788e-05 2.1353948898e-07
9.81818181818e-05 2.39139658187e-07
9.84848484848e-05 2.6481654869e-07
9.87878787879e-05 2.90569922901e-07
9.90909090909e-05 3.16399546119e-07
9.93939393939e-05 3.42305184198e-07
9.9696969697e-05 3.68286604546e-07
0.0001 3.94343575794e-07
0.000100303030303 4.20475868457e-07
0.000100606060606 4.46683254052e-07
0.000100909090909 4.72965505538e-07
0.000101212121212 4.9932239754e-07
0.000101515151515 5.25753705349e-07
0.000101818181818 5.5225920681e-07
0.000102121212121 5.78838679433e-07
0.000102424242424 6.05491903283e-07
0.000102727272727 6.32218659868e-07
0.00010303030303 6.59018730698e-07
0.000103333333333 6.85891899721e-07
0.000103636363636 7.12837951888e-07
0.000103939393939 7.39856673371e-07
0.000104242424242 7.66947851116e-07
0.000104545454545 7.94111274294e-07
0.000104848484848 8.21346732072e-07
0.000105151515152 8.4865401595e-07
0.000105454545455 8.76032918207e-07
0.000105757575758 9.03483232229e-07
0.000106060606061 9.3100475218e-07
0.000106363636364 9.58597274558e-07
0.000106666666667 9.86260595859e-07
0.00010696969697 1.01399451458e-06
0.000107272727273 1.04179882954e-06
0.000107575757576 1.06967334101e-06
0.000107878787879 1.09761785128e-06
0.000108181818182 1.12563216248e-06
0.000108484848485 1.15371607823e-06
0.000108787878788 1.18186940345e-06
0.000109090909091 1.21009194431e-06
0.000109393939394 1.23838350763e-06
0.000109696969697 1.26674390144e-06
0.00011 1.29517293457e-06
0.000110303030303 1.32367041794e-06
0.000110606060606 1.35223616227e-06
0.000110909090909 1.38086998014e-06
0.000111212121212 1.40957168426e-06
0.000111515151515 1.43834108923e-06
0.000111818181818 1.46717801086e-06
0.000112121212121 1.49608226474e-06
0.000112424242424 1.52505366835e-06
0.000112727272727 1.55409204028e-06
0.00011303030303 1.58319719945e-06
0.000113333333333 1.61236896634e-06
0.000113636363636 1.64160716187e-06
0.000113939393939 1.67091160874e-06
0.000114242424242 1.70028212931e-06
0.000114545454545 1.72971854817e-06
0.000114848484848 1.75922069001e-06
0.000115151515152 1.78878838075e-06
0.000115454545455 1.81842144742e-06
0.000115757575758 1.84811971748e-06
0.000116060606061 1.87788301953e-06
0.000116363636364 1.90771118302e-06
0.000116666666667 1.93760403877e-06
0.00011696969697 1.9675614179e-06
0.000117272727273 1.99758315245e-06
0.000117575757576 2.02766907509e-06
0.000117878787879 2.0578190203e-06
0.000118181818182 2.08803282264e-06
0.000118484848485 2.11831031782e-06
0.000118787878788 2.14865134152e-06
0.000119090909091 2.17905573197e-06
0.000119393939394 2.20952332697e-06
0.000119696969697 2.2400539651e-06
0.00012 2.27064748615e-06
0.000120303030303 2.30130373102e-06
0.000120606060606 2.33202254085e-06
0.000120909090909 2.36280375787e-06
0.000121212121212 2.39364722443e-06
0.000121515151515 2.42455278543e-06
0.000121818181818 2.45552028399e-06
0.000122121212121 2.48654956647e-06
0.000122424242424 2.51764047798e-06
0.000122727272727 2.54879286632e-06
0.00012303030303 2.58000657827e-06
0.000123333333333 2.61128146251e-06
0.000123636363636 2.64261736793e-06
0.000123939393939 2.67401414422e-06
0.000124242424242 2.70547164227e-06
0.000124545454545 2.73698971287e-06
0.000124848484848 2.76856820824e-06
0.000125151515152 2.80020698118e-06
0.000125454545455 2.83190588501e-06
0.000125757575758 2.86366477376e-06
0.000126060606061 2.89548350241e-06
0.000126363636364 2.9273619262e-06
0.000126666666667 2.95929990157e-06
0.00012696969697 2.99129728543e-06
0.000127272727273 3.02335393521e-06
0.000127575757576 3.05546970925e-06
0.000127878787879 3.08764446633e-06
0.000128181818182 3.11987806667e-06
0.000128484848485 3.15217036972e-06
0.000128787878788 3.18452123671e-06
0.000129090909091 3.2169305294e-06
0.000129393939394 3.24939810992e-06
0.000129696969697 3.28192384136e-06
0.00013 3.3145075865e-06
0.000130303030303 3.34714921024e-06
0.000130606060606 3.37984857712e-06
0.000130909090909 3.41260555248e-06
0.000131212121212 3.44542000241e-06
0.000131515151515 3.47829179337e-06
0.000131818181818 3.51122079312e-06
0.000132121212121 3.54420686921e-06
0.000132424242424 3.57724988986e-06
0.000132727272727 3.61034972474e-06
0.00013303030303 3.64350624305e-06
0.000133333333333 3.67671931534e-06
0.000133636363636 3.70998881249e-06
0.000133939393939 3.74331460584e-06
0.000134242424242 3.77669656726e-06
0.000134545454545 3.81013456963e-06
0.000134848484848 3.84362848616e-06
0.000135151515152 3.87717819017e-06
0.000135454545455 3.91078355655e-06
0.000135757575758 3.94444445972e-06
0.000136060606061 3.97816077569e-06
0.000136363636364 4.01193237975e-06
0.000136666666667 4.04575914903e-06
0.00013696969697 4.07964096016e-06
0.000137272727273 4.11357769137e-06
0.000137575757576 4.14756922018e-06
0.000137878787879 4.18161542581e-06
0.000138181818182 4.21571618725e-06
0.000138484848485 4.24987138414e-06
0.000138787878788 4.28408089725e-06
0.000139090909091 4.31834460701e-06
0.000139393939394 4.35266239496e-06
0.000139696969697 4.38703414296e-06
0.00014 4.42145973312e-06
0.000140303030303 4.45593904885e-06
0.000140606060606 4.49047197293e-06
0.000140909090909 4.52505838966e-06
0.000141212121212 4.55969818325e-06
0.000141515151515 4.59439123868e-06
0.000141818181818 4.62913744159e-06
0.000142121212121 4.66393667731e-06
0.000142424242424 4.69878883269e-06
0.000142727272727 4.73369379383e-06
0.00014303030303 4.76865144905e-06
0.000143333333333 4.80366168543e-06
0.000143636363636 4.83872439172e-06
0.000143939393939 4.87383945602e-06
0.000144242424242 4.90900676842e-06
0.000144545454545 4.94422621788e-06
0.000144848484848 4.97949769496e-06
0.000145151515152 5.01482108972e-06
0.000145454545455 5.05019629393e-06
0.000145757575758 5.0856231989e-06
0.000146060606061 5.12110169604e-06
0.000146363636364 5.15663167822e-06
0.000146666666667 5.19221303863e-06
0.00014696969697 5.22784566981e-06
0.000147272727273 5.26352946628e-06
0.000147575757576 5.29926432158e-06
0.000147878787879 5.33505013045e-06
0.000148181818182 5.37088678843e-06
0.000148484848485 5.40677419036e-06
0.000148787878788 5.44271223224e-06
0.000149090909091 5.47870081091e-06
0.000149393939394 5.51473982258e-06
0.000149696969697 5.55082916465e-06
0.00015 5.58696873454e-06
0.000150303030303 5.62315843045e-06
0.000150606060606 5.65939815067e-06
0.000150909090909 5.69568779407e-06
0.000151212121212 5.73202725973e-06
0.000151515151515 5.76841644739e-06
0.000151818181818 5.80485525703e-06
0.000152121212121 5.84134358905e-06
0.000152424242424 5.87788134443e-06
0.000152727272727 5.91446842413e-06
0.00015303030303 5.95110473012e-06
0.000153333333333 5.98779016447e-06
0.000153636363636 6.02452462872e-06
0.000153939393939 6.06130802638e-06
0.000154242424242 6.09814026054e-06
0.000154545454545 6.13502123448e-06
0.000154848484848 6.17195085251e-06
0.000155151515152 6.20892901837e-06
0.000155454545455 6.24595563714e-06
0.000155757575758 6.28303061367e-06
0.000156060606061 6.32015385371e-06
0.000156363636364 6.35732526222e-06
0.000156666666667 6.39454474627e-06
0.00015696969697 6.43181221194e-06
0.000157272727273 6.46912756608e-06
0.000157575757576 6.50649071576e-06
0.000157878787879 6.54390156862e-06
0.000158181818182 6.58136003306e-06
0.000158484848485 6.61886601683e-06
0.000158787878788 6.65641942865e-06
0.000159090909091 6.69402017772e-06
0.000159393939394 6.73166817333e-06
0.000159696969697 6.76936332489e-06
0.00016 6.80710554268e-06
0.000160303030303 6.84489473668e-06
0.000160606060606 6.88273081817e-06
0.000160909090909 6.92061369789e-06
0.000161212121212 6.95854328725e-06
0.000161515151515 6.99651949765e-06
0.000161818181818 7.03454224149e-06
0.000162121212121 7.07261143107e-06
0.000162424242424 7.11072697912e-06
0.000162727272727 7.14888879849e-06
0.00016303030303 7.1870968027e-06
0.000163333333333 7.22535090514e-06
0.000163636363636 7.26365102e-06
0.000163939393939 7.30199706156e-06
0.000164242424242 7.34038894457e-06
0.000164545454545 7.37882658364e-06
0.000164848484848 7.41730989429e-06
0.000165151515152 7.4558387918e-06
0.000165454545455 7.49441319259e-06
0.000165757575758 7.53303301215e-06
0.000166060606061 7.57169816756e-06
0.000166363636364 7.61040857511e-06
0.000166666666667 7.64916415219e-06
0.00016696969697 7.68796481621e-06
0.000167272727273 7.72681048467e-06
0.000167575757576 7.76570107541e-06
0.000167878787879 7.80463650729e-06
0.000168181818182 7.84361669881e-06
0.000168484848485 7.88264156815e-06
0.000168787878788 7.92171103503e-06
0.000169090909091 7.96082501875e-06
0.000169393939394 7.99998343926e-06
0.000169696969697 8.0391862165e-06
0.00017 8.07843327078e-06
0.000170303030303 8.11772452225e-06
0.000170606060606 8.15705989232e-06
0.000170909090909 8.19643930217e-06
0.000171212121212 8.23586267329e-06
0.000171515151515 8.27532992698e-06
0.000171818181818 8.31484098551e-06
0.000172121212121 8.35439577129e-06
0.000172424242424 8.3939942066e-06
0.000172727272727 8.43363621439e-06
0.00017303030303 8.47332171772e-06
0.000173333333333 8.51305064009e-06
0.000173636363636 8.55282290502e-06
0.000173939393939 8.592638436e-06
0.000174242424242 8.63249715821e-06
0.000174545454545 8.67239899505e-06
0.000174848484848 8.71234387179e-06
0.000175151515152 8.75233171305e-06
0.000175454545455 8.79236244433e-06
0.000175757575758 8.83243599092e-06
0.000176060606061 8.87255227844e-06
0.000176363636364 8.91271123304e-06
0.000176666666667 8.95291278102e-06
0.00017696969697 8.99315684888e-06
0.000177272727273 9.03344336312e-06
0.000177575757576 9.07377225101e-06
0.000177878787879 9.11414343918e-06
0.000178181818182 9.15455685613e-06
0.000178484848485 9.1950124288e-06
0.000178787878788 9.23551008558e-06
0.000179090909091 9.27604975398e-06
0.000179393939394 9.3166313635e-06
0.000179696969697 9.3572548423e-06
0.00018 9.39792011945e-06
0.000180303030303 9.43862712366e-06
0.000180606060606 9.47937578499e-06
0.000180909090909 9.52016603306e-06
0.000181212121212 9.56099779748e-06
0.000181515151515 9.6018710084e-06
0.000181818181818 9.64278559634e-06
0.000182121212121 9.68374149168e-06
0.000182424242424 9.7247386257e-06
0.000182727272727 9.76577692879e-06
0.00018303030303 9.80685633278e-06
0.000183333333333 9.84797676895e-06
0.000183636363636 9.88913816935e-06
0.000183939393939 9.93034046537e-06
0.000184242424242 9.97158358951e-06
0.000184545454545 1.00128674742e-05
0.000184848484848 1.00541920522e-05
0.000185151515152 1.00955572561e-05
0.000185454545455 1.01369630192e-05
0.000185757575758 1.01784092748e-05
0.000186060606061 1.02198959564e-05
0.000186363636364 1.02614229974e-05
0.000186666666667 1.03029903319e-05
0.00018696969697 1.03445978943e-05
0.000187272727273 1.03862456189e-05
0.000187575757576 1.042793344e-05
0.000187878787879 1.04696612927e-05
0.000188181818182 1.05114291118e-05
0.000188484848485 1.05532368329e-05
0.000188787878788 1.05950843908e-05
0.000189090909091 1.06369717215e-05
0.000189393939394 1.06788987612e-05
0.000189696969697 1.07208654453e-05
0.00019 1.07628717104e-05
0.000190303030303 1.08049174926e-05
0.000190606060606 1.08470027288e-05
0.000190909090909 1.08891273561e-05
0.000191212121212 1.09312913114e-05
0.000191515151515 1.09734945314e-05
0.000191818181818 1.10157369544e-05
0.000192121212121 1.10580185176e-05
0.000192424242424 1.11003391589e-05
0.000192727272727 1.11426988163e-05
0.00019303030303 1.1185097428e-05
0.000193333333333 1.12275349329e-05
0.000193636363636 1.12700112689e-05
0.000193939393939 1.13125263751e-05
0.000194242424242 1.13550801909e-05
0.000194545454545 1.1397672655e-05
0.000194848484848 1.14403037069e-05
0.000195151515152 1.14829732867e-05
0.000195454545455 1.1525681333e-05
0.000195757575758 1.1568427787e-05
0.000196060606061 1.16112125882e-05
0.000196363636364 1.16540356767e-05
0.000196666666667 1.16968969934e-05
0.00019696969697 1.17397964791e-05
0.000197272727273 1.17827340744e-05
0.000197575757576 1.18257097205e-05
0.000197878787879 1.18687233582e-05
0.000198181818182 1.19117749295e-05
0.000198484848485 1.1954864376e-05
0.000198787878788 1.19979916391e-05
0.000199090909091 1.20411566608e-05
0.000199393939394 1.20843593834e-05
0.000199696969697 1.2127599749e-05
0.0002 1.21708777004e-05
0.000200303030303 1.22141931796e-05
0.000200606060606 1.22575461304e-05
0.000200909090909 1.23009364952e-05
0.000201212121212 1.23443642172e-05
0.000201515151515 1.23878292395e-05
0.000201818181818 1.2431331506e-05
0.000202121212121 1.24748709603e-05
0.000202424242424 1.25184475464e-05



==> chapters/bridge/datas/fonctionnelles/fonctionnelle_10.0.csv <==
0.0 0.0
0.0030303030303 0.000861759851629
0.00606060606061 0.00206580167644
0.00909090909091 0.00339612687588
0.0121212121212 0.00480626651005
0.0151515151515 0.00627379320041
0.0181818181818 0.00778522688156
0.0212121212121 0.00933144459211
0.0242424242424 0.0109057846241
0.0272727272727 0.0125031165236
0.030303030303 0.0141193301883
0.0333333333333 0.0157510315001
0.0363636363636 0.0173953495499
0.0393939393939 0.0190498085314
0.0424242424242 0.0207122392407
0.0454545454545 0.0223807159487
0.0484848484848 0.0240535101406
0.0515151515152 0.0257290558283
0.0545454545455 0.027405923017
0.0575757575758 0.0290827970534
0.0606060606061 0.0307584623029
0.0636363636364 0.0324317890701
0.0666666666667 0.0341017229896
0.069696969697 0.035767276323
0.0727272727273 0.0374275207484
0.0757575757576 0.0390815813305
0.0787878787879 0.0407286314341
0.0818181818182 0.0423678884009
0.0848484848485 0.0439986098469
0.0878787878788 0.0456200904705
0.0909090909091 0.0472316592822
0.0939393939394 0.0488326771868
0.0969696969697 0.0504225348606
0.1 0.0520006508779
0.10303030303 0.0535664700481
0.106060606061 0.055119461935
0.109090909091 0.0566591195289
0.112121212121 0.0581849580532
0.115151515152 0.0596965138864
0.118181818182 0.0611933435838
0.121212121212 0.0626750229871
0.124242424242 0.0641411464107
0.127272727273 0.0655913258954
0.130303030303 0.0670251905211
0.133333333333 0.0684423857731
0.136363636364 0.0698425729538
0.139393939394 0.0712254286373
0.142424242424 0.0725906441605
0.145454545455 0.0739379251471
0.148484848485 0.0752669910626
0.151515151515 0.0765775747951
0.154545454545 0.0778694222612
0.157575757576 0.079142292033
0.160606060606 0.0803959549863
0.163636363636 0.0816301939657
0.166666666667 0.0828448034667
0.169696969697 0.0840395893332
0.172727272727 0.085214368468
0.175757575758 0.086368968557
0.178787878788 0.0875032278037
0.181818181818 0.0886169946759
0.184848484848 0.0897101276608
0.187878787879 0.0907824950302
0.190909090909 0.0918339746141
0.193939393939 0.0928644535811
0.19696969697 0.0938738282276
0.2 0.0948620037725
0.20303030303 0.0958288941589
0.206060606061 0.0967744218612
0.209090909091 0.0976985176985
0.212121212121 0.098601120652
0.215151515152 0.0994821776884
0.218181818182 0.100341643587
0.221212121212 0.101179480772
0.224242424242 0.101995659147
0.227272727273 0.102790155935
0.230303030303 0.103562955525
0.233333333333 0.104314049312
0.236363636364 0.105043435553
0.239393939394 0.105751119216
0.242424242424 0.106437111838
0.245454545455 0.107101431382
0.248484848485 0.107744102102
0.251515151515 0.108365154402
0.254545454545 0.108964624704
0.257575757576 0.109542555319
0.260606060606 0.110098994316
0.263636363636 0.110633995395
0.266666666667 0.111147617762
0.269696969697 0.111639926007
0.272727272727 0.112110989982
0.275757575758 0.112560884684
0.278787878788 0.112989690134
0.281818181818 0.113397491265
0.284848484848 0.113784377808
0.287878787879 0.114150444175
0.290909090909 0.114495789354
0.293939393939 0.1148205168
0.29696969697 0.11512473432
0.3 0.115408553976
0.30303030303 0.115672091974
0.306060606061 0.115915468564
0.309090909091 0.116138807936
0.312121212121 0.11634223812
0.315151515152 0.116525890886
0.318181818182 0.116689901647
0.321212121212 0.116834409362
0.324242424242 0.116959556439
0.327272727273 0.117065488642
0.330303030303 0.117152354995
0.333333333333 0.117220307693
0.336363636364 0.11726950201
0.339393939394 0.117300096208
0.342424242424 0.117312251449
0.345454545455 0.117306131706
0.348484848485 0.117281903678
0.351515151515 0.117239736704
0.354545454545 0.117179802676
0.357575757576 0.117102275958
0.360606060606 0.117007333303
0.363636363636 0.116895153771
0.366666666667 0.116765918647
0.369696969697 0.116619811364
0.372727272727 0.116457017421
0.375757575758 0.116277724307
0.378787878788 0.116082121426
0.381818181818 0.115870400018
0.384848484848 0.115642753085
0.387878787879 0.115399375316
0.390909090909 0.115140463018
0.393939393939 0.114866214038
0.39696969697 0.114576827694
0.4 0.114272504709
0.40303030303 0.113953447131
0.406060606061 0.113619858275
0.409090909091 0.11327194265
0.412121212121 0.11290990589
0.415151515152 0.112533954695
0.418181818182 0.112144296756
0.421212121212 0.1117411407
0.424242424242 0.111324696021
0.427272727273 0.110895173016
0.430303030303 0.11045278273
0.433333333333 0.109997736887
0.436363636364 0.109530247835
0.439393939394 0.109050528483
0.442424242424 0.108558792245
0.445454545455 0.108055252983
0.448484848485 0.107540124947
0.451515151515 0.107013622719
0.454545454545 0.106475961161
0.457575757576 0.105927355357
0.460606060606 0.105368020561
0.463636363636 0.104798172143
0.466666666667 0.104218025539
0.469696969697 0.103627796197
0.472727272727 0.103027699527
0.475757575758 0.102417950852
0.478787878788 0.101798765359
0.481818181818 0.101170358051
0.484848484848 0.100532943697
0.487878787879 0.0998867367906
0.490909090909 0.099231951498
0.493939393939 0.0985688016173
0.49696969697 0.0978975005323
0.5 0.0972182611695
0.50303030303 0.096531295955
0.506060606061 0.095836816773
0.509090909091 0.0951350349238
0.512121212121 0.0944261610842
0.515151515152 0.0937104052672
0.518181818182 0.0929879767832
0.521212121212 0.0922590842019
0.524242424242 0.0915239353149
0.527272727273 0.090782737099
0.530303030303 0.0900356956803
0.533333333333 0.0892830162989
0.536363636364 0.0885249032751
0.539393939394 0.0877615599752
0.542424242424 0.0869931887786
0.545454545455 0.0862199910462
0.548484848485 0.0854421670888
0.551515151515 0.0846599161362
0.554545454545 0.0838734363079
0.557575757576 0.0830829245835
0.560606060606 0.0822885767747
0.563636363636 0.0814905874976
0.566666666667 0.0806891501456
0.569696969697 0.0798844568637
0.572727272727 0.0790766985228
0.575757575758 0.0782660646956
0.578787878788 0.0774527436318
0.581818181818 0.0766369222361
0.584848484848 0.075818786045
0.587878787879 0.0749985192055
0.590909090909 0.0741763044541
0.593939393939 0.0733523230967
0.59696969697 0.0725267549895
0.6 0.0716997785196
0.60303030303 0.0708715705878
0.606060606061 0.0700423065911
0.609090909091 0.0692121604061
0.612121212121 0.0683813043738
0.615151515152 0.0675499092839
0.618181818182 0.0667181443614
0.621212121212 0.0658861772525
0.624242424242 0.065054174012
0.627272727273 0.0642222990914
0.630303030303 0.0633907153276
0.633333333333 0.0625595839322
0.636363636364 0.0617290644819
0.639393939394 0.0608993149091
0.642424242424 0.0600704914942
0.645454545455 0.0592427488573
0.648484848485 0.0584162399515
0.651515151515 0.0575911160572
0.654545454545 0.0567675267763
0.657575757576 0.0559456200274
0.660606060606 0.0551255420423
0.663636363636 0.0543074373626
0.666666666667 0.0534914488371
0.669696969697 0.0526777176202
0.672727272727 0.0518663831709
0.675757575758 0.0510575832525
0.678787878788 0.050251453933
0.681818181818 0.0494481295865
0.684848484848 0.0486477428948
0.687878787879 0.0478504248502
0.690909090909 0.0470563047592
0.693939393939 0.0462655102459
0.69696969697 0.0454781672575
0.7 0.0446944000695
0.70303030303 0.0439143312924
0.706060606061 0.043138081878
0.709090909091 0.042365771128
0.712121212121 0.0415975167019
0.715151515152 0.0408334346265
0.718181818182 0.0400736393057
0.721212121212 0.0393182435313
0.724242424242 0.0385673584943
0.727272727273 0.037821093797
0.730303030303 0.0370795574661
0.733333333333 0.0363428559659
0.736363636364 0.035611094213
0.739393939394 0.034884375591
0.742424242424 0.0341628019666
0.745454545455 0.0334464737058
0.748484848485 0.0327354896912
0.751515151515 0.0320299473402
0.754545454545 0.0313299426233
0.757575757576 0.0306355700836
0.760606060606 0.0299469228572
0.763636363636 0.0292640926937
0.766666666667 0.028587169978
0.769696969697 0.0279162437524
0.772727272727 0.0272514017401
0.775757575758 0.0265927303682
0.778787878788 0.0259403147928
0.781818181818 0.0252942389242
0.784848484848 0.0246545854523
0.787878787879 0.0240214358738
0.790909090909 0.0233948705195
0.793939393939 0.022774968582
0.79696969697 0.0221618081451
0.8 0.0215554662131
0.80303030303 0.0209560187408
0.806060606061 0.0203635406652
0.809090909091 0.0197781059366
0.812121212121 0.0191997875511
0.815151515152 0.0186286575844
0.818181818182 0.018064787225
0.821212121212 0.0175082468091
0.824242424242 0.016959105856
0.827272727273 0.0164174331044
0.830303030303 0.0158832965485
0.833333333333 0.0153567634763
0.836363636364 0.0148379005074
0.839393939394 0.0143267736322
0.842424242424 0.0138234482514
0.845454545455 0.0133279892166
0.848484848485 0.0128404608715
0.851515151515 0.0123609270933
0.854545454545 0.011889451336
0.857575757576 0.0114260966732
0.860606060606 0.0109709258423
0.863636363636 0.0105240012894
0.866666666667 0.0100853852145
0.869696969697 0.00965513961791
0.872727272727 0.00923332634722
0.875757575758 0.00882000714482
0.878787878788 0.00841524369636
0.881818181818 0.00801909767984
0.884848484848 0.00763163081543
0.887878787879 0.00725290491602
0.890909090909 0.00688298193852
0.893939393939 0.0065219240358
0.89696969697 0.00616979360948
0.9 0.0058266533633
0.90303030303 0.00549256635733
0.906060606061 0.00516759606285
0.909090909091 0.00485180641793
0.912121212121 0.0045452618838
0.915151515152 0.00424802750188
0.918181818182 0.00396016895157
0.921212121212 0.00368175260874
0.924242424242 0.00341284560496
0.927272727273 0.00315351588741
0.930303030303 0.0029038322796
0.933333333333 0.00266386454273
0.936363636364 0.00243368343779
0.939393939394 0.00221336078841
0.942424242424 0.0020029695444
0.945454545455 0.00180258384607
0.948484848485 0.00161227908914
0.951515151515 0.00143213199056
0.954545454545 0.0012622206549
0.957575757576 0.0011026246415
0.960606060606 0.000953425032416
0.963636363636 0.000814704500972
0.966666666667 0.000686547381119
0.969696969697 0.00056903973748
0.972727272727 0.000462269436128
0.975757575758 0.00036632621608
0.978787878788 0.000281301761515
0.981818181818 0.000207289774716
0.984848484848 0.000144386049728
0.987878787879 9.26885467452e-05
0.990909090909 5.22974672146e-05
0.993939393939 2.33153296617e-05
0.99696969697 5.84704623987e-06
1.0 3.8047057955e-30
1.00303030303 5.86509391123e-06
1.00606060606 2.34588555662e-05
1.00909090909 5.27790151455e-05
1.01212121212 9.38233164622e-05
1.01212121212 9.38233164622e-05
1.01515151515 0.00014658951684
1.01818181818 0.000211075386991
1.02121212121 0.000287278710897
1.02424242424 0.000375197285692
1.02727272727 0.000474828921545
1.0303030303 0.000586171441543
1.03333333333 0.00070922268158
1.03636363636 0.000843980490241
1.03939393939 0.000990442728695
1.04242424242 0.00114860727058
1.04545454545 0.00131847200189
1.04848484848 0.0015000348209
1.05151515152 0.001693293638
1.05454545455 0.00189824637564
1.05757575758 0.00211489096822
1.06060606061 0.00234322536195
1.06363636364 0.00258324751481
1.06666666667 0.00283495539638
1.0696969697 0.00309834698781
1.07272727273 0.00337342028167
1.07575757576 0.00366017328187
1.07878787879 0.00395860400356
1.08181818182 0.00426871047308
1.08484848485 0.00459049072777
1.08787878788 0.00492394281597
1.09090909091 0.00526906479689
1.09393939394 0.00562585474052
1.09696969697 0.00599431072753
1.1 0.0063744308492
1.10303030303 0.00676621320735
1.10606060606 0.0071696559142
1.10909090909 0.00758475709232
1.11212121212 0.00801151487455
1.11515151515 0.00844992740389
1.11818181818 0.00889999283345
1.12121212121 0.00936170932634
1.12424242424 0.00983507505559
1.12727272727 0.0103200882041
1.1303030303 0.0108167469645
1.13333333333 0.0113250495392
1.13636363636 0.0118449941402
1.13939393939 0.0123765789888
1.14242424242 0.0129198023162
1.14545454545 0.0134746623625
1.14848484848 0.0140411573776
1.15151515152 0.0146192856202
1.15454545455 0.0152090453585
1.15757575758 0.0158104348695
1.16060606061 0.0164234524395
1.16363636364 0.0170480963636
1.16666666667 0.0176843649457
1.1696969697 0.0183322564987
1.17272727273 0.0189917693441
1.17575757576 0.0196629018121
1.17878787879 0.0203456522416
1.18181818182 0.0210400189799
1.18484848485 0.0217460003829
1.18787878788 0.0224635948149
1.19090909091 0.0231928006483
1.19393939394 0.0239336162642
1.19696969697 0.0246860400517
1.2 0.0254500704079
1.20303030303 0.0262257057382
1.20606060606 0.027012944456
1.20909090909 0.0278117849828
1.21212121212 0.0286222257477
1.21515151515 0.0294442651878
1.21818181818 0.0302779017482
1.22121212121 0.0311231338814
1.22424242424 0.0319799600479
1.22727272727 0.0328483787154
1.2303030303 0.0337283883597
1.23333333333 0.0346199874637
1.23636363636 0.0355231745178
1.23939393939 0.0364379480201
1.24242424242 0.0373643064757
1.24545454545 0.0383022483971
1.24848484848 0.0392517723042
1.25151515152 0.0402128767238
1.25454545455 0.0411855601901
1.25757575758 0.0421698212441
1.26060606061 0.0431656584342
1.26363636364 0.0441730703155
1.26666666667 0.04519205545
1.2696969697 0.0462226124069
1.27272727273 0.0472647397618
1.27575757576 0.0483184360974
1.27878787879 0.049383700003
1.28181818182 0.0504605300746
1.28484848485 0.0515489249149
1.28787878788 0.0526488831332
1.29090909091 0.0537604033451
1.29393939394 0.0548834841731
1.29696969697 0.0560181242458
1.3 0.0571643221985
1.30303030303 0.0583220766725
1.30606060606 0.0594913863158
1.30909090909 0.0606722497825
1.31212121212 0.0618646657328
1.31515151515 0.0630686328334
1.31818181818 0.0642841497568
1.32121212121 0.0655112151819
1.32424242424 0.0667498277935
1.32727272727 0.0679999862824
1.3303030303 0.0692616893455
1.33333333333 0.0705349356855
1.33636363636 0.0718197240111
1.33939393939 0.0731160530369
1.34242424242 0.0744239214831
1.34545454545 0.0757433280759
1.34848484848 0.0770742715471
1.35151515152 0.0784167506343
1.35454545455 0.0797707640807
1.35757575758 0.0811363106351
1.36060606061 0.082513389052
1.36363636364 0.0839019980913
1.36666666667 0.0853021365185
1.3696969697 0.0867138031045
1.37272727273 0.0881369966258
1.37575757576 0.0895717158642
1.37878787879 0.0910179596067
1.38181818182 0.092475726646
1.38484848485 0.0939450157798
1.38787878788 0.0954258258111
1.39090909091 0.0969181555482
1.39393939394 0.0984220038046
1.39696969697 0.099937369399
1.4 0.101464251155
1.40303030303 0.103002647902
1.40606060606 0.104552558473
1.40909090909 0.106113981707
1.41212121212 0.107686916449
1.41515151515 0.109271361547
1.41818181818 0.110867315854
1.42121212121 0.112474778231
1.42424242424 0.11409374754
1.42727272727 0.115724222649
1.4303030303 0.117366202433
1.43333333333 0.119019685768
1.43636363636 0.120684671539
1.43939393939 0.122361158631
1.44242424242 0.124049145937
1.44545454545 0.125748632355
1.44848484848 0.127459616785
1.45151515152 0.129182098134
1.45454545455 0.130916075312
1.45757575758 0.132661547234
1.46060606061 0.13441851282
1.46363636364 0.136186970994
1.46666666667 0.137966920684
1.4696969697 0.139758360824
1.47272727273 0.141561290351
1.47575757576 0.143375708207
1.47878787879 0.145201613337
1.48181818182 0.147039004693
1.48484848485 0.148887881229
1.48787878788 0.150748241904
1.49090909091 0.152620085681
1.49393939394 0.154503411528
1.49696969697 0.156398218416
1.5 0.158304505321
1.50303030303 0.160222271224
1.50606060606 0.162151515107
1.50909090909 0.16409223596
1.51212121212 0.166044432775
1.51515151515 0.168008104547
1.51818181818 0.169983250277
1.52121212121 0.17196986897
1.52424242424 0.173967959633
1.52727272727 0.175977521279
1.5303030303 0.177998552923
1.53333333333 0.180031053587
1.53636363636 0.182075022292
1.53939393939 0.184130458069
1.54242424242 0.186197359947
1.54545454545 0.188275726962
1.54848484848 0.190365558153
1.55151515152 0.192466852564
1.55454545455 0.19457960924
1.55757575758 0.196703827233
1.56060606061 0.198839505595
1.56363636364 0.200986643386
1.56666666667 0.203145239666
1.5696969697 0.2053152935
1.57272727273 0.207496803957
1.57575757576 0.209689770108
1.57878787879 0.211894191031
1.58181818182 0.214110065804
1.58484848485 0.216337393509
1.58787878788 0.218576173234
1.59090909091 0.220826404068
1.59393939394 0.223088085105
1.59696969697 0.22536121544
1.6 0.227645794175
1.60303030303 0.229941820412
1.60606060606 0.23224929326
1.60909090909 0.234568211828
1.61212121212 0.236898575229
1.61515151515 0.239240382582
1.61818181818 0.241593633005
1.62121212121 0.243958325624
1.62424242424 0.246334459564
1.62727272727 0.248722033956
1.6303030303 0.251121047934
1.63333333333 0.253531500633
1.63636363636 0.255953391195
1.63939393939 0.258386718761
1.64242424242 0.260831482478
1.64545454545 0.263287681495
1.64848484848 0.265755314965
1.65151515152 0.268234382044
1.65454545455 0.270724881889
1.65757575758 0.273226813663
1.66060606061 0.275740176531
1.66363636364 0.278264969661
1.66666666667 0.280801192223
1.6696969697 0.283348843391
1.67272727273 0.285907922343
1.67575757576 0.288478428257
1.67878787879 0.291060360318
1.68181818182 0.29365371771
1.68484848485 0.296258499624
1.68787878788 0.298874705249
1.69090909091 0.301502333781
1.69393939394 0.304141384418
1.69696969697 0.306791856359
1.7 0.309453748808
1.70303030303 0.312127060971
1.70606060606 0.314811792056
1.70909090909 0.317507941276
1.71212121212 0.320215507845
1.71515151515 0.32293449098
1.71818181818 0.325664889901
1.72121212121 0.32840670383
1.72424242424 0.331159931994
1.72727272727 0.333924573621
1.7303030303 0.336700627941
1.73333333333 0.339488094188
1.73636363636 0.342286971599
1.73939393939 0.345097259411
1.74242424242 0.347918956868
1.74545454545 0.350752063213
1.74848484848 0.353596577693
1.75151515152 0.356452499558
1.75454545455 0.359319828059
1.75757575758 0.362198562452
1.76060606061 0.365088701993
1.76363636364 0.367990245943
1.76666666667 0.370903193563
1.7696969697 0.373827544119
1.77272727273 0.376763296878
1.77575757576 0.37971045111
1.77878787879 0.382669006087
1.78181818182 0.385638961084
1.78484848485 0.388620315378
1.78787878788 0.39161306825
1.79090909091 0.394617218981
1.79393939394 0.397632766856
1.79696969697 0.400659711162
1.8 0.403698051189
1.80303030303 0.406747786229
1.80606060606 0.409808915575
1.80909090909 0.412881438525
1.81212121212 0.415965354377
1.81515151515 0.419060662432
1.81818181818 0.422167361995
1.82121212121 0.425285452371
1.82424242424 0.428414932869
1.82727272727 0.431555802799
1.8303030303 0.434708061474
1.83333333333 0.437871708209
1.83636363636 0.441046742321
1.83939393939 0.444233163131
1.84242424242 0.447430969959
1.84545454545 0.450640162131
1.84848484848 0.453860738973
1.85151515152 0.457092699813
1.85454545455 0.460336043981
1.85757575758 0.463590770812
1.86060606061 0.466856879639
1.86363636364 0.4701343698
1.86666666667 0.473423240636
1.8696969697 0.476723491486
1.87272727273 0.480035121696
1.87575757576 0.48335813061
1.87878787879 0.486692517577
1.88181818182 0.490038281947
1.88484848485 0.493395423072
1.88787878788 0.496763940306
1.89090909091 0.500143833005
1.89393939394 0.503535100529
1.89696969697 0.506937742237
1.9 0.510351757491
1.90303030303 0.513777145657
1.90606060606 0.517213906101
1.90909090909 0.520662038191
1.91212121212 0.524121541298
1.91515151515 0.527592414794
1.91818181818 0.531074658055
1.92121212121 0.534568270456
1.92424242424 0.538073251375
1.92727272727 0.541589600195
1.9303030303 0.545117316295
1.93333333333 0.548656399062
1.93636363636 0.552206847882
1.93939393939 0.555768662141
1.94242424242 0.559341841232
1.94545454545 0.562926384544
1.94848484848 0.566522291474
1.95151515152 0.570129561415
1.95454545455 0.573748193766
1.95757575758 0.577378187927
1.96060606061 0.581019543298
1.96363636364 0.584672259283
1.96666666667 0.588336335287
1.9696969697 0.592011770716
1.97272727273 0.59569856498
1.97575757576 0.59939671749
1.97878787879 0.603106227656
1.98181818182 0.606827094895
1.98484848485 0.61055931862
1.98787878788 0.614302898251
1.99090909091 0.618057833207
1.99393939394 0.621824122908
1.99696969697 0.625601766779
2.0 0.629390764243
2.00303030303 0.633191114727
2.00606060606 0.63700281766
2.00909090909 0.640825872471
2.01212121212 0.644660278592
2.01515151515 0.648506035457
2.01818181818 0.652363142501
2.02121212121 0.656231599159


==> chapters/bridge/datas/fonctionnelles/fonctionnelle_15.0.csv <==
0.0 0.0
0.0030303030303 0.000867617908669
0.00606060606061 0.00208895031055
0.00909090909091 0.00344757902557
0.0121212121212 0.00489662321545
0.0151515151515 0.00641325120822
0.0181818181818 0.00798358617193
0.0212121212121 0.00959811582801
0.0242424242424 0.0112497965235
0.0272727272727 0.0129331231547
0.030303030303 0.0146436181883
0.0333333333333 0.0163775272179
0.0363636363636 0.018131626113
0.0393939393939 0.0199030928371
0.0424242424242 0.0216894188729
0.0454545454545 0.023488346019
0.0484848484848 0.0252978200562
0.0515151515152 0.0271159559852
0.0545454545455 0.0289410114194
0.0575757575758 0.0307713658607
0.0606060606061 0.0326055043029
0.0636363636364 0.0344420040802
0.0666666666667 0.0362795241856
0.069696969697 0.0381167964962
0.0727272727273 0.0399526184913
0.0757575757576 0.0417858471508
0.0787878787879 0.0436153937991
0.0818181818182 0.0454402197102
0.0848484848485 0.0472593323364
0.0878787878788 0.0490717820455
0.0909090909091 0.0508766592822
0.0939393939394 0.0526730920807
0.0969696969697 0.0544602438736
0.1 0.0562373115502
0.10303030303 0.0580035237257
0.106060606061 0.0597581391928
0.109090909091 0.0615004455271
0.112121212121 0.0632297578265
0.115151515152 0.064945417567
0.118181818182 0.0666467915581
0.121212121212 0.0683332709871
0.124242424242 0.0700042705399
0.127272727273 0.0716592275893
0.130303030303 0.073297601444
0.133333333333 0.0749188726494
0.136363636364 0.0765225423366
0.139393939394 0.0781081316128
0.142424242424 0.0796751809892
0.145454545455 0.0812232498427
0.148484848485 0.0827519159076
0.151515151515 0.0842607747951
0.154545454545 0.0857494395371
0.157575757576 0.0872175401519
0.160606060606 0.0886647232312
0.163636363636 0.0900906515447
0.166666666667 0.091495003662
0.169696969697 0.0928774735899
0.172727272727 0.0942377704237
0.175757575758 0.0955756180116
0.178787878788 0.0968907546309
0.181818181818 0.0981829326759
0.184848484848 0.099451918355
0.187878787879 0.100697491398
0.190909090909 0.101919444772
0.193939393939 0.103117584407
0.19696969697 0.104291728923
0.2 0.105441709375
0.20303030303 0.106567368993
0.206060606061 0.107668562939
0.209090909091 0.108745158059
0.212121212121 0.109797032652
0.215151515152 0.110824076232
0.218181818182 0.111826189308
0.221212121212 0.112803283155
0.224242424242 0.113755279603
0.227272727273 0.114682110818
0.230303030303 0.115583719096
0.233333333333 0.116460056657
0.236363636364 0.117311085438
0.239393939394 0.118136776902
0.242424242424 0.118937111838
0.245454545455 0.119712080168
0.248484848485 0.12046168076
0.251515151515 0.121185921242
0.254545454545 0.121884817815
0.257575757576 0.122558395077
0.260606060606 0.123206685841
0.263636363636 0.123829730961
0.266666666667 0.124427579158
0.269696969697 0.12500028685
0.272727272727 0.125547917982
0.275757575758 0.126070543862
0.278787878788 0.126568242993
0.281818181818 0.127041100913
0.284848484848 0.127489210037
0.287878787879 0.127912669495
0.290909090909 0.128311584976
0.293939393939 0.128686068578
0.29696969697 0.129036238651
0.3 0.129362219647
0.30303030303 0.129664141974
0.306060606061 0.129942141847
0.309090909091 0.13019636114
0.312121212121 0.130426947247
0.315151515152 0.130634052938
0.318181818182 0.130817836217
0.321212121212 0.130978460185
0.324242424242 0.131116092902
0.327272727273 0.131230907251
0.330303030303 0.131323080805
0.333333333333 0.131392795693
0.336363636364 0.131440238468
0.339393939394 0.131465599981
0.342424242424 0.131469075248
0.345454545455 0.131450863326
0.348484848485 0.131411167186
0.351515151515 0.131350193592
0.354545454545 0.131268152975
0.357575757576 0.131165259311
0.360606060606 0.131041730005
0.363636363636 0.130897785771
0.366666666667 0.130733650513
0.369696969697 0.13054955121
0.372727272727 0.130345717802
0.375757575758 0.130122383077
0.378787878788 0.129879782559
0.381818181818 0.129618154396
0.384848484848 0.129337739251
0.387878787879 0.129038780196
0.390909090909 0.128721522603
0.393939393939 0.128386214038
0.39696969697 0.128033104159
0.4 0.127662444611
0.40303030303 0.127274488926
0.406060606061 0.12686949242
0.409090909091 0.126447712095
0.412121212121 0.126009406541
0.415151515152 0.12555483584
0.418181818182 0.125084261467
0.421212121212 0.124597946199
0.424242424242 0.124096154021
0.427272727273 0.123579150031
0.430303030303 0.123047200354
0.433333333333 0.122500572048
0.436363636364 0.121939533018
0.439393939394 0.121364351928
0.442424242424 0.120775298114
0.445454545455 0.120172641499
0.448484848485 0.119556652513
0.451515151515 0.118927602004
0.454545454545 0.118285761161
0.457575757576 0.117631401433
0.460606060606 0.116964794449
0.463636363636 0.116286211941
0.466666666667 0.115595925666
0.469696969697 0.11489420733
0.472727272727 0.114181328516
0.475757575758 0.11345756061
0.478787878788 0.112723174724
0.481818181818 0.111978441633
0.484848484848 0.111223631697
0.487878787879 0.1104590148
0.490909090909 0.109684860276
0.493939393939 0.108901436844
0.49696969697 0.108109012545
0.5 0.107307854677
0.50303030303 0.10649822973
0.506060606061 0.105680403324
0.509090909091 0.104854640152
0.512121212121 0.104021203915
0.515151515152 0.103180357267
0.518181818182 0.102332361757
0.521212121212 0.101477477772
0.524242424242 0.100615964481
0.527272727273 0.0997480797827
0.530303030303 0.0988740802506
0.533333333333 0.0979942210831
0.536363636364 0.0971087560514
0.539393939394 0.0962179374502
0.542424242424 0.0953220160494
0.545454545455 0.0944212410462
0.548484848485 0.0935158600193
0.551515151515 0.0926061188836
0.554545454545 0.0916922618458
0.557575757576 0.0907745313619
0.560606060606 0.089853168095
0.563636363636 0.088928410875
0.566666666667 0.0880004966582
0.569696969697 0.0870696604898
0.572727272727 0.0861361354654
0.575757575758 0.0852001526956
0.578787878788 0.0842619412702
0.581818181818 0.0833217282245
0.584848484848 0.082379738506
0.587878787879 0.0814361949426
0.590909090909 0.0804913182119
0.593939393939 0.0795453268114
0.59696969697 0.0785984370301
0.6 0.0776508629208
0.60303030303 0.0767028162736
0.606060606061 0.0757545065911
0.609090909091 0.0748061410638
0.612121212121 0.0738579245471
0.615151515152 0.0729100595394
0.618181818182 0.0719627461612
0.621212121212 0.0710161821353
0.624242424242 0.070070562768
0.627272727273 0.0691260809315
0.630303030303 0.0681829270478
0.633333333333 0.0672412890727
0.636363636364 0.0663013524819
0.639393939394 0.0653633002576
0.642424242424 0.0644273128765
0.645454545455 0.0634935682988
0.648484848485 0.062562241958
0.651515151515 0.0616335067525
0.654545454545 0.0607075330375
0.657575757576 0.0597844886185
0.660606060606 0.0588645387456
0.663636363636 0.0579478461093
0.666666666667 0.0570345708371
0.669696969697 0.0561248704909
0.672727272727 0.0552189000661
0.675757575758 0.0543168119915
0.678787878788 0.0534187561303
0.681818181818 0.0525248797818
0.684848484848 0.0516353276853
0.687878787879 0.0507502420237
0.690909090909 0.0498697624294
0.693939393939 0.0489940259903
0.69696969697 0.0481231672575
0.7 0.047257318254
0.70303030303 0.0463966084846
0.706060606061 0.0455411649461
0.709090909091 0.04469111214
0.712121212121 0.0438465720847
0.715151515152 0.0430076643303
0.718181818182 0.0421745059732
0.721212121212 0.0413472116726
0.724242424242 0.0405258936679
0.727272727273 0.039710661797
0.730303030303 0.0389016235158
0.733333333333 0.038098883919
0.736363636364 0.0373025457616
0.739393939394 0.0365127094817
0.742424242424 0.0357294732244
0.745454545455 0.0349529328669
0.748484848485 0.0341831820442
0.751515151515 0.0334203121766
0.754545454545 0.0326644124976
0.757575757576 0.0319155700836
0.760606060606 0.0311738698837
0.763636363636 0.0304393947518
0.766666666667 0.0297122254787
0.769696969697 0.0289924408259
0.772727272727 0.0282801175604
0.775757575758 0.0275753304905
0.778787878788 0.0268781525027
0.781818181818 0.0261886545996
0.784848484848 0.0255069059389
0.787878787879 0.0248329738738
0.790909090909 0.0241669239943
0.793939393939 0.0235088201691
0.79696969697 0.0228587245894
0.8 0.0222166978132
0.80303030303 0.0215827988112
0.806060606061 0.0209570850129
0.809090909091 0.0203396123549
0.812121212121 0.0197304353295
0.815151515152 0.0191296070347
0.818181818182 0.018537179225
0.821212121212 0.0179532023637
0.824242424242 0.0173777256761
0.827272727273 0.0168107972036
0.830303030303 0.0162524638593
0.833333333333 0.0157027714841
0.836363636364 0.0151617649043
0.839393939394 0.0146294879905
0.842424242424 0.0141059837169
0.845454545455 0.0135912942222
0.848484848485 0.0130854608715
0.851515151515 0.0125885243192
0.854545454545 0.012100524573
0.857575757576 0.011621501059
0.860606060606 0.0111514926879
0.863636363636 0.0106905379222
0.866666666667 0.0102386748447
0.869696969697 0.00979594122769
0.872727272727 0.00936237460373
0.875757575758 0.00893801233706
0.878787878788 0.00852289169636
0.881818181818 0.0081170499285
0.884848484848 0.00772052433338
0.887878787879 0.00733335233986
0.890909090909 0.0069555715828
0.893939393939 0.00658721998112
0.89696969697 0.00622833581697
0.9 0.00587895781605
0.90303030303 0.00553912522889
0.906060606061 0.00520887791331
0.909090909091 0.00488825641793
0.912121212121 0.00457730206674
0.915151515152 0.00427605704479
0.918181818182 0.00398456448496
0.921212121212 0.00370286855575
0.924242424242 0.00343101455027
0.927272727273 0.00316904897618
0.930303030303 0.0029170196468
0.933333333333 0.00267497577332
0.936363636364 0.00244296805797
0.939393939394 0.00222104878841
0.942424242424 0.00200927193312
0.945454545455 0.00180769323794
0.948484848485 0.00161637032356
0.951515151515 0.00143536278429
0.954545454545 0.00126473228771
0.957575757576 0.00110454267555
0.960606060606 0.000954860065581
0.963636363636 0.000815752954604
0.966666666667 0.000687292322519
0.969696969697 0.00056955173748
0.972727272727 0.000462607462129
0.975757575758 0.000366538560912
0.978787878788 0.00028142700848
0.981818181818 0.000207357799164
0.984848484848 0.00014441905754
0.987878787879 9.27021500732e-05
0.990909090909 5.23017978391e-05
0.993939393939 2.33161903337e-05
0.99696969697 5.84710036037e-06
1.0 3.8047057955e-30
1.00303030303 5.86509391123e-06
1.00606060606 2.34588555662e-05
1.00909090909 5.27790151455e-05
1.01212121212 9.38233164622e-05
1.01212121212 9.38233164622e-05
1.01515151515 0.00014658951684
1.01818181818 0.000211075386991
1.02121212121 0.000287278710897
1.02424242424 0.000375197285692
1.02727272727 0.000474828921545
1.0303030303 0.000586171441543
1.03333333333 0.00070922268158
1.03636363636 0.000843980490241
1.03939393939 0.000990442728695
1.04242424242 0.00114860727058
1.04545454545 0.00131847200189
1.04848484848 0.0015000348209
1.05151515152 0.001693293638
1.05454545455 0.00189824637564
1.05757575758 0.00211489096822
1.06060606061 0.00234322536195
1.06363636364 0.00258324751481
1.06666666667 0.00283495539638
1.0696969697 0.00309834698781
1.07272727273 0.00337342028167
1.07575757576 0.00366017328187
1.07878787879 0.00395860400356
1.08181818182 0.00426871047308
1.08484848485 0.00459049072777
1.08787878788 0.00492394281597
1.09090909091 0.00526906479689
1.09393939394 0.00562585474052
1.09696969697 0.00599431072753
1.1 0.0063744308492
1.10303030303 0.00676621320735
1.10606060606 0.0071696559142
1.10909090909 0.00758475709232
1.11212121212 0.00801151487455
1.11515151515 0.00844992740389
1.11818181818 0.00889999283345
1.12121212121 0.00936170932634
1.12424242424 0.00983507505559
1.12727272727 0.0103200882041
1.1303030303 0.0108167469645
1.13333333333 0.0113250495392
1.13636363636 0.0118449941402
1.13939393939 0.0123765789888
1.14242424242 0.0129198023162
1.14545454545 0.0134746623625
1.14848484848 0.0140411573776
1.15151515152 0.0146192856202
1.15454545455 0.0152090453585
1.15757575758 0.0158104348695
1.16060606061 0.0164234524395
1.16363636364 0.0170480963636
1.16666666667 0.0176843649457
1.1696969697 0.0183322564987
1.17272727273 0.0189917693441
1.17575757576 0.0196629018121
1.17878787879 0.0203456522416
1.18181818182 0.0210400189799
1.18484848485 0.0217460003829
1.18787878788 0.0224635948149
1.19090909091 0.0231928006483
1.19393939394 0.0239336162642
1.19696969697 0.0246860400517
1.2 0.0254500704079
1.20303030303 0.0262257057382
1.20606060606 0.027012944456
1.20909090909 0.0278117849828
1.21212121212 0.0286222257477
1.21515151515 0.0294442651878
1.21818181818 0.0302779017482
1.22121212121 0.0311231338814
1.22424242424 0.0319799600479
1.22727272727 0.0328483787154
1.2303030303 0.0337283883597
1.23333333333 0.0346199874637
1.23636363636 0.0355231745178
1.23939393939 0.0364379480201
1.24242424242 0.0373643064757
1.24545454545 0.0383022483971
1.24848484848 0.0392517723042
1.25151515152 0.0402128767238
1.25454545455 0.0411855601901
1.25757575758 0.0421698212441
1.26060606061 0.0431656584342
1.26363636364 0.0441730703155
1.26666666667 0.04519205545
1.2696969697 0.0462226124069
1.27272727273 0.0472647397618
1.27575757576 0.0483184360974
1.27878787879 0.049383700003
1.28181818182 0.0504605300746
1.28484848485 0.0515489249149
1.28787878788 0.0526488831332
1.29090909091 0.0537604033451
1.29393939394 0.0548834841731
1.29696969697 0.0560181242458
1.3 0.0571643221985
1.30303030303 0.0583220766725
1.30606060606 0.0594913863158
1.30909090909 0.0606722497825
1.31212121212 0.0618646657328
1.31515151515 0.0630686328334
1.31818181818 0.0642841497568
1.32121212121 0.0655112151819
1.32424242424 0.0667498277935
1.32727272727 0.0679999862824
1.3303030303 0.0692616893455
1.33333333333 0.0705349356855
1.33636363636 0.0718197240111
1.33939393939 0.0731160530369
1.34242424242 0.0744239214831
1.34545454545 0.0757433280759
1.34848484848 0.0770742715471
1.35151515152 0.0784167506343
1.35454545455 0.0797707640807
1.35757575758 0.0811363106351
1.36060606061 0.082513389052
1.36363636364 0.0839019980913
1.36666666667 0.0853021365185
1.3696969697 0.0867138031045
1.37272727273 0.0881369966258
1.37575757576 0.0895717158642
1.37878787879 0.0910179596067
1.38181818182 0.092475726646
1.38484848485 0.0939450157798
1.38787878788 0.0954258258111
1.39090909091 0.0969181555482
1.39393939394 0.0984220038046
1.39696969697 0.099937369399
1.4 0.101464251155
1.40303030303 0.103002647902
1.40606060606 0.104552558473
1.40909090909 0.106113981707
1.41212121212 0.107686916449
1.41515151515 0.109271361547
1.41818181818 0.110867315854
1.42121212121 0.112474778231
1.42424242424 0.11409374754
1.42727272727 0.115724222649
1.4303030303 0.117366202433
1.43333333333 0.119019685768
1.43636363636 0.120684671539
1.43939393939 0.122361158631
1.44242424242 0.124049145937
1.44545454545 0.125748632355
1.44848484848 0.127459616785
1.45151515152 0.129182098134
1.45454545455 0.130916075312
1.45757575758 0.132661547234
1.46060606061 0.13441851282
1.46363636364 0.136186970994
1.46666666667 0.137966920684
1.4696969697 0.139758360824
1.47272727273 0.141561290351
1.47575757576 0.143375708207
1.47878787879 0.145201613337
1.48181818182 0.147039004693
1.48484848485 0.148887881229
1.48787878788 0.150748241904
1.49090909091 0.152620085681
1.49393939394 0.154503411528
1.49696969697 0.156398218416
1.5 0.158304505321
1.50303030303 0.160222271224
1.50606060606 0.162151515107
1.50909090909 0.16409223596
1.51212121212 0.166044432775
1.51515151515 0.168008104547
1.51818181818 0.169983250277
1.52121212121 0.17196986897
1.52424242424 0.173967959633
1.52727272727 0.175977521279
1.5303030303 0.177998552923
1.53333333333 0.180031053587
1.53636363636 0.182075022292
1.53939393939 0.184130458069
1.54242424242 0.186197359947
1.54545454545 0.188275726962
1.54848484848 0.190365558153
1.55151515152 0.192466852564
1.55454545455 0.19457960924
1.55757575758 0.196703827233
1.56060606061 0.198839505595
1.56363636364 0.200986643386
1.56666666667 0.203145239666
1.5696969697 0.2053152935
1.57272727273 0.207496803957
1.57575757576 0.209689770108
1.57878787879 0.211894191031
1.58181818182 0.214110065804
1.58484848485 0.216337393509
1.58787878788 0.218576173234
1.59090909091 0.220826404068
1.59393939394 0.223088085105
1.59696969697 0.22536121544
1.6 0.227645794175
1.60303030303 0.229941820412
1.60606060606 0.23224929326
1.60909090909 0.234568211828
1.61212121212 0.236898575229
1.61515151515 0.239240382582
1.61818181818 0.241593633005
1.62121212121 0.243958325624
1.62424242424 0.246334459564
1.62727272727 0.248722033956
1.6303030303 0.251121047934
1.63333333333 0.253531500633
1.63636363636 0.255953391195
1.63939393939 0.258386718761
1.64242424242 0.260831482478
1.64545454545 0.263287681495
1.64848484848 0.265755314965
1.65151515152 0.268234382044
1.65454545455 0.270724881889
1.65757575758 0.273226813663
1.66060606061 0.275740176531
1.66363636364 0.278264969661
1.66666666667 0.280801192223
1.6696969697 0.283348843391
1.67272727273 0.285907922343
1.67575757576 0.288478428257
1.67878787879 0.291060360318
1.68181818182 0.29365371771
1.68484848485 0.296258499624
1.68787878788 0.298874705249
1.69090909091 0.301502333781
1.69393939394 0.304141384418
1.69696969697 0.306791856359
1.7 0.309453748808
1.70303030303 0.312127060971
1.70606060606 0.314811792056
1.70909090909 0.317507941276
1.71212121212 0.320215507845
1.71515151515 0.32293449098
1.71818181818 0.325664889901
1.72121212121 0.32840670383
1.72424242424 0.331159931994
1.72727272727 0.333924573621
1.7303030303 0.336700627941
1.73333333333 0.339488094188
1.73636363636 0.342286971599
1.73939393939 0.345097259411
1.74242424242 0.347918956868
1.74545454545 0.350752063213
1.74848484848 0.353596577693
1.75151515152 0.356452499558
1.75454545455 0.359319828059
1.75757575758 0.362198562452
1.76060606061 0.365088701993
1.76363636364 0.367990245943
1.76666666667 0.370903193563
1.7696969697 0.373827544119
1.77272727273 0.376763296878
1.77575757576 0.37971045111
1.77878787879 0.382669006087
1.78181818182 0.385638961084
1.78484848485 0.388620315378
1.78787878788 0.39161306825
1.79090909091 0.394617218981
1.79393939394 0.397632766856
1.79696969697 0.400659711162
1.8 0.403698051189
1.80303030303 0.406747786229
1.80606060606 0.409808915575
1.80909090909 0.412881438525
1.81212121212 0.415965354377
1.81515151515 0.419060662432
1.81818181818 0.422167361995
1.82121212121 0.425285452371
1.82424242424 0.428414932869
1.82727272727 0.431555802799
1.8303030303 0.434708061474
1.83333333333 0.437871708209
1.83636363636 0.441046742321
1.83939393939 0.444233163131
1.84242424242 0.447430969959
1.84545454545 0.450640162131
1.84848484848 0.453860738973
1.85151515152 0.457092699813
1.85454545455 0.460336043981
1.85757575758 0.463590770812
1.86060606061 0.466856879639
1.86363636364 0.4701343698
1.86666666667 0.473423240636
1.8696969697 0.476723491486
1.87272727273 0.480035121696
1.87575757576 0.48335813061
1.87878787879 0.486692517577
1.88181818182 0.490038281947
1.88484848485 0.493395423072
1.88787878788 0.496763940306
1.89090909091 0.500143833005
1.89393939394 0.503535100529
1.89696969697 0.506937742237
1.9 0.510351757491
1.90303030303 0.513777145657
1.90606060606 0.517213906101
1.90909090909 0.520662038191
1.91212121212 0.524121541298
1.91515151515 0.527592414794
1.91818181818 0.531074658055
1.92121212121 0.534568270456
1.92424242424 0.538073251375
1.92727272727 0.541589600195
1.9303030303 0.545117316295
1.93333333333 0.548656399062
1.93636363636 0.552206847882
1.93939393939 0.555768662141
1.94242424242 0.559341841232
1.94545454545 0.562926384544
1.94848484848 0.566522291474
1.95151515152 0.570129561415
1.95454545455 0.573748193766
1.95757575758 0.577378187927
1.96060606061 0.581019543298
1.96363636364 0.584672259283
1.96666666667 0.588336335287
1.9696969697 0.592011770716
1.97272727273 0.59569856498
1.97575757576 0.59939671749
1.97878787879 0.603106227656
1.98181818182 0.606827094895
1.98484848485 0.61055931862
1.98787878788 0.614302898251
1.99090909091 0.618057833207
1.99393939394 0.621824122908
1.99696969697 0.625601766779
2.0 0.629390764243
2.00303030303 0.633191114727
2.00606060606 0.63700281766
2.00909090909 0.640825872471
2.01212121212 0.644660278592
2.01515151515 0.648506035457
2.01818181818 0.652363142501
2.02121212121 0.656231599159

==> chapters/bridge/datas/fonctionnelles/fonctionnelle_5.0.csv <==
0.0 0.0
0.0030303030303 0.000855901794588
0.00606060606061 0.00204265304233
0.00909090909091 0.0033446747262
0.0121212121212 0.00471590980464
0.0151515151515 0.0061343351926
0.0181818181818 0.00758686759119
0.0212121212121 0.0090647733562
0.0242424242424 0.0105617727247
0.0272727272727 0.0120731098926
0.030303030303 0.0135950421883
0.0333333333333 0.0151245357822
0.0363636363636 0.0166590729869
0.0393939393939 0.0181965242257
0.0424242424242 0.0197350596086
0.0454545454545 0.0212730858784
0.0484848484848 0.0228092002249
0.0515151515152 0.0243421556714
0.0545454545455 0.0258708346146
0.0575757575758 0.0273942282461
0.0606060606061 0.0289114203029
0.0636363636364 0.03042157406
0.0666666666667 0.0319239217936
0.069696969697 0.0334177561497
0.0727272727273 0.0349024230056
0.0757575757576 0.0363773155102
0.0787878787879 0.0378418690692
0.0818181818182 0.0392955570916
0.0848484848485 0.0407378873575
0.0878787878788 0.0421683988955
0.0909090909091 0.0435866592822
0.0939393939394 0.0449922622929
0.0969696969697 0.0463848258476
0.1 0.0477639902056
0.10303030303 0.0491294163706
0.106060606061 0.0504807846772
0.109090909091 0.0518177935307
0.112121212121 0.0531401582799
0.115151515152 0.0544476102059
0.118181818182 0.0557398956096
0.121212121212 0.0570167749871
0.124242424242 0.0582780222816
0.127272727273 0.0595234242014
0.130303030303 0.0607527795983
0.133333333333 0.0619658988968
0.136363636364 0.063162603571
0.139393939394 0.0643427256618
0.142424242424 0.0655061073317
0.145454545455 0.0666526004516
0.148484848485 0.0677820662177
0.151515151515 0.0688943747951
0.154545454545 0.0699894049852
0.157575757576 0.0710670439141
0.160606060606 0.0721271867414
0.163636363636 0.0731697363867
0.166666666667 0.0741946032714
0.169696969697 0.0752017050764
0.172727272727 0.0761909665123
0.175757575758 0.0771623191024
0.178787878788 0.0781157009765
0.181818181818 0.0790510566759
0.184848484848 0.0799683369665
0.187878787879 0.0808674986623
0.190909090909 0.0817485044556
0.193939393939 0.0826113227554
0.19696969697 0.0834559275323
0.2 0.0842822981705
0.20303030303 0.0850904193247
0.206060606061 0.0858802807836
0.209090909091 0.0866518773376
0.212121212121 0.087405208652
0.215151515152 0.0881402791444
0.218181818182 0.0888570978662
0.221212121212 0.0895556783882
0.224242424242 0.0902360386901
0.227272727273 0.0908982010525
0.230303030303 0.0915421919538
0.233333333333 0.0921680419683
0.236363636364 0.0927757856685
0.239393939394 0.0933654615299
0.242424242424 0.0939371118379
0.245454545455 0.0944907825972
0.248484848485 0.0950265234444
0.251515151515 0.0955443875615
0.254545454545 0.0960444315925
0.257575757576 0.0965267155612
0.260606060606 0.0969913027916
0.263636363636 0.0974382598296
0.266666666667 0.0978676563665
0.269696969697 0.0982795651643
0.272727272727 0.0986740619824
0.275757575758 0.099051225506
0.278787878788 0.0994111372754
0.281818181818 0.0997538816174
0.284848484848 0.100079545578
0.287878787879 0.100388218854
0.290909090909 0.100679993733
0.293939393939 0.100954965021
0.29696969697 0.101213229989
0.3 0.101454888305
0.30303030303 0.101680041974
0.306060606061 0.101888795282
0.309090909091 0.102081254732
0.312121212121 0.102257528992
0.315151515152 0.102417728833
0.318181818182 0.102561967077
0.321212121212 0.102690358539
0.324242424242 0.102803019976
0.327272727273 0.102900070032
0.330303030303 0.102981629184
0.333333333333 0.103047819693
0.336363636364 0.103098765552
0.339393939394 0.103134592436
0.342424242424 0.103155427651
0.345454545455 0.103161400087
0.348484848485 0.103152640171
0.351515151515 0.103129279815
0.354545454545 0.103091452377
0.357575757576 0.103039292605
0.360606060606 0.102972936601
0.363636363636 0.102892521771
0.366666666667 0.102798186782
0.369696969697 0.102690071518
0.372727272727 0.102568317039
0.375757575758 0.102433065537
0.378787878788 0.102284460293
0.381818181818 0.10212264564
0.384848484848 0.101947766918
0.387878787879 0.101759970436
0.390909090909 0.101559403433
0.393939393939 0.101346214038
0.39696969697 0.10112055123
0.4 0.100882564806
0.40303030303 0.100632405336
0.406060606061 0.10037022413
0.409090909091 0.100096173204
0.412121212121 0.0998104052393
0.415151515152 0.0995130735491
0.418181818182 0.099204332045
0.421212121212 0.0988843352011
0.424242424242 0.0985532380205
0.427272727273 0.0982111960019
0.430303030303 0.0978583651066
0.433333333333 0.0974949017264
0.436363636364 0.0971209626511
0.439393939394 0.0967367050372
0.442424242424 0.096342286377
0.445454545455 0.0959378644675
0.448484848485 0.0955235973809
0.451515151515 0.0950996434343
0.454545454545 0.0946661611608
0.457575757576 0.0942233092805
0.460606060606 0.0937712466722
0.463636363636 0.0933101323455
0.466666666667 0.0928401254132
0.469696969697 0.0923613850643
0.472727272727 0.0918740705373
0.475757575758 0.0913783410941
0.478787878788 0.090874355994
0.481818181818 0.0903622744688
0.484848484848 0.0898422556973
0.487878787879 0.0893144587811
0.490909090909 0.0887790427206
0.493939393939 0.088236166391
0.49696969697 0.0876859885194
0.5 0.0871286676617
0.50303030303 0.0865643621802
0.506060606061 0.0859932302217
0.509090909091 0.0854154296958
0.512121212121 0.0848311182536
0.515151515152 0.0842404532672
0.518181818182 0.0836435918089
0.521212121212 0.0830406906315
0.524242424242 0.0824319061486
0.527272727273 0.0818173944154
0.530303030303 0.0811973111099
0.533333333333 0.0805718115148
0.536363636364 0.0799410504989
0.539393939394 0.0793051825001
0.542424242424 0.0786643615077
0.545454545455 0.0780187410462
0.548484848485 0.0773684741582
0.551515151515 0.0767137133888
0.554545454545 0.07605461077
0.557575757576 0.0753913178051
0.560606060606 0.0747239854544
0.563636363636 0.0740527641202
0.566666666667 0.0733778036329
0.569696969697 0.0726992532375
0.572727272727 0.0720172615803
0.575757575758 0.0713319766956
0.578787878788 0.0706435459935
0.581818181818 0.0699521162478
0.584848484848 0.0692578335841
0.587878787879 0.0685608434684
0.590909090909 0.0678612906962
0.593939393939 0.0671593193821
0.59696969697 0.0664550729489
0.6 0.0657486941185
0.60303030303 0.0650403249021
0.606060606061 0.0643301065911
0.609090909091 0.0636181797485
0.612121212121 0.0629046842004
0.615151515152 0.0621897590284
0.618181818182 0.0614735425616
0.621212121212 0.0607561723697
0.624242424242 0.060037785256
0.627272727273 0.0593185172513
0.630303030303 0.0585985036074
0.633333333333 0.0578778787917
0.636363636364 0.0571567764819
0.639393939394 0.0564353295607
0.642424242424 0.055713670112
0.645454545455 0.0549919294157
0.648484848485 0.054270237945
0.651515151515 0.0535487253619
0.654545454545 0.052827520515
0.657575757576 0.0521067514363
0.660606060606 0.0513865453391
0.663636363636 0.0506670286159
0.666666666667 0.0499483268371
0.669696969697 0.0492305647495
0.672727272727 0.0485138662757
0.675757575758 0.0477983545134
0.678787878788 0.0470841517358
0.681818181818 0.0463713793912
0.684848484848 0.0456601581042
0.687878787879 0.0449506076767
0.690909090909 0.0442428470889
0.693939393939 0.0435369945014
0.69696969697 0.0428331672575
0.7 0.0421314818851
0.70303030303 0.0414320541002
0.706060606061 0.0407349988099
0.709090909091 0.040040430116
0.712121212121 0.0393484613191
0.715151515152 0.0386592049227
0.718181818182 0.0379727726382
0.721212121212 0.03728927539
0.724242424242 0.0366088233206
0.727272727273 0.035931525797
0.730303030303 0.0352574914163
0.733333333333 0.0345868280127
0.736363636364 0.0339196426643
0.739393939394 0.0332560417003
0.742424242424 0.0325961307088
0.745454545455 0.0319400145447
0.748484848485 0.0312877973383
0.751515151515 0.0306395825039
0.754545454545 0.0299954727489
0.757575757576 0.0293555700836
0.760606060606 0.0287199758307
0.763636363636 0.0280887906356
0.766666666667 0.0274621144773
0.769696969697 0.026840046679
0.772727272727 0.0262226859198
0.775757575758 0.0256101302458
0.778787878788 0.0250024770829
0.781818181818 0.0243998232488
0.784848484848 0.0238022649657
0.787878787879 0.0232098978738
0.790909090909 0.0226228170446
0.793939393939 0.0220411169949
0.79696969697 0.0214648917009
0.8 0.020894234613
0.80303030303 0.0203292386705
0.806060606061 0.0197699963176
0.809090909091 0.0192165995182
0.812121212121 0.0186691397727
0.815151515152 0.0181277081341
0.818181818182 0.017592395225
0.821212121212 0.0170632912545
0.824242424242 0.016540486036
0.827272727273 0.0160240690051
0.830303030303 0.0155141292376
0.833333333333 0.0150107554685
0.836363636364 0.0145140361105
0.839393939394 0.0140240592739
0.842424242424 0.0135409127859
0.845454545455 0.0130646842111
0.848484848485 0.0125954608715
0.851515151515 0.0121333298674
0.854545454545 0.011678378099
0.857575757576 0.0112306922874
0.860606060606 0.0107903589968
0.863636363636 0.0103574646566
0.866666666667 0.00993209558427
0.869696969697 0.00951433800812
0.872727272727 0.00910427809071
0.875757575758 0.00870200195258
0.878787878788 0.00830759569636
0.881818181818 0.00792114543118
0.884848484848 0.00754273729747
0.887878787879 0.00717245749218
0.890909090909 0.00681039229423
0.893939393939 0.00645662809049
0.89696969697 0.00611125140199
0.9 0.00577434891056
0.90303030303 0.00544600748578
0.906060606061 0.00512631421239
0.909090909091 0.00481535641793
0.912121212121 0.00451322170086
0.915151515152 0.00421999795897
0.918181818182 0.00393577341819
0.921212121212 0.00366063666174
0.924242424242 0.00339467665964
0.927272727273 0.00313798279864
0.930303030303 0.0028906449124
0.933333333333 0.00265275331214
0.936363636364 0.00242439881761
0.939393939394 0.00220567278841
0.942424242424 0.00199666715568
0.945454545455 0.00179747445419
0.948484848485 0.00160818785471
0.951515151515 0.00142890119683
0.954545454545 0.00125970902208
0.957575757576 0.00110070660745
0.960606060606 0.000951989999252
0.963636363636 0.00081365604734
0.966666666667 0.000685802439718
0.969696969697 0.00056852773748
0.972727272727 0.000461931410128
0.975757575758 0.000366113871248
0.978787878788 0.000281176514551
0.981818181818 0.000207221750268
0.984848484848 0.000144353041915
0.987878787879 9.26749434172e-05
0.990909090909 5.22931365901e-05
0.993939393939 2.33144689897e-05
0.99696969697 5.84699211937e-06
1.0 3.8047057955e-30
1.00303030303 5.86509391123e-06
1.00606060606 2.34588555662e-05
1.00909090909 5.27790151455e-05
1.01212121212 9.38233164622e-05
1.01212121212 9.38233164622e-05
1.01515151515 0.00014658951684
1.01818181818 0.000211075386991
1.02121212121 0.000287278710897
1.02424242424 0.000375197285692
1.02727272727 0.000474828921545
1.0303030303 0.000586171441543
1.03333333333 0.00070922268158
1.03636363636 0.000843980490241
1.03939393939 0.000990442728695
1.04242424242 0.00114860727058
1.04545454545 0.00131847200189
1.04848484848 0.0015000348209
1.05151515152 0.001693293638
1.05454545455 0.00189824637564
1.05757575758 0.00211489096822
1.06060606061 0.00234322536195
1.06363636364 0.00258324751481
1.06666666667 0.00283495539638
1.0696969697 0.00309834698781
1.07272727273 0.00337342028167
1.07575757576 0.00366017328187
1.07878787879 0.00395860400356
1.08181818182 0.00426871047308
1.08484848485 0.00459049072777
1.08787878788 0.00492394281597
1.09090909091 0.00526906479689
1.09393939394 0.00562585474052
1.09696969697 0.00599431072753
1.1 0.0063744308492
1.10303030303 0.00676621320735
1.10606060606 0.0071696559142
1.10909090909 0.00758475709232
1.11212121212 0.00801151487455
1.11515151515 0.00844992740389
1.11818181818 0.00889999283345
1.12121212121 0.00936170932634
1.12424242424 0.00983507505559
1.12727272727 0.0103200882041
1.1303030303 0.0108167469645
1.13333333333 0.0113250495392
1.13636363636 0.0118449941402
1.13939393939 0.0123765789888
1.14242424242 0.0129198023162
1.14545454545 0.0134746623625
1.14848484848 0.0140411573776
1.15151515152 0.0146192856202
1.15454545455 0.0152090453585
1.15757575758 0.0158104348695
1.16060606061 0.0164234524395
1.16363636364 0.0170480963636
1.16666666667 0.0176843649457
1.1696969697 0.0183322564987
1.17272727273 0.0189917693441
1.17575757576 0.0196629018121
1.17878787879 0.0203456522416
1.18181818182 0.0210400189799
1.18484848485 0.0217460003829
1.18787878788 0.0224635948149
1.19090909091 0.0231928006483
1.19393939394 0.0239336162642
1.19696969697 0.0246860400517
1.2 0.0254500704079
1.20303030303 0.0262257057382
1.20606060606 0.027012944456
1.20909090909 0.0278117849828
1.21212121212 0.0286222257477
1.21515151515 0.0294442651878
1.21818181818 0.0302779017482
1.22121212121 0.0311231338814
1.22424242424 0.0319799600479
1.22727272727 0.0328483787154
1.2303030303 0.0337283883597
1.23333333333 0.0346199874637
1.23636363636 0.0355231745178
1.23939393939 0.0364379480201
1.24242424242 0.0373643064757
1.24545454545 0.0383022483971
1.24848484848 0.0392517723042
1.25151515152 0.0402128767238
1.25454545455 0.0411855601901
1.25757575758 0.0421698212441
1.26060606061 0.0431656584342
1.26363636364 0.0441730703155
1.26666666667 0.04519205545
1.2696969697 0.0462226124069
1.27272727273 0.0472647397618
1.27575757576 0.0483184360974
1.27878787879 0.049383700003
1.28181818182 0.0504605300746
1.28484848485 0.0515489249149
1.28787878788 0.0526488831332
1.29090909091 0.0537604033451
1.29393939394 0.0548834841731
1.29696969697 0.0560181242458
1.3 0.0571643221985
1.30303030303 0.0583220766725
1.30606060606 0.0594913863158
1.30909090909 0.0606722497825
1.31212121212 0.0618646657328
1.31515151515 0.0630686328334
1.31818181818 0.0642841497568
1.32121212121 0.0655112151819
1.32424242424 0.0667498277935
1.32727272727 0.0679999862824
1.3303030303 0.0692616893455
1.33333333333 0.0705349356855
1.33636363636 0.0718197240111
1.33939393939 0.0731160530369
1.34242424242 0.0744239214831
1.34545454545 0.0757433280759
1.34848484848 0.0770742715471
1.35151515152 0.0784167506343
1.35454545455 0.0797707640807
1.35757575758 0.0811363106351
1.36060606061 0.082513389052
1.36363636364 0.0839019980913
1.36666666667 0.0853021365185
1.3696969697 0.0867138031045
1.37272727273 0.0881369966258
1.37575757576 0.0895717158642
1.37878787879 0.0910179596067
1.38181818182 0.092475726646
1.38484848485 0.0939450157798
1.38787878788 0.0954258258111
1.39090909091 0.0969181555482
1.39393939394 0.0984220038046
1.39696969697 0.099937369399
1.4 0.101464251155
1.40303030303 0.103002647902
1.40606060606 0.104552558473
1.40909090909 0.106113981707
1.41212121212 0.107686916449
1.41515151515 0.109271361547
1.41818181818 0.110867315854
1.42121212121 0.112474778231
1.42424242424 0.11409374754
1.42727272727 0.115724222649
1.4303030303 0.117366202433
1.43333333333 0.119019685768
1.43636363636 0.120684671539
1.43939393939 0.122361158631
1.44242424242 0.124049145937
1.44545454545 0.125748632355
1.44848484848 0.127459616785
1.45151515152 0.129182098134
1.45454545455 0.130916075312
1.45757575758 0.132661547234
1.46060606061 0.13441851282
1.46363636364 0.136186970994
1.46666666667 0.137966920684
1.4696969697 0.139758360824
1.47272727273 0.141561290351
1.47575757576 0.143375708207
1.47878787879 0.145201613337
1.48181818182 0.147039004693
1.48484848485 0.148887881229
1.48787878788 0.150748241904
1.49090909091 0.152620085681
1.49393939394 0.154503411528
1.49696969697 0.156398218416
1.5 0.158304505321
1.50303030303 0.160222271224
1.50606060606 0.162151515107
1.50909090909 0.16409223596
1.51212121212 0.166044432775
1.51515151515 0.168008104547
1.51818181818 0.169983250277
1.52121212121 0.17196986897
1.52424242424 0.173967959633
1.52727272727 0.175977521279
1.5303030303 0.177998552923
1.53333333333 0.180031053587
1.53636363636 0.182075022292
1.53939393939 0.184130458069
1.54242424242 0.186197359947
1.54545454545 0.188275726962
1.54848484848 0.190365558153
1.55151515152 0.192466852564
1.55454545455 0.19457960924
1.55757575758 0.196703827233
1.56060606061 0.198839505595
1.56363636364 0.200986643386
1.56666666667 0.203145239666
1.5696969697 0.2053152935
1.57272727273 0.207496803957
1.57575757576 0.209689770108
1.57878787879 0.211894191031
1.58181818182 0.214110065804
1.58484848485 0.216337393509
1.58787878788 0.218576173234
1.59090909091 0.220826404068
1.59393939394 0.223088085105
1.59696969697 0.22536121544
1.6 0.227645794175
1.60303030303 0.229941820412
1.60606060606 0.23224929326
1.60909090909 0.234568211828
1.61212121212 0.236898575229
1.61515151515 0.239240382582
1.61818181818 0.241593633005
1.62121212121 0.243958325624
1.62424242424 0.246334459564
1.62727272727 0.248722033956
1.6303030303 0.251121047934
1.63333333333 0.253531500633
1.63636363636 0.255953391195
1.63939393939 0.258386718761
1.64242424242 0.260831482478
1.64545454545 0.263287681495
1.64848484848 0.265755314965
1.65151515152 0.268234382044
1.65454545455 0.270724881889
1.65757575758 0.273226813663
1.66060606061 0.275740176531
1.66363636364 0.278264969661
1.66666666667 0.280801192223
1.6696969697 0.283348843391
1.67272727273 0.285907922343
1.67575757576 0.288478428257
1.67878787879 0.291060360318
1.68181818182 0.29365371771
1.68484848485 0.296258499624
1.68787878788 0.298874705249
1.69090909091 0.301502333781
1.69393939394 0.304141384418
1.69696969697 0.306791856359
1.7 0.309453748808
1.70303030303 0.312127060971
1.70606060606 0.314811792056
1.70909090909 0.317507941276
1.71212121212 0.320215507845
1.71515151515 0.32293449098
1.71818181818 0.325664889901
1.72121212121 0.32840670383
1.72424242424 0.331159931994
1.72727272727 0.333924573621
1.7303030303 0.336700627941
1.73333333333 0.339488094188
1.73636363636 0.342286971599
1.73939393939 0.345097259411
1.74242424242 0.347918956868
1.74545454545 0.350752063213
1.74848484848 0.353596577693
1.75151515152 0.356452499558
1.75454545455 0.359319828059
1.75757575758 0.362198562452
1.76060606061 0.365088701993
1.76363636364 0.367990245943
1.76666666667 0.370903193563
1.7696969697 0.373827544119
1.77272727273 0.376763296878
1.77575757576 0.37971045111
1.77878787879 0.382669006087
1.78181818182 0.385638961084
1.78484848485 0.388620315378
1.78787878788 0.39161306825
1.79090909091 0.394617218981
1.79393939394 0.397632766856
1.79696969697 0.400659711162
1.8 0.403698051189
1.80303030303 0.406747786229
1.80606060606 0.409808915575
1.80909090909 0.412881438525
1.81212121212 0.415965354377
1.81515151515 0.419060662432
1.81818181818 0.422167361995
1.82121212121 0.425285452371
1.82424242424 0.428414932869
1.82727272727 0.431555802799
1.8303030303 0.434708061474
1.83333333333 0.437871708209
1.83636363636 0.441046742321
1.83939393939 0.444233163131
1.84242424242 0.447430969959
1.84545454545 0.450640162131
1.84848484848 0.453860738973
1.85151515152 0.457092699813
1.85454545455 0.460336043981
1.85757575758 0.463590770812
1.86060606061 0.466856879639
1.86363636364 0.4701343698
1.86666666667 0.473423240636
1.8696969697 0.476723491486
1.87272727273 0.480035121696
1.87575757576 0.48335813061
1.87878787879 0.486692517577
1.88181818182 0.490038281947
1.88484848485 0.493395423072
1.88787878788 0.496763940306
1.89090909091 0.500143833005
1.89393939394 0.503535100529
1.89696969697 0.506937742237
1.9 0.510351757491
1.90303030303 0.513777145657
1.90606060606 0.517213906101
1.90909090909 0.520662038191
1.91212121212 0.524121541298
1.91515151515 0.527592414794
1.91818181818 0.531074658055
1.92121212121 0.534568270456
1.92424242424 0.538073251375
1.92727272727 0.541589600195
1.9303030303 0.545117316295
1.93333333333 0.548656399062
1.93636363636 0.552206847882
1.93939393939 0.555768662141
1.94242424242 0.559341841232
1.94545454545 0.562926384544
1.94848484848 0.566522291474
1.95151515152 0.570129561415
1.95454545455 0.573748193766
1.95757575758 0.577378187927
1.96060606061 0.581019543298
1.96363636364 0.584672259283
1.96666666667 0.588336335287
1.9696969697 0.592011770716
1.97272727273 0.59569856498
1.97575757576 0.59939671749
1.97878787879 0.603106227656
1.98181818182 0.606827094895
1.98484848485 0.61055931862
1.98787878788 0.614302898251
1.99090909091 0.618057833207
1.99393939394 0.621824122908
1.99696969697 0.625601766779
2.0 0.629390764243
2.00303030303 0.633191114727
2.00606060606 0.63700281766
2.00909090909 0.640825872471
2.01212121212 0.644660278592
2.01515151515 0.648506035457
2.01818181818 0.652363142501
2.02121212121 0.656231599159


==> chapters/bridge/datas/free_energy_by_volume/hummer_ref.csv <==
0.019 0
0.038 0
0.594 0.022
0.795 0.096
0.999 0.363
1.204 0.631
1.401 1.219
1.598 1.935
1.802 3.166
1.999 4.782
2.200 6.719
2.404 9.170
2.596 12.134
2.797 15.740
2.997 19.732
3.197 24.366
3.394 29.771
3.598 36.268


==> chapters/bridge/datas/free_energy_by_volume/results_HS_0.866_15.csv <==
0.5 2 0.0312275 0.00110445 0.183397
0.6 2 0.0575294 0.0017883 0.296954
0.7 2 0.0958127 0.00263825 0.438091
0.8 2 0.148728 0.0036529 0.606579
0.9 2 0.219283 0.00483379 0.80267
1 2 0.311054 0.00618823 1.02758
1.1 2 0.428723 0.00773621 1.28463
1.2 2 0.578589 0.00951295 1.57966
1.3 2 0.769968 0.0115826 1.92334
1.4 2 1.01745 0.0140567 2.33416
1.5 2 1.33202 0.0169598 2.81624
1.6 2 1.70862 0.0201135 3.33993
1.7 2 2.14653 0.0234314 3.89088
1.8 2 2.65242 0.0269225 4.47059
1.9 2 3.23688 0.0306281 5.08592
2 2 3.91357 0.0346035 5.74605
2.1 2 4.69857 0.0389075 6.46073
2.2 2 5.60838 0.0435841 7.23731
2.3 2 6.65594 0.0486375 8.07645
2.4 2 7.84572 0.0540089 8.96839
2.5 2 9.17065 0.0595736 9.89243
2.6 2 10.6139 0.0651717 10.822
2.7 2 12.157 0.0706666 11.7345
2.8 2 13.7911 0.0760014 12.6203
2.9 2 15.5192 0.0811952 13.4828
3 2 17.3486 0.0862847 14.3279
3.1 2 19.2842 0.0912901 15.1591
3.2 2 21.3277 0.0962133 15.9766
3.3 2 23.4778 0.101044 16.7787
3.4 2 25.731 0.105765 17.5626
3.5 2 28.0831 0.11036 18.3257
3.6 2 30.5309 0.114819 19.0661
3.7 2 33.073 0.119143 19.7842
3.8 2 35.7108 0.123341 20.4812
3.9 2 38.4466 0.127425 21.1595
4 2 41.2827 0.131407 21.8206
5 2 75.0112 0.165811 27.5336
6 2 118.282 0.192094 31.898
7 2 170.696 0.212244 35.2439
8 2 232.026 0.227951 37.8521
9 2 302.179 0.240467 39.9304
10 2 381.093 0.250631 41.6183
11 2 468.725 0.259028 43.0125
12 2 565.051 0.266067 44.1814
13 2 670.042 0.272042 45.1736
14 2 783.681 0.277171 46.0252
15 2 905.967 0.281619 46.764
16 2 1036.88 0.285511 47.4102
17 2 1176.42 0.288941 47.9798
18 2 1324.6 0.291989 48.4859
19 2 1481.39 0.294714 48.9383
20 2 1646.8 0.297161 49.3448
21 2 1820.84 0.299376 49.7126
22 2 2003.52 0.301389 50.0468
23 2 2194.79 0.303222 50.3512
24 2 2394.68 0.3049 50.6298
25 2 2603.16 0.306439 50.8855
26 2 2820.2 0.307853 51.1202
27 2 3045.8 0.309155 51.3363
28 2 3279.95 0.310357 51.536
29 2 3522.58 0.311465 51.7199
30 2 3773.7 0.312489 51.89
31 2 4033.32 0.313439 52.0477
32 2 4301.36 0.314317 52.1936
33 2 4577.85 0.315133 52.329
34 2 4862.81 0.315894 52.4554
35 2 5156.21 0.316603 52.5732
36 2 5458.05 0.317266 52.6833
37 2 5768.42 0.317892 52.7872
38 2 6087.29 0.318482 52.8852
39 2 6414.67 0.319039 52.9777
40 2 6750.66 0.319572 53.0662
41 2 7095.26 0.320081 53.1507
42 2 7448.42 0.320566 53.2313
43 2 7810.25 0.321033 53.3088
44 2 8180.75 0.321483 53.3835
45 2 8559.82 0.321913 53.455
46 2 8947.48 0.322326 53.5235
47 2 9343.73 0.322721 53.5891
48 2 9748.27 0.323091 53.6506
49 2 10161.4 0.323446 53.7094
50 2 10582.6 0.323775 53.7642
51 2 11012.7 0.324098 53.8177
52 2 11451.4 0.324413 53.87
53 2 11898.5 0.32471 53.9194
54 2 12354.4 0.325003 53.968
55 2 12819.1 0.32529 54.0157
56 2 13292.5 0.325571 54.0623
57 2 13774.6 0.325846 54.108
58 2 14265.3 0.326112 54.1521
59 2 14764.6 0.326369 54.1949
60 2 15272.5 0.326619 54.2363
61 2 15789 0.326859 54.2763
62 2 16314 0.327092 54.315
63 2 16847.7 0.327319 54.3526
64 2 17390 0.327538 54.389
65 2 17940.8 0.327752 54.4245
66 2 18500.4 0.32796 54.459
67 2 19068.5 0.328162 54.4926
68 2 19645.3 0.32836 54.5254
69 2 20230.7 0.328552 54.5574
70 2 20824.7 0.32874 54.5886
71 2 21427.4 0.328923 54.619
72 2 22038.7 0.329103 54.6488
73 2 22658.7 0.329277 54.6778
74 2 23287.3 0.329448 54.7061
75 2 23924.5 0.329614 54.7337
76 2 24570.4 0.329777 54.7607
77 2 25224.8 0.329935 54.787
78 2 25887.9 0.33009 54.8127
79 2 26559.5 0.33024 54.8377
80 2 27239.8 0.330387 54.8621
81 2 27928.6 0.33053 54.8859
82 2 28626 0.33067 54.9091
83 2 29332 0.330806 54.9316
84 2 30046.6 0.330939 54.9537
85 2 30769.8 0.331068 54.9752
86 2 31501.5 0.331194 54.9961
87 2 32241.8 0.331317 55.0165
88 2 32990.7 0.331438 55.0365
89 2 33748.2 0.331555 55.056
90 2 34514.3 0.33167 55.0751
91 2 35289 0.331783 55.0938
92 2 36072.3 0.331893 55.1122
93 2 36864.3 0.332002 55.1302
94 2 37664.9 0.332108 55.1479
95 2 38474.1 0.332213 55.1653
96 2 39292 0.332316 55.1823
97 2 40118.5 0.332417 55.1991
98 2 40953.6 0.332515 55.2155
99 2 41797.2 0.332611 55.2314
100 2 42649.4 0.332706 55.2471


==> chapters/bridge/datas/free_energy_by_volume/results_HS_0.900_15.csv <==
0.5 2 0.0312251 0.00110436 0.183383
0.6 2 0.0575319 0.00178837 0.296967
0.7 2 0.0958599 0.00263955 0.438307
0.8 2 0.148879 0.0036566 0.607192
0.5 2 0.0312251 0.00110436 0.183383
0.6 2 0.0575319 0.00178837 0.296967
0.7 2 0.0958599 0.00263955 0.438307
0.8 2 0.148879 0.0036566 0.607192
0.9 2 0.219654 0.00484198 0.804029
1 2 0.311889 0.00620484 1.03034
1.1 2 0.430323 0.00776509 1.28942
1.2 2 0.581444 0.00955988 1.58746
1.3 2 0.774868 0.0116563 1.93558
1.4 2 1.02587 0.014173 2.35347
1.5 2 1.34674 0.0171473 2.84737
1.6 2 1.73372 0.020409 3.389
1.7 2 2.18747 0.0238783 3.96509
1.8 2 2.71611 0.027569 4.57795
1.9 2 3.3316 0.0315244 5.23475
2 2 4.04874 0.0357987 5.94452
2.1 2 4.88468 0.0404485 6.71663
2.2 2 5.85696 0.0455158 7.55808
2.3 2 6.97956 0.0510023 8.46914
2.4 2 8.25768 0.0568447 9.43929
2.5 2 9.68417 0.0629095 10.4464
2.6 2 11.2409 0.069022 11.4614
2.7 2 12.9074 0.0750282 12.4587
2.8 2 14.6724 0.0808582 13.4268
2.9 2 16.5384 0.0865276 14.3683
3 2 18.5128 0.092075 15.2894
3.1 2 20.6008 0.0975231 16.1941
3.2 2 22.8045 0.102876 17.0829
3.3 2 25.1226 0.108123 17.9542
3.4 2 27.5517 0.113249 18.8054
3.5 2 30.0875 0.118236 19.6336
3.6 2 32.7261 0.123075 20.437
3.7 2 35.4661 0.127764 21.2157
3.8 2 38.3085 0.132313 21.9711
3.9 2 41.2557 0.136736 22.7055
4 2 44.3102 0.141044 23.4209
5 2 80.6077 0.178182 29.5879
6 2 127.124 0.206454 34.2825
7 2 183.443 0.228093 37.8758
8 2 249.326 0.244947 40.6744
9 2 324.674 0.258367 42.9029
10 2 409.418 0.26926 44.7116
11 2 503.513 0.278252 46.2049
12 2 606.931 0.285787 47.4561
13 2 719.643 0.29218 48.5177
14 2 841.628 0.297665 49.4284
15 2 972.883 0.30242 50.2181
16 2 1113.39 0.306578 50.9084
17 2 1263.15 0.310241 51.5167
18 2 1422.15 0.313494 52.0569
19 2 1590.4 0.3164 52.5395
20 2 1767.88 0.31901 52.9729
21 2 1954.61 0.32137 53.3648
22 2 2150.6 0.323514 53.7208
23 2 2355.79 0.325465 54.0448
24 2 2570.22 0.327251 54.3412
25 2 2793.86 0.328888 54.6132
26 2 3026.67 0.330391 54.8627
27 2 3268.66 0.331775 55.0925
28 2 3519.8 0.333052 55.3047
29 2 3780.05 0.33423 55.5002
30 2 4049.4 0.335318 55.6809
31 2 4327.85 0.336327 55.8485
32 2 4615.35 0.337261 56.0035
33 2 4911.9 0.338128 56.1475
34 2 5217.54 0.338938 56.2819
35 2 5532.22 0.339692 56.4071
36 2 5855.97 0.340397 56.5242
37 2 6188.85 0.341062 56.6347
38 2 6530.86 0.341689 56.7388
39 2 6881.98 0.342281 56.8372
40 2 7242.32 0.342847 56.9311
41 2 7611.88 0.343387 57.0207
42 2 7990.63 0.343902 57.1062
43 2 8378.65 0.344397 57.1884
44 2 8775.95 0.344873 57.2675
45 2 9182.43 0.345328 57.3431
46 2 9598.11 0.345764 57.4155
47 2 10023 0.346182 57.4849
48 2 10456.8 0.346573 57.5499
49 2 10899.7 0.346948 57.612
50 2 11351.4 0.347297 57.67
51 2 11812.6 0.347638 57.7266
52 2 12283 0.34797 57.7818
53 2 12762.4 0.348285 57.8341
54 2 13251.2 0.348594 57.8853
55 2 13749.3 0.348896 57.9355
56 2 14256.9 0.349192 57.9847
57 2 14773.7 0.349482 58.0328
58 2 15299.8 0.349761 58.0792
59 2 15835.1 0.350032 58.1241
60 2 16379.5 0.350293 58.1676
61 2 16933.2 0.350546 58.2095
62 2 17496 0.350791 58.2501
63 2 18068.1 0.351028 58.2896
64 2 18649.3 0.351258 58.3278
65 2 19239.8 0.351482 58.365
66 2 19839.5 0.3517 58.4011
67 2 20448.5 0.351912 58.4364
68 2 21066.7 0.352119 58.4707
69 2 21694.2 0.35232 58.5041
70 2 22330.9 0.352517 58.5368
71 2 22976.9 0.352709 58.5688
72 2 23632.1 0.352895 58.5996
73 2 24296.5 0.353078 58.63
74 2 24970.2 0.353256 58.6595
75 2 25653.1 0.35343 58.6884
76 2 26345.3 0.353599 58.7165
77 2 27046.6 0.353764 58.7439
78 2 27757.2 0.353925 58.7707
79 2 28477 0.354082 58.7967
80 2 29206 0.354235 58.8221
81 2 29944.2 0.354384 58.8469
82 2 30691.5 0.35453 58.871
83 2 31448.1 0.354671 58.8946
84 2 32213.9 0.354809 58.9175
85 2 32988.8 0.354944 58.9399
86 2 33772.9 0.355075 58.9617
87 2 34566.3 0.355203 58.9829
88 2 35368.8 0.355329 59.0037
89 2 36180.5 0.355451 59.024
90 2 37001.4 0.35557 59.0438
91 2 37831.6 0.355688 59.0633
92 2 38670.9 0.355802 59.0824
93 2 39519.5 0.355915 59.1011
94 2 40377.4 0.356025 59.1194
95 2 41244.5 0.356134 59.1375
96 2 42120.8 0.356241 59.1552
97 2 43006.4 0.356345 59.1725
98 2 43901.2 0.356448 59.1896
99 2 44805.1 0.356548 59.2061
100 2 45718.4 0.356647 59.2226

==> chapters/bridge/datas/free_energy_by_volume/results_HS_0.935_15.csv <==
0.5 2 0.0312268 0.00110442 0.183394
0.6 2 0.0575413 0.00178867 0.297015
0.7 2 0.0959038 0.00264075 0.438508
0.8 2 0.148995 0.00365947 0.607669
0.9 2 0.219919 0.00484782 0.804999
1 2 0.31246 0.00621619 1.03222
1.1 2 0.431426 0.00778499 1.29273
1.2 2 0.583421 0.00959239 1.59285
1.3 2 0.778262 0.0117074 1.94406
1.4 2 1.03169 0.0142533 2.36682
1.5 2 1.35685 0.0172759 2.86873
1.6 2 1.75091 0.0206114 3.42261
1.7 2 2.21568 0.0241863 4.01624
1.8 2 2.76072 0.0280218 4.65313
1.9 2 3.39954 0.0321673 5.34151
2 2 4.14863 0.0366819 6.09118
2.1 2 5.02679 0.0416253 6.91205
2.2 2 6.05329 0.0470416 7.81144
2.3 2 7.2437 0.0529325 8.78965
2.4 2 8.60433 0.0592311 9.83555
2.5 2 10.1281 0.0657936 10.9253
2.6 2 11.7958 0.0724287 12.0271
2.7 2 13.584 0.0789615 13.1119
2.8 2 15.4795 0.0853062 14.1654
2.9 2 17.4836 0.0914729 15.1894
3 2 19.6037 0.0975008 16.1904
3.1 2 21.8453 0.103414 17.1724
3.2 2 24.2106 0.109219 18.1362
3.3 2 26.6985 0.114905 19.0805
3.4 2 29.3055 0.120458 20.0024
3.5 2 32.027 0.125858 20.8993
3.6 2 34.859 0.131096 21.769
3.7 2 37.7995 0.13617 22.6115
3.8 2 40.8493 0.141089 23.4283
3.9 2 44.011 0.145868 24.2219
4 2 47.2871 0.150519 24.9943
5 2 86.1942 0.190531 31.6384
6 2 136.011 0.220885 36.6788
7 2 196.301 0.24408 40.5304
8 2 266.814 0.262128 43.5275
9 2 347.448 0.27649 45.9122
10 2 438.127 0.288141 47.8469
11 2 538.805 0.297755 49.4434
12 2 649.45 0.305808 50.7807
13 2 770.033 0.312639 51.915
14 2 900.533 0.318498 52.8879
15 2 1040.95 0.323577 53.7313
16 2 1191.25 0.328017 54.4685
17 2 1351.45 0.331929 55.1181
18 2 1521.54 0.335402 55.6949
19 2 1701.51 0.338505 56.2101
20 2 1891.36 0.341292 56.6729
21 2 2091.11 0.343812 57.0914
22 2 2300.75 0.346101 57.4714
23 2 2520.24 0.348185 57.8175
24 2 2749.61 0.350092 58.1341
25 2 2988.84 0.351841 58.4246
26 2 3237.89 0.353447 58.6913
27 2 3496.76 0.354927 58.937
28 2 3765.43 0.356294 59.164
29 2 4043.85 0.357555 59.3733
30 2 4332.02 0.358721 59.567
31 2 4629.94 0.359804 59.7468
32 2 4937.56 0.360807 59.9134
33 2 5254.88 0.361739 60.0682
34 2 5581.95 0.36261 60.2129
35 2 5918.72 0.363423 60.3479
36 2 6265.2 0.364185 60.4743
37 2 6621.48 0.364903 60.5936
38 2 6987.53 0.365582 60.7063
39 2 7363.35 0.366223 60.8128
40 2 7749.06 0.366836 60.9145
41 2 8144.65 0.367421 61.0117
42 2 8550.09 0.36798 61.1044
43 2 8965.45 0.368517 61.1936
44 2 9390.76 0.369034 61.2795
45 2 9825.91 0.369528 61.3615
46 2 10270.9 0.370002 61.4403
47 2 10725.8 0.370456 61.5157
48 2 11190.2 0.370883 61.5866
49 2 11664.5 0.371292 61.6544
50 2 12148.2 0.371675 61.7181
51 2 12642 0.372049 61.7802
52 2 13145.8 0.372413 61.8407
53 2 13659.2 0.372759 61.8981
54 2 14182.7 0.373099 61.9545
55 2 14716.2 0.373431 62.0097
56 2 15259.8 0.373757 62.0638
57 2 15813.4 0.374075 62.1166
58 2 16376.8 0.374382 62.1677
59 2 16950.1 0.37468 62.2171
60 2 17533.4 0.374969 62.2651
61 2 18126.4 0.375248 62.3114
62 2 18729.4 0.375519 62.3564
63 2 19342.2 0.375782 62.4001
64 2 19964.9 0.376038 62.4426
65 2 20597.6 0.376286 62.4838
66 2 21240.1 0.376529 62.5241
67 2 21892.6 0.376765 62.5633
68 2 22555.1 0.376995 62.6015
69 2 23227.4 0.37722 62.6389
70 2 23909.7 0.37744 62.6754
71 2 24602 0.377655 62.711
72 2 25304.2 0.377865 62.7459
73 2 26016.3 0.37807 62.7799
74 2 26738.3 0.37827 62.8132
75 2 27470.3 0.378465 62.8457
76 2 28212.2 0.378657 62.8774
77 2 28964 0.378843 62.9084
78 2 29725.7 0.379025 62.9387
79 2 30497.4 0.379204 62.9682
80 2 31278.9 0.379378 62.9971
81 2 32070.3 0.379547 63.0253
82 2 32871.7 0.379713 63.0529
83 2 33682.9 0.379875 63.0798
84 2 34504 0.380034 63.106
85 2 35335 0.380188 63.1317
86 2 36175.9 0.38034 63.1569
87 2 37026.7 0.380487 63.1814
88 2 37887.4 0.380632 63.2054
89 2 38758.1 0.380774 63.229
90 2 39638.6 0.380913 63.2521
91 2 40529.1 0.381049 63.2747
92 2 41429.5 0.381183 63.297
93 2 42339.9 0.381315 63.3188
94 2 43260.2 0.381444 63.3403
95 2 44190.5 0.381572 63.3615
96 2 45130.7 0.381697 63.3823
97 2 46080.9 0.381821 63.4028
98 2 47041.1 0.381942 63.4229
99 2 48011.1 0.38206 63.4425
100 2 48991 0.382176 63.4618


==> chapters/bridge/datas/free_energy_by_volume/results_HS_0.960_10.csv <==

0.5 2 0.0312278 0.00110446 0.1834
0.6 2 0.0575465 0.00178883 0.297042
0.7 2 0.0959231 0.00264129 0.438596
0.8 2 0.149053 0.00366087 0.607902
0.9 2 0.220054 0.00485079 0.805493
1 2 0.312732 0.00622161 1.03312
1.1 2 0.431906 0.00779364 1.29416
1.2 2 0.58417 0.0096047 1.5949
1.3 2 0.779308 0.0117231 1.94667
1.4 2 1.03298 0.0142712 2.36978
1.5 2 1.35817 0.0172927 2.87153
1.6 2 1.75188 0.0206228 3.4245
1.7 2 2.21595 0.0241892 4.01672
1.8 2 2.7602 0.0280166 4.65226
1.9 2 3.39861 0.0321585 5.34004
2 2 4.14819 0.0366781 6.09053
2.1 2 5.02835 0.0416382 6.91419
2.2 2 6.05894 0.0470854 7.81872
2.3 2 7.2561 0.0530231 8.80469
2.4 2 8.62665 0.0593847 9.86106
2.5 2 10.1639 0.0660262 10.9639
2.6 2 11.8487 0.0727536 12.081
2.7 2 13.6573 0.0793876 13.1826
2.8 2 15.5759 0.0858371 14.2536
2.9 2 17.605 0.0921079 15.2949
3 2 19.7516 0.0982365 16.3126
3.1 2 22.021 0.104246 17.3104
3.2 2 24.415 0.110141 18.2893
3.3 2 26.9325 0.115913 19.2477
3.4 2 29.5701 0.121545 20.183
3.5 2 32.3231 0.127022 21.0924
3.6 2 35.1874 0.132331 21.9741
3.7 2 38.1612 0.137473 22.8279
3.8 2 41.245 0.142455 23.6553
3.9 2 44.4412 0.147294 24.4587
4 2 47.7524 0.152 25.2403
5 2 87.0385 0.192397 31.9483
6 2 137.267 0.222925 37.0176
7 2 197.987 0.246177 40.8786
8 2 268.942 0.264219 43.8746
9 2 350.022 0.278539 46.2525
10 2 441.148 0.290128 48.1769
11 2 542.269 0.29967 49.7613
12 2 653.35 0.307645 51.0856
13 2 774.357 0.314395 52.2065
14 2 905.268 0.320173 53.166
15 2 1046.08 0.325172 53.9961
16 2 1196.76 0.329534 54.7204
17 2 1357.31 0.333369 55.3573
18 2 1527.74 0.336769 55.9218
19 2 1708.02 0.339801 56.4252
20 2 1898.16 0.342518 56.8765
21 2 2098.16 0.344972 57.284
22 2 2308.03 0.347196 57.6533
23 2 2527.72 0.349218 57.989
24 2 2757.25 0.351064 58.2956
25 2 2996.61 0.352755 58.5764
26 2 3245.74 0.354305 58.8336
27 2 3504.66 0.35573 59.0703
28 2 3773.34 0.357043 59.2884
29 2 4051.73 0.358251 59.489
30 2 4339.82 0.359368 59.6744
31 2 4637.63 0.360401 59.846
32 2 4945.08 0.361356 60.0046
33 2 5262.2 0.362242 60.1518
34 2 5589.01 0.363068 60.2889
35 2 5925.46 0.363837 60.4166
36 2 6271.59 0.364556 60.5359
37 2 6627.46 0.365233 60.6484
38 2 6993.05 0.365871 60.7542
39 2 7368.37 0.366473 60.8542
40 2 7753.52 0.367047 60.9495
41 2 8148.48 0.367594 61.0404
42 2 8553.24 0.368115 61.127
43 2 8967.88 0.368616 61.2102
44 2 9392.39 0.369098 61.2901
45 2 9826.68 0.369557 61.3663
46 2 10270.8 0.369997 61.4394
47 2 10724.6 0.370416 61.5091
48 2 11188 0.37081 61.5744
49 2 11661.1 0.371184 61.6366
50 2 12143.7 0.371536 61.695
51 2 12636.2 0.371878 61.7518
52 2 13138.6 0.372211 61.8071
53 2 13650.7 0.372526 61.8594
54 2 14172.7 0.372836 61.9108
55 2 14704.7 0.373139 61.9611
56 2 15246.7 0.373435 62.0103
57 2 15798.5 0.373724 62.0583
58 2 16360.2 0.374002 62.1046
59 2 16931.7 0.374272 62.1493
60 2 17512.9 0.374532 62.1926
61 2 18104 0.374784 62.2343
62 2 18704.8 0.375027 62.2747
63 2 19315.5 0.375263 62.3139
64 2 19936.1 0.375495 62.3523
65 2 20566.2 0.375714 62.3887
66 2 21206.4 0.37593 62.4246
67 2 21856.3 0.37614 62.4595
68 2 22516.2 0.376346 62.4938
69 2 23185.8 0.376544 62.5266
70 2 23865.3 0.376738 62.5589
71 2 24554.6 0.376928 62.5903
72 2 25253.8 0.377113 62.621
73 2 25962.8 0.377293 62.6509
74 2 26681.7 0.377468 62.6801
75 2 27410.4 0.37764 62.7085
76 2 28148.9 0.377807 62.7363
77 2 28897.2 0.377969 62.7633
78 2 29655.3 0.378128 62.7896
79 2 30423.3 0.378282 62.8152
80 2 31201 0.378433 62.8402
81 2 31988.5 0.378579 62.8645
82 2 32785.9 0.378722 62.8883
83 2 33593 0.378861 62.9113
84 2 34409.8 0.378996 62.9338
85 2 35236.6 0.37913 62.9559
86 2 36073.1 0.379258 62.9773
87 2 36919.3 0.379384 62.9981
88 2 37775.2 0.379505 63.0182
89 2 38641.1 0.379624 63.0381
90 2 39516.7 0.379741 63.0575
91 2 40402.1 0.379856 63.0765
92 2 41297.4 0.379968 63.0951
93 2 42202.5 0.380078 63.1134
94 2 43117.4 0.380186 63.1313
95 2 44042.2 0.380292 63.149
96 2 44976.9 0.380396 63.1663
97 2 45921.3 0.380498 63.1832
98 2 46875.6 0.380598 63.1997
99 2 47839.5 0.380695 63.2159
100 2 48813.3 0.38079 63.2316

==> chapters/bridge/datas/free_energy_by_volume/results_HS_0.966_15.csv <==
0.5 2 0.0312281 0.00110447 0.183401
0.6 2 0.0575478 0.00178887 0.297049
0.7 2 0.0959286 0.00264144 0.438621
0.8 2 0.149072 0.00366136 0.607983
0.9 2 0.220114 0.0048521 0.80571
1 2 0.312889 0.00622472 1.03364
1.1 2 0.432278 0.00780035 1.29528
1.2 2 0.584986 0.00961811 1.59713
1.3 2 0.781005 0.0117487 1.95091
1.4 2 1.03646 0.0143192 2.37776
1.5 2 1.36518 0.017382 2.88635
1.6 2 1.76503 0.0207776 3.4502
1.7 2 2.23861 0.0244366 4.05779
1.8 2 2.79653 0.0283853 4.71349
1.9 2 3.45358 0.0326786 5.4264
2 2 4.22758 0.03738 6.20709
2.1 2 5.13886 0.0425533 7.06614
2.2 2 6.20832 0.0482463 8.01149
2.3 2 7.45322 0.0544636 9.04389
2.4 2 8.88127 0.0611374 10.1521
2.5 2 10.486 0.0681183 11.3113
2.6 2 12.2473 0.075201 12.4874
2.7 2 14.1397 0.0821918 13.6483
2.8 2 16.1477 0.0889884 14.7769
2.9 2 18.2713 0.0955937 15.8737
3 2 20.5176 0.102046 16.9451
3.1 2 22.8922 0.10837 17.9953
3.2 2 25.3975 0.114573 19.0253
3.3 2 28.0324 0.120646 20.0338
3.4 2 30.7935 0.126574 21.0181
3.5 2 33.676 0.132338 21.9753
3.6 2 36.6754 0.137927 22.9033
3.7 2 39.7896 0.143339 23.802
3.8 2 43.0192 0.148583 24.6728
3.9 2 46.3665 0.153675 25.5183
4 2 49.8344 0.158628 26.3408
5 2 90.9984 0.201151 33.4018
6 2 143.663 0.233313 38.7426
7 2 207.376 0.257851 42.8171
8 2 281.874 0.276923 45.9842
9 2 367.044 0.292084 48.5017
10 2 462.807 0.304372 50.5422
11 2 569.111 0.314503 52.2244
12 2 685.919 0.322981 53.6322
13 2 813.198 0.330165 54.8251
14 2 950.926 0.336321 55.8474
15 2 1099.09 0.341653 56.7328
16 2 1257.68 0.346309 57.5059
17 2 1426.68 0.350407 58.1864
18 2 1606.1 0.354042 58.7901
19 2 1795.91 0.357286 59.3287
20 2 1996.12 0.360196 59.812
21 2 2206.75 0.362825 60.2485
22 2 2427.77 0.365209 60.6444
23 2 2659.17 0.367378 61.0046
24 2 2900.95 0.36936 61.3337
25 2 3153.09 0.371176 61.6352
26 2 3415.56 0.372842 61.9118
27 2 3688.35 0.374375 62.1663
28 2 3971.45 0.375788 62.4011
29 2 4264.8 0.377091 62.6174
30 2 4568.4 0.378295 62.8174
31 2 4882.25 0.379411 63.0027
32 2 5206.29 0.380444 63.1742
33 2 5540.54 0.381403 63.3335
34 2 5885.02 0.382298 63.4821
35 2 6239.7 0.383132 63.6206
36 2 6604.58 0.383912 63.7501
37 2 6979.75 0.384647 63.8722
38 2 7365.17 0.38534 63.9872
39 2 7760.87 0.385994 64.0958
40 2 8166.94 0.386618 64.1994
41 2 8583.37 0.387213 64.2982
42 2 9010.13 0.387779 64.3922
43 2 9447.31 0.388323 64.4825
44 2 9894.91 0.388845 64.5693
45 2 10352.8 0.389344 64.6521
46 2 10821.1 0.389821 64.7314
47 2 11299.7 0.390278 64.8071
48 2 11788.3 0.390706 64.8782
49 2 12287.2 0.391114 64.9461
50 2 12796.1 0.391497 65.0097
51 2 13315.6 0.391871 65.0716
52 2 13845.4 0.392233 65.1318
53 2 14385.4 0.392577 65.1889
54 2 14935.9 0.392913 65.2448
55 2 15496.9 0.393242 65.2994
56 2 16068.5 0.393564 65.3529
57 2 16650.5 0.393878 65.4049
58 2 17242.8 0.39418 65.4551
59 2 17845.5 0.394473 65.5037
60 2 18458.6 0.394755 65.5507
61 2 19081.9 0.395028 65.596
62 2 19715.6 0.395292 65.6398
63 2 20359.6 0.395549 65.6824
64 2 21014 0.395797 65.7236
65 2 21678.7 0.396038 65.7636
66 2 22353.9 0.396272 65.8025
67 2 23039.4 0.3965 65.8404
68 2 23735.3 0.396722 65.8773
69 2 24441.6 0.396938 65.9132
70 2 25158.2 0.397149 65.9481
71 2 25885.3 0.397354 65.9822
72 2 26622.7 0.397555 66.0155
73 2 27370.5 0.39775 66.0479
74 2 28128.7 0.39794 66.0795
75 2 28897.3 0.398126 66.1103
76 2 29676.3 0.398307 66.1404
77 2 30465.5 0.398483 66.1697
78 2 31265.2 0.398654 66.1981
79 2 32075.1 0.398822 66.2259
80 2 32895.5 0.398985 66.253
81 2 33726.1 0.399143 66.2793
82 2 34567.2 0.399298 66.3051
83 2 35418.5 0.399449 66.33
84 2 36280.1 0.399596 66.3544
85 2 37152.1 0.399739 66.3782
86 2 38034.4 0.399878 66.4013
87 2 38927 0.400015 66.424
88 2 39830 0.400147 66.446
89 2 40743.2 0.400277 66.4675
90 2 41666.9 0.400404 66.4886
91 2 42600.8 0.400528 66.5092
92 2 43545.2 0.400649 66.5294
93 2 44499.9 0.400769 66.5492
94 2 45465 0.400886 66.5686
95 2 46440.6 0.401001 66.5877
96 2 47426.5 0.401114 66.6065
97 2 48423.2 0.401228 66.6255
98 2 49429.7 0.401336 66.6434
99 2 50446.1 0.401437 66.6602
100 2 51473.3 0.401541 66.6774


==> chapters/bridge/datas/free_energy_by_volume/results_HS_0.989_5.csv <==
0.5 2 0.0312286 0.00110448 0.183404
0.6 2 0.0575507 0.00178896 0.297064
0.7 2 0.0959389 0.00264172 0.438668
0.8 2 0.14909 0.0036618 0.608056
0.9 2 0.220174 0.00485344 0.805933
1 2 0.31299 0.00622673 1.03397
1.1 2 0.432395 0.00780247 1.29563
1.2 2 0.585012 0.00961855 1.5972
1.3 2 0.780651 0.0117433 1.95003
1.4 2 1.035 0.0142991 2.37442
1.5 2 1.36104 0.0173293 2.8776
1.6 2 1.75565 0.0206672 3.43186
1.7 2 2.22063 0.0242404 4.02521
1.8 2 2.76598 0.0280752 4.662
1.9 2 3.40598 0.0322282 5.35162
2 2 4.15814 0.036766 6.10514
2.1 2 5.04248 0.0417552 6.93362
2.2 2 6.07956 0.0472457 7.84534
2.3 2 7.28631 0.0532439 8.84135
2.4 2 8.67028 0.059685 9.91093
2.5 2 10.2254 0.0664254 11.0302
2.6 2 11.9326 0.0732688 12.1666
2.7 2 13.768 0.0800309 13.2894
2.8 2 15.7169 0.0866143 14.3826
2.9 2 17.7793 0.0930196 15.4463
3 2 19.9615 0.0992802 16.4859
3.1 2 22.2684 0.105417 17.5049
3.2 2 24.7017 0.111434 18.5041
3.3 2 27.26 0.117322 19.4817
3.4 2 29.9397 0.123064 20.4353
3.5 2 32.7363 0.128646 21.3621
3.6 2 35.6456 0.134054 22.2602
3.7 2 38.6655 0.139289 23.1295
3.8 2 41.7965 0.14436 23.9716
3.9 2 45.0409 0.149281 24.7887
4 2 48.4011 0.154065 25.5832
5 2 88.2229 0.195015 32.3831
6 2 139.046 0.225814 37.4974
7 2 200.402 0.249179 41.3772
8 2 272.026 0.267249 44.3778
9 2 353.802 0.281547 46.752
10 2 445.646 0.293086 48.668
11 2 547.502 0.302561 50.2415
12 2 659.333 0.310462 51.5534
13 2 781.103 0.317134 52.6613
14 2 912.788 0.322833 53.6076
15 2 1054.38 0.327753 54.4247
16 2 1205.85 0.332037 55.1361
17 2 1367.2 0.335798 55.7605
18 2 1538.43 0.339125 56.3131
19 2 1719.52 0.342087 56.8049
20 2 1910.46 0.344738 57.2451
21 2 2111.28 0.347128 57.642
22 2 2321.95 0.349291 58.0011
23 2 2542.46 0.351254 58.3271
24 2 2772.8 0.353044 58.6244
25 2 3012.97 0.354681 58.8962
26 2 3262.91 0.356178 59.1448
27 2 3522.63 0.357554 59.3732
28 2 3792.11 0.358819 59.5833
29 2 4071.3 0.359982 59.7764
30 2 4360.19 0.361054 59.9544
31 2 4658.78 0.362045 60.119
32 2 4967.02 0.362959 60.2708
33 2 5284.91 0.363806 60.4114
34 2 5612.5 0.364595 60.5424
35 2 5949.73 0.365327 60.664
36 2 6296.63 0.366012 60.7776
37 2 6653.27 0.366655 60.8845
38 2 7019.62 0.367261 60.9851
39 2 7395.71 0.367832 61.08
40 2 7781.62 0.368377 61.1704
41 2 8177.34 0.368896 61.2566
42 2 8582.86 0.36939 61.3387
43 2 8998.25 0.369865 61.4175
44 2 9423.49 0.37032 61.4931
45 2 9858.52 0.370754 61.5652
46 2 10303.3 0.37117 61.6342
47 2 10757.9 0.371565 61.6998
48 2 11222 0.371936 61.7613
49 2 11695.7 0.372287 61.8197
50 2 12179.1 0.372618 61.8747
51 2 12672.3 0.372939 61.928
52 2 13175.4 0.373251 61.9799
53 2 13688.1 0.373548 62.029
54 2 14210.8 0.373838 62.0773
55 2 14743.5 0.374123 62.1246
56 2 15286.1 0.374402 62.1709
57 2 15838.6 0.374673 62.2159
58 2 16401 0.374934 62.2593
59 2 16973.1 0.375187 62.3013
60 2 17555 0.375431 62.3418
61 2 18146.6 0.375667 62.3809
62 2 18748.1 0.375895 62.4188
63 2 19359.4 0.376116 62.4555
64 2 19980.4 0.37633 62.491
65 2 20611.3 0.376537 62.5254
66 2 21252 0.376739 62.559
67 2 21902.5 0.376935 62.5916
68 2 22562.9 0.377127 62.6234
69 2 23233.1 0.377313 62.6543
70 2 23913.2 0.377495 62.6845
71 2 24603.1 0.377672 62.7139
72 2 25302.8 0.377844 62.7425
73 2 26012.3 0.378013 62.7705
74 2 26731.7 0.378176 62.7977
75 2 27460.9 0.378336 62.8242
76 2 28199.9 0.378492 62.8501
77 2 28948.8 0.378644 62.8754
78 2 29707.4 0.378792 62.8999
79 2 30475.8 0.378935 62.9237
80 2 31254 0.379075 62.9469
81 2 32042 0.379212 62.9697
82 2 32839.8 0.379345 62.9917
83 2 33647.2 0.379473 63.013
84 2 34464.6 0.3796 63.034
85 2 35291.7 0.379722 63.0544
86 2 36128.5 0.379841 63.074
87 2 36975.1 0.379957 63.0934
88 2 37831.7 0.380072 63.1124
89 2 38697.8 0.380181 63.1306
90 2 39573.9 0.380291 63.1488
91 2 40459.7 0.380397 63.1664
92 2 41355.2 0.3805 63.1835
93 2 42260.8 0.380603 63.2006
94 2 43175.9 0.380702 63.217
95 2 44101.2 0.380801 63.2335
96 2 45036 0.380896 63.2493
97 2 45980.9 0.380992 63.2651
98 2 46935.3 0.381083 63.2803
99 2 47899.7 0.381174 63.2954
100 2 48873.7 0.381261 63.3099


==> chapters/bridge/datas/free_energy_by_volume/results_HS_1.000_15.csv <==
0.5 2 0.0312288 0.00110449 0.183406
0.6 2 0.0575523 0.00178901 0.297072
0.7 2 0.0959459 0.00264192 0.4387
0.8 2 0.149116 0.00366242 0.60816
0.9 2 0.220252 0.00485515 0.806216
1 2 0.313197 0.00623086 1.03466
1.1 2 0.432895 0.00781149 1.29713
1.2 2 0.586128 0.0096369 1.60025
1.3 2 0.78302 0.011779 1.95594
1.4 2 1.03997 0.0143677 2.38582
1.5 2 1.37132 0.0174602 2.89934
1.6 2 1.77543 0.0209 3.47053
1.7 2 2.25554 0.0246214 4.08848
1.8 2 2.82321 0.0286561 4.75846
1.9 2 3.49445 0.0330654 5.49064
2 2 4.28863 0.0379198 6.29673
2.1 2 5.22789 0.0432906 7.18857
2.2 2 6.33527 0.0492329 8.17532
2.3 2 7.63032 0.0557577 9.25879
2.4 2 9.12282 0.0628002 10.4282
2.5 2 10.8074 0.0702065 11.6581
2.6 2 12.6636 0.0777574 12.9119
2.7 2 14.6638 0.0852379 14.1541
2.8 2 16.7896 0.0925256 15.3642
2.9 2 19.0395 0.0996133 16.5412
3 2 21.4203 0.106536 17.6907
4 2 52.4977 0.167105 27.7485
5 2 96.1055 0.21244 35.2765
6 2 151.859 0.246624 40.9528
7 2 219.285 0.272659 45.276
8 2 298.107 0.292872 48.6326
9 2 388.206 0.308924 51.2981
10 2 489.494 0.321923 53.4566
11 2 601.917 0.332632 55.2348
12 2 725.434 0.341587 56.7218
13 2 860.008 0.34917 57.981
14 2 1005.62 0.355664 59.0594
15 2 1162.25 0.361284 59.9926
16 2 1329.88 0.366189 60.8071
17 2 1508.51 0.370503 61.5235
18 2 1698.12 0.374328 62.1586
19 2 1898.72 0.377739 62.725
20 2 2110.29 0.380797 63.2328
21 2 2332.85 0.383558 63.6913
22 2 2566.38 0.38606 64.1068
23 2 2810.86 0.388335 64.4845
24 2 3066.3 0.390413 64.8296
25 2 3332.67 0.392316 65.1456
26 2 3609.94 0.39406 65.4352
27 2 3898.11 0.395665 65.7017
28 2 4197.15 0.397145 65.9474
29 2 4507.02 0.398508 66.1737
30 2 4827.7 0.399767 66.3829
31 2 5159.21 0.400934 66.5767
32 2 5501.48 0.402015 66.7561
33 2 5854.52 0.403017 66.9226
34 2 6218.37 0.403953 67.0779
35 2 6592.98 0.404825 67.2227
36 2 6978.37 0.40564 67.3581
37 2 7374.62 0.406408 67.4856
38 2 7781.69 0.407132 67.6058
39 2 8199.61 0.407815 67.7193
40 2 8628.46 0.408466 67.8274
41 2 9068.26 0.409087 67.9305
42 2 9518.93 0.409677 68.0284
43 2 9980.62 0.410244 68.1226
44 2 10453.3 0.410787 68.2128
45 2 10936.8 0.411306 68.2989
46 2 11431.3 0.411802 68.3814
47 2 11936.6 0.412276 68.46
48 2 12452.6 0.412721 68.534
49 2 12979.3 0.413145 68.6044
50 2 13516.7 0.413544 68.6706
51 2 14065.2 0.413932 68.735
52 2 14624.6 0.414308 68.7974
53 2 15194.8 0.414665 68.8567
54 2 15776.1 0.415015 68.9149
55 2 16368.4 0.415355 68.9713
56 2 16971.8 0.415689 69.0267
57 2 17586.2 0.416013 69.0805
58 2 18211.5 0.416325 69.1325
59 2 18847.8 0.416628 69.1827
60 2 19495 0.416921 69.2314
61 2 20153.1 0.417203 69.2782
62 2 20821.9 0.417475 69.3233
63 2 21501.8 0.417739 69.3672
64 2 22192.6 0.417996 69.4099
65 2 22894.3 0.418244 69.451
66 2 23606.9 0.418485 69.4911
67 2 24330.5 0.41872 69.5301
68 2 25065.1 0.418949 69.5681
69 2 25810.6 0.419172 69.6051
70 2 26567 0.419389 69.6411
71 2 27334.4 0.4196 69.6762
72 2 28112.8 0.419806 69.7104
73 2 28902.1 0.420007 69.7437
74 2 29702.3 0.420202 69.7762
75 2 30513.5 0.420393 69.8079
76 2 31335.6 0.420579 69.8387
77 2 32168.7 0.42076 69.8688
78 2 33012.6 0.420936 69.898
79 2 33867.5 0.421108 69.9266
80 2 34733.2 0.421275 69.9543
81 2 35609.9 0.421437 69.9813
82 2 36497.5 0.421596 70.0077
83 2 37396 0.421751 70.0334
84 2 38305.3 0.421902 70.0584
85 2 39225.5 0.422048 70.0826
86 2 40156.7 0.422191 70.1065
87 2 41098.6 0.42233 70.1295
88 2 42051.5 0.422466 70.1521
89 2 43015.3 0.422599 70.1742
90 2 43990 0.422728 70.1957
91 2 44975.7 0.422855 70.2168
92 2 45972.2 0.42298 70.2375
93 2 46979.7 0.423102 70.2577
94 2 47998.2 0.423222 70.2776
95 2 49027.6 0.423339 70.2971
96 2 50068 0.423454 70.3163
97 2 51119.2 0.423567 70.335
98 2 52181.4 0.423678 70.3533
99 2 53254.4 0.423785 70.3712
100 2 54338.3 0.42389 70.3887

==> chapters/bridge/datas/free_energy_by_volume/results_HS_1.021_0.csv <==

0.5 2 0.0312292 0.00110451 0.183408
0.6 2 0.0575539 0.00178906 0.297081
0.7 2 0.0959518 0.00264208 0.438727
0.8 2 0.149142 0.00366306 0.608266
0.9 2 0.22028 0.00485577 0.80632
1 2 0.313229 0.00623149 1.03476
1.1 2 0.432878 0.00781119 1.29708
1.2 2 0.585908 0.00963327 1.59964
1.3 2 0.782211 0.0117668 1.95392
1.4 2 1.03763 0.0143355 2.38046
1.5 2 1.36534 0.0173841 2.88669
1.6 2 1.76223 0.0207447 3.44474
1.7 2 2.2301 0.0243438 4.04237
1.8 2 2.77898 0.0282072 4.68392
1.9 2 3.42334 0.0323925 5.3789
2 2 4.18096 0.0369678 6.13865
2.1 2 5.07228 0.042002 6.97459
2.2 2 6.1184 0.0475475 7.89546
2.3 2 7.33693 0.0536138 8.90278
2.4 2 8.73619 0.0601388 9.98628
2.5 2 10.3108 0.0669804 11.1223
2.6 2 12.0422 0.0739418 12.2783
2.7 2 13.9063 0.080835 13.423
2.8 2 15.888 0.087557 14.5392
2.9 2 17.9864 0.0941034 15.6262
3 2 20.2075 0.100504 16.6891
3.1 2 22.5557 0.106777 17.7308
3.2 2 25.0323 0.112926 18.7518
3.3 2 27.6357 0.118939 19.7503
3.4 2 30.3622 0.124801 20.7237
3.5 2 33.207 0.130495 21.6693
3.6 2 36.1659 0.136011 22.5851
3.7 2 39.2367 0.141347 23.4712
3.8 2 42.4196 0.146512 24.329
3.9 2 45.7169 0.151522 25.1608
4 2 49.1307 0.156388 25.9688
5 2 89.5308 0.197907 32.8631
6 2 140.979 0.228954 38.0187
7 2 202.986 0.252392 41.9107
8 2 275.276 0.270441 44.9079
9 2 357.724 0.284667 47.2701
10 2 450.239 0.296107 49.1697
11 2 552.764 0.305469 50.7243
12 2 665.254 0.31325 52.0164
13 2 787.671 0.3198 53.1041
14 2 919.99 0.32538 54.0306
15 2 1062.2 0.330184 54.8283
16 2 1214.27 0.334355 55.521
17 2 1376.2 0.338008 56.1276
18 2 1547.99 0.341232 56.6629
19 2 1729.61 0.344095 57.1383
20 2 1921.07 0.346652 57.5629
21 2 2122.37 0.348952 57.9449
22 2 2333.51 0.351029 58.2898
23 2 2554.45 0.35291 58.6021
24 2 2785.2 0.354623 58.8865
25 2 3025.74 0.356185 59.1458
26 2 3276.03 0.35761 59.3826
27 2 3536.07 0.358918 59.5997
28 2 3805.83 0.360117 59.7988
29 2 4085.26 0.361217 59.9814
30 2 4374.38 0.362229 60.1495
31 2 4673.15 0.363162 60.3044
32 2 4981.54 0.36402 60.447
33 2 5299.56 0.364814 60.5789
34 2 5627.23 0.365552 60.7013
35 2 5964.52 0.366235 60.8148
36 2 6311.44 0.366873 60.9207
37 2 6668.08 0.367472 61.0201
38 2 7034.4 0.368034 61.1135
39 2 7410.42 0.368564 61.2015
40 2 7796.24 0.369069 61.2853
41 2 8191.83 0.369549 61.3651
42 2 8597.18 0.370007 61.441
43 2 9012.39 0.370446 61.5139
44 2 9437.39 0.370866 61.5838
45 2 9872.15 0.371267 61.6503
46 2 10316.7 0.371649 61.7138
47 2 10770.8 0.372012 61.7741
48 2 11234.5 0.372352 61.8305
49 2 11707.8 0.372672 61.8837
50 2 12190.7 0.372975 61.934
51 2 12683.5 0.373269 61.9828
52 2 13186.1 0.373554 62.0301
53 2 13698.2 0.373824 62.0749
54 2 14220.4 0.37409 62.1191
55 2 14752.4 0.37435 62.1623
56 2 15294.4 0.374605 62.2046
57 2 15846.2 0.374853 62.2457
58 2 16407.8 0.375091 62.2854
59 2 16979.2 0.375322 62.3237
60 2 17560.2 0.375544 62.3606
61 2 18151.1 0.375759 62.3962
62 2 18751.6 0.375966 62.4306
63 2 19362 0.376166 62.4639
64 2 19982.1 0.376361 62.4962
65 2 20612 0.376549 62.5274
66 2 21251.7 0.376733 62.558
67 2 21901.1 0.376911 62.5875
68 2 22560.4 0.377084 62.6163
69 2 23229.5 0.377253 62.6444
70 2 23908.4 0.377419 62.6718
71 2 24597 0.377579 62.6985
72 2 25295.5 0.377735 62.7244
73 2 26003.7 0.377887 62.7496
74 2 26721.8 0.378036 62.7743
75 2 27449.6 0.378181 62.7984
76 2 28187.2 0.378321 62.8218
77 2 28934.6 0.378458 62.8445
78 2 29691.7 0.378591 62.8665
79 2 30458.5 0.378721 62.8881
80 2 31235.2 0.378848 62.9092
81 2 32021.6 0.37897 62.9294
82 2 32817.7 0.379089 62.9493
83 2 33623.5 0.379206 62.9686
84 2 34439.1 0.379319 62.9873
85 2 35264.5 0.379429 63.0057
86 2 36099.5 0.379536 63.0234
87 2 36944.3 0.37964 63.0408
88 2 37798.8 0.379742 63.0576
89 2 38663.1 0.379841 63.0741
90 2 39537.2 0.379939 63.0903
91 2 40421 0.380033 63.1059
92 2 41314.6 0.380127 63.1215
93 2 42218 0.380217 63.1365
94 2 43131.2 0.380307 63.1515
95 2 44054.1 0.380394 63.166
96 2 44987 0.380481 63.1804
97 2 45929.4 0.380565 63.1943
98 2 46881.7 0.380647 63.208
99 2 47843.6 0.380727 63.2212
100 2 48815.2 0.380805 63.2342


==> chapters/bridge/datas/free_energy_by_volume/results_HS_1.061_-5.csv <==
0.5 2 0.0312297 0.00110452 0.183411
0.6 2 0.0575567 0.00178915 0.297095
0.7 2 0.0959631 0.00264239 0.438779
0.8 2 0.149178 0.00366396 0.608415
0.9 2 0.220378 0.00485793 0.806679
1 2 0.31346 0.00623608 1.03553
1.1 2 0.433368 0.00782003 1.29855
1.2 2 0.586868 0.00964906 1.60226
1.3 2 0.783998 0.0117937 1.95839
1.4 2 1.04089 0.0143805 2.38794
1.5 2 1.37118 0.0174584 2.89904
1.6 2 1.77205 0.0208603 3.46393
1.7 2 2.24547 0.0245115 4.07023
1.8 2 2.80167 0.0284375 4.72215
1.9 2 3.45534 0.0326953 5.42918
2 2 4.22455 0.0373532 6.20265
2.1 2 5.13012 0.0424809 7.05412
2.2 2 6.19368 0.0481326 7.9926
2.3 2 7.43352 0.0543196 9.01999
2.4 2 8.85876 0.0609825 10.1264
2.5 2 10.4648 0.0679806 11.2884
2.6 2 12.2335 0.0751164 12.4734
2.7 2 14.1408 0.082198 13.6493
2.8 2 16.1709 0.0891163 14.7981
2.9 2 18.3226 0.0958622 15.9183
3 2 20.6012 0.102462 17.0142
3.1 2 23.0108 0.108932 18.0885
3.2 2 25.5522 0.115271 19.1412
3.3 2 28.2235 0.121469 20.1703
3.4 2 31.0207 0.127508 21.1731
3.5 2 33.9387 0.133371 22.1467
3.6 2 36.9732 0.139047 23.0893
3.7 2 40.1215 0.144535 24.0005
3.8 2 43.3838 0.149843 24.882
3.9 2 46.762 0.154985 25.7359
4 2 50.2582 0.159977 26.5648
5 2 91.5562 0.202384 33.6066
6 2 143.997 0.233855 38.8326
7 2 207.06 0.257458 42.7519
8 2 280.455 0.27553 45.7528
9 2 364.043 0.289696 48.1052
10 2 457.726 0.30103 49.9872
11 2 561.437 0.310262 51.5202
12 2 675.127 0.317899 52.7883
13 2 798.753 0.3243 53.8512
14 2 932.287 0.329729 54.7528
15 2 1075.71 0.334384 55.5258
16 2 1229 0.338411 56.1945
17 2 1392.15 0.341924 56.7779
18 2 1565.14 0.345014 57.2908
19 2 1747.97 0.347747 57.7447
20 2 1940.62 0.35018 58.1488
21 2 2143.11 0.352362 58.5111
22 2 2355.42 0.354325 58.8371
23 2 2577.52 0.356098 59.1314
24 2 2809.42 0.357706 59.3985
25 2 3051.08 0.359168 59.6413
26 2 3302.48 0.360498 59.8622
27 2 3563.62 0.361714 60.064
28 2 3834.45 0.362825 60.2485
29 2 4114.93 0.36384 60.4171
30 2 4405.08 0.364771 60.5717
31 2 4704.86 0.365626 60.7136
32 2 5014.24 0.36641 60.8438
33 2 5333.23 0.367132 60.9638
34 2 5661.85 0.367801 61.0747
35 2 6000.06 0.368418 61.1773
36 2 6347.91 0.368992 61.2726
37 2 6705.44 0.36953 61.3619
38 2 7072.63 0.370034 61.4456
39 2 7449.52 0.370508 61.5244
40 2 7836.17 0.370959 61.5992
41 2 8232.58 0.371387 61.6703
42 2 8638.74 0.371795 61.738
43 2 9054.72 0.372186 61.8029
44 2 9480.47 0.372559 61.8648
45 2 9915.95 0.372914 61.9238
46 2 10361.1 0.373252 61.98
47 2 10816 0.373571 62.0329
48 2 11280.3 0.373868 62.0823
49 2 11754.2 0.374147 62.1286
50 2 12237.7 0.374411 62.1725
51 2 12731 0.374668 62.2151
52 2 13234.1 0.374915 62.2561
53 2 13746.9 0.375151 62.2953
54 2 14269.5 0.375383 62.3337
55 2 14802.1 0.37561 62.3715
56 2 15344.5 0.375832 62.4084
57 2 15896.8 0.376048 62.4442
58 2 16458.8 0.376256 62.4787
59 2 17030.5 0.376456 62.512
60 2 17611.9 0.376648 62.5439
61 2 18203 0.376834 62.5747
62 2 18803.9 0.377013 62.6045
63 2 19414.5 0.377186 62.6333
64 2 20034.8 0.377354 62.6611
65 2 20664.9 0.377517 62.6881
66 2 21304.8 0.377675 62.7144
67 2 21954.4 0.377828 62.7399
68 2 22613.8 0.377978 62.7647
69 2 23283 0.378123 62.7889
70 2 23962 0.378265 62.8124
71 2 24650.7 0.378403 62.8353
72 2 25349.2 0.378537 62.8576
73 2 26057.4 0.378668 62.8793
74 2 26775.4 0.378795 62.9004
75 2 27503.2 0.378919 62.921
76 2 28240.7 0.379039 62.941
77 2 28988 0.379157 62.9604
78 2 29744.9 0.37927 62.9793
79 2 30511.9 0.379384 62.9982
80 2 31288.1 0.379489 63.0156
81 2 32074.5 0.379596 63.0334
82 2 32870.1 0.379695 63.0498
83 2 33675.6 0.379793 63.0661
84 2 34490.9 0.379889 63.082
85 2 35315.9 0.379982 63.0975
86 2 36150.5 0.380072 63.1125
87 2 36994.9 0.38016 63.1271
88 2 37849.4 0.38025 63.142
89 2 38712.9 0.38033 63.1552
90 2 39586.4 0.380411 63.1688
91 2 40469.7 0.380491 63.1821
92 2 41362.8 0.38057 63.1951
93 2 42265.6 0.380646 63.2078
94 2 43178.2 0.380721 63.2203
95 2 44100.5 0.380795 63.2325
96 2 45032.6 0.380868 63.2445
97 2 45974.5 0.380938 63.2563
98 2 46926 0.381007 63.2677
99 2 47887.2 0.381074 63.2788
100 2 48858 0.381139 63.2896


==> chapters/bridge/datas/free_energy_by_volume/results_HS_1.110_-10.csv <==
0.5 2 0.0312301 0.00110454 0.183413
0.6 2 0.0575589 0.00178922 0.297106
0.7 2 0.0959719 0.00264263 0.438819
0.8 2 0.149207 0.00366466 0.608531
0.9 2 0.220457 0.00485966 0.806966
1 2 0.31365 0.00623988 1.03616
1.1 2 0.433787 0.00782759 1.2998
1.2 2 0.587723 0.00966312 1.6046
1.3 2 0.785661 0.0118187 1.96254
1.4 2 1.04409 0.0144247 2.39528
1.5 2 1.37726 0.0175359 2.9119
1.6 2 1.7829 0.020988 3.48513
1.7 2 2.26341 0.0247074 4.10276
1.8 2 2.82951 0.0287201 4.76908
1.9 2 3.49635 0.0330833 5.49361
2 2 4.28245 0.0378652 6.28767
2.1 2 5.20916 0.0431354 7.16281
2.2 2 6.29867 0.0489484 8.12808
2.3 2 7.56987 0.055316 9.18543
2.4 2 9.03249 0.0621784 10.325
2.5 2 10.6824 0.0693941 11.5232
2.6 2 12.5016 0.076763 12.7468
2.7 2 14.466 0.0840882 13.9632
2.8 2 16.5591 0.0912556 15.1533
2.9 2 18.7794 0.0982525 16.3152
3 2 21.1323 0.105104 17.4529
3.1 2 23.6214 0.111822 18.5685
3.2 2 26.2473 0.118407 19.6619
3.3 2 29.0077 0.124843 20.7307
3.4 2 31.898 0.131114 21.772
3.5 2 34.913 0.137199 22.7825
3.6 2 38.0476 0.143087 23.7602
3.7 2 41.2988 0.148776 24.7048
3.8 2 44.6664 0.154273 25.6176
3.9 2 48.152 0.159593 26.501
4 2 51.7578 0.16475 27.3574
5 2 94.2459 0.208329 34.5939
6 2 147.994 0.240347 39.9105
7 2 212.439 0.264146 43.8625
8 2 287.268 0.282222 46.8641
9 2 372.322 0.296284 49.1992
10 2 467.491 0.307453 51.0537
11 2 572.699 0.316486 52.5537
12 2 687.889 0.323908 53.7862
13 2 813.013 0.330089 54.8126
14 2 948.038 0.3353 55.6779
15 2 1092.94 0.339741 56.4152
16 2 1247.7 0.343559 57.0494
17 2 1412.29 0.346873 57.5996
18 2 1586.72 0.349771 58.0808
19 2 1770.96 0.352321 58.5042
20 2 1965 0.35458 58.8794
21 2 2168.85 0.356595 59.214
22 2 2382.49 0.358398 59.5133
23 2 2605.88 0.360017 59.7822
24 2 2839.03 0.361476 60.0245
25 2 3081.88 0.362793 60.2432
26 2 3334.4 0.363983 60.4407
27 2 3596.58 0.365059 60.6195
28 2 3868.34 0.366032 60.781
29 2 4149.64 0.366909 60.9267
30 2 4440.46 0.367701 61.0582
31 2 4740.73 0.368414 61.1765
32 2 5050.4 0.369052 61.2826
33 2 5369.44 0.369625 61.3776
34 2 5697.8 0.370136 61.4625
35 2 6035.42 0.370589 61.5378
36 2 6382.29 0.370991 61.6045
37 2 6738.37 0.371345 61.6633
38 2 7103.58 0.371654 61.7145
39 2 7477.9 0.37192 61.7588
40 2 7861.28 0.372148 61.7966
41 2 8253.62 0.372337 61.828
42 2 8654.85 0.372488 61.8531
43 2 9064.89 0.372604 61.8723
44 2 9483.6 0.372682 61.8853
45 2 9910.83 0.372722 61.8919
46 2 10346.4 0.372722 61.8919
47 2 10790.2 0.37268 61.8849
48 2 11241.9 0.372594 61.8708
49 2 11701.4 0.372468 61.8497
50 2 12168.8 0.372305 61.8227
51 2 12644.1 0.372111 61.7905
52 2 13127.1 0.371883 61.7527
53 2 13617.6 0.371624 61.7096
54 2 14115.8 0.371339 61.6623
55 2 14621.6 0.371029 61.6108
56 2 15134.7 0.370694 61.5551
57 2 15655.2 0.370333 61.4952
58 2 16182.9 0.369949 61.4314
59 2 16717.7 0.369543 61.364
60 2 17259.7 0.369118 61.2934
61 2 17809 0.368677 61.2202
62 2 18365.5 0.368224 61.1451
63 2 18929.5 0.367763 61.0685
64 2 19500.9 0.367298 60.9913
65 2 20080.1 0.366833 60.9141
66 2 20667.3 0.366373 60.8377
67 2 21262.6 0.365923 60.7629
68 2 21866.5 0.365487 60.6905
69 2 22479.3 0.365071 60.6214
70 2 23101.4 0.36468 60.5565
71 2 23733.3 0.36432 60.4967
72 2 24375.4 0.363996 60.4429
73 2 25028.4 0.363714 60.3962
74 2 25693 0.363481 60.3575
75 2 26369.7 0.363303 60.3278
76 2 27059.4 0.363184 60.3082
77 2 27762.9 0.363133 60.2996
78 2 28481 0.363154 60.3032
79 2 29214.7 0.363255 60.3199
80 2 29964.9 0.363441 60.3508
81 2 30732.8 0.363718 60.3967
82 2 31519.3 0.364092 60.4588
83 2 32325.6 0.364568 60.538
84 2 33153 0.365153 60.6351
85 2 34002.5 0.365851 60.751
86 2 34875.5 0.366667 60.8865
87 2 35773.2 0.367606 61.0424
88 2 36696.9 0.368671 61.2193
89 2 37647.9 0.369867 61.4179
90 2 38627.6 0.371197 61.6387
91 2 39637.1 0.372664 61.8822
92 2 40677.9 0.374268 62.1487
93 2 41751.2 0.376013 62.4385
94 2 42858.1 0.377899 62.7516
95 2 43999.9 0.379926 63.0882
96 2 45177.6 0.382093 63.4481
97 2 46392.2 0.3844 63.831
98 2 47644.6 0.386842 64.2367
99 2 48936.4 0.389423 64.6653
100 2 50266.3 0.392125 65.1139


==> chapters/bridge/datas/free_energy_by_volume/results_HS_1.177_-15.csv <==
0.5 2 0.0312303 0.00110455 0.183414
0.6 2 0.0575604 0.00178926 0.297114
0.7 2 0.0959779 0.0026428 0.438847
0.8 2 0.149228 0.00366518 0.608617
0.9 2 0.220516 0.00486097 0.807184
1 2 0.313798 0.00624282 1.03664
1.1 2 0.434122 0.00783364 1.30081
1.2 2 0.58843 0.00967475 1.60653
1.3 2 0.787092 0.0118402 1.96612
1.4 2 1.04697 0.0144645 2.40188
1.5 2 1.38303 0.0176093 2.9241
1.6 2 1.79377 0.0211159 3.50638
1.7 2 2.2824 0.0249146 4.13717
1.8 2 2.86056 0.0290352 4.82141
1.9 2 3.54448 0.0335387 5.56924
2 2 4.35386 0.0384965 6.3925
2.1 2 5.31128 0.0439811 7.30323
2.2 2 6.44029 0.050049 8.31083
2.3 2 7.761 0.0567126 9.41736
2.4 2 9.28395 0.0639095 10.6124
2.5 2 11.0051 0.0714904 11.8713
2.6 2 12.9056 0.0792437 13.1587
2.7 2 14.96 0.0869598 14.44
2.8 2 17.1505 0.094515 15.6946
2.9 2 19.4756 0.101894 16.92
3 2 21.9406 0.109124 18.1204
3.1 2 24.5496 0.116216 19.2982
3.2 2 27.3033 0.123171 20.453
3.3 2 30.1991 0.129971 21.5822
3.4 2 33.232 0.136597 22.6825
3.5 2 36.3961 0.143027 23.7503
3.6 2 39.6854 0.149247 24.7831
3.7 2 43.0965 0.155252 25.7801
3.8 2 46.6282 0.161048 26.7427
3.9 2 50.2817 0.166651 27.6731
4 2 54.059 0.172075 28.5737
5 2 98.4258 0.217569 36.1281
6 2 154.259 0.250522 41.6001
7 2 220.93 0.274704 45.6156
8 2 298.085 0.29285 48.6289
9 2 385.539 0.306802 50.9456
10 2 483.159 0.317757 52.7648
11 2 590.855 0.326519 54.2198
12 2 708.556 0.33364 55.4022
13 2 836.204 0.339505 56.3761
14 2 973.759 0.344397 57.1885
15 2 1121.19 0.348522 57.8734
16 2 1278.47 0.352032 58.4563
17 2 1445.57 0.355047 58.9569
18 2 1622.49 0.357656 59.3902
19 2 1809.21 0.35993 59.7678
20 2 2005.71 0.361926 60.0993
21 2 2212 0.363689 60.392
22 2 2428.05 0.365252 60.6515
23 2 2653.85 0.366643 60.8825
24 2 2889.38 0.367887 61.0891
25 2 3134.61 0.369 61.2739
26 2 3389.51 0.369998 61.4396
27 2 3654.07 0.370895 61.5886
28 2 3928.26 0.371702 61.7225
29 2 4212.04 0.372426 61.8428
30 2 4505.4 0.373079 61.9512
31 2 4808.33 0.373667 62.0488
32 2 5120.79 0.374196 62.1368
33 2 5442.81 0.374676 62.2164
34 2 5774.39 0.375111 62.2886
35 2 6115.51 0.375507 62.3543
36 2 6466.22 0.37587 62.4146
37 2 6826.54 0.376204 62.4702
38 2 7196.49 0.376514 62.5217
39 2 7576.1 0.376804 62.5698
40 2 7965.41 0.377077 62.6152
41 2 8364.42 0.377335 62.658
42 2 8773.14 0.37758 62.6986
43 2 9191.61 0.377812 62.7372
44 2 9619.77 0.378033 62.7738
45 2 10057.6 0.378241 62.8083
46 2 10505 0.378435 62.8406
47 2 10961.9 0.378613 62.8702
48 2 11428.4 0.378776 62.8972
49 2 11904.3 0.378927 62.9222
50 2 12390 0.37907 62.9461
51 2 12885.3 0.379209 62.9691
52 2 13390.3 0.379341 62.991
53 2 13905.1 0.379469 63.0123
54 2 14429.7 0.379596 63.0334
55 2 14964.2 0.379722 63.0544
56 2 15508.4 0.379845 63.0748
57 2 16062.3 0.379964 63.0945
58 2 16626 0.380078 63.1135
59 2 17199.3 0.380187 63.1316
60 2 17782.2 0.380292 63.1489
61 2 18374.9 0.380392 63.1656
62 2 18977.2 0.380489 63.1817
63 2 19589.3 0.380582 63.1972
64 2 20211 0.380673 63.2122
65 2 20842.5 0.380761 63.2268
66 2 21483.7 0.380846 63.2409
67 2 22134.6 0.380929 63.2548
68 2 22795.3 0.38101 63.2682
69 2 23465.7 0.381089 63.2814
70 2 24145.8 0.381166 63.2942
71 2 24835.6 0.381242 63.3067
72 2 25535.2 0.381315 63.3188
73 2 26244.5 0.381387 63.3307
74 2 26963.6 0.381456 63.3423
75 2 27692.3 0.381524 63.3536
76 2 28430.8 0.38159 63.3645
77 2 29178.9 0.381654 63.3752
78 2 29936.8 0.381717 63.3855
79 2 30704.3 0.381777 63.3956
80 2 31481.6 0.381836 63.4053
81 2 32268.5 0.381893 63.4148
82 2 33065.1 0.381948 63.4239
83 2 33871.4 0.382001 63.4328
84 2 34687.4 0.382053 63.4415
85 2 35513.1 0.382104 63.4498
86 2 36348.4 0.382153 63.458
87 2 37193.5 0.382201 63.4659
88 2 38048.2 0.382247 63.4737
89 2 38912.7 0.382293 63.4812
90 2 39786.9 0.382338 63.4887
91 2 40670.8 0.382382 63.496
92 2 41564.5 0.382425 63.5032
93 2 42467.9 0.382468 63.5103
94 2 43381 0.38251 63.5173
95 2 44304 0.382552 63.5242
96 2 45236.6 0.382593 63.531
97 2 46179 0.382633 63.5376
98 2 47130.9 0.382671 63.544
99 2 48092.6 0.382708 63.5502
100 2 49063.9 0.382745 63.5563


==> chapters/bridge/datas/free_energy_by_volume/results_HS_HNC.csv <==
0 2 0 0 0
0.1 2 0 0 0
0.2 2 0.00103461 5.71748e-05 0.0094941
0.3 2 0.00517774 0.000243806 0.0404849
0.4 2 0.0145255 0.000589747 0.0979298
0.5 2 0.0312312 0.00110458 0.18342
0.6 2 0.0575618 0.00178931 0.297121
0.7 2 0.0959843 0.00264297 0.438876
0.8 2 0.149248 0.00366568 0.608701
0.9 2 0.220577 0.00486231 0.807405
1 2 0.313954 0.00624592 1.03716
1.1 2 0.434487 0.00784021 1.3019
1.2 2 0.589231 0.00968792 1.60872
1.3 2 0.788792 0.0118658 1.97036
1.4 2 1.0506 0.0145145 2.4102
1.5 2 1.39081 0.0177083 2.94053
1.6 2 1.80952 0.0213013 3.53717
1.7 2 2.3121 0.0252389 4.19101
1.8 2 2.91333 0.0295708 4.91035
1.9 2 3.63396 0.0343854 5.70983
2 2 4.50026 0.0397911 6.60746
2.1 2 5.54446 0.045912 7.62386
2.2 2 6.80417 0.0528768 8.7804
2.3 2 8.31936 0.0607928 10.0949
2.4 2 10.1265 0.0697094 11.5755
2.5 2 12.2512 0.0795855 13.2155
2.6 2 14.7027 0.0902782 14.9911
2.7 2 17.4746 0.101577 16.8672
2.8 2 20.5608 0.113309 18.8153
2.9 2 23.9743 0.125432 20.8284
3 2 27.7417 0.137976 22.9114
3.1 2 31.8907 0.150968 25.0689
3.2 2 36.4465 0.164417 27.3021
3.3 2 41.4309 0.178311 29.6092
3.4 2 46.8617 0.192621 31.9854
3.5 2 52.7521 0.207303 34.4234
3.6 2 59.112 0.222305 36.9147
4 2 89.5005 0.284889 47.3069
5 2 206.694 0.456894 75.869
6 2 396.43 0.643813 106.908
7 2 675.588 0.840025 139.489
8 2 1061.02 1.04239 173.092
9 2 1569.76 1.24917 207.43
10 2 2218.86 1.45926 242.316
11 2 3025.38 1.67189 277.624
12 2 4006.41 1.88651 313.262
13 2 5179.03 2.10273 349.166
14 2 6560.31 2.32024 385.284
15 2 8167.36 2.53882 421.581


==> chapters/bridge/datas/g_of_r/chandler_ref/chandler_10.csv <==
9.908972691807543 0.01201447390739041
9.908972691807543 0.11310143042912912
9.89336801040312 0.23702295471250112
9.955786736020807 0.34459772714423087
9.98699609882965 0.4880590264035738
10.033810143042913 0.5989031492056318
10.033810143042913 0.7032509752925882
10.080624187256179 0.8140950980946462
10.065019505851756 0.9119296658562792
10.080624187256179 1.0227907502685591
10.283485045513654 1.0618109345847235
10.408322496749024 1.0976126533612263
10.642392717815344 1.1268332673715162
10.860858257477243 1.1462797534912654
11.141742522756827 1.175474925086222
11.344603381014306 1.1362342398371692
11.547464239271783 1.087210945892464
11.65669700910273 1.0480211454740775
11.85955786736021 0.9989978515293725
12.015604681404422 0.9402173913043483
12.156046814044215 0.8749236727540006
12.374512353706113 0.8421962458302712
12.57737321196359 0.8551294736246966
12.780234070221066 0.9071931362017305
13.04551365409623 0.9494402668626682
13.342002600780233 0.9949313054786006
13.51365409622887 1.03070758183977
13.778933680104032 1.037085147283316
14.044213263979195 1.0402018431616449
14.309492847854358 1.0433185390399735
14.559167750325098 1.026878498332109
14.886866059817944 1.0006134449030368
15.136540962288688 0.9776516650647376
15.40182054616385 0.9709857522474139
15.651495448634591 0.9773717984960713
15.869960988296487 0.9870356759201682


==> chapters/bridge/datas/g_of_r/chandler_ref/chandler_2.csv <==
1.919375812743823 0.00005229829818542697
1.919375812743823 0.03266099395035971
1.919375812743823 0.08809577655905487
1.9349804941482454 0.17613077401481325
1.919375812743823 0.2641827330807942
1.9349804941482454 0.3750438174930748
1.9661898569570875 0.5250268558828526
1.950585175552666 0.7532962062531807
2.013003901170352 0.9521753265109971
2.013003901170352 1.1347840221631713
2.0286085825747726 1.3239059761406684
2.044213263979194 1.493462712726862
2.075422626788037 1.7510544467688138
2.075422626788037 1.9108370554644658
2.1690507152145644 1.8096992141120603
2.247074122236671 1.7183524622604178
2.340702210663199 1.60743201221236
2.4031209362808843 1.5323980889919155
2.4967490247074124 1.476912421552553
2.574772431729518 1.4279569740487368
2.6684005201560472 1.359427828348505
2.7932379713914184 1.3104469384293551
2.9960988296488944 1.241858427093346
3.105331599479844 1.18962514841409
3.1833550065019507 1.1243653530841866
3.308192457737322 1.0525583762085151
3.4174252275682706 0.9872816192683895
3.5578673602080624 0.9317705094136941
3.7139141742522757 0.8925552665799745
3.901170351105332 0.9022361056142933
4.104031209362809 0.8727780290608924
4.322496749024708 0.8465723412675978
4.431729518855657 0.843252106066603
4.540962288686607 0.8692796969525645
4.69700910273082 0.9181079323797143
4.82184655396619 0.9539096511562171
4.915474642392718 0.9799457228472894
5.05591677503251 0.999434612992594
5.243172951885566 0.9993328433312607
5.3680104031209375 1.0057867360208068
5.477243172951885 0.9926838921241596
5.602080624187256 1.0056595239441404
5.742522756827048 0.9860179793068358
5.804941482444734 0.9794623169559569
5.929778933680105 0.9826553400802855
6.070221066319897 0.9858398823995027
6.257477243172952 0.9922598518686045
6.413524057217165 0.9954359133827109
6.600780234070221 0.9985950132865951
6.772431729518855 0.9952408548651557
6.9908972691807545 1.00816560185447
7.16254876462939 0.9982897043025956
7.334200260078022 0.9851529371855039
7.505851755526658 0.9720161700684122
7.661898569570871 0.9751922315825188
7.864759427828348 0.9685602419856398
8.067620286085827 0.9717108610844127
8.223667100130038 0.9911912704246062
8.47334200260078 1.0040990558036982
8.754226267880364 0.9974246621812635
8.957087126137843 0.9744883247582976
9.144343302990897 0.9482995985752252
9.30039011703511 0.9253887035675925
9.503250975292588 0.9122349748402789
9.75292587776333 0.9251427602193707
9.955786736020807 0.9413368575790133
10.174252275682704 0.9705659523944143
10.423927178153447 0.9867346073387238
10.72041612483745 0.9930952111720477
11.0481144343303 0.9863953751342798
11.469440832249676 0.9959490020919324
11.781534460338102 0.999040255554928
12.046814044213264 0.9825917340419521
12.421326397919376 0.9726055860236338
12.671001300390119 0.9822525018375081
12.93628088426528 0.9788474585854023
13.29518855656697 0.9851741391982818
13.607282184655396 0.9817436535308424
14.106631989596881 0.9782113982020699
14.403120936280885 0.9813111324701762
15.011703511053316 0.9842412506360609
15.41742522756827 0.98728161926839
15.869960988296487 0.9837748063549505


==> chapters/bridge/datas/g_of_r/chandler_ref/chandler_4.csv <==
3.9167750325097526 0.005488494374399799
3.9167750325097526 0.11635805959179102
3.932379713914174 0.259827839656245
3.963589076723017 0.3837239215242838
3.963589076723017 0.49785435630689223
3.9479843953185965 0.592428054503308
3.9791937581274386 0.7587154407191725
4.010403120936281 0.9119593486741677
3.994798439531859 1.045663481653192
4.010403120936281 1.1989158704132983
4.041612483745124 1.3586815174987283
4.057217165149545 1.4793252106066608
4.072821846553966 1.6032297732798104
4.072821846553966 1.7467080341493757
4.104031209362809 1.867343246452197
4.088426527958388 2.0075691185616558
4.291287386215864 1.8215893028778205
4.400520156046814 1.6976168937637817
4.572171651495449 1.583393170124951
4.69700910273082 1.4822383671623232
4.915474642392718 1.3614674619777243
5.05591677503251 1.2537824390795504
5.196358907672302 1.1200104596596374
5.399219765929779 0.9959871657149322
5.570871261378414 0.9241547464239275
5.726918075422628 0.8523308079380341
5.8673602080624185 0.7707327415615992
6.039011703511054 0.7347698874879858
6.241872561768531 0.7346596370215417
6.382314694408322 0.7671920054277157
6.491547464239272 0.8290891615310685
6.631989596879064 0.907273703850286
6.725617685305593 0.9691793407587499
6.819245773732119 1.0049980211454745
6.9908972691807545 1.0309916888109918
7.224967490247074 1.0406470854299774
7.365409622886867 1.0503533668796294
7.537061118335501 1.0502600780234075
7.739921976592978 1.0534106971221808
7.8803641092327705 1.0402908916153113
8.020806241872561 1.0076058687171374
8.20806241872562 0.9879388816644998
8.488946684005201 0.9943079663029348
8.738621586475944 0.9941722734211573
8.988296488946684 0.9809931022785101
9.237971391417426 0.9384661050489065
9.596879063719117 0.9089232204443947
9.955786736020807 0.9380759880137959
10.377113133940183 0.9769774410584051
10.689206762028608 0.9833295640866178
11.126137841352405 0.9928747102391593
11.485045513654097 1.0057231299824736
11.906371911573473 1.005494148244474
12.187256176853056 0.9759936676655177
12.624187256176853 0.9757562051224069
12.951885565669702 0.9788389777802913
13.466840052015606 0.9720373720811901
14.028608582574773 0.9782538022276255
14.356306892067622 0.9780757053202924
14.808842652795839 0.9843515011025052
15.433029908972692 0.9840122688980613
15.88556566970091 0.9837663255498394


==> chapters/bridge/datas/g_of_r/chandler_ref/chandler_6.csv <==
5.929778933680105 0.010916209645502661
5.929778933680105 0.11852490529767667
5.929778933680105 0.2196118618194154
5.945383615084525 0.29460338101430494
5.976592977893368 0.40871685418669124
5.976592977893368 0.48045598462147376
5.992197659297791 0.610882286425058
5.992197659297791 0.718490982077232
6.023407022106632 0.8326044552496188
6.039011703511054 0.9532481483575512
6.054616384915475 1.0575874936393965
6.085825747724318 1.1651792276813482
6.117035110533159 1.2695100921580826
6.070221066319897 1.3771442302255898
6.226267880364109 1.3835811613049136
6.319895968790638 1.347660711256856
6.585175552665799 1.3246904506134454
6.803641092327698 1.3050065019505854
6.8972691807542255 1.2462599649460062
7.068920676202861 1.187471023915871
7.209362808842654 1.128699044495958
7.365409622886867 1.0829620625318035
7.583875162548765 1.0437128964776394
7.7555266579974 0.9947065641431565
7.8803641092327705 0.9326821959631373
8.020806241872561 0.8804319556736591
8.176853055916775 0.8444775824051567
8.426527958387517 0.8378201503929443
8.644993498049416 0.8931362017300846
8.879063719115736 0.9549655113925486
9.097529258777634 0.9939772149036019
9.347204161248374 1.0199284785435636
9.62808842652796 1.0262975631819986
9.799739921976593 1.022943404760559
10.018205461638491 1.016302934358569
10.283485045513654 0.9965935432803759
10.626788036410924 0.97358087861141
10.923276983094928 0.963637134618647
11.282184655396618 0.9764855543619613
11.594278283485046 1.0024028947814785
11.76592977893368 1.0218748233165607
12.031209362808843 1.0021654322383677
12.296488946684006 0.9726734324645225
12.48374512353706 0.9693107932379719
12.81144343302991 0.9821761745915083
13.061118335500652 0.9722578730140787
13.29518855656697 0.9590871826765426
13.591677503250974 0.9621869169446493
13.825747724317296 0.9653205744332003
14.23146944083225 0.9748826821959637
14.637191157347203 0.9779230508282926
15.214564369310793 0.9873918697348343
15.604681404421324 0.9871798496070567
15.854356306892068 0.9837832871600616


==> chapters/bridge/datas/g_of_r/chandler_ref/chandler_8.csv <==
7.8803641092327705 0.006595239441397727
7.927178153446032 0.06526544919997779
7.942782834850455 0.15982218578617102
7.958387516254877 0.2348137049810597
7.942782834850455 0.31308305535138814
7.958387516254877 0.3652484875897555
7.973992197659298 0.4728487024368184
8.00520156046814 0.5608752190874657
8.00520156046814 0.6521795669135533
8.036410923276984 0.7271626053033307
8.052015604681404 0.8478062984112631
8.067620286085827 0.9651891219539781
8.067620286085827 1.0532326002148478
8.098829648894668 1.1347373777350602
8.098829648894668 1.1934330299089735
8.23927178153446 1.2357480070107993
8.457737321196358 1.2649771018262004
8.7074122236671 1.2681022785096403
8.894668400520155 1.2158265958048289
8.988296488946684 1.1994713631480753
9.17555266579974 1.1569782891389162
9.331599479843954 1.0949369593486746
9.472041612483746 1.0394258494939792
9.550065019505853 0.9806877932945106
9.706111833550066 0.9219073330694865
9.908972691807543 0.8826666478204335
10.143042912873863 0.8629742183524629
10.392717815344604 0.8497950472098157
10.57997399219766 0.8725193645050044
10.70481144343303 0.9278863006728113
10.8296488946684 0.9734706281449657
11.079323797139141 1.0026827613501448
11.344603381014306 1.0155820659241257
11.672301690507153 1.0154039690167926
11.85955786736021 1.0055195906598073
12.093628088426529 0.9760445524961843
12.390117035110535 0.9726225476338559
12.592977893368012 0.975773166732629
12.84265279583875 0.9854200825465036
13.107932379713915 0.9689715610335279
13.310793237971392 0.9525569627409967
13.576072821846555 0.9719780064454124
13.919375812743823 0.9750522982981857
14.32509752925878 0.9813535364957318
14.668400520156048 0.9811669587832876
14.94928478543563 0.9842751738565052
15.339401820546165 0.9873240232939455
15.604681404421324 0.9904407191722739
15.947984395318596 0.9869932718946126


==> chapters/bridge/datas/g_of_r/data_HNC/g_100_2.csv <==
0.000000e+00 4.615375e-08
5.000000e-02 4.632460e-08
1.000000e-01 4.632789e-08
1.500000e-01 4.622916e-08
2.000000e-01 4.632874e-08
2.500000e-01 4.630357e-08
3.000000e-01 4.631526e-08
3.500000e-01 4.639423e-08
4.000000e-01 4.646306e-08
4.500000e-01 4.649536e-08
5.000000e-01 4.657411e-08
5.500000e-01 4.663718e-08
6.000000e-01 4.663807e-08
6.500000e-01 4.667576e-08
7.000000e-01 4.669210e-08
7.500000e-01 4.666787e-08
8.000000e-01 4.665769e-08
8.500000e-01 4.664932e-08
9.000000e-01 4.661054e-08
9.500000e-01 4.657975e-08
1.000000e+00 4.655738e-08
1.050000e+00 4.651906e-08
1.100000e+00 4.646725e-08
1.150000e+00 4.643795e-08
1.200000e+00 4.639534e-08
1.250000e+00 4.633948e-08
1.300000e+00 4.630824e-08
1.350000e+00 4.627348e-08
1.400000e+00 4.622048e-08
1.450000e+00 4.618691e-08
1.500000e+00 4.615480e-08
1.550000e+00 4.611479e-08
1.600000e+00 4.607982e-08
1.650000e+00 4.605748e-08
1.700000e+00 4.602660e-08
1.750000e+00 4.600182e-08
1.800000e+00 4.599004e-08
1.850000e+00 4.597234e-08
1.900000e+00 4.596186e-08
1.950000e+00 4.595101e-08
2.000000e+00 4.594893e-08
2.050000e+00 4.594899e-08
2.100000e+00 4.595225e-08
2.150000e+00 4.596315e-08
2.200000e+00 4.597699e-08
2.250000e+00 4.598510e-08
2.300000e+00 4.600624e-08
2.350000e+00 4.602583e-08
2.400000e+00 4.604249e-08
2.450000e+00 4.606835e-08
2.500000e+00 4.609501e-08
2.550000e+00 4.611538e-08
2.600000e+00 4.614275e-08
2.650000e+00 4.617123e-08
2.700000e+00 4.619216e-08
2.750000e+00 4.621540e-08
2.800000e+00 4.624348e-08
2.850000e+00 4.626341e-08
2.900000e+00 4.628280e-08
2.950000e+00 4.630400e-08
3.000000e+00 4.631783e-08
3.050000e+00 4.632722e-08
3.100000e+00 4.634124e-08
3.150000e+00 4.635293e-08
3.200000e+00 4.635795e-08
3.250000e+00 4.636873e-08
3.300000e+00 4.637770e-08
3.350000e+00 4.638139e-08
3.400000e+00 4.638480e-08
3.450000e+00 4.639278e-08
3.500000e+00 4.639846e-08
3.550000e+00 4.640190e-08
3.600000e+00 4.640976e-08
3.650000e+00 4.641618e-08
3.700000e+00 4.641867e-08
3.750000e+00 4.642148e-08
3.800000e+00 4.642906e-08
3.850000e+00 4.642923e-08
3.900000e+00 4.643225e-08
3.950000e+00 4.643646e-08
4.000000e+00 4.643859e-08
4.050000e+00 4.643736e-08
4.100000e+00 4.643930e-08
4.150000e+00 4.643866e-08
4.200000e+00 4.643532e-08
4.250000e+00 4.643509e-08
4.300000e+00 4.643352e-08
4.350000e+00 4.642544e-08
4.400000e+00 4.642185e-08
4.450000e+00 4.641705e-08
4.500000e+00 4.640691e-08
4.550000e+00 4.639682e-08
4.600000e+00 4.639280e-08
4.650000e+00 4.637790e-08
4.700000e+00 4.636754e-08
4.750000e+00 4.635984e-08
4.800000e+00 4.634653e-08
4.850000e+00 4.633149e-08
4.900000e+00 4.632341e-08
4.950000e+00 4.631204e-08
5.000000e+00 4.629857e-08
5.050000e+00 4.629435e-08
5.100000e+00 4.628445e-08
5.150000e+00 4.627550e-08
5.200000e+00 4.626384e-08
5.250000e+00 4.625395e-08
5.300000e+00 4.624139e-08
5.350000e+00 4.622604e-08
5.400000e+00 4.621683e-08
5.450000e+00 4.620366e-08
5.500000e+00 4.618957e-08
5.550000e+00 4.617880e-08
5.600000e+00 4.616802e-08
5.650000e+00 4.615610e-08
5.700000e+00 4.614964e-08
5.750000e+00 4.614243e-08
5.800000e+00 4.613419e-08
5.850000e+00 4.612991e-08
5.900000e+00 4.612594e-08
5.950000e+00 4.611940e-08
6.000000e+00 4.611729e-08
6.050000e+00 4.611379e-08
6.100000e+00 4.611154e-08
6.150000e+00 4.611084e-08
6.200000e+00 4.611102e-08
6.250000e+00 4.611214e-08
6.300000e+00 4.611280e-08
6.350000e+00 4.611432e-08
6.400000e+00 4.612189e-08
6.450000e+00 4.612461e-08
6.500000e+00 4.612868e-08
6.550000e+00 4.613800e-08
6.600000e+00 4.614309e-08
6.650000e+00 4.615128e-08
6.700000e+00 4.616083e-08
6.750000e+00 4.616858e-08
6.800000e+00 4.617745e-08
6.850000e+00 4.618865e-08
6.900000e+00 4.619771e-08
6.950000e+00 4.620653e-08
7.000000e+00 4.621526e-08
7.050000e+00 4.622571e-08
7.100000e+00 4.623580e-08
7.150000e+00 4.624341e-08
7.200000e+00 4.625334e-08
7.250000e+00 4.626050e-08
7.300000e+00 4.626671e-08
7.350000e+00 4.627490e-08
7.400000e+00 4.628101e-08
7.450000e+00 4.628546e-08
7.500000e+00 4.629093e-08
7.550000e+00 4.629559e-08
7.600000e+00 4.629859e-08
7.650000e+00 4.630132e-08
7.700000e+00 4.630444e-08
7.750000e+00 4.630649e-08
7.800000e+00 4.630885e-08
7.850000e+00 4.631072e-08
7.900000e+00 4.631245e-08
7.950000e+00 4.631365e-08
8.000000e+00 4.631516e-08
8.050000e+00 4.631722e-08
8.100000e+00 4.631793e-08
8.150000e+00 4.631947e-08
8.200000e+00 4.632257e-08
8.250000e+00 4.632225e-08
8.300000e+00 4.632370e-08
8.350000e+00 4.632762e-08
8.400000e+00 4.632741e-08
8.450000e+00 4.632943e-08
8.500000e+00 4.633378e-08
8.550000e+00 4.633624e-08
8.600000e+00 4.633769e-08
8.650000e+00 4.634249e-08
8.700000e+00 4.634571e-08
8.750000e+00 4.634868e-08
8.800000e+00 4.635316e-08
8.850000e+00 4.635798e-08
8.900000e+00 4.636150e-08
8.950000e+00 4.636543e-08
9.000000e+00 4.637021e-08
9.050000e+00 4.637288e-08
9.100000e+00 4.637636e-08
9.150000e+00 4.638060e-08
9.200000e+00 4.638337e-08
9.250000e+00 4.638620e-08
9.300000e+00 4.638969e-08
9.350000e+00 4.639138e-08
9.400000e+00 4.639202e-08
9.450000e+00 4.639315e-08
9.500000e+00 4.639449e-08
9.550000e+00 4.639511e-08
9.600000e+00 4.639609e-08
9.650000e+00 4.639756e-08
9.700000e+00 4.639704e-08
9.750000e+00 4.639666e-08
9.800000e+00 4.639699e-08
9.850000e+00 4.639599e-08
9.900000e+00 4.639447e-08
9.950000e+00 4.639586e-08
1.000000e+01 4.639559e-08
1.005000e+01 4.639487e-08
1.010000e+01 4.639594e-08
1.015000e+01 4.639628e-08
1.020000e+01 4.639524e-08
1.025000e+01 4.639632e-08
1.030000e+01 4.639780e-08
1.035000e+01 4.639926e-08
1.040000e+01 4.640004e-08
1.045000e+01 4.640247e-08
1.050000e+01 4.640354e-08
1.055000e+01 4.640449e-08
1.060000e+01 4.640708e-08
1.065000e+01 4.640878e-08
1.070000e+01 4.641037e-08
1.075000e+01 4.641290e-08
1.080000e+01 4.641496e-08
1.085000e+01 4.641690e-08
1.090000e+01 4.641878e-08
1.095000e+01 4.642069e-08
1.100000e+01 4.642236e-08
1.105000e+01 4.642441e-08
1.110000e+01 4.642704e-08
1.115000e+01 4.642838e-08
1.120000e+01 4.643045e-08
1.125000e+01 4.643192e-08
1.130000e+01 4.643417e-08
1.135000e+01 4.643575e-08
1.140000e+01 4.643655e-08
1.145000e+01 4.643891e-08
1.150000e+01 4.643971e-08
1.155000e+01 4.643999e-08
1.160000e+01 4.644124e-08
1.165000e+01 4.644064e-08
1.170000e+01 4.644126e-08
1.175000e+01 4.644218e-08
1.180000e+01 4.644216e-08
1.185000e+01 4.644258e-08
1.190000e+01 4.644271e-08
1.195000e+01 4.644360e-08
1.200000e+01 4.644351e-08
1.205000e+01 4.644475e-08
1.210000e+01 4.644576e-08
1.215000e+01 4.644728e-08
1.220000e+01 4.644780e-08
1.225000e+01 4.644980e-08
1.230000e+01 4.645099e-08
1.235000e+01 4.645266e-08
1.240000e+01 4.645414e-08
1.245000e+01 4.645711e-08
1.250000e+01 4.645796e-08
1.255000e+01 4.646012e-08
1.260000e+01 4.646209e-08
1.265000e+01 4.646387e-08
1.270000e+01 4.646581e-08
1.275000e+01 4.646794e-08
1.280000e+01 4.646962e-08
1.285000e+01 4.647162e-08
1.290000e+01 4.647382e-08
1.295000e+01 4.647582e-08
1.300000e+01 4.647774e-08
1.305000e+01 4.647995e-08
1.310000e+01 4.648198e-08
1.315000e+01 4.648348e-08
1.320000e+01 4.648579e-08
1.325000e+01 4.648874e-08
1.330000e+01 4.649043e-08
1.335000e+01 4.649262e-08
1.340000e+01 4.649554e-08
1.345000e+01 4.649646e-08
1.350000e+01 4.649842e-08
1.355000e+01 4.650068e-08
1.360000e+01 4.650199e-08
1.365000e+01 4.650278e-08
1.370000e+01 4.650409e-08
1.375000e+01 4.650518e-08
1.380000e+01 4.650526e-08
1.385000e+01 4.650560e-08
1.390000e+01 4.650568e-08
1.395000e+01 4.650475e-08
1.400000e+01 4.650459e-08
1.405000e+01 4.650480e-08
1.410000e+01 4.650399e-08
1.415000e+01 4.650456e-08
1.420000e+01 4.650475e-08
1.425000e+01 4.650423e-08
1.430000e+01 4.650424e-08
1.435000e+01 4.650466e-08
1.440000e+01 4.650527e-08
1.445000e+01 4.650562e-08
1.450000e+01 4.650691e-08
1.455000e+01 4.650812e-08
1.460000e+01 4.650906e-08
1.465000e+01 4.651030e-08
1.470000e+01 4.651175e-08
1.475000e+01 4.651191e-08
1.480000e+01 4.651341e-08
1.485000e+01 4.651487e-08
1.490000e+01 4.651559e-08
1.495000e+01 4.651775e-08
1.500000e+01 4.651892e-08
1.505000e+01 4.652026e-08
1.510000e+01 4.652142e-08
1.515000e+01 4.652231e-08
1.520000e+01 4.652378e-08
1.525000e+01 4.652471e-08
1.530000e+01 4.652599e-08
1.535000e+01 4.652723e-08
1.540000e+01 4.652774e-08
1.545000e+01 4.652840e-08
1.550000e+01 4.652881e-08
1.555000e+01 4.652905e-08
1.560000e+01 4.652923e-08
1.565000e+01 4.652928e-08
1.570000e+01 4.652912e-08
1.575000e+01 4.652877e-08
1.580000e+01 4.652835e-08
1.585000e+01 4.652787e-08
1.590000e+01 4.652714e-08
1.595000e+01 4.652699e-08
1.600000e+01 4.652642e-08
1.605000e+01 4.652544e-08
1.610000e+01 4.652494e-08
1.615000e+01 4.652371e-08
1.620000e+01 4.652343e-08
1.625000e+01 4.652328e-08
1.630000e+01 4.652264e-08
1.635000e+01 4.652282e-08
1.640000e+01 4.652265e-08
1.645000e+01 4.652228e-08
1.650000e+01 4.652185e-08
1.655000e+01 4.652204e-08
1.660000e+01 4.652122e-08
1.665000e+01 4.652183e-08
1.670000e+01 4.652188e-08
1.675000e+01 4.652183e-08
1.680000e+01 4.652190e-08
1.685000e+01 4.652241e-08
1.690000e+01 4.652191e-08
1.695000e+01 4.652200e-08
1.700000e+01 4.652209e-08
1.705000e+01 4.652154e-08
1.710000e+01 4.652162e-08
1.715000e+01 4.652119e-08
1.720000e+01 4.652036e-08
1.725000e+01 4.651924e-08
1.730000e+01 4.651833e-08
1.735000e+01 4.651757e-08
1.740000e+01 4.651633e-08
1.745000e+01 4.651624e-08
1.750000e+01 4.651529e-08
1.755000e+01 4.651466e-08
1.760000e+01 4.651411e-08
1.765000e+01 4.651365e-08
1.770000e+01 4.651292e-08
1.775000e+01 4.651312e-08
1.780000e+01 4.651309e-08
1.785000e+01 4.651320e-08
1.790000e+01 4.651383e-08
1.795000e+01 4.651424e-08
1.800000e+01 4.651485e-08
1.805000e+01 4.651506e-08
1.810000e+01 4.651601e-08
1.815000e+01 4.651671e-08
1.820000e+01 4.651767e-08
1.825000e+01 4.651903e-08
1.830000e+01 4.651978e-08
1.835000e+01 4.652055e-08
1.840000e+01 4.652135e-08
1.845000e+01 4.652199e-08
1.850000e+01 4.652278e-08
1.855000e+01 4.652325e-08
1.860000e+01 4.652407e-08
1.865000e+01 4.652425e-08
1.870000e+01 4.652450e-08
1.875000e+01 4.652484e-08
1.880000e+01 4.652484e-08
1.885000e+01 4.652468e-08
1.890000e+01 4.652519e-08
1.895000e+01 4.652453e-08
1.900000e+01 4.652441e-08
1.905000e+01 4.652472e-08
1.910000e+01 4.652397e-08
1.915000e+01 4.652401e-08
1.920000e+01 4.652365e-08
1.925000e+01 4.652315e-08
1.930000e+01 4.652265e-08
1.935000e+01 4.652227e-08
1.940000e+01 4.652149e-08
1.945000e+01 4.652069e-08
1.950000e+01 4.651963e-08
1.955000e+01 4.651905e-08
1.960000e+01 4.651797e-08
1.965000e+01 4.651749e-08
1.970000e+01 4.651692e-08
1.975000e+01 4.651624e-08
1.980000e+01 4.651634e-08
1.985000e+01 4.651637e-08
1.990000e+01 4.651651e-08
1.995000e+01 4.651720e-08
2.000000e+01 4.651752e-08
2.005000e+01 4.651874e-08
2.010000e+01 4.651901e-08
2.015000e+01 4.652013e-08
2.020000e+01 4.652139e-08
2.025000e+01 4.652221e-08
2.030000e+01 4.652344e-08
2.035000e+01 4.652461e-08
2.040000e+01 4.652551e-08
2.045000e+01 4.652645e-08
2.050000e+01 4.652765e-08
2.055000e+01 4.652862e-08
2.060000e+01 4.652980e-08
2.065000e+01 4.653081e-08
2.070000e+01 4.653179e-08
2.075000e+01 4.653256e-08
2.080000e+01 4.653340e-08
2.085000e+01 4.653440e-08
2.090000e+01 4.653488e-08
2.095000e+01 4.653593e-08
2.100000e+01 4.653614e-08
2.105000e+01 4.653676e-08
2.110000e+01 4.653718e-08
2.115000e+01 4.653715e-08
2.120000e+01 4.653729e-08
2.125000e+01 4.653718e-08
2.130000e+01 4.653695e-08
2.135000e+01 4.653660e-08
2.140000e+01 4.653603e-08
2.145000e+01 4.653526e-08
2.150000e+01 4.653478e-08
2.155000e+01 4.653366e-08
2.160000e+01 4.653288e-08
2.165000e+01 4.653148e-08
2.170000e+01 4.653053e-08
2.175000e+01 4.652937e-08
2.180000e+01 4.652812e-08
2.185000e+01 4.652753e-08
2.190000e+01 4.652631e-08
2.195000e+01 4.652570e-08
2.200000e+01 4.652527e-08
2.205000e+01 4.652453e-08
2.210000e+01 4.652384e-08
2.215000e+01 4.652340e-08
2.220000e+01 4.652269e-08
2.225000e+01 4.652214e-08
2.230000e+01 4.652229e-08
2.235000e+01 4.652228e-08
2.240000e+01 4.652248e-08
2.245000e+01 4.652281e-08
2.250000e+01 4.652282e-08
2.255000e+01 4.652267e-08
2.260000e+01 4.652277e-08
2.265000e+01 4.652273e-08
2.270000e+01 4.652274e-08
2.275000e+01 4.652281e-08
2.280000e+01 4.652255e-08
2.285000e+01 4.652255e-08
2.290000e+01 4.652213e-08
2.295000e+01 4.652140e-08
2.300000e+01 4.652103e-08
2.305000e+01 4.651997e-08
2.310000e+01 4.651966e-08
2.315000e+01 4.651918e-08
2.320000e+01 4.651847e-08
2.325000e+01 4.651820e-08
2.330000e+01 4.651710e-08
2.335000e+01 4.651628e-08
2.340000e+01 4.651544e-08
2.345000e+01 4.651464e-08
2.350000e+01 4.651416e-08
2.355000e+01 4.651373e-08
2.360000e+01 4.651286e-08
2.365000e+01 4.651257e-08
2.370000e+01 4.651145e-08
2.375000e+01 4.651122e-08
2.380000e+01 4.651090e-08
2.385000e+01 4.651046e-08
2.390000e+01 4.651024e-08
2.395000e+01 4.650997e-08
2.400000e+01 4.650939e-08
2.405000e+01 4.650935e-08
2.410000e+01 4.650902e-08
2.415000e+01 4.650888e-08
2.420000e+01 4.650862e-08
2.425000e+01 4.650853e-08
2.430000e+01 4.650790e-08
2.435000e+01 4.650738e-08
2.440000e+01 4.650689e-08
2.445000e+01 4.650650e-08
2.450000e+01 4.650570e-08
2.455000e+01 4.650550e-08
2.460000e+01 4.650495e-08
2.465000e+01 4.650416e-08
2.470000e+01 4.650355e-08
2.475000e+01 4.650308e-08
2.480000e+01 4.650196e-08
2.485000e+01 4.650159e-08
2.490000e+01 4.650123e-08
2.495000e+01 4.650006e-08
2.500000e+01 4.649946e-08
2.505000e+01 4.649867e-08
2.510000e+01 4.649752e-08
2.515000e+01 4.649665e-08
2.520000e+01 4.649576e-08
2.525000e+01 4.649466e-08
2.530000e+01 4.649416e-08
2.535000e+01 4.649380e-08
2.540000e+01 4.649329e-08
2.545000e+01 4.649311e-08
2.550000e+01 4.649312e-08
2.555000e+01 4.649315e-08
2.560000e+01 4.649337e-08
2.565000e+01 4.649357e-08
2.570000e+01 4.649429e-08
2.575000e+01 4.649463e-08
2.580000e+01 4.649526e-08
2.585000e+01 4.649591e-08
2.590000e+01 4.649635e-08
2.595000e+01 4.649673e-08
2.600000e+01 4.649716e-08
2.605000e+01 4.649763e-08
2.610000e+01 4.649797e-08
2.615000e+01 4.649825e-08
2.620000e+01 4.649839e-08
2.625000e+01 4.649860e-08
2.630000e+01 4.649836e-08
2.635000e+01 4.649865e-08
2.640000e+01 4.649863e-08
2.645000e+01 4.649845e-08
2.650000e+01 4.649864e-08
2.655000e+01 4.649859e-08
2.660000e+01 4.649797e-08
2.665000e+01 4.649809e-08
2.670000e+01 4.649777e-08
2.675000e+01 4.649736e-08
2.680000e+01 4.649747e-08
2.685000e+01 4.649721e-08
2.690000e+01 4.649692e-08
2.695000e+01 4.649691e-08
2.700000e+01 4.649657e-08
2.705000e+01 4.649622e-08
2.710000e+01 4.649585e-08
2.715000e+01 4.649546e-08
2.720000e+01 4.649502e-08
2.725000e+01 4.649469e-08
2.730000e+01 4.649428e-08
2.735000e+01 4.649405e-08
2.740000e+01 4.649394e-08
2.745000e+01 4.649349e-08
2.750000e+01 4.649345e-08
2.755000e+01 4.649294e-08
2.760000e+01 4.649275e-08
2.765000e+01 4.649278e-08
2.770000e+01 4.649248e-08
2.775000e+01 4.649251e-08
2.780000e+01 4.649221e-08
2.785000e+01 4.649202e-08
2.790000e+01 4.649196e-08
2.795000e+01 4.649165e-08
2.800000e+01 4.649162e-08
2.805000e+01 4.649179e-08
2.810000e+01 4.649133e-08
2.815000e+01 4.649138e-08
2.820000e+01 4.649113e-08
2.825000e+01 4.649027e-08
2.830000e+01 4.649025e-08
2.835000e+01 4.648972e-08
2.840000e+01 4.648896e-08
2.845000e+01 4.648863e-08
2.850000e+01 4.648820e-08
2.855000e+01 4.648680e-08
2.860000e+01 4.648646e-08
2.865000e+01 4.648566e-08
2.870000e+01 4.648456e-08
2.875000e+01 4.648401e-08
2.880000e+01 4.648333e-08
2.885000e+01 4.648239e-08
2.890000e+01 4.648163e-08
2.895000e+01 4.648085e-08
2.900000e+01 4.647981e-08
2.905000e+01 4.647901e-08
2.910000e+01 4.647827e-08
2.915000e+01 4.647742e-08
2.920000e+01 4.647642e-08
2.925000e+01 4.647568e-08
2.930000e+01 4.647486e-08
2.935000e+01 4.647397e-08
2.940000e+01 4.647355e-08
2.945000e+01 4.647288e-08
2.950000e+01 4.647206e-08
2.955000e+01 4.647194e-08
2.960000e+01 4.647125e-08
2.965000e+01 4.647098e-08
2.970000e+01 4.647061e-08
2.975000e+01 4.647025e-08
2.980000e+01 4.646995e-08
2.985000e+01 4.646979e-08
2.990000e+01 4.646949e-08
2.995000e+01 4.646911e-08
3.000000e+01 4.646876e-08
3.005000e+01 4.646804e-08
3.010000e+01 4.646767e-08
3.015000e+01 4.646712e-08
3.020000e+01 4.646664e-08
3.025000e+01 4.646623e-08
3.030000e+01 4.646590e-08
3.035000e+01 4.646502e-08
3.040000e+01 4.646448e-08
3.045000e+01 4.646359e-08
3.050000e+01 4.646236e-08
3.055000e+01 4.646183e-08
3.060000e+01 4.646081e-08
3.065000e+01 4.645951e-08
3.070000e+01 4.645830e-08
3.075000e+01 4.645693e-08
3.080000e+01 4.645521e-08
3.085000e+01 4.645376e-08
3.090000e+01 4.645257e-08
3.095000e+01 4.645094e-08
3.100000e+01 4.644981e-08
3.105000e+01 4.644896e-08
3.110000e+01 4.644756e-08
3.115000e+01 4.644675e-08
3.120000e+01 4.644598e-08
3.125000e+01 4.644511e-08
3.130000e+01 4.644434e-08
3.135000e+01 4.644430e-08
3.140000e+01 4.644385e-08
3.145000e+01 4.644352e-08
3.150000e+01 4.644348e-08
3.155000e+01 4.644318e-08
3.160000e+01 4.644320e-08
3.165000e+01 4.644298e-08
3.170000e+01 4.644330e-08
3.175000e+01 4.644324e-08
3.180000e+01 4.644318e-08
3.185000e+01 4.644337e-08
3.190000e+01 4.644355e-08
3.195000e+01 4.644341e-08
3.200000e+01 4.644363e-08
3.205000e+01 4.644380e-08
3.210000e+01 4.644376e-08
3.215000e+01 4.644367e-08
3.220000e+01 4.644376e-08
3.225000e+01 4.644346e-08
3.230000e+01 4.644342e-08
3.235000e+01 4.644342e-08
3.240000e+01 4.644347e-08
3.245000e+01 4.644324e-08
3.250000e+01 4.644337e-08
3.255000e+01 4.644324e-08
3.260000e+01 4.644279e-08
3.265000e+01 4.644257e-08
3.270000e+01 4.644249e-08
3.275000e+01 4.644185e-08
3.280000e+01 4.644170e-08
3.285000e+01 4.644139e-08
3.290000e+01 4.644098e-08
3.295000e+01 4.644065e-08
3.300000e+01 4.644046e-08
3.305000e+01 4.644003e-08
3.310000e+01 4.643961e-08
3.315000e+01 4.643942e-08
3.320000e+01 4.643918e-08
3.325000e+01 4.643889e-08
3.330000e+01 4.643860e-08
3.335000e+01 4.643836e-08
3.340000e+01 4.643803e-08
3.345000e+01 4.643768e-08
3.350000e+01 4.643736e-08
3.355000e+01 4.643732e-08
3.360000e+01 4.643664e-08
3.365000e+01 4.643652e-08
3.370000e+01 4.643638e-08
3.375000e+01 4.643555e-08
3.380000e+01 4.643530e-08
3.385000e+01 4.643496e-08
3.390000e+01 4.643408e-08
3.395000e+01 4.643348e-08
3.400000e+01 4.643315e-08
3.405000e+01 4.643231e-08
3.410000e+01 4.643209e-08
3.415000e+01 4.643146e-08
3.420000e+01 4.643072e-08
3.425000e+01 4.643025e-08
3.430000e+01 4.642960e-08
3.435000e+01 4.642931e-08
3.440000e+01 4.642884e-08
3.445000e+01 4.642851e-08
3.450000e+01 4.642875e-08
3.455000e+01 4.642814e-08
3.460000e+01 4.642794e-08
3.465000e+01 4.642824e-08
3.470000e+01 4.642760e-08
3.475000e+01 4.642757e-08
3.480000e+01 4.642756e-08
3.485000e+01 4.642721e-08
3.490000e+01 4.642699e-08
3.495000e+01 4.642704e-08
3.500000e+01 4.642681e-08
3.505000e+01 4.642638e-08
3.510000e+01 4.642628e-08
3.515000e+01 4.642626e-08
3.520000e+01 4.642576e-08
3.525000e+01 4.642578e-08
3.530000e+01 4.642526e-08
3.535000e+01 4.642487e-08
3.540000e+01 4.642446e-08
3.545000e+01 4.642423e-08
3.550000e+01 4.642367e-08
3.555000e+01 4.642289e-08
3.560000e+01 4.642255e-08
3.565000e+01 4.642161e-08
3.570000e+01 4.642060e-08
3.575000e+01 4.641993e-08
3.580000e+01 4.641894e-08
3.585000e+01 4.641796e-08
3.590000e+01 4.641748e-08
3.595000e+01 4.641665e-08
3.600000e+01 4.641552e-08
3.605000e+01 4.641465e-08
3.610000e+01 4.641372e-08
3.615000e+01 4.641243e-08
3.620000e+01 4.641142e-08
3.625000e+01 4.641043e-08
3.630000e+01 4.640932e-08
3.635000e+01 4.640813e-08
3.640000e+01 4.640698e-08
3.645000e+01 4.640586e-08
3.650000e+01 4.640444e-08
3.655000e+01 4.640333e-08
3.660000e+01 4.640246e-08
3.665000e+01 4.640121e-08
3.670000e+01 4.640049e-08
3.675000e+01 4.639952e-08
3.680000e+01 4.639866e-08
3.685000e+01 4.639786e-08
3.690000e+01 4.639731e-08
3.695000e+01 4.639678e-08
3.700000e+01 4.639635e-08
3.705000e+01 4.639600e-08
3.710000e+01 4.639569e-08
3.715000e+01 4.639534e-08
3.720000e+01 4.639518e-08
3.725000e+01 4.639473e-08
3.730000e+01 4.639478e-08
3.735000e+01 4.639456e-08
3.740000e+01 4.639484e-08
3.745000e+01 4.639476e-08
3.750000e+01 4.639460e-08
3.755000e+01 4.639462e-08
3.760000e+01 4.639466e-08
3.765000e+01 4.639440e-08
3.770000e+01 4.639447e-08
3.775000e+01 4.639453e-08
3.780000e+01 4.639421e-08
3.785000e+01 4.639415e-08
3.790000e+01 4.639420e-08
3.795000e+01 4.639380e-08
3.800000e+01 4.639347e-08
3.805000e+01 4.639345e-08
3.810000e+01 4.639317e-08
3.815000e+01 4.639249e-08
3.820000e+01 4.639251e-08
3.825000e+01 4.639184e-08
3.830000e+01 4.639122e-08
3.835000e+01 4.639074e-08
3.840000e+01 4.639022e-08
3.845000e+01 4.638951e-08
3.850000e+01 4.638900e-08
3.855000e+01 4.638878e-08
3.860000e+01 4.638794e-08
3.865000e+01 4.638721e-08
3.870000e+01 4.638693e-08
3.875000e+01 4.638654e-08
3.880000e+01 4.638589e-08
3.885000e+01 4.638588e-08
3.890000e+01 4.638555e-08
3.895000e+01 4.638513e-08
3.900000e+01 4.638518e-08
3.905000e+01 4.638500e-08
3.910000e+01 4.638490e-08
3.915000e+01 4.638498e-08
3.920000e+01 4.638517e-08
3.925000e+01 4.638498e-08
3.930000e+01 4.638499e-08
3.935000e+01 4.638533e-08
3.940000e+01 4.638533e-08
3.945000e+01 4.638531e-08
3.950000e+01 4.638537e-08
3.955000e+01 4.638538e-08
3.960000e+01 4.638519e-08
3.965000e+01 4.638527e-08
3.970000e+01 4.638546e-08
3.975000e+01 4.638480e-08
3.980000e+01 4.638480e-08
3.985000e+01 4.638495e-08
3.990000e+01 4.638450e-08
3.995000e+01 4.638432e-08
4.000000e+01 4.638465e-08
4.005000e+01 4.638414e-08
4.010000e+01 4.638417e-08
4.015000e+01 4.638428e-08
4.020000e+01 4.638402e-08
4.025000e+01 4.638401e-08
4.030000e+01 4.638399e-08
4.035000e+01 4.638402e-08
4.040000e+01 4.638400e-08
4.045000e+01 4.638394e-08
4.050000e+01 4.638382e-08
4.055000e+01 4.638388e-08
4.060000e+01 4.638354e-08
4.065000e+01 4.638371e-08
4.070000e+01 4.638367e-08
4.075000e+01 4.638349e-08
4.080000e+01 4.638379e-08
4.085000e+01 4.638376e-08
4.090000e+01 4.638352e-08
4.095000e+01 4.638371e-08
4.100000e+01 4.638353e-08
4.105000e+01 4.638337e-08
4.110000e+01 4.638318e-08
4.115000e+01 4.638310e-08
4.120000e+01 4.638276e-08
4.125000e+01 4.638226e-08
4.130000e+01 4.638199e-08
4.135000e+01 4.638144e-08
4.140000e+01 4.638100e-08
4.145000e+01 4.638047e-08
4.150000e+01 4.638032e-08
4.155000e+01 4.637962e-08
4.160000e+01 4.637937e-08
4.165000e+01 4.637895e-08
4.170000e+01 4.637826e-08
4.175000e+01 4.637754e-08
4.180000e+01 4.637729e-08
4.185000e+01 4.637650e-08
4.190000e+01 4.637601e-08
4.195000e+01 4.637564e-08
4.200000e+01 4.637495e-08
4.205000e+01 4.637444e-08
4.210000e+01 4.637385e-08
4.215000e+01 4.637325e-08
4.220000e+01 4.637256e-08
4.225000e+01 4.637217e-08
4.230000e+01 4.637166e-08
4.235000e+01 4.637129e-08
4.240000e+01 4.637073e-08
4.245000e+01 4.637023e-08
4.250000e+01 4.636980e-08
4.255000e+01 4.636915e-08
4.260000e+01 4.636879e-08
4.265000e+01 4.636850e-08
4.270000e+01 4.636799e-08
4.275000e+01 4.636761e-08
4.280000e+01 4.636731e-08
4.285000e+01 4.636662e-08
4.290000e+01 4.636628e-08
4.295000e+01 4.636607e-08
4.300000e+01 4.636541e-08
4.305000e+01 4.636518e-08
4.310000e+01 4.636483e-08
4.315000e+01 4.636448e-08
4.320000e+01 4.636413e-08
4.325000e+01 4.636382e-08
4.330000e+01 4.636368e-08
4.335000e+01 4.636315e-08
4.340000e+01 4.636305e-08
4.345000e+01 4.636295e-08
4.350000e+01 4.636257e-08
4.355000e+01 4.636240e-08
4.360000e+01 4.636262e-08
4.365000e+01 4.636222e-08
4.370000e+01 4.636218e-08
4.375000e+01 4.636228e-08
4.380000e+01 4.636225e-08
4.385000e+01 4.636205e-08
4.390000e+01 4.636209e-08
4.395000e+01 4.636197e-08
4.400000e+01 4.636161e-08
4.405000e+01 4.636179e-08
4.410000e+01 4.636167e-08
4.415000e+01 4.636127e-08
4.420000e+01 4.636150e-08
4.425000e+01 4.636115e-08
4.430000e+01 4.636099e-08
4.435000e+01 4.636069e-08
4.440000e+01 4.636049e-08
4.445000e+01 4.636039e-08
4.450000e+01 4.636016e-08
4.455000e+01 4.636028e-08
4.460000e+01 4.636016e-08
4.465000e+01 4.635981e-08
4.470000e+01 4.635981e-08
4.475000e+01 4.635976e-08
4.480000e+01 4.635937e-08
4.485000e+01 4.635952e-08
4.490000e+01 4.635973e-08
4.495000e+01 4.635951e-08
4.500000e+01 4.635961e-08
4.505000e+01 4.635970e-08
4.510000e+01 4.635951e-08
4.515000e+01 4.635955e-08
4.520000e+01 4.635979e-08
4.525000e+01 4.635977e-08
4.530000e+01 4.635980e-08
4.535000e+01 4.635978e-08
4.540000e+01 4.635987e-08
4.545000e+01 4.635969e-08
4.550000e+01 4.635984e-08
4.555000e+01 4.635993e-08
4.560000e+01 4.635987e-08
4.565000e+01 4.636020e-08
4.570000e+01 4.636031e-08
4.575000e+01 4.636047e-08
4.580000e+01 4.636053e-08
4.585000e+01 4.636092e-08
4.590000e+01 4.636098e-08
4.595000e+01 4.636116e-08
4.600000e+01 4.636162e-08
4.605000e+01 4.636173e-08
4.610000e+01 4.636206e-08
4.615000e+01 4.636238e-08
4.620000e+01 4.636245e-08
4.625000e+01 4.636293e-08
4.630000e+01 4.636317e-08
4.635000e+01 4.636364e-08
4.640000e+01 4.636430e-08
4.645000e+01 4.636478e-08
4.650000e+01 4.636526e-08
4.655000e+01 4.636592e-08
4.660000e+01 4.636622e-08
4.665000e+01 4.636663e-08
4.670000e+01 4.636719e-08
4.675000e+01 4.636758e-08
4.680000e+01 4.636787e-08
4.685000e+01 4.636835e-08
4.690000e+01 4.636864e-08
4.695000e+01 4.636871e-08
4.700000e+01 4.636921e-08
4.705000e+01 4.636917e-08
4.710000e+01 4.636926e-08
4.715000e+01 4.636928e-08
4.720000e+01 4.636932e-08
4.725000e+01 4.636919e-08
4.730000e+01 4.636918e-08
4.735000e+01 4.636916e-08
4.740000e+01 4.636880e-08
4.745000e+01 4.636866e-08
4.750000e+01 4.636854e-08
4.755000e+01 4.636811e-08
4.760000e+01 4.636769e-08
4.765000e+01 4.636756e-08
4.770000e+01 4.636716e-08
4.775000e+01 4.636678e-08
4.780000e+01 4.636656e-08
4.785000e+01 4.636626e-08
4.790000e+01 4.636575e-08
4.795000e+01 4.636558e-08
4.800000e+01 4.636533e-08
4.805000e+01 4.636509e-08
4.810000e+01 4.636478e-08
4.815000e+01 4.636477e-08
4.820000e+01 4.636457e-08
4.825000e+01 4.636443e-08
4.830000e+01 4.636441e-08
4.835000e+01 4.636441e-08
4.840000e+01 4.636421e-08
4.845000e+01 4.636428e-08
4.850000e+01 4.636436e-08
4.855000e+01 4.636418e-08
4.860000e+01 4.636432e-08
4.865000e+01 4.636432e-08
4.870000e+01 4.636437e-08
4.875000e+01 4.636436e-08
4.880000e+01 4.636454e-08
4.885000e+01 4.636437e-08
4.890000e+01 4.636441e-08
4.895000e+01 4.636457e-08
4.900000e+01 4.636439e-08
4.905000e+01 4.636455e-08
4.910000e+01 4.636491e-08
4.915000e+01 4.636480e-08
4.920000e+01 4.636487e-08
4.925000e+01 4.636508e-08
4.930000e+01 4.636498e-08
4.935000e+01 4.636522e-08
4.940000e+01 4.636544e-08
4.945000e+01 4.636563e-08
4.950000e+01 4.636572e-08
4.955000e+01 4.636569e-08
4.960000e+01 4.636582e-08
4.965000e+01 4.636588e-08
4.970000e+01 4.636589e-08
4.975000e+01 4.636610e-08
4.980000e+01 4.636607e-08
4.985000e+01 4.636609e-08
4.990000e+01 4.636609e-08
4.995000e+01 4.636593e-08
5.000000e+01 4.636576e-08
5.005000e+01 4.636556e-08
5.010000e+01 4.636541e-08
5.015000e+01 4.636530e-08
5.020000e+01 4.636522e-08
5.025000e+01 4.636511e-08
5.030000e+01 4.636466e-08
5.035000e+01 4.636451e-08
5.040000e+01 4.636415e-08
5.045000e+01 4.636389e-08
5.050000e+01 4.636381e-08
5.055000e+01 4.636373e-08
5.060000e+01 4.636378e-08
5.065000e+01 4.636367e-08
5.070000e+01 4.636353e-08
5.075000e+01 4.636361e-08
5.080000e+01 4.636351e-08
5.085000e+01 4.636363e-08
5.090000e+01 4.636393e-08
5.095000e+01 4.636400e-08
5.100000e+01 4.636419e-08
5.105000e+01 4.636458e-08
5.110000e+01 4.636479e-08
5.115000e+01 4.636507e-08
5.120000e+01 4.636568e-08
5.125000e+01 4.636619e-08
5.130000e+01 4.636671e-08
5.135000e+01 4.636740e-08
5.140000e+01 4.636801e-08
5.145000e+01 4.636855e-08
5.150000e+01 4.636921e-08
5.155000e+01 4.636974e-08
5.160000e+01 4.637033e-08
5.165000e+01 4.637088e-08
5.170000e+01 4.637143e-08
5.175000e+01 4.637206e-08
5.180000e+01 4.637242e-08
5.185000e+01 4.637310e-08
5.190000e+01 4.637365e-08
5.195000e+01 4.637414e-08
5.200000e+01 4.637474e-08
5.205000e+01 4.637518e-08
5.210000e+01 4.637562e-08
5.215000e+01 4.637621e-08
5.220000e+01 4.637649e-08
5.225000e+01 4.637697e-08
5.230000e+01 4.637747e-08
5.235000e+01 4.637786e-08
5.240000e+01 4.637834e-08
5.245000e+01 4.637870e-08
5.250000e+01 4.637903e-08
5.255000e+01 4.637933e-08
5.260000e+01 4.637966e-08
5.265000e+01 4.637992e-08
5.270000e+01 4.638047e-08
5.275000e+01 4.638078e-08
5.280000e+01 4.638111e-08
5.285000e+01 4.638152e-08
5.290000e+01 4.638182e-08
5.295000e+01 4.638193e-08
5.300000e+01 4.638240e-08
5.305000e+01 4.638269e-08
5.310000e+01 4.638305e-08
5.315000e+01 4.638340e-08
5.320000e+01 4.638372e-08
5.325000e+01 4.638384e-08
5.330000e+01 4.638406e-08
5.335000e+01 4.638441e-08
5.340000e+01 4.638446e-08
5.345000e+01 4.638469e-08
5.350000e+01 4.638492e-08
5.355000e+01 4.638512e-08
5.360000e+01 4.638527e-08
5.365000e+01 4.638548e-08
5.370000e+01 4.638568e-08
5.375000e+01 4.638583e-08
5.380000e+01 4.638613e-08
5.385000e+01 4.638635e-08
5.390000e+01 4.638649e-08
5.395000e+01 4.638686e-08
5.400000e+01 4.638722e-08
5.405000e+01 4.638730e-08
5.410000e+01 4.638780e-08
5.415000e+01 4.638805e-08
5.420000e+01 4.638827e-08
5.425000e+01 4.638852e-08
5.430000e+01 4.638903e-08
5.435000e+01 4.638928e-08
5.440000e+01 4.638953e-08
5.445000e+01 4.638988e-08
5.450000e+01 4.639005e-08
5.455000e+01 4.639005e-08
5.460000e+01 4.639031e-08
5.465000e+01 4.639066e-08
5.470000e+01 4.639075e-08
5.475000e+01 4.639113e-08
5.480000e+01 4.639143e-08
5.485000e+01 4.639132e-08
5.490000e+01 4.639142e-08
5.495000e+01 4.639173e-08
5.500000e+01 4.639179e-08
5.505000e+01 4.639194e-08
5.510000e+01 4.639224e-08
5.515000e+01 4.639235e-08
5.520000e+01 4.639254e-08
5.525000e+01 4.639280e-08
5.530000e+01 4.639287e-08
5.535000e+01 4.639288e-08
5.540000e+01 4.639311e-08
5.545000e+01 4.639346e-08
5.550000e+01 4.639349e-08
5.555000e+01 4.639374e-08
5.560000e+01 4.639392e-08
5.565000e+01 4.639388e-08
5.570000e+01 4.639409e-08
5.575000e+01 4.639426e-08
5.580000e+01 4.639425e-08
5.585000e+01 4.639428e-08
5.590000e+01 4.639447e-08
5.595000e+01 4.639445e-08
5.600000e+01 4.639456e-08
5.605000e+01 4.639461e-08
5.610000e+01 4.639473e-08
5.615000e+01 4.639473e-08
5.620000e+01 4.639482e-08
5.625000e+01 4.639492e-08
5.630000e+01 4.639493e-08
5.635000e+01 4.639496e-08
5.640000e+01 4.639506e-08
5.645000e+01 4.639512e-08
5.650000e+01 4.639515e-08
5.655000e+01 4.639532e-08
5.660000e+01 4.639549e-08
5.665000e+01 4.639560e-08
5.670000e+01 4.639573e-08
5.675000e+01 4.639590e-08
5.680000e+01 4.639623e-08
5.685000e+01 4.639643e-08
5.690000e+01 4.639687e-08
5.695000e+01 4.639740e-08
5.700000e+01 4.639779e-08
5.705000e+01 4.639829e-08
5.710000e+01 4.639872e-08
5.715000e+01 4.639902e-08
5.720000e+01 4.639949e-08
5.725000e+01 4.640020e-08
5.730000e+01 4.640062e-08
5.735000e+01 4.640115e-08
5.740000e+01 4.640181e-08
5.745000e+01 4.640228e-08
5.750000e+01 4.640265e-08
5.755000e+01 4.640337e-08
5.760000e+01 4.640391e-08
5.765000e+01 4.640441e-08
5.770000e+01 4.640507e-08
5.775000e+01 4.640568e-08
5.780000e+01 4.640605e-08
5.785000e+01 4.640646e-08
5.790000e+01 4.640722e-08
5.795000e+01 4.640761e-08
5.800000e+01 4.640814e-08
5.805000e+01 4.640879e-08
5.810000e+01 4.640910e-08
5.815000e+01 4.640959e-08
5.820000e+01 4.641016e-08
5.825000e+01 4.641058e-08
5.830000e+01 4.641099e-08
5.835000e+01 4.641161e-08
5.840000e+01 4.641220e-08
5.845000e+01 4.641276e-08
5.850000e+01 4.641348e-08
5.855000e+01 4.641409e-08
5.860000e+01 4.641469e-08
5.865000e+01 4.641526e-08
5.870000e+01 4.641609e-08
5.875000e+01 4.641668e-08
5.880000e+01 4.641728e-08
5.885000e+01 4.641819e-08
5.890000e+01 4.641871e-08
5.895000e+01 4.641907e-08
5.900000e+01 4.641962e-08
5.905000e+01 4.642017e-08
5.910000e+01 4.642038e-08
5.915000e+01 4.642103e-08
5.920000e+01 4.642140e-08
5.925000e+01 4.642170e-08
5.930000e+01 4.642206e-08
5.935000e+01 4.642232e-08
5.940000e+01 4.642263e-08
5.945000e+01 4.642262e-08
5.950000e+01 4.642294e-08
5.955000e+01 4.642325e-08
5.960000e+01 4.642330e-08
5.965000e+01 4.642365e-08
5.970000e+01 4.642397e-08
5.975000e+01 4.642400e-08
5.980000e+01 4.642439e-08
5.985000e+01 4.642471e-08
5.990000e+01 4.642490e-08
5.995000e+01 4.642531e-08
6.000000e+01 4.642573e-08
6.005000e+01 4.642595e-08
6.010000e+01 4.642634e-08
6.015000e+01 4.642674e-08
6.020000e+01 4.642723e-08
6.025000e+01 4.642764e-08
6.030000e+01 4.642826e-08
6.035000e+01 4.642863e-08
6.040000e+01 4.642911e-08
6.045000e+01 4.642965e-08
6.050000e+01 4.643026e-08
6.055000e+01 4.643076e-08
6.060000e+01 4.643126e-08
6.065000e+01 4.643193e-08
6.070000e+01 4.643239e-08
6.075000e+01 4.643283e-08
6.080000e+01 4.643337e-08
6.085000e+01 4.643390e-08
6.090000e+01 4.643425e-08
6.095000e+01 4.643479e-08
6.100000e+01 4.643520e-08
6.105000e+01 4.643552e-08
6.110000e+01 4.643574e-08
6.115000e+01 4.643603e-08
6.120000e+01 4.643627e-08
6.125000e+01 4.643623e-08
6.130000e+01 4.643643e-08
6.135000e+01 4.643651e-08
6.140000e+01 4.643645e-08
6.145000e+01 4.643646e-08
6.150000e+01 4.643653e-08
6.155000e+01 4.643634e-08
6.160000e+01 4.643620e-08
6.165000e+01 4.643627e-08
6.170000e+01 4.643594e-08
6.175000e+01 4.643602e-08
6.180000e+01 4.643595e-08
6.185000e+01 4.643582e-08
6.190000e+01 4.643583e-08
6.195000e+01 4.643571e-08
6.200000e+01 4.643560e-08
6.205000e+01 4.643548e-08
6.210000e+01 4.643530e-08
6.215000e+01 4.643537e-08
6.220000e+01 4.643520e-08
6.225000e+01 4.643511e-08
6.230000e+01 4.643528e-08
6.235000e+01 4.643519e-08
6.240000e+01 4.643512e-08
6.245000e+01 4.643546e-08
6.250000e+01 4.643553e-08
6.255000e+01 4.643563e-08
6.260000e+01 4.643610e-08
6.265000e+01 4.643644e-08
6.270000e+01 4.643655e-08
6.275000e+01 4.643681e-08
6.280000e+01 4.643727e-08
6.285000e+01 4.643747e-08
6.290000e+01 4.643784e-08
6.295000e+01 4.643845e-08
6.300000e+01 4.643891e-08
6.305000e+01 4.643920e-08
6.310000e+01 4.643989e-08
6.315000e+01 4.644036e-08
6.320000e+01 4.644058e-08
6.325000e+01 4.644131e-08
6.330000e+01 4.644179e-08
6.335000e+01 4.644218e-08
6.340000e+01 4.644279e-08
6.345000e+01 4.644331e-08
6.350000e+01 4.644346e-08
6.355000e+01 4.644401e-08
6.360000e+01 4.644441e-08
6.365000e+01 4.644454e-08
6.370000e+01 4.644498e-08
6.375000e+01 4.644538e-08
6.380000e+01 4.644547e-08
6.385000e+01 4.644556e-08
6.390000e+01 4.644587e-08
6.395000e+01 4.644606e-08
6.400000e+01 4.644607e-08
6.405000e+01 4.644647e-08
6.410000e+01 4.644679e-08
6.415000e+01 4.644697e-08
6.420000e+01 4.644723e-08
6.425000e+01 4.644760e-08
6.430000e+01 4.644771e-08
6.435000e+01 4.644801e-08
6.440000e+01 4.644857e-08
6.445000e+01 4.644891e-08
6.450000e+01 4.644922e-08
6.455000e+01 4.644959e-08
6.460000e+01 4.644999e-08
6.465000e+01 4.645024e-08
6.470000e+01 4.645063e-08
6.475000e+01 4.645108e-08
6.480000e+01 4.645143e-08
6.485000e+01 4.645191e-08
6.490000e+01 4.645226e-08
6.495000e+01 4.645262e-08
6.500000e+01 4.645279e-08
6.505000e+01 4.645319e-08
6.510000e+01 4.645356e-08
6.515000e+01 4.645393e-08
6.520000e+01 4.645424e-08
6.525000e+01 4.645467e-08
6.530000e+01 4.645500e-08
6.535000e+01 4.645527e-08
6.540000e+01 4.645567e-08
6.545000e+01 4.645601e-08
6.550000e+01 4.645647e-08
6.555000e+01 4.645707e-08
6.560000e+01 4.645739e-08
6.565000e+01 4.645768e-08
6.570000e+01 4.645812e-08
6.575000e+01 4.645865e-08
6.580000e+01 4.645900e-08
6.585000e+01 4.645951e-08
6.590000e+01 4.646006e-08
6.595000e+01 4.646046e-08
6.600000e+01 4.646089e-08
6.605000e+01 4.646163e-08
6.610000e+01 4.646206e-08
6.615000e+01 4.646252e-08
6.620000e+01 4.646322e-08
6.625000e+01 4.646386e-08
6.630000e+01 4.646427e-08
6.635000e+01 4.646497e-08
6.640000e+01 4.646567e-08
6.645000e+01 4.646607e-08
6.650000e+01 4.646655e-08
6.655000e+01 4.646737e-08
6.660000e+01 4.646765e-08
6.665000e+01 4.646802e-08
6.670000e+01 4.646861e-08
6.675000e+01 4.646884e-08
6.680000e+01 4.646893e-08
6.685000e+01 4.646936e-08
6.690000e+01 4.646936e-08
6.695000e+01 4.646930e-08
6.700000e+01 4.646958e-08
6.705000e+01 4.646964e-08
6.710000e+01 4.646951e-08
6.715000e+01 4.646942e-08
6.720000e+01 4.646949e-08
6.725000e+01 4.646923e-08
6.730000e+01 4.646930e-08
6.735000e+01 4.646948e-08
6.740000e+01 4.646937e-08
6.745000e+01 4.646937e-08
6.750000e+01 4.646975e-08
6.755000e+01 4.646972e-08
6.760000e+01 4.646968e-08
6.765000e+01 4.646993e-08
6.770000e+01 4.646999e-08
6.775000e+01 4.647001e-08
6.780000e+01 4.647030e-08
6.785000e+01 4.647056e-08
6.790000e+01 4.647068e-08
6.795000e+01 4.647107e-08
6.800000e+01 4.647146e-08
6.805000e+01 4.647179e-08
6.810000e+01 4.647203e-08
6.815000e+01 4.647233e-08
6.820000e+01 4.647285e-08
6.825000e+01 4.647305e-08
6.830000e+01 4.647343e-08
6.835000e+01 4.647393e-08
6.840000e+01 4.647413e-08
6.845000e+01 4.647449e-08
6.850000e+01 4.647491e-08
6.855000e+01 4.647509e-08
6.860000e+01 4.647537e-08
6.865000e+01 4.647588e-08
6.870000e+01 4.647603e-08
6.875000e+01 4.647629e-08
6.880000e+01 4.647665e-08
6.885000e+01 4.647681e-08
6.890000e+01 4.647697e-08
6.895000e+01 4.647733e-08
6.900000e+01 4.647754e-08
6.905000e+01 4.647784e-08
6.910000e+01 4.647800e-08
6.915000e+01 4.647825e-08
6.920000e+01 4.647830e-08
6.925000e+01 4.647848e-08
6.930000e+01 4.647880e-08
6.935000e+01 4.647906e-08
6.940000e+01 4.647914e-08
6.945000e+01 4.647943e-08
6.950000e+01 4.647957e-08
6.955000e+01 4.647965e-08
6.960000e+01 4.647989e-08
6.965000e+01 4.648023e-08
6.970000e+01 4.648061e-08
6.975000e+01 4.648092e-08
6.980000e+01 4.648131e-08
6.985000e+01 4.648167e-08
6.990000e+01 4.648195e-08
6.995000e+01 4.648244e-08
7.000000e+01 4.648300e-08
7.005000e+01 4.648331e-08
7.010000e+01 4.648385e-08
7.015000e+01 4.648448e-08
7.020000e+01 4.648475e-08
7.025000e+01 4.648526e-08
7.030000e+01 4.648577e-08
7.035000e+01 4.648622e-08
7.040000e+01 4.648660e-08
7.045000e+01 4.648734e-08
7.050000e+01 4.648780e-08
7.055000e+01 4.648818e-08
7.060000e+01 4.648879e-08
7.065000e+01 4.648909e-08
7.070000e+01 4.648931e-08
7.075000e+01 4.648984e-08
7.080000e+01 4.649037e-08
7.085000e+01 4.649075e-08
7.090000e+01 4.649114e-08
7.095000e+01 4.649170e-08
7.100000e+01 4.649192e-08
7.105000e+01 4.649228e-08
7.110000e+01 4.649292e-08
7.115000e+01 4.649316e-08
7.120000e+01 4.649345e-08
7.125000e+01 4.649408e-08
7.130000e+01 4.649441e-08
7.135000e+01 4.649469e-08
7.140000e+01 4.649513e-08
7.145000e+01 4.649560e-08
7.150000e+01 4.649582e-08
7.155000e+01 4.649629e-08
7.160000e+01 4.649695e-08
7.165000e+01 4.649720e-08
7.170000e+01 4.649765e-08
7.175000e+01 4.649820e-08
7.180000e+01 4.649871e-08
7.185000e+01 4.649927e-08
7.190000e+01 4.650012e-08
7.195000e+01 4.650086e-08
7.200000e+01 4.650147e-08
7.205000e+01 4.650223e-08
7.210000e+01 4.650308e-08
7.215000e+01 4.650367e-08
7.220000e+01 4.650450e-08
7.225000e+01 4.650544e-08
7.230000e+01 4.650610e-08
7.235000e+01 4.650693e-08
7.240000e+01 4.650766e-08
7.245000e+01 4.650819e-08
7.250000e+01 4.650867e-08
7.255000e+01 4.650929e-08
7.260000e+01 4.650985e-08
7.265000e+01 4.651010e-08
7.270000e+01 4.651067e-08
7.275000e+01 4.651106e-08
7.280000e+01 4.651130e-08
7.285000e+01 4.651164e-08
7.290000e+01 4.651200e-08
7.295000e+01 4.651217e-08
7.300000e+01 4.651255e-08
7.305000e+01 4.651297e-08
7.310000e+01 4.651320e-08
7.315000e+01 4.651348e-08
7.320000e+01 4.651375e-08
7.325000e+01 4.651398e-08
7.330000e+01 4.651415e-08
7.335000e+01 4.651436e-08
7.340000e+01 4.651466e-08
7.345000e+01 4.651501e-08
7.350000e+01 4.651530e-08
7.355000e+01 4.651578e-08
7.360000e+01 4.651606e-08
7.365000e+01 4.651643e-08
7.370000e+01 4.651689e-08
7.375000e+01 4.651739e-08
7.380000e+01 4.651780e-08
7.385000e+01 4.651833e-08
7.390000e+01 4.651879e-08
7.395000e+01 4.651929e-08
7.400000e+01 4.651979e-08
7.405000e+01 4.652038e-08
7.410000e+01 4.652087e-08
7.415000e+01 4.652132e-08
7.420000e+01 4.652196e-08
7.425000e+01 4.652249e-08
7.430000e+01 4.652288e-08
7.435000e+01 4.652357e-08
7.440000e+01 4.652417e-08
7.445000e+01 4.652451e-08
7.450000e+01 4.652504e-08
7.455000e+01 4.652564e-08
7.460000e+01 4.652600e-08
7.465000e+01 4.652655e-08
7.470000e+01 4.652719e-08
7.475000e+01 4.652757e-08
7.480000e+01 4.652800e-08
7.485000e+01 4.652859e-08
7.490000e+01 4.652903e-08
7.495000e+01 4.652957e-08
7.500000e+01 4.653015e-08
7.505000e+01 4.653073e-08
7.510000e+01 4.653119e-08
7.515000e+01 4.653176e-08
7.520000e+01 4.653250e-08
7.525000e+01 4.653302e-08
7.530000e+01 4.653372e-08
7.535000e+01 4.653453e-08
7.540000e+01 4.653522e-08
7.545000e+01 4.653586e-08
7.550000e+01 4.653680e-08
7.555000e+01 4.653743e-08
7.560000e+01 4.653807e-08
7.565000e+01 4.653891e-08
7.570000e+01 4.653962e-08
7.575000e+01 4.654017e-08
7.580000e+01 4.654114e-08
7.585000e+01 4.654184e-08
7.590000e+01 4.654239e-08
7.595000e+01 4.654312e-08
7.600000e+01 4.654387e-08
7.605000e+01 4.654452e-08
7.610000e+01 4.654526e-08
7.615000e+01 4.654597e-08
7.620000e+01 4.654653e-08
7.625000e+01 4.654700e-08
7.630000e+01 4.654774e-08
7.635000e+01 4.654835e-08
7.640000e+01 4.654891e-08
7.645000e+01 4.654967e-08
7.650000e+01 4.655039e-08
7.655000e+01 4.655104e-08
7.660000e+01 4.655182e-08
7.665000e+01 4.655264e-08
7.670000e+01 4.655329e-08
7.675000e+01 4.655417e-08
7.680000e+01 4.655510e-08
7.685000e+01 4.655595e-08
7.690000e+01 4.655696e-08
7.695000e+01 4.655793e-08
7.700000e+01 4.655888e-08
7.705000e+01 4.655974e-08
7.710000e+01 4.656084e-08
7.715000e+01 4.656182e-08
7.720000e+01 4.656298e-08
7.725000e+01 4.656403e-08
7.730000e+01 4.656524e-08
7.735000e+01 4.656636e-08
7.740000e+01 4.656744e-08
7.745000e+01 4.656872e-08
7.750000e+01 4.656992e-08
7.755000e+01 4.657129e-08
7.760000e+01 4.657275e-08
7.765000e+01 4.657409e-08
7.770000e+01 4.657540e-08
7.775000e+01 4.657678e-08
7.780000e+01 4.657809e-08
7.785000e+01 4.657949e-08
7.790000e+01 4.658092e-08
7.795000e+01 4.658227e-08
7.800000e+01 4.658374e-08
7.805000e+01 4.658501e-08
7.810000e+01 4.658622e-08
7.815000e+01 4.658739e-08
7.820000e+01 4.658850e-08
7.825000e+01 4.658965e-08
7.830000e+01 4.659090e-08
7.835000e+01 4.659197e-08
7.840000e+01 4.659308e-08
7.845000e+01 4.659420e-08
7.850000e+01 4.659527e-08
7.855000e+01 4.659625e-08
7.860000e+01 4.659743e-08
7.865000e+01 4.659844e-08
7.870000e+01 4.659960e-08
7.875000e+01 4.660076e-08
7.880000e+01 4.660187e-08
7.885000e+01 4.660288e-08
7.890000e+01 4.660405e-08
7.895000e+01 4.660512e-08
7.900000e+01 4.660633e-08
7.905000e+01 4.660755e-08
7.910000e+01 4.660882e-08
7.915000e+01 4.661009e-08
7.920000e+01 4.661137e-08
7.925000e+01 4.661282e-08
7.930000e+01 4.661421e-08
7.935000e+01 4.661564e-08
7.940000e+01 4.661724e-08
7.945000e+01 4.661877e-08
7.950000e+01 4.662032e-08
7.955000e+01 4.662201e-08
7.960000e+01 4.662369e-08
7.965000e+01 4.662540e-08
7.970000e+01 4.662724e-08
7.975000e+01 4.662902e-08
7.980000e+01 4.663087e-08
7.985000e+01 4.663269e-08
7.990000e+01 4.663454e-08
7.995000e+01 4.663637e-08
8.000000e+01 4.663819e-08
8.005000e+01 4.664017e-08
8.010000e+01 4.664206e-08
8.015000e+01 4.664391e-08
8.020000e+01 4.664578e-08
8.025000e+01 4.664765e-08
8.030000e+01 4.664934e-08
8.035000e+01 4.665114e-08
8.040000e+01 4.665294e-08
8.045000e+01 4.665470e-08
8.050000e+01 4.665659e-08
8.055000e+01 4.665838e-08
8.060000e+01 4.666015e-08
8.065000e+01 4.666192e-08
8.070000e+01 4.666381e-08
8.075000e+01 4.666558e-08
8.080000e+01 4.666739e-08
8.085000e+01 4.666943e-08
8.090000e+01 4.667139e-08
8.095000e+01 4.667333e-08
8.100000e+01 4.667549e-08
8.105000e+01 4.667765e-08
8.110000e+01 4.667965e-08
8.115000e+01 4.668191e-08
8.120000e+01 4.668405e-08
8.125000e+01 4.668612e-08
8.130000e+01 4.668843e-08
8.135000e+01 4.669083e-08
8.140000e+01 4.669325e-08
8.145000e+01 4.669552e-08
8.150000e+01 4.669807e-08
8.155000e+01 4.670037e-08
8.160000e+01 4.670288e-08
8.165000e+01 4.670540e-08
8.170000e+01 4.670787e-08
8.175000e+01 4.671041e-08
8.180000e+01 4.671308e-08
8.185000e+01 4.671565e-08
8.190000e+01 4.671817e-08
8.195000e+01 4.672085e-08
8.200000e+01 4.672344e-08
8.205000e+01 4.672605e-08
8.210000e+01 4.672885e-08
8.215000e+01 4.673160e-08
8.220000e+01 4.673443e-08
8.225000e+01 4.673730e-08
8.230000e+01 4.674025e-08
8.235000e+01 4.674303e-08
8.240000e+01 4.674615e-08
8.245000e+01 4.674914e-08
8.250000e+01 4.675233e-08
8.255000e+01 4.675550e-08
8.260000e+01 4.675877e-08
8.265000e+01 4.676198e-08
8.270000e+01 4.676528e-08
8.275000e+01 4.676855e-08
8.280000e+01 4.677203e-08
8.285000e+01 4.677569e-08
8.290000e+01 4.677940e-08
8.295000e+01 4.678321e-08
8.300000e+01 4.678714e-08
8.305000e+01 4.679097e-08
8.310000e+01 4.679507e-08
8.315000e+01 4.679922e-08
8.320000e+01 4.680345e-08
8.325000e+01 4.680782e-08
8.330000e+01 4.681224e-08
8.335000e+01 4.681669e-08
8.340000e+01 4.682120e-08
8.345000e+01 4.682564e-08
8.350000e+01 4.683016e-08
8.355000e+01 4.683485e-08
8.360000e+01 4.683947e-08
8.365000e+01 4.684423e-08
8.370000e+01 4.684882e-08
8.375000e+01 4.685351e-08
8.380000e+01 4.685811e-08
8.385000e+01 4.686273e-08
8.390000e+01 4.686746e-08
8.395000e+01 4.687222e-08
8.400000e+01 4.687708e-08
8.405000e+01 4.688193e-08
8.410000e+01 4.688679e-08
8.415000e+01 4.689160e-08
8.420000e+01 4.689667e-08
8.425000e+01 4.690166e-08
8.430000e+01 4.690693e-08
8.435000e+01 4.691221e-08
8.440000e+01 4.691745e-08
8.445000e+01 4.692287e-08
8.450000e+01 4.692834e-08
8.455000e+01 4.693390e-08
8.460000e+01 4.693966e-08
8.465000e+01 4.694563e-08
8.470000e+01 4.695151e-08
8.475000e+01 4.695778e-08
8.480000e+01 4.696399e-08
8.485000e+01 4.697027e-08
8.490000e+01 4.697689e-08
8.495000e+01 4.698362e-08
8.500000e+01 4.699040e-08
8.505000e+01 4.699757e-08
8.510000e+01 4.700479e-08
8.515000e+01 4.701213e-08
8.520000e+01 4.701969e-08
8.525000e+01 4.702743e-08
8.530000e+01 4.703526e-08
8.535000e+01 4.704338e-08
8.540000e+01 4.705171e-08
8.545000e+01 4.706020e-08
8.550000e+01 4.706881e-08
8.555000e+01 4.707766e-08
8.560000e+01 4.708648e-08
8.565000e+01 4.709531e-08
8.570000e+01 4.710448e-08
8.575000e+01 4.711361e-08
8.580000e+01 4.712286e-08
8.585000e+01 4.713221e-08
8.590000e+01 4.714165e-08
8.595000e+01 4.715075e-08
8.600000e+01 4.716013e-08
8.605000e+01 4.716949e-08
8.610000e+01 4.717870e-08
8.615000e+01 4.718818e-08
8.620000e+01 4.719756e-08
8.625000e+01 4.720693e-08
8.630000e+01 4.721646e-08
8.635000e+01 4.722599e-08
8.640000e+01 4.723569e-08
8.645000e+01 4.724552e-08
8.650000e+01 4.725554e-08
8.655000e+01 4.726578e-08
8.660000e+01 4.727625e-08
8.665000e+01 4.728694e-08
8.670000e+01 4.729803e-08
8.675000e+01 4.730914e-08
8.680000e+01 4.732071e-08
8.685000e+01 4.733275e-08
8.690000e+01 4.734508e-08
8.695000e+01 4.735778e-08
8.700000e+01 4.737100e-08
8.705000e+01 4.738456e-08
8.710000e+01 4.739855e-08
8.715000e+01 4.741317e-08
8.720000e+01 4.742819e-08
8.725000e+01 4.744365e-08
8.730000e+01 4.745972e-08
8.735000e+01 4.747639e-08
8.740000e+01 4.749358e-08
8.745000e+01 4.751132e-08
8.750000e+01 4.752984e-08
8.755000e+01 4.754878e-08
8.760000e+01 4.756835e-08
8.765000e+01 4.758864e-08
8.770000e+01 4.760955e-08
8.775000e+01 4.763113e-08
8.780000e+01 4.765353e-08
8.785000e+01 4.767663e-08
8.790000e+01 4.770027e-08
8.795000e+01 4.772473e-08
8.800000e+01 4.774981e-08
8.805000e+01 4.777616e-08
8.810000e+01 4.780393e-08
8.815000e+01 4.783289e-08
8.820000e+01 4.786326e-08
8.825000e+01 4.789431e-08
8.830000e+01 4.792666e-08
8.835000e+01 4.795968e-08
8.840000e+01 4.799377e-08
8.845000e+01 4.802839e-08
8.850000e+01 4.806383e-08
8.855000e+01 4.809997e-08
8.860000e+01 4.813688e-08
8.865000e+01 4.817439e-08
8.870000e+01 4.821249e-08
8.875000e+01 4.825132e-08
8.880000e+01 4.829127e-08
8.885000e+01 4.833239e-08
8.890000e+01 4.837376e-08
8.895000e+01 4.841569e-08
8.900000e+01 4.845821e-08
8.905000e+01 4.850186e-08
8.910000e+01 4.854632e-08
8.915000e+01 4.859220e-08
8.920000e+01 4.863884e-08
8.925000e+01 4.868727e-08
8.930000e+01 4.873662e-08
8.935000e+01 4.878792e-08
8.940000e+01 4.884127e-08
8.945000e+01 4.889723e-08
8.950000e+01 4.895558e-08
8.955000e+01 4.901667e-08
8.960000e+01 4.908098e-08
8.965000e+01 4.914808e-08
8.970000e+01 4.921819e-08
8.975000e+01 4.929110e-08
8.980000e+01 4.936741e-08
8.985000e+01 4.944619e-08
8.990000e+01 4.952804e-08
8.995000e+01 4.961255e-08
9.000000e+01 4.969977e-08
9.005000e+01 4.978891e-08
9.010000e+01 4.988015e-08
9.015000e+01 4.997312e-08
9.020000e+01 5.006738e-08
9.025000e+01 5.016274e-08
9.030000e+01 5.025905e-08
9.035000e+01 5.035613e-08
9.040000e+01 5.045377e-08
9.045000e+01 5.055065e-08
9.050000e+01 5.064693e-08
9.055000e+01 5.074280e-08
9.060000e+01 5.083809e-08
9.065000e+01 5.093205e-08
9.070000e+01 5.102454e-08
9.075000e+01 5.111621e-08
9.080000e+01 5.120641e-08
9.085000e+01 5.129659e-08
9.090000e+01 5.138629e-08
9.095000e+01 5.147565e-08
9.100000e+01 5.156534e-08
9.105000e+01 5.165588e-08
9.110000e+01 5.174790e-08
9.115000e+01 5.184255e-08
9.120000e+01 5.193973e-08
9.125000e+01 5.204009e-08
9.130000e+01 5.214453e-08
9.135000e+01 5.225381e-08
9.140000e+01 5.236888e-08
9.145000e+01 5.249135e-08
9.150000e+01 5.262069e-08
9.155000e+01 5.275855e-08
9.160000e+01 5.290635e-08
9.165000e+01 5.306262e-08
9.170000e+01 5.322767e-08
9.175000e+01 5.340167e-08
9.180000e+01 5.358465e-08
9.185000e+01 5.377708e-08
9.190000e+01 5.397781e-08
9.195000e+01 5.418463e-08
9.200000e+01 5.439610e-08
9.205000e+01 5.461159e-08
9.210000e+01 5.482829e-08
9.215000e+01 5.504432e-08
9.220000e+01 5.525721e-08
9.225000e+01 5.546421e-08
9.230000e+01 5.566514e-08
9.235000e+01 5.585768e-08
9.240000e+01 5.604118e-08
9.245000e+01 5.621576e-08
9.250000e+01 5.638158e-08
9.255000e+01 5.653964e-08
9.260000e+01 5.669203e-08
9.265000e+01 5.684105e-08
9.270000e+01 5.698880e-08
9.275000e+01 5.713815e-08
9.280000e+01 5.729215e-08
9.285000e+01 5.745339e-08
9.290000e+01 5.762717e-08
9.295000e+01 5.781502e-08
9.300000e+01 5.802081e-08
9.305000e+01 5.824781e-08
9.310000e+01 5.849875e-08
9.315000e+01 5.877619e-08
9.320000e+01 5.908313e-08
9.325000e+01 5.942119e-08
9.330000e+01 5.979099e-08
9.335000e+01 6.019309e-08
9.340000e+01 6.062857e-08
9.345000e+01 6.109691e-08
9.350000e+01 6.159713e-08
9.355000e+01 6.212944e-08
9.360000e+01 6.269195e-08
9.365000e+01 6.328245e-08
9.370000e+01 6.389982e-08
9.375000e+01 6.454081e-08
9.380000e+01 6.520263e-08
9.385000e+01 6.588140e-08
9.390000e+01 6.657403e-08
9.395000e+01 6.727539e-08
9.400000e+01 6.798092e-08
9.405000e+01 6.868507e-08
9.410000e+01 6.938239e-08
9.415000e+01 7.006388e-08
9.420000e+01 7.072261e-08
9.425000e+01 7.135064e-08
9.430000e+01 7.193955e-08
9.435000e+01 7.248237e-08
9.440000e+01 7.297209e-08
9.445000e+01 7.340579e-08
9.450000e+01 7.378804e-08
9.455000e+01 7.412921e-08
9.460000e+01 7.445084e-08
9.465000e+01 7.478447e-08
9.470000e+01 7.516806e-08
9.475000e+01 7.564812e-08
9.480000e+01 7.627407e-08
9.485000e+01 7.709213e-08
9.490000e+01 7.814389e-08
9.495000e+01 7.946841e-08
9.500000e+01 8.109746e-08
9.505000e+01 8.305780e-08
9.510000e+01 8.537394e-08
9.515000e+01 8.806482e-08
9.520000e+01 9.114495e-08
9.525000e+01 9.462674e-08
9.530000e+01 9.851602e-08
9.535000e+01 1.028138e-07
9.540000e+01 1.075152e-07
9.545000e+01 1.126059e-07
9.550000e+01 1.180649e-07
9.555000e+01 1.238586e-07
9.560000e+01 1.299410e-07
9.565000e+01 1.362527e-07
9.570000e+01 1.427218e-07
9.575000e+01 1.492597e-07
9.580000e+01 1.557688e-07
9.585000e+01 1.621369e-07
9.590000e+01 1.682412e-07
9.595000e+01 1.739504e-07
9.600000e+01 1.791313e-07
9.605000e+01 1.836449e-07
9.610000e+01 1.873527e-07
9.615000e+01 1.901294e-07
9.620000e+01 1.918558e-07
9.625000e+01 1.924272e-07
9.630000e+01 1.917556e-07
9.635000e+01 1.897790e-07
9.640000e+01 1.864596e-07
9.645000e+01 1.817905e-07
9.650000e+01 1.757923e-07
9.655000e+01 1.685233e-07
9.660000e+01 1.600726e-07
9.665000e+01 1.505674e-07
9.670000e+01 1.401698e-07
9.675000e+01 1.290746e-07
9.680000e+01 1.175091e-07
9.685000e+01 1.057280e-07
9.690000e+01 9.401067e-08
9.695000e+01 8.265142e-08
9.700000e+01 7.194751e-08
9.705000e+01 6.218322e-08
9.710000e+01 5.360312e-08
9.715000e+01 4.637543e-08
9.720000e+01 4.054201e-08
9.725000e+01 3.595268e-08
9.730000e+01 3.221135e-08
9.735000e+01 2.869631e-08
9.740000e+01 2.477458e-08
9.745000e+01 2.015678e-08
9.750000e+01 1.507577e-08
9.755000e+01 1.008096e-08
9.760000e+01 5.731577e-09
9.765000e+01 2.453917e-09
9.770000e+01 5.129068e-10
9.775000e+01 1.846028e-11
9.780000e+01 9.433648e-10
9.785000e+01 3.147423e-09
9.790000e+01 6.403859e-09
9.795000e+01 1.042487e-08
9.800000e+01 1.488542e-08
9.805000e+01 1.944400e-08
9.810000e+01 2.376071e-08
9.815000e+01 2.751346e-08
9.820000e+01 3.041352e-08
9.825000e+01 3.222094e-08
9.830000e+01 3.276133e-08
9.835000e+01 3.194425e-08
9.840000e+01 2.978134e-08
9.845000e+01 2.640148e-08
9.850000e+01 2.205814e-08
9.855000e+01 1.712222e-08
9.860000e+01 1.205603e-08
9.865000e+01 7.367483e-09
9.870000e+01 3.548682e-09
9.875000e+01 1.008408e-09
9.880000e+01 1.045777e-11
9.885000e+01 6.290850e-10
9.890000e+01 2.729950e-09
9.895000e+01 5.980557e-09
9.900000e+01 9.889420e-09
9.905000e+01 1.386868e-08
9.910000e+01 1.731133e-08
9.915000e+01 1.967190e-08
9.920000e+01 2.053971e-08
9.925000e+01 1.969617e-08
9.930000e+01 1.715320e-08
9.935000e+01 1.317785e-08
9.940000e+01 8.320351e-09
9.945000e+01 3.491542e-09
9.950000e+01 2.500097e-10
9.955000e+01 2.114795e-09
9.960000e+01 3.121257e-08
9.965000e+01 8.595999e-08
9.970000e+01 1.191000e-07
9.975000e+01 1.298857e-07
9.980000e+01 1.307054e-07
9.985000e+01 1.185987e-07
9.990000e+01 1.022360e-07
9.995000e+01 6.994323e-08
1.000000e+02 6.809320e+00
1.000500e+02 5.744779e+00
1.001000e+02 4.867775e+00
1.001500e+02 4.144513e+00
1.002000e+02 3.547028e+00
1.002500e+02 3.052314e+00
1.003000e+02 2.641553e+00
1.003500e+02 2.299434e+00
1.004000e+02 2.013547e+00
1.004500e+02 1.773844e+00
1.005000e+02 1.572190e+00
1.005500e+02 1.402000e+00
1.006000e+02 1.257931e+00
1.006500e+02 1.135632e+00
1.007000e+02 1.031559e+00
1.007500e+02 9.428148e-01
1.008000e+02 8.670186e-01
1.008500e+02 8.022149e-01
1.009000e+02 7.467922e-01
1.009500e+02 6.994172e-01
1.010000e+02 6.589858e-01
1.010500e+02 6.245835e-01
1.011000e+02 5.954526e-01
1.011500e+02 5.709605e-01
1.012000e+02 5.505857e-01
1.012500e+02 5.338969e-01
1.013000e+02 5.205366e-01
1.013500e+02 5.102126e-01
1.014000e+02 5.026892e-01
1.014500e+02 4.977752e-01
1.015000e+02 4.953209e-01
1.015500e+02 4.952137e-01
1.016000e+02 4.973706e-01
1.016500e+02 5.017354e-01
1.017000e+02 5.082780e-01
1.017500e+02 5.169904e-01
1.018000e+02 5.278819e-01
1.018500e+02 5.409830e-01
1.019000e+02 5.563409e-01
1.019500e+02 5.740150e-01
1.020000e+02 5.940805e-01
1.020500e+02 6.166279e-01
1.021000e+02 6.417547e-01
1.021500e+02 6.695729e-01
1.022000e+02 7.002050e-01
1.022500e+02 7.337810e-01
1.023000e+02 7.704370e-01
1.023500e+02 8.103226e-01
1.024000e+02 8.535894e-01
1.024500e+02 9.003871e-01
1.025000e+02 9.507393e-01
1.025500e+02 1.003862e+00
1.026000e+02 1.056862e+00
1.026500e+02 1.104515e+00
1.027000e+02 1.141381e+00
1.027500e+02 1.164514e+00
1.028000e+02 1.174422e+00
1.028500e+02 1.173999e+00
1.029000e+02 1.166904e+00
1.029500e+02 1.156400e+00
1.030000e+02 1.144902e+00
1.030500e+02 1.133958e+00
1.031000e+02 1.124418e+00
1.031500e+02 1.116661e+00
1.032000e+02 1.110761e+00
1.032500e+02 1.106603e+00
1.033000e+02 1.103982e+00
1.033500e+02 1.102652e+00
1.034000e+02 1.102356e+00
1.034500e+02 1.102841e+00
1.035000e+02 1.103866e+00
1.035500e+02 1.105219e+00
1.036000e+02 1.106694e+00
1.036500e+02 1.108119e+00
1.037000e+02 1.109334e+00
1.037500e+02 1.110199e+00
1.038000e+02 1.110576e+00
1.038500e+02 1.110355e+00
1.039000e+02 1.109429e+00
1.039500e+02 1.107718e+00
1.040000e+02 1.105141e+00
1.040500e+02 1.101634e+00
1.041000e+02 1.097156e+00
1.041500e+02 1.091681e+00
1.042000e+02 1.085203e+00
1.042500e+02 1.077731e+00
1.043000e+02 1.069311e+00
1.043500e+02 1.059997e+00
1.044000e+02 1.049869e+00
1.044500e+02 1.039031e+00
1.045000e+02 1.027605e+00
1.045500e+02 1.015725e+00
1.046000e+02 1.003545e+00
1.046500e+02 9.912175e-01
1.047000e+02 9.789016e-01
1.047500e+02 9.667519e-01
1.048000e+02 9.549206e-01
1.048500e+02 9.435585e-01
1.049000e+02 9.327982e-01
1.049500e+02 9.227693e-01
1.050000e+02 9.135968e-01
1.050500e+02 9.053839e-01
1.051000e+02 8.982287e-01
1.051500e+02 8.922245e-01
1.052000e+02 8.874405e-01
1.052500e+02 8.839296e-01
1.053000e+02 8.817342e-01
1.053500e+02 8.808619e-01
1.054000e+02 8.812807e-01
1.054500e+02 8.829389e-01
1.055000e+02 8.857590e-01
1.055500e+02 8.896322e-01
1.056000e+02 8.944465e-01
1.056500e+02 9.000794e-01
1.057000e+02 9.063994e-01
1.057500e+02 9.132881e-01
1.058000e+02 9.206306e-01
1.058500e+02 9.283149e-01
1.059000e+02 9.362374e-01
1.059500e+02 9.442971e-01
1.060000e+02 9.524044e-01
1.060500e+02 9.604755e-01
1.061000e+02 9.684353e-01
1.061500e+02 9.762105e-01
1.062000e+02 9.837367e-01
1.062500e+02 9.909563e-01
1.063000e+02 9.978206e-01
1.063500e+02 1.004280e+00
1.064000e+02 1.010302e+00
1.064500e+02 1.015854e+00
1.065000e+02 1.020908e+00
1.065500e+02 1.025451e+00
1.066000e+02 1.029471e+00
1.066500e+02 1.032962e+00
1.067000e+02 1.035927e+00
1.067500e+02 1.038374e+00
1.068000e+02 1.040315e+00
1.068500e+02 1.041765e+00
1.069000e+02 1.042755e+00
1.069500e+02 1.043313e+00
1.070000e+02 1.043467e+00
1.070500e+02 1.043249e+00
1.071000e+02 1.042700e+00
1.071500e+02 1.041844e+00
1.072000e+02 1.040725e+00
1.072500e+02 1.039376e+00
1.073000e+02 1.037829e+00
1.073500e+02 1.036114e+00
1.074000e+02 1.034258e+00
1.074500e+02 1.032293e+00
1.075000e+02 1.030240e+00
1.075500e+02 1.028121e+00
1.076000e+02 1.025953e+00
1.076500e+02 1.023751e+00
1.077000e+02 1.021528e+00
1.077500e+02 1.019290e+00
1.078000e+02 1.017052e+00
1.078500e+02 1.014816e+00
1.079000e+02 1.012591e+00
1.079500e+02 1.010385e+00
1.080000e+02 1.008197e+00
1.080500e+02 1.006044e+00
1.081000e+02 1.003931e+00
1.081500e+02 1.001860e+00
1.082000e+02 9.998366e-01
1.082500e+02 9.978767e-01
1.083000e+02 9.959853e-01
1.083500e+02 9.941705e-01
1.084000e+02 9.924406e-01
1.084500e+02 9.907924e-01
1.085000e+02 9.892382e-01
1.085500e+02 9.877908e-01
1.086000e+02 9.864504e-01
1.086500e+02 9.852261e-01
1.087000e+02 9.841254e-01
1.087500e+02 9.831518e-01
1.088000e+02 9.823076e-01
1.088500e+02 9.815951e-01
1.089000e+02 9.810132e-01
1.089500e+02 9.805654e-01
1.090000e+02 9.802517e-01
1.090500e+02 9.800715e-01
1.091000e+02 9.800235e-01
1.091500e+02 9.801027e-01
1.092000e+02 9.803019e-01
1.092500e+02 9.806239e-01
1.093000e+02 9.810574e-01
1.093500e+02 9.815997e-01
1.094000e+02 9.822432e-01
1.094500e+02 9.829766e-01
1.095000e+02 9.837916e-01
1.095500e+02 9.846825e-01
1.096000e+02 9.856422e-01
1.096500e+02 9.866545e-01
1.097000e+02 9.877125e-01
1.097500e+02 9.888082e-01
1.098000e+02 9.899312e-01
1.098500e+02 9.910740e-01
1.099000e+02 9.922275e-01
1.099500e+02 9.933795e-01
1.100000e+02 9.945241e-01
1.100500e+02 9.956513e-01
1.101000e+02 9.967533e-01
1.101500e+02 9.978220e-01
1.102000e+02 9.988554e-01
1.102500e+02 9.998416e-01
1.103000e+02 1.000777e+00
1.103500e+02 1.001659e+00
1.104000e+02 1.002483e+00
1.104500e+02 1.003242e+00
1.105000e+02 1.003939e+00
1.105500e+02 1.004572e+00
1.106000e+02 1.005138e+00
1.106500e+02 1.005638e+00
1.107000e+02 1.006074e+00
1.107500e+02 1.006450e+00
1.108000e+02 1.006760e+00
1.108500e+02 1.007012e+00
1.109000e+02 1.007205e+00
1.109500e+02 1.007341e+00
1.110000e+02 1.007423e+00
1.110500e+02 1.007456e+00
1.111000e+02 1.007441e+00
1.111500e+02 1.007383e+00
1.112000e+02 1.007280e+00
1.112500e+02 1.007137e+00
1.113000e+02 1.006960e+00
1.113500e+02 1.006751e+00
1.114000e+02 1.006515e+00
1.114500e+02 1.006251e+00
1.115000e+02 1.005966e+00
1.115500e+02 1.005661e+00
1.116000e+02 1.005339e+00
1.116500e+02 1.005002e+00
1.117000e+02 1.004654e+00
1.117500e+02 1.004293e+00
1.118000e+02 1.003927e+00
1.118500e+02 1.003554e+00
1.119000e+02 1.003175e+00
1.119500e+02 1.002795e+00
1.120000e+02 1.002416e+00
1.120500e+02 1.002042e+00
1.121000e+02 1.001673e+00
1.121500e+02 1.001312e+00
1.122000e+02 1.000959e+00
1.122500e+02 1.000614e+00
1.123000e+02 1.000280e+00
1.123500e+02 9.999562e-01
1.124000e+02 9.996444e-01
1.124500e+02 9.993463e-01
1.125000e+02 9.990622e-01
1.125500e+02 9.987919e-01
1.126000e+02 9.985359e-01
1.126500e+02 9.982959e-01
1.127000e+02 9.980725e-01
1.127500e+02 9.978656e-01
1.128000e+02 9.976761e-01
1.128500e+02 9.975048e-01
1.129000e+02 9.973505e-01
1.129500e+02 9.972141e-01
1.130000e+02 9.970970e-01
1.130500e+02 9.969967e-01
1.131000e+02 9.969145e-01
1.131500e+02 9.968510e-01
1.132000e+02 9.968040e-01
1.132500e+02 9.967747e-01
1.133000e+02 9.967618e-01
1.133500e+02 9.967649e-01
1.134000e+02 9.967827e-01
1.134500e+02 9.968155e-01
1.135000e+02 9.968626e-01
1.135500e+02 9.969212e-01
1.136000e+02 9.969920e-01
1.136500e+02 9.970742e-01
1.137000e+02 9.971653e-01
1.137500e+02 9.972648e-01
1.138000e+02 9.973724e-01
1.138500e+02 9.974867e-01
1.139000e+02 9.976054e-01
1.139500e+02 9.977296e-01
1.140000e+02 9.978569e-01
1.140500e+02 9.979853e-01
1.141000e+02 9.981165e-01
1.141500e+02 9.982478e-01
1.142000e+02 9.983772e-01
1.142500e+02 9.985063e-01
1.143000e+02 9.986330e-01
1.143500e+02 9.987570e-01
1.144000e+02 9.988780e-01
1.144500e+02 9.989957e-01
1.145000e+02 9.991091e-01
1.145500e+02 9.992179e-01
1.146000e+02 9.993221e-01
1.146500e+02 9.994219e-01
1.147000e+02 9.995155e-01
1.147500e+02 9.996058e-01
1.148000e+02 9.996904e-01
1.148500e+02 9.997701e-01
1.149000e+02 9.998448e-01
1.149500e+02 9.999146e-01
1.150000e+02 9.999785e-01
1.150500e+02 1.000039e+00
1.151000e+02 1.000094e+00
1.151500e+02 1.000144e+00
1.152000e+02 1.000191e+00
1.152500e+02 1.000233e+00
1.153000e+02 1.000270e+00
1.153500e+02 1.000303e+00
1.154000e+02 1.000332e+00
1.154500e+02 1.000358e+00
1.155000e+02 1.000380e+00
1.155500e+02 1.000399e+00
1.156000e+02 1.000414e+00
1.156500e+02 1.000426e+00
1.157000e+02 1.000435e+00
1.157500e+02 1.000441e+00
1.158000e+02 1.000445e+00
1.158500e+02 1.000446e+00
1.159000e+02 1.000445e+00
1.159500e+02 1.000442e+00
1.160000e+02 1.000436e+00
1.160500e+02 1.000428e+00
1.161000e+02 1.000419e+00
1.161500e+02 1.000407e+00
1.162000e+02 1.000395e+00
1.162500e+02 1.000381e+00
1.163000e+02 1.000366e+00
1.163500e+02 1.000350e+00
1.164000e+02 1.000332e+00
1.164500e+02 1.000314e+00
1.165000e+02 1.000294e+00
1.165500e+02 1.000274e+00
1.166000e+02 1.000254e+00
1.166500e+02 1.000232e+00
1.167000e+02 1.000210e+00
1.167500e+02 1.000188e+00
1.168000e+02 1.000164e+00
1.168500e+02 1.000141e+00
1.169000e+02 1.000119e+00
1.169500e+02 1.000096e+00
1.170000e+02 1.000074e+00
1.170500e+02 1.000053e+00
1.171000e+02 1.000032e+00
1.171500e+02 1.000012e+00
1.172000e+02 9.999928e-01
1.172500e+02 9.999750e-01
1.173000e+02 9.999590e-01
1.173500e+02 9.999448e-01
1.174000e+02 9.999317e-01
1.174500e+02 9.999198e-01
1.175000e+02 9.999090e-01
1.175500e+02 9.998981e-01
1.176000e+02 9.998881e-01
1.176500e+02 9.998784e-01
1.177000e+02 9.998705e-01
1.177500e+02 9.998636e-01
1.178000e+02 9.998575e-01
1.178500e+02 9.998515e-01
1.179000e+02 9.998460e-01
1.179500e+02 9.998408e-01
1.180000e+02 9.998363e-01
1.180500e+02 9.998330e-01
1.181000e+02 9.998298e-01
1.181500e+02 9.998279e-01
1.182000e+02 9.998255e-01
1.182500e+02 9.998238e-01
1.183000e+02 9.998219e-01
1.183500e+02 9.998204e-01
1.184000e+02 9.998190e-01
1.184500e+02 9.998180e-01
1.185000e+02 9.998171e-01
1.185500e+02 9.998159e-01
1.186000e+02 9.998150e-01
1.186500e+02 9.998137e-01
1.187000e+02 9.998117e-01
1.187500e+02 9.998099e-01
1.188000e+02 9.998081e-01
1.188500e+02 9.998063e-01
1.189000e+02 9.998041e-01
1.189500e+02 9.998021e-01
1.190000e+02 9.997991e-01
1.190500e+02 9.997965e-01
1.191000e+02 9.997930e-01
1.191500e+02 9.997895e-01
1.192000e+02 9.997855e-01
1.192500e+02 9.997814e-01
1.193000e+02 9.997772e-01
1.193500e+02 9.997719e-01
1.194000e+02 9.997670e-01
1.194500e+02 9.997616e-01
1.195000e+02 9.997557e-01
1.195500e+02 9.997501e-01
1.196000e+02 9.997436e-01
1.196500e+02 9.997366e-01
1.197000e+02 9.997296e-01
1.197500e+02 9.997223e-01
1.198000e+02 9.997142e-01
1.198500e+02 9.997060e-01
1.199000e+02 9.996970e-01
1.199500e+02 9.996884e-01


==> chapters/bridge/datas/g_of_r/data_HNC/g_argon.csv <==
0.000000e+00 9.395435e-14
4.000000e-02 1.616253e-14
8.000000e-02 1.467790e-13
1.200000e-01 1.761008e-13
1.600000e-01 1.850044e-13
2.000000e-01 1.965836e-13
2.400000e-01 2.174651e-13
2.800000e-01 2.417483e-13
3.200000e-01 2.771079e-13
3.600000e-01 3.000705e-13
4.000000e-01 3.051841e-13
4.400000e-01 3.000310e-13
4.800000e-01 2.917369e-13
5.200000e-01 2.871439e-13
5.600000e-01 2.825998e-13
6.000000e-01 2.775768e-13
6.400000e-01 2.728707e-13
6.800000e-01 2.731138e-13
7.200000e-01 2.781617e-13
7.600000e-01 2.863770e-13
8.000000e-01 2.914827e-13
8.400000e-01 2.730222e-13
8.800000e-01 1.997229e-13
9.200000e-01 1.555264e-13
9.600000e-01 1.687492e-13
1.000000e+00 1.459049e-13
1.040000e+00 1.150481e-13
1.080000e+00 8.226747e-14
1.120000e+00 7.563034e-14
1.160000e+00 9.861147e-15
1.200000e+00 1.326422e-14
1.240000e+00 4.598657e-14
1.280000e+00 5.301746e-14
1.320000e+00 5.008988e-14
1.360000e+00 5.183168e-14
1.400000e+00 4.931324e-14
1.440000e+00 4.493310e-14
1.480000e+00 3.932008e-14
1.520000e+00 2.992539e-14
1.560000e+00 1.397580e-14
1.600000e+00 1.429951e-15
1.640000e+00 2.982719e-14
1.680000e+00 5.341555e-14
1.720000e+00 5.220520e-14
1.760000e+00 4.585798e-14
1.800000e+00 3.264876e-14
1.840000e+00 5.400166e-16
1.880000e+00 4.128800e-15
1.920000e+00 1.547785e-14
1.960000e+00 1.512620e-14
2.000000e+00 1.129165e-14
2.040000e+00 5.893193e-15
2.080000e+00 9.664767e-15
2.120000e+00 5.142624e-14
2.160000e+00 4.013723e-14
2.200000e+00 6.610908e-14
2.240000e+00 6.817819e-14
2.280000e+00 5.780856e-14
2.320000e+00 1.853529e-14
2.360000e+00 4.271836e-14
2.400000e+00 9.879193e-17
2.440000e+00 7.815847e-15
2.480000e+00 3.313442e-13
2.520000e+00 8.300006e-11
2.560000e+00 1.927887e-08
2.600000e+00 9.512291e-07
2.640000e+00 2.112170e-05
2.680000e+00 2.535759e-04
2.720000e+00 1.859131e-03
2.760000e+00 9.161518e-03
2.800000e+00 3.276640e-02
2.840000e+00 9.046705e-02
2.880000e+00 2.025983e-01
2.920000e+00 3.829644e-01
2.960000e+00 6.309798e-01
3.000000e+00 9.300325e-01
3.040000e+00 1.252453e+00
3.080000e+00 1.567629e+00
3.120000e+00 1.849263e+00
3.160000e+00 2.079527e+00
3.200000e+00 2.249945e+00
3.240000e+00 2.360020e+00
3.280000e+00 2.414860e+00
3.320000e+00 2.422748e+00
3.360000e+00 2.393164e+00
3.400000e+00 2.335423e+00
3.440000e+00 2.257877e+00
3.480000e+00 2.167554e+00
3.520000e+00 2.070075e+00
3.560000e+00 1.969757e+00
3.600000e+00 1.869782e+00
3.640000e+00 1.772400e+00
3.680000e+00 1.679124e+00
3.720000e+00 1.590904e+00
3.760000e+00 1.508267e+00
3.800000e+00 1.431440e+00
3.840000e+00 1.360434e+00
3.880000e+00 1.295117e+00
3.920000e+00 1.235261e+00
3.960000e+00 1.180583e+00
4.000000e+00 1.130773e+00
4.040000e+00 1.085507e+00
4.080000e+00 1.044464e+00
4.120000e+00 1.007336e+00
4.160000e+00 9.738277e-01
4.200000e+00 9.436645e-01
4.240000e+00 9.165917e-01
4.280000e+00 8.923751e-01
4.320000e+00 8.708012e-01
4.360000e+00 8.516756e-01
4.400000e+00 8.348225e-01
4.440000e+00 8.200833e-01
4.480000e+00 8.073153e-01
4.520000e+00 7.963902e-01
4.560000e+00 7.871933e-01
4.600000e+00 7.796221e-01
4.640000e+00 7.735848e-01
4.680000e+00 7.690002e-01
4.720000e+00 7.657960e-01
4.760000e+00 7.639082e-01
4.800000e+00 7.632803e-01
4.840000e+00 7.638631e-01
4.880000e+00 7.656131e-01
4.920000e+00 7.684928e-01
4.960000e+00 7.724698e-01
5.000000e+00 7.775165e-01
5.040000e+00 7.836092e-01
5.080000e+00 7.907285e-01
5.120000e+00 7.988582e-01
5.160000e+00 8.079853e-01
5.200000e+00 8.180996e-01
5.240000e+00 8.291934e-01
5.280000e+00 8.412609e-01
5.320000e+00 8.542966e-01
5.360000e+00 8.682927e-01
5.400000e+00 8.832316e-01
5.440000e+00 8.990740e-01
5.480000e+00 9.157408e-01
5.520000e+00 9.330910e-01
5.560000e+00 9.509015e-01
5.600000e+00 9.688562e-01
5.640000e+00 9.865511e-01
5.680000e+00 1.003519e+00
5.720000e+00 1.019269e+00
5.760000e+00 1.033343e+00
5.800000e+00 1.045362e+00
5.840000e+00 1.055066e+00
5.880000e+00 1.062341e+00
5.920000e+00 1.067213e+00
5.960000e+00 1.069840e+00
6.000000e+00 1.070476e+00
6.040000e+00 1.069438e+00
6.080000e+00 1.067075e+00
6.120000e+00 1.063734e+00
6.160000e+00 1.059740e+00
6.200000e+00 1.055380e+00
6.240000e+00 1.050896e+00
6.280000e+00 1.046482e+00
6.320000e+00 1.042286e+00
6.360000e+00 1.038413e+00
6.400000e+00 1.034934e+00
6.440000e+00 1.031889e+00
6.480000e+00 1.029294e+00
6.520000e+00 1.027145e+00
6.560000e+00 1.025425e+00
6.600000e+00 1.024107e+00
6.640000e+00 1.023157e+00
6.680000e+00 1.022535e+00
6.720000e+00 1.022201e+00
6.760000e+00 1.022111e+00
6.800000e+00 1.022222e+00
6.840000e+00 1.022493e+00
6.880000e+00 1.022883e+00
6.920000e+00 1.023353e+00
6.960000e+00 1.023865e+00
7.000000e+00 1.024385e+00
7.040000e+00 1.024880e+00
7.080000e+00 1.025319e+00
7.120000e+00 1.025675e+00
7.160000e+00 1.025923e+00
7.200000e+00 1.026040e+00
7.240000e+00 1.026008e+00
7.280000e+00 1.025811e+00
7.320000e+00 1.025435e+00
7.360000e+00 1.024871e+00
7.400000e+00 1.024114e+00
7.440000e+00 1.023161e+00
7.480000e+00 1.022013e+00
7.520000e+00 1.020674e+00
7.560000e+00 1.019152e+00
7.600000e+00 1.017457e+00
7.640000e+00 1.015604e+00
7.680000e+00 1.013608e+00
7.720000e+00 1.011488e+00
7.760000e+00 1.009264e+00
7.800000e+00 1.006956e+00
7.840000e+00 1.004587e+00
7.880000e+00 1.002180e+00
7.920000e+00 9.997576e-01
7.960000e+00 9.973435e-01
8.000000e+00 9.949599e-01
8.040000e+00 9.926285e-01
8.080000e+00 9.903701e-01
8.120000e+00 9.882041e-01
8.160000e+00 9.861488e-01
8.200000e+00 9.842205e-01
8.240000e+00 9.824341e-01
8.280000e+00 9.808029e-01
8.320000e+00 9.793385e-01
8.360000e+00 9.780508e-01
8.400000e+00 9.769484e-01
8.440000e+00 9.760384e-01
8.480000e+00 9.753266e-01
8.520000e+00 9.748172e-01
8.560000e+00 9.745133e-01
8.600000e+00 9.744160e-01
8.640000e+00 9.745250e-01
8.680000e+00 9.748378e-01
8.720000e+00 9.753499e-01
8.760000e+00 9.760546e-01
8.800000e+00 9.769429e-01
8.840000e+00 9.780036e-01
8.880000e+00 9.792236e-01
8.920000e+00 9.805877e-01
8.960000e+00 9.820792e-01
9.000000e+00 9.836801e-01
9.040000e+00 9.853716e-01
9.080000e+00 9.871341e-01
9.120000e+00 9.889480e-01
9.160000e+00 9.907934e-01
9.200000e+00 9.926512e-01
9.240000e+00 9.945025e-01
9.280000e+00 9.963296e-01
9.320000e+00 9.981157e-01
9.360000e+00 9.998452e-01
9.400000e+00 1.001504e+00
9.440000e+00 1.003078e+00
9.480000e+00 1.004558e+00
9.520000e+00 1.005932e+00
9.560000e+00 1.007193e+00
9.600000e+00 1.008333e+00
9.640000e+00 1.009347e+00
9.680000e+00 1.010232e+00
9.720000e+00 1.010985e+00
9.760000e+00 1.011604e+00
9.800000e+00 1.012091e+00
9.840000e+00 1.012447e+00
9.880000e+00 1.012675e+00
9.920000e+00 1.012779e+00
9.960000e+00 1.012765e+00
1.000000e+01 1.012639e+00
1.004000e+01 1.012407e+00
1.008000e+01 1.012079e+00
1.012000e+01 1.011662e+00
1.016000e+01 1.011165e+00
1.020000e+01 1.010598e+00
1.024000e+01 1.009971e+00
1.028000e+01 1.009293e+00
1.032000e+01 1.008574e+00
1.036000e+01 1.007823e+00
1.040000e+01 1.007051e+00
1.044000e+01 1.006266e+00
1.048000e+01 1.005478e+00
1.052000e+01 1.004693e+00
1.056000e+01 1.003920e+00
1.060000e+01 1.003166e+00
1.064000e+01 1.002437e+00
1.068000e+01 1.001738e+00
1.072000e+01 1.001075e+00
1.076000e+01 1.000450e+00
1.080000e+01 9.998682e-01
1.084000e+01 9.993310e-01
1.088000e+01 9.988406e-01
1.092000e+01 9.983979e-01
1.096000e+01 9.980034e-01
1.100000e+01 9.976571e-01
1.104000e+01 9.973582e-01
1.108000e+01 9.971056e-01
1.112000e+01 9.968977e-01
1.116000e+01 9.967326e-01
1.120000e+01 9.966080e-01
1.124000e+01 9.965214e-01
1.128000e+01 9.964700e-01
1.132000e+01 9.964508e-01
1.136000e+01 9.964609e-01
1.140000e+01 9.964971e-01
1.144000e+01 9.965563e-01
1.148000e+01 9.966354e-01
1.152000e+01 9.967313e-01
1.156000e+01 9.968412e-01
1.160000e+01 9.969623e-01
1.164000e+01 9.970921e-01
1.168000e+01 9.972283e-01
1.172000e+01 9.973687e-01
1.176000e+01 9.975114e-01
1.180000e+01 9.976547e-01
1.184000e+01 9.977972e-01
1.188000e+01 9.979375e-01
1.192000e+01 9.980747e-01
1.196000e+01 9.982080e-01
1.200000e+01 9.983367e-01
1.204000e+01 9.984603e-01
1.208000e+01 9.985788e-01
1.212000e+01 9.986918e-01
1.216000e+01 9.987995e-01
1.220000e+01 9.989021e-01
1.224000e+01 9.989998e-01
1.228000e+01 9.990929e-01
1.232000e+01 9.991819e-01
1.236000e+01 9.992672e-01
1.240000e+01 9.993494e-01
1.244000e+01 9.994288e-01
1.248000e+01 9.995060e-01
1.252000e+01 9.995814e-01
1.256000e+01 9.996555e-01
1.260000e+01 9.997287e-01
1.264000e+01 9.998014e-01
1.268000e+01 9.998738e-01
1.272000e+01 9.999463e-01
1.276000e+01 1.000019e+00
1.280000e+01 1.000092e+00
1.284000e+01 1.000165e+00
1.288000e+01 1.000239e+00
1.292000e+01 1.000312e+00
1.296000e+01 1.000386e+00
1.300000e+01 1.000459e+00
1.304000e+01 1.000532e+00
1.308000e+01 1.000604e+00
1.312000e+01 1.000674e+00
1.316000e+01 1.000742e+00
1.320000e+01 1.000808e+00
1.324000e+01 1.000870e+00
1.328000e+01 1.000929e+00
1.332000e+01 1.000984e+00
1.336000e+01 1.001033e+00
1.340000e+01 1.001077e+00
1.344000e+01 1.001116e+00
1.348000e+01 1.001147e+00
1.352000e+01 1.001172e+00
1.356000e+01 1.001190e+00
1.360000e+01 1.001200e+00
1.364000e+01 1.001202e+00
1.368000e+01 1.001197e+00
1.372000e+01 1.001184e+00
1.376000e+01 1.001163e+00
1.380000e+01 1.001134e+00
1.384000e+01 1.001098e+00
1.388000e+01 1.001055e+00
1.392000e+01 1.001005e+00
1.396000e+01 1.000948e+00
1.400000e+01 1.000886e+00
1.404000e+01 1.000818e+00
1.408000e+01 1.000746e+00
1.412000e+01 1.000669e+00
1.416000e+01 1.000589e+00
1.420000e+01 1.000506e+00
1.424000e+01 1.000421e+00
1.428000e+01 1.000335e+00
1.432000e+01 1.000249e+00
1.436000e+01 1.000163e+00
1.440000e+01 1.000077e+00
1.444000e+01 9.999938e-01
1.448000e+01 9.999125e-01
1.452000e+01 9.998343e-01
1.456000e+01 9.997597e-01
1.460000e+01 9.996892e-01
1.464000e+01 9.996233e-01
1.468000e+01 9.995625e-01
1.472000e+01 9.995071e-01
1.476000e+01 9.994575e-01
1.480000e+01 9.994138e-01
1.484000e+01 9.993762e-01
1.488000e+01 9.993448e-01
1.492000e+01 9.993197e-01
1.496000e+01 9.993009e-01
1.500000e+01 9.992883e-01
1.504000e+01 9.992818e-01
1.508000e+01 9.992813e-01
1.512000e+01 9.992866e-01
1.516000e+01 9.992973e-01
1.520000e+01 9.993133e-01
1.524000e+01 9.993341e-01
1.528000e+01 9.993594e-01
1.532000e+01 9.993888e-01
1.536000e+01 9.994217e-01
1.540000e+01 9.994579e-01
1.544000e+01 9.994967e-01
1.548000e+01 9.995377e-01
1.552000e+01 9.995804e-01
1.556000e+01 9.996244e-01
1.560000e+01 9.996691e-01
1.564000e+01 9.997142e-01
1.568000e+01 9.997593e-01
1.572000e+01 9.998038e-01
1.576000e+01 9.998475e-01
1.580000e+01 9.998900e-01
1.584000e+01 9.999310e-01
1.588000e+01 9.999702e-01
1.592000e+01 1.000007e+00
1.596000e+01 1.000042e+00
1.600000e+01 1.000075e+00
1.604000e+01 1.000105e+00
1.608000e+01 1.000132e+00
1.612000e+01 1.000157e+00
1.616000e+01 1.000179e+00
1.620000e+01 1.000198e+00
1.624000e+01 1.000214e+00
1.628000e+01 1.000228e+00
1.632000e+01 1.000239e+00
1.636000e+01 1.000247e+00
1.640000e+01 1.000253e+00
1.644000e+01 1.000257e+00
1.648000e+01 1.000259e+00
1.652000e+01 1.000259e+00
1.656000e+01 1.000257e+00
1.660000e+01 1.000253e+00
1.664000e+01 1.000248e+00
1.668000e+01 1.000241e+00
1.672000e+01 1.000234e+00
1.676000e+01 1.000225e+00
1.680000e+01 1.000216e+00
1.684000e+01 1.000206e+00
1.688000e+01 1.000195e+00
1.692000e+01 1.000184e+00
1.696000e+01 1.000173e+00
1.700000e+01 1.000162e+00
1.704000e+01 1.000150e+00
1.708000e+01 1.000138e+00
1.712000e+01 1.000127e+00
1.716000e+01 1.000115e+00
1.720000e+01 1.000104e+00
1.724000e+01 1.000092e+00
1.728000e+01 1.000081e+00
1.732000e+01 1.000070e+00
1.736000e+01 1.000059e+00
1.740000e+01 1.000049e+00
1.744000e+01 1.000039e+00
1.748000e+01 1.000030e+00
1.752000e+01 1.000020e+00
1.756000e+01 1.000012e+00
1.760000e+01 1.000004e+00
1.764000e+01 9.999960e-01
1.768000e+01 9.999887e-01
1.772000e+01 9.999819e-01
1.776000e+01 9.999755e-01
1.780000e+01 9.999695e-01
1.784000e+01 9.999640e-01
1.788000e+01 9.999588e-01
1.792000e+01 9.999540e-01
1.796000e+01 9.999495e-01
1.800000e+01 9.999455e-01
1.804000e+01 9.999417e-01
1.808000e+01 9.999384e-01
1.812000e+01 9.999354e-01
1.816000e+01 9.999327e-01
1.820000e+01 9.999303e-01
1.824000e+01 9.999283e-01
1.828000e+01 9.999266e-01
1.832000e+01 9.999253e-01
1.836000e+01 9.999243e-01
1.840000e+01 9.999236e-01
1.844000e+01 9.999233e-01
1.848000e+01 9.999233e-01
1.852000e+01 9.999237e-01
1.856000e+01 9.999244e-01
1.860000e+01 9.999256e-01
1.864000e+01 9.999270e-01
1.868000e+01 9.999289e-01
1.872000e+01 9.999311e-01
1.876000e+01 9.999337e-01
1.880000e+01 9.999367e-01
1.884000e+01 9.999400e-01
1.888000e+01 9.999437e-01
1.892000e+01 9.999476e-01
1.896000e+01 9.999519e-01
1.900000e+01 9.999565e-01
1.904000e+01 9.999614e-01
1.908000e+01 9.999665e-01
1.912000e+01 9.999718e-01
1.916000e+01 9.999773e-01
1.920000e+01 9.999829e-01
1.924000e+01 9.999887e-01
1.928000e+01 9.999945e-01
1.932000e+01 1.000000e+00
1.936000e+01 1.000006e+00
1.940000e+01 1.000012e+00
1.944000e+01 1.000018e+00
1.948000e+01 1.000023e+00
1.952000e+01 1.000029e+00
1.956000e+01 1.000034e+00
1.960000e+01 1.000039e+00
1.964000e+01 1.000044e+00
1.968000e+01 1.000049e+00
1.972000e+01 1.000053e+00
1.976000e+01 1.000057e+00
1.980000e+01 1.000060e+00
1.984000e+01 1.000063e+00
1.988000e+01 1.000066e+00
1.992000e+01 1.000068e+00
1.996000e+01 1.000070e+00


==> chapters/bridge/datas/g_of_r/data_HNC/g_krypton.csv <==
0.000000e+00 5.804443e-13
4.000000e-02 5.817500e-13
8.000000e-02 5.856376e-13
1.200000e-01 5.919262e-13
1.600000e-01 5.997352e-13
2.000000e-01 6.034943e-13
2.400000e-01 6.013655e-13
2.800000e-01 5.959713e-13
3.200000e-01 5.738383e-13
3.600000e-01 5.099987e-13
4.000000e-01 4.127640e-13
4.400000e-01 1.714681e-13
4.800000e-01 9.148673e-14
5.200000e-01 3.161439e-13
5.600000e-01 4.209318e-13
6.000000e-01 4.780061e-13
6.400000e-01 4.996245e-13
6.800000e-01 4.936018e-13
7.200000e-01 4.806225e-13
7.600000e-01 5.636018e-13
8.000000e-01 5.431923e-13
8.400000e-01 3.439716e-13
8.800000e-01 2.977682e-13
9.200000e-01 6.104104e-13
9.600000e-01 6.492173e-13
1.000000e+00 5.691882e-13
1.040000e+00 4.655320e-13
1.080000e+00 3.779635e-13
1.120000e+00 2.912365e-13
1.160000e+00 1.861934e-13
1.200000e+00 1.296365e-13
1.240000e+00 9.237923e-14
1.280000e+00 6.450714e-14
1.320000e+00 3.617287e-14
1.360000e+00 1.361236e-14
1.400000e+00 9.009256e-17
1.440000e+00 2.208885e-16
1.480000e+00 1.438168e-15
1.520000e+00 5.253309e-15
1.560000e+00 3.212888e-15
1.600000e+00 1.633296e-14
1.640000e+00 1.950612e-14
1.680000e+00 1.581645e-14
1.720000e+00 9.433166e-15
1.760000e+00 1.025307e-14
1.800000e+00 1.165294e-14
1.840000e+00 1.009661e-14
1.880000e+00 8.225754e-15
1.920000e+00 5.529284e-15
1.960000e+00 4.541509e-15
2.000000e+00 2.737264e-15
2.040000e+00 6.240766e-15
2.080000e+00 7.659784e-15
2.120000e+00 4.251794e-15
2.160000e+00 3.840992e-15
2.200000e+00 1.679755e-14
2.240000e+00 5.665442e-14
2.280000e+00 6.205093e-14
2.320000e+00 5.919908e-14
2.360000e+00 5.053544e-14
2.400000e+00 3.611796e-14
2.440000e+00 2.461796e-14
2.480000e+00 6.994596e-15
2.520000e+00 6.510309e-15
2.560000e+00 1.036760e-14
2.600000e+00 1.331369e-13
2.640000e+00 5.583997e-11
2.680000e+00 7.198741e-09
2.720000e+00 3.786465e-07
2.760000e+00 9.163999e-06
2.800000e+00 1.205427e-04
2.840000e+00 9.683171e-04
2.880000e+00 5.210570e-03
2.920000e+00 2.023615e-02
2.960000e+00 6.025627e-02
3.000000e+00 1.444694e-01
3.040000e+00 2.902070e-01
3.080000e+00 5.044854e-01
3.120000e+00 7.792200e-01
3.160000e+00 1.092730e+00
3.200000e+00 1.416063e+00
3.240000e+00 1.720551e+00
3.280000e+00 1.983552e+00
3.320000e+00 2.191141e+00
3.360000e+00 2.338067e+00
3.400000e+00 2.426036e+00
3.440000e+00 2.461379e+00
3.480000e+00 2.452853e+00
3.520000e+00 2.409923e+00
3.560000e+00 2.341619e+00
3.600000e+00 2.255894e+00
3.640000e+00 2.159356e+00
3.680000e+00 2.057241e+00
3.720000e+00 1.953533e+00
3.760000e+00 1.851139e+00
3.800000e+00 1.752091e+00
3.840000e+00 1.657728e+00
3.880000e+00 1.568867e+00
3.920000e+00 1.485932e+00
3.960000e+00 1.409068e+00
4.000000e+00 1.338225e+00
4.040000e+00 1.273221e+00
4.080000e+00 1.213793e+00
4.120000e+00 1.159629e+00
4.160000e+00 1.110393e+00
4.200000e+00 1.065746e+00
4.240000e+00 1.025351e+00
4.280000e+00 9.888889e-01
4.320000e+00 9.560558e-01
4.360000e+00 9.265697e-01
4.400000e+00 9.001706e-01
4.440000e+00 8.766200e-01
4.480000e+00 8.557011e-01
4.520000e+00 8.372174e-01
4.560000e+00 8.209916e-01
4.600000e+00 8.068645e-01
4.640000e+00 7.946933e-01
4.680000e+00 7.843506e-01
4.720000e+00 7.757230e-01
4.760000e+00 7.687095e-01
4.800000e+00 7.632212e-01
4.840000e+00 7.591792e-01
4.880000e+00 7.565145e-01
4.920000e+00 7.551665e-01
4.960000e+00 7.550826e-01
5.000000e+00 7.562169e-01
5.040000e+00 7.585302e-01
5.080000e+00 7.619887e-01
5.120000e+00 7.665639e-01
5.160000e+00 7.722317e-01
5.200000e+00 7.789723e-01
5.240000e+00 7.867695e-01
5.280000e+00 7.956104e-01
5.320000e+00 8.054851e-01
5.360000e+00 8.163864e-01
5.400000e+00 8.283091e-01
5.440000e+00 8.412495e-01
5.480000e+00 8.552025e-01
5.520000e+00 8.701571e-01
5.560000e+00 8.860866e-01
5.600000e+00 9.029329e-01
5.640000e+00 9.205861e-01
5.680000e+00 9.388625e-01
5.720000e+00 9.574877e-01
5.760000e+00 9.760925e-01
5.800000e+00 9.942269e-01
5.840000e+00 1.011393e+00
5.880000e+00 1.027093e+00
5.920000e+00 1.040882e+00
5.960000e+00 1.052415e+00
6.000000e+00 1.061485e+00
6.040000e+00 1.068031e+00
6.080000e+00 1.072137e+00
6.120000e+00 1.074009e+00
6.160000e+00 1.073939e+00
6.200000e+00 1.072272e+00
6.240000e+00 1.069372e+00
6.280000e+00 1.065591e+00
6.320000e+00 1.061254e+00
6.360000e+00 1.056641e+00
6.400000e+00 1.051984e+00
6.440000e+00 1.047465e+00
6.480000e+00 1.043221e+00
6.520000e+00 1.039348e+00
6.560000e+00 1.035904e+00
6.600000e+00 1.032921e+00
6.640000e+00 1.030406e+00
6.680000e+00 1.028350e+00
6.720000e+00 1.026730e+00
6.760000e+00 1.025513e+00
6.800000e+00 1.024661e+00
6.840000e+00 1.024131e+00
6.880000e+00 1.023879e+00
6.920000e+00 1.023860e+00
6.960000e+00 1.024029e+00
7.000000e+00 1.024343e+00
7.040000e+00 1.024759e+00
7.080000e+00 1.025238e+00
7.120000e+00 1.025742e+00
7.160000e+00 1.026235e+00
7.200000e+00 1.026685e+00
7.240000e+00 1.027061e+00
7.280000e+00 1.027336e+00
7.320000e+00 1.027485e+00
7.360000e+00 1.027488e+00
7.400000e+00 1.027325e+00
7.440000e+00 1.026983e+00
7.480000e+00 1.026451e+00
7.520000e+00 1.025720e+00
7.560000e+00 1.024786e+00
7.600000e+00 1.023649e+00
7.640000e+00 1.022312e+00
7.680000e+00 1.020782e+00
7.720000e+00 1.019067e+00
7.760000e+00 1.017182e+00
7.800000e+00 1.015141e+00
7.840000e+00 1.012964e+00
7.880000e+00 1.010668e+00
7.920000e+00 1.008277e+00
7.960000e+00 1.005814e+00
8.000000e+00 1.003301e+00
8.040000e+00 1.000763e+00
8.080000e+00 9.982238e-01
8.120000e+00 9.957077e-01
8.160000e+00 9.932375e-01
8.200000e+00 9.908355e-01
8.240000e+00 9.885225e-01
8.280000e+00 9.863182e-01
8.320000e+00 9.842404e-01
8.360000e+00 9.823053e-01
8.400000e+00 9.805274e-01
8.440000e+00 9.789194e-01
8.480000e+00 9.774922e-01
8.520000e+00 9.762551e-01
8.560000e+00 9.752160e-01
8.600000e+00 9.743814e-01
8.640000e+00 9.737562e-01
8.680000e+00 9.733441e-01
8.720000e+00 9.731472e-01
8.760000e+00 9.731658e-01
8.800000e+00 9.733985e-01
8.840000e+00 9.738417e-01
8.880000e+00 9.744897e-01
8.920000e+00 9.753344e-01
8.960000e+00 9.763654e-01
9.000000e+00 9.775699e-01
9.040000e+00 9.789334e-01
9.080000e+00 9.804390e-01
9.120000e+00 9.820687e-01
9.160000e+00 9.838031e-01
9.200000e+00 9.856221e-01
9.240000e+00 9.875051e-01
9.280000e+00 9.894314e-01
9.320000e+00 9.913804e-01
9.360000e+00 9.933323e-01
9.400000e+00 9.952678e-01
9.440000e+00 9.971688e-01
9.480000e+00 9.990182e-01
9.520000e+00 1.000800e+00
9.560000e+00 1.002501e+00
9.600000e+00 1.004107e+00
9.640000e+00 1.005607e+00
9.680000e+00 1.006992e+00
9.720000e+00 1.008254e+00
9.760000e+00 1.009387e+00
9.800000e+00 1.010384e+00
9.840000e+00 1.011244e+00
9.880000e+00 1.011964e+00
9.920000e+00 1.012545e+00
9.960000e+00 1.012987e+00
1.000000e+01 1.013292e+00
1.004000e+01 1.013465e+00
1.008000e+01 1.013511e+00
1.012000e+01 1.013435e+00
1.016000e+01 1.013246e+00
1.020000e+01 1.012949e+00
1.024000e+01 1.012555e+00
1.028000e+01 1.012073e+00
1.032000e+01 1.011512e+00
1.036000e+01 1.010882e+00
1.040000e+01 1.010193e+00
1.044000e+01 1.009456e+00
1.048000e+01 1.008681e+00
1.052000e+01 1.007879e+00
1.056000e+01 1.007058e+00
1.060000e+01 1.006228e+00
1.064000e+01 1.005398e+00
1.068000e+01 1.004576e+00
1.072000e+01 1.003771e+00
1.076000e+01 1.002988e+00
1.080000e+01 1.002234e+00
1.084000e+01 1.001515e+00
1.088000e+01 1.000835e+00
1.092000e+01 1.000197e+00
1.096000e+01 9.996053e-01
1.100000e+01 9.990615e-01
1.104000e+01 9.985673e-01
1.108000e+01 9.981235e-01
1.112000e+01 9.977304e-01
1.116000e+01 9.973874e-01
1.120000e+01 9.970937e-01
1.124000e+01 9.968479e-01
1.128000e+01 9.966482e-01
1.132000e+01 9.964924e-01
1.136000e+01 9.963780e-01
1.140000e+01 9.963021e-01
1.144000e+01 9.962620e-01
1.148000e+01 9.962544e-01
1.152000e+01 9.962762e-01
1.156000e+01 9.963241e-01
1.160000e+01 9.963948e-01
1.164000e+01 9.964851e-01
1.168000e+01 9.965919e-01
1.172000e+01 9.967124e-01
1.176000e+01 9.968436e-01
1.180000e+01 9.969831e-01
1.184000e+01 9.971284e-01
1.188000e+01 9.972775e-01
1.192000e+01 9.974285e-01
1.196000e+01 9.975795e-01
1.200000e+01 9.977293e-01
1.204000e+01 9.978765e-01
1.208000e+01 9.980202e-01
1.212000e+01 9.981596e-01
1.216000e+01 9.982942e-01
1.220000e+01 9.984235e-01
1.224000e+01 9.985474e-01
1.228000e+01 9.986657e-01
1.232000e+01 9.987787e-01
1.236000e+01 9.988864e-01
1.240000e+01 9.989892e-01
1.244000e+01 9.990875e-01
1.248000e+01 9.991817e-01
1.252000e+01 9.992722e-01
1.256000e+01 9.993597e-01
1.260000e+01 9.994444e-01
1.264000e+01 9.995271e-01
1.268000e+01 9.996080e-01
1.272000e+01 9.996877e-01
1.276000e+01 9.997665e-01
1.280000e+01 9.998448e-01
1.284000e+01 9.999228e-01
1.288000e+01 1.000001e+00
1.292000e+01 1.000079e+00
1.296000e+01 1.000157e+00
1.300000e+01 1.000236e+00
1.304000e+01 1.000314e+00
1.308000e+01 1.000393e+00
1.312000e+01 1.000471e+00
1.316000e+01 1.000549e+00
1.320000e+01 1.000625e+00
1.324000e+01 1.000700e+00
1.328000e+01 1.000773e+00
1.332000e+01 1.000843e+00
1.336000e+01 1.000911e+00
1.340000e+01 1.000974e+00
1.344000e+01 1.001033e+00
1.348000e+01 1.001087e+00
1.352000e+01 1.001136e+00
1.356000e+01 1.001178e+00
1.360000e+01 1.001214e+00
1.364000e+01 1.001243e+00
1.368000e+01 1.001264e+00
1.372000e+01 1.001278e+00
1.376000e+01 1.001283e+00
1.380000e+01 1.001280e+00
1.384000e+01 1.001269e+00
1.388000e+01 1.001250e+00
1.392000e+01 1.001222e+00
1.396000e+01 1.001187e+00
1.400000e+01 1.001143e+00
1.404000e+01 1.001093e+00
1.408000e+01 1.001036e+00
1.412000e+01 1.000972e+00
1.416000e+01 1.000902e+00
1.420000e+01 1.000827e+00
1.424000e+01 1.000748e+00
1.428000e+01 1.000664e+00
1.432000e+01 1.000578e+00
1.436000e+01 1.000489e+00
1.440000e+01 1.000398e+00
1.444000e+01 1.000307e+00
1.448000e+01 1.000215e+00
1.452000e+01 1.000124e+00
1.456000e+01 1.000035e+00
1.460000e+01 9.999478e-01
1.464000e+01 9.998634e-01
1.468000e+01 9.997826e-01
1.472000e+01 9.997060e-01
1.476000e+01 9.996340e-01
1.480000e+01 9.995671e-01
1.484000e+01 9.995058e-01
1.488000e+01 9.994504e-01
1.492000e+01 9.994012e-01
1.496000e+01 9.993584e-01
1.500000e+01 9.993222e-01
1.504000e+01 9.992925e-01
1.508000e+01 9.992695e-01
1.512000e+01 9.992531e-01
1.516000e+01 9.992432e-01
1.520000e+01 9.992397e-01
1.524000e+01 9.992424e-01
1.528000e+01 9.992511e-01
1.532000e+01 9.992653e-01
1.536000e+01 9.992849e-01
1.540000e+01 9.993095e-01
1.544000e+01 9.993385e-01
1.548000e+01 9.993715e-01
1.552000e+01 9.994081e-01
1.556000e+01 9.994478e-01
1.560000e+01 9.994901e-01
1.564000e+01 9.995344e-01
1.568000e+01 9.995804e-01
1.572000e+01 9.996274e-01
1.576000e+01 9.996750e-01
1.580000e+01 9.997228e-01
1.584000e+01 9.997702e-01
1.588000e+01 9.998170e-01
1.592000e+01 9.998628e-01
1.596000e+01 9.999070e-01
1.600000e+01 9.999496e-01
1.604000e+01 9.999902e-01
1.608000e+01 1.000028e+00
1.612000e+01 1.000064e+00
1.616000e+01 1.000098e+00
1.620000e+01 1.000128e+00
1.624000e+01 1.000156e+00
1.628000e+01 1.000181e+00
1.632000e+01 1.000202e+00
1.636000e+01 1.000221e+00
1.640000e+01 1.000237e+00
1.644000e+01 1.000251e+00
1.648000e+01 1.000261e+00
1.652000e+01 1.000269e+00
1.656000e+01 1.000275e+00
1.660000e+01 1.000278e+00
1.664000e+01 1.000279e+00
1.668000e+01 1.000278e+00
1.672000e+01 1.000275e+00
1.676000e+01 1.000271e+00
1.680000e+01 1.000265e+00
1.684000e+01 1.000258e+00
1.688000e+01 1.000249e+00
1.692000e+01 1.000240e+00
1.696000e+01 1.000229e+00
1.700000e+01 1.000218e+00
1.704000e+01 1.000207e+00
1.708000e+01 1.000194e+00
1.712000e+01 1.000182e+00
1.716000e+01 1.000169e+00
1.720000e+01 1.000156e+00
1.724000e+01 1.000143e+00
1.728000e+01 1.000130e+00
1.732000e+01 1.000117e+00
1.736000e+01 1.000104e+00
1.740000e+01 1.000091e+00
1.744000e+01 1.000079e+00
1.748000e+01 1.000067e+00
1.752000e+01 1.000055e+00
1.756000e+01 1.000044e+00
1.760000e+01 1.000034e+00
1.764000e+01 1.000024e+00
1.768000e+01 1.000014e+00
1.772000e+01 1.000005e+00
1.776000e+01 9.999965e-01
1.780000e+01 9.999885e-01
1.784000e+01 9.999810e-01
1.788000e+01 9.999739e-01
1.792000e+01 9.999674e-01
1.796000e+01 9.999613e-01
1.800000e+01 9.999557e-01
1.804000e+01 9.999505e-01
1.808000e+01 9.999458e-01
1.812000e+01 9.999415e-01
1.816000e+01 9.999375e-01
1.820000e+01 9.999340e-01
1.824000e+01 9.999309e-01
1.828000e+01 9.999282e-01
1.832000e+01 9.999258e-01
1.836000e+01 9.999239e-01
1.840000e+01 9.999223e-01
1.844000e+01 9.999210e-01
1.848000e+01 9.999202e-01
1.852000e+01 9.999198e-01
1.856000e+01 9.999197e-01
1.860000e+01 9.999200e-01
1.864000e+01 9.999207e-01
1.868000e+01 9.999218e-01
1.872000e+01 9.999233e-01
1.876000e+01 9.999252e-01
1.880000e+01 9.999275e-01
1.884000e+01 9.999302e-01
1.888000e+01 9.999332e-01
1.892000e+01 9.999367e-01
1.896000e+01 9.999404e-01
1.900000e+01 9.999446e-01
1.904000e+01 9.999490e-01
1.908000e+01 9.999538e-01
1.912000e+01 9.999589e-01
1.916000e+01 9.999642e-01
1.920000e+01 9.999698e-01
1.924000e+01 9.999756e-01
1.928000e+01 9.999816e-01
1.932000e+01 9.999878e-01
1.936000e+01 9.999941e-01
1.940000e+01 1.000000e+00
1.944000e+01 1.000007e+00
1.948000e+01 1.000013e+00
1.952000e+01 1.000020e+00
1.956000e+01 1.000026e+00
1.960000e+01 1.000032e+00
1.964000e+01 1.000039e+00
1.968000e+01 1.000045e+00
1.972000e+01 1.000050e+00
1.976000e+01 1.000056e+00
1.980000e+01 1.000061e+00
1.984000e+01 1.000066e+00
1.988000e+01 1.000070e+00
1.992000e+01 1.000074e+00
1.996000e+01 1.000078e+00


==> chapters/bridge/datas/g_of_r/data_HNC/g_methane.csv <==
0.000000e+00 2.488886e-13
4.000000e-02 2.843277e-13
8.000000e-02 3.853069e-13
1.200000e-01 4.920071e-13
1.600000e-01 5.677078e-13
2.000000e-01 6.314789e-13
2.400000e-01 6.756634e-13
2.800000e-01 7.156306e-13
3.200000e-01 7.564927e-13
3.600000e-01 8.011069e-13
4.000000e-01 8.509937e-13
4.400000e-01 9.061105e-13
4.800000e-01 9.622628e-13
5.200000e-01 9.672092e-13
5.600000e-01 7.867246e-13
6.000000e-01 3.902236e-13
6.400000e-01 6.385390e-13
6.800000e-01 7.127326e-13
7.200000e-01 7.384483e-13
7.600000e-01 7.316147e-13
8.000000e-01 6.469185e-13
8.400000e-01 5.209378e-13
8.800000e-01 4.944283e-13
9.200000e-01 5.042259e-13
9.600000e-01 5.017271e-13
1.000000e+00 4.553148e-13
1.040000e+00 3.187774e-13
1.080000e+00 4.759098e-13
1.120000e+00 3.788576e-13
1.160000e+00 2.814574e-13
1.200000e+00 2.980461e-13
1.240000e+00 2.283699e-13
1.280000e+00 1.538188e-13
1.320000e+00 9.886157e-14
1.360000e+00 6.541714e-14
1.400000e+00 4.373268e-14
1.440000e+00 2.933217e-14
1.480000e+00 1.989527e-14
1.520000e+00 1.384700e-14
1.560000e+00 1.003863e-14
1.600000e+00 7.620076e-15
1.640000e+00 5.964620e-15
1.680000e+00 4.633092e-15
1.720000e+00 3.414668e-15
1.760000e+00 2.408092e-15
1.800000e+00 1.986265e-15
1.840000e+00 3.013054e-15
1.880000e+00 5.794363e-15
1.920000e+00 3.456632e-15
1.960000e+00 3.804183e-15
2.000000e+00 2.562562e-15
2.040000e+00 1.302248e-15
2.080000e+00 1.022406e-15
2.120000e+00 1.242156e-15
2.160000e+00 1.302388e-15
2.200000e+00 7.414770e-16
2.240000e+00 1.439663e-17
2.280000e+00 3.059698e-15
2.320000e+00 9.589792e-15
2.360000e+00 1.963507e-14
2.400000e+00 2.263826e-14
2.440000e+00 2.793283e-14
2.480000e+00 2.383493e-14
2.520000e+00 2.813478e-15
2.560000e+00 7.949549e-15
2.600000e+00 3.956446e-14
2.640000e+00 1.780701e-11
2.680000e+00 2.942479e-09
2.720000e+00 1.803547e-07
2.760000e+00 4.964578e-06
2.800000e+00 7.239013e-05
2.840000e+00 6.330324e-04
2.880000e+00 3.657816e-03
2.920000e+00 1.507862e-02
2.960000e+00 4.720225e-02
3.000000e+00 1.180306e-01
3.040000e+00 2.456381e-01
3.080000e+00 4.399369e-01
3.120000e+00 6.968375e-01
3.160000e+00 9.981884e-01
3.200000e+00 1.316973e+00
3.240000e+00 1.624596e+00
3.280000e+00 1.897057e+00
3.320000e+00 2.118347e+00
3.360000e+00 2.281053e+00
3.400000e+00 2.385059e+00
3.440000e+00 2.435391e+00
3.480000e+00 2.440023e+00
3.520000e+00 2.408064e+00
3.560000e+00 2.348500e+00
3.600000e+00 2.269436e+00
3.640000e+00 2.177733e+00
3.680000e+00 2.078924e+00
3.720000e+00 1.977281e+00
3.760000e+00 1.875981e+00
3.800000e+00 1.777283e+00
3.840000e+00 1.682719e+00
3.880000e+00 1.593261e+00
3.920000e+00 1.509454e+00
3.960000e+00 1.431537e+00
4.000000e+00 1.359532e+00
4.040000e+00 1.293310e+00
4.080000e+00 1.232646e+00
4.120000e+00 1.177254e+00
4.160000e+00 1.126818e+00
4.200000e+00 1.081010e+00
4.240000e+00 1.039503e+00
4.280000e+00 1.001980e+00
4.320000e+00 9.681392e-01
4.360000e+00 9.376982e-01
4.400000e+00 9.103954e-01
4.440000e+00 8.859902e-01
4.480000e+00 8.642629e-01
4.520000e+00 8.450140e-01
4.560000e+00 8.280630e-01
4.600000e+00 8.132474e-01
4.640000e+00 8.004215e-01
4.680000e+00 7.894548e-01
4.720000e+00 7.802309e-01
4.760000e+00 7.726463e-01
4.800000e+00 7.666095e-01
4.840000e+00 7.620393e-01
4.880000e+00 7.588645e-01
4.920000e+00 7.570225e-01
4.960000e+00 7.564589e-01
5.000000e+00 7.571260e-01
5.040000e+00 7.589831e-01
5.080000e+00 7.619949e-01
5.120000e+00 7.661315e-01
5.160000e+00 7.713677e-01
5.200000e+00 7.776824e-01
5.240000e+00 7.850586e-01
5.280000e+00 7.934823e-01
5.320000e+00 8.029428e-01
5.360000e+00 8.134320e-01
5.400000e+00 8.249444e-01
5.440000e+00 8.374756e-01
5.480000e+00 8.510213e-01
5.520000e+00 8.655723e-01
5.560000e+00 8.811070e-01
5.600000e+00 8.975771e-01
5.640000e+00 9.148886e-01
5.680000e+00 9.328802e-01
5.720000e+00 9.513048e-01
5.760000e+00 9.698219e-01
5.800000e+00 9.880066e-01
5.840000e+00 1.005377e+00
5.880000e+00 1.021437e+00
5.920000e+00 1.035729e+00
5.960000e+00 1.047884e+00
6.000000e+00 1.057655e+00
6.040000e+00 1.064941e+00
6.080000e+00 1.069785e+00
6.120000e+00 1.072354e+00
6.160000e+00 1.072915e+00
6.200000e+00 1.071792e+00
6.240000e+00 1.069340e+00
6.280000e+00 1.065910e+00
6.320000e+00 1.061831e+00
6.360000e+00 1.057392e+00
6.400000e+00 1.052836e+00
6.440000e+00 1.048358e+00
6.480000e+00 1.044107e+00
6.520000e+00 1.040190e+00
6.560000e+00 1.036676e+00
6.600000e+00 1.033605e+00
6.640000e+00 1.030991e+00
6.680000e+00 1.028832e+00
6.720000e+00 1.027108e+00
6.760000e+00 1.025791e+00
6.800000e+00 1.024846e+00
6.840000e+00 1.024231e+00
6.880000e+00 1.023903e+00
6.920000e+00 1.023820e+00
6.960000e+00 1.023935e+00
7.000000e+00 1.024207e+00
7.040000e+00 1.024593e+00
7.080000e+00 1.025052e+00
7.120000e+00 1.025548e+00
7.160000e+00 1.026043e+00
7.200000e+00 1.026504e+00
7.240000e+00 1.026902e+00
7.280000e+00 1.027207e+00
7.320000e+00 1.027394e+00
7.360000e+00 1.027442e+00
7.400000e+00 1.027332e+00
7.440000e+00 1.027047e+00
7.480000e+00 1.026576e+00
7.520000e+00 1.025909e+00
7.560000e+00 1.025042e+00
7.600000e+00 1.023972e+00
7.640000e+00 1.022702e+00
7.680000e+00 1.021238e+00
7.720000e+00 1.019587e+00
7.760000e+00 1.017762e+00
7.800000e+00 1.015777e+00
7.840000e+00 1.013649e+00
7.880000e+00 1.011398e+00
7.920000e+00 1.009045e+00
7.960000e+00 1.006612e+00
8.000000e+00 1.004122e+00
8.040000e+00 1.001599e+00
8.080000e+00 9.990681e-01
8.120000e+00 9.965519e-01
8.160000e+00 9.940739e-01
8.200000e+00 9.916566e-01
8.240000e+00 9.893213e-01
8.280000e+00 9.870878e-01
8.320000e+00 9.849746e-01
8.360000e+00 9.829983e-01
8.400000e+00 9.811738e-01
8.440000e+00 9.795145e-01
8.480000e+00 9.780318e-01
8.520000e+00 9.767355e-01
8.560000e+00 9.756340e-01
8.600000e+00 9.747341e-01
8.640000e+00 9.740414e-01
8.680000e+00 9.735599e-01
8.720000e+00 9.732922e-01
8.760000e+00 9.732392e-01
8.800000e+00 9.734001e-01
8.840000e+00 9.737719e-01
8.880000e+00 9.743497e-01
8.920000e+00 9.751260e-01
8.960000e+00 9.760912e-01
9.000000e+00 9.772335e-01
9.040000e+00 9.785386e-01
9.080000e+00 9.799907e-01
9.120000e+00 9.815722e-01
9.160000e+00 9.832642e-01
9.200000e+00 9.850469e-01
9.240000e+00 9.869001e-01
9.280000e+00 9.888030e-01
9.320000e+00 9.907354e-01
9.360000e+00 9.926771e-01
9.400000e+00 9.946090e-01
9.440000e+00 9.965125e-01
9.480000e+00 9.983703e-01
9.520000e+00 1.000166e+00
9.560000e+00 1.001886e+00
9.600000e+00 1.003516e+00
9.640000e+00 1.005045e+00
9.680000e+00 1.006463e+00
9.720000e+00 1.007761e+00
9.760000e+00 1.008932e+00
9.800000e+00 1.009970e+00
9.840000e+00 1.010873e+00
9.880000e+00 1.011638e+00
9.920000e+00 1.012263e+00
9.960000e+00 1.012751e+00
1.000000e+01 1.013102e+00
1.004000e+01 1.013320e+00
1.008000e+01 1.013409e+00
1.012000e+01 1.013376e+00
1.016000e+01 1.013227e+00
1.020000e+01 1.012970e+00
1.024000e+01 1.012612e+00
1.028000e+01 1.012163e+00
1.032000e+01 1.011633e+00
1.036000e+01 1.011031e+00
1.040000e+01 1.010367e+00
1.044000e+01 1.009652e+00
1.048000e+01 1.008895e+00
1.052000e+01 1.008108e+00
1.056000e+01 1.007298e+00
1.060000e+01 1.006477e+00
1.064000e+01 1.005653e+00
1.068000e+01 1.004834e+00
1.072000e+01 1.004028e+00
1.076000e+01 1.003243e+00
1.080000e+01 1.002484e+00
1.084000e+01 1.001758e+00
1.088000e+01 1.001068e+00
1.092000e+01 1.000420e+00
1.096000e+01 9.998164e-01
1.100000e+01 9.992595e-01
1.104000e+01 9.987513e-01
1.108000e+01 9.982928e-01
1.112000e+01 9.978845e-01
1.116000e+01 9.975261e-01
1.120000e+01 9.972170e-01
1.124000e+01 9.969558e-01
1.128000e+01 9.967410e-01
1.132000e+01 9.965705e-01
1.136000e+01 9.964419e-01
1.140000e+01 9.963526e-01
1.144000e+01 9.962997e-01
1.148000e+01 9.962802e-01
1.152000e+01 9.962909e-01
1.156000e+01 9.963287e-01
1.160000e+01 9.963902e-01
1.164000e+01 9.964723e-01
1.168000e+01 9.965719e-01
1.172000e+01 9.966860e-01
1.176000e+01 9.968118e-01
1.180000e+01 9.969467e-01
1.184000e+01 9.970883e-01
1.188000e+01 9.972344e-01
1.192000e+01 9.973830e-01
1.196000e+01 9.975324e-01
1.200000e+01 9.976810e-01
1.204000e+01 9.978276e-01
1.208000e+01 9.979711e-01
1.212000e+01 9.981107e-01
1.216000e+01 9.982457e-01
1.220000e+01 9.983758e-01
1.224000e+01 9.985006e-01
1.228000e+01 9.986200e-01
1.232000e+01 9.987341e-01
1.236000e+01 9.988430e-01
1.240000e+01 9.989470e-01
1.244000e+01 9.990464e-01
1.248000e+01 9.991417e-01
1.252000e+01 9.992332e-01
1.256000e+01 9.993216e-01
1.260000e+01 9.994072e-01
1.264000e+01 9.994906e-01
1.268000e+01 9.995722e-01
1.272000e+01 9.996524e-01
1.276000e+01 9.997317e-01
1.280000e+01 9.998104e-01
1.284000e+01 9.998888e-01
1.288000e+01 9.999670e-01
1.292000e+01 1.000045e+00
1.296000e+01 1.000124e+00
1.300000e+01 1.000203e+00
1.304000e+01 1.000281e+00
1.308000e+01 1.000360e+00
1.312000e+01 1.000439e+00
1.316000e+01 1.000517e+00
1.320000e+01 1.000594e+00
1.324000e+01 1.000669e+00
1.328000e+01 1.000743e+00
1.332000e+01 1.000814e+00
1.336000e+01 1.000883e+00
1.340000e+01 1.000948e+00
1.344000e+01 1.001008e+00
1.348000e+01 1.001064e+00
1.352000e+01 1.001115e+00
1.356000e+01 1.001159e+00
1.360000e+01 1.001197e+00
1.364000e+01 1.001229e+00
1.368000e+01 1.001252e+00
1.372000e+01 1.001268e+00
1.376000e+01 1.001276e+00
1.380000e+01 1.001276e+00
1.384000e+01 1.001268e+00
1.388000e+01 1.001252e+00
1.392000e+01 1.001227e+00
1.396000e+01 1.001194e+00
1.400000e+01 1.001154e+00
1.404000e+01 1.001106e+00
1.408000e+01 1.001051e+00
1.412000e+01 1.000990e+00
1.416000e+01 1.000922e+00
1.420000e+01 1.000849e+00
1.424000e+01 1.000772e+00
1.428000e+01 1.000690e+00
1.432000e+01 1.000605e+00
1.436000e+01 1.000517e+00
1.440000e+01 1.000427e+00
1.444000e+01 1.000336e+00
1.448000e+01 1.000245e+00
1.452000e+01 1.000154e+00
1.456000e+01 1.000065e+00
1.460000e+01 9.999771e-01
1.464000e+01 9.998922e-01
1.468000e+01 9.998105e-01
1.472000e+01 9.997327e-01
1.476000e+01 9.996594e-01
1.480000e+01 9.995911e-01
1.484000e+01 9.995282e-01
1.488000e+01 9.994710e-01
1.492000e+01 9.994199e-01
1.496000e+01 9.993751e-01
1.500000e+01 9.993368e-01
1.504000e+01 9.993051e-01
1.508000e+01 9.992799e-01
1.512000e+01 9.992613e-01
1.516000e+01 9.992492e-01
1.520000e+01 9.992436e-01
1.524000e+01 9.992442e-01
1.528000e+01 9.992507e-01
1.532000e+01 9.992630e-01
1.536000e+01 9.992807e-01
1.540000e+01 9.993034e-01
1.544000e+01 9.993308e-01
1.548000e+01 9.993623e-01
1.552000e+01 9.993975e-01
1.556000e+01 9.994359e-01
1.560000e+01 9.994771e-01
1.564000e+01 9.995205e-01
1.568000e+01 9.995657e-01
1.572000e+01 9.996121e-01
1.576000e+01 9.996592e-01
1.580000e+01 9.997067e-01
1.584000e+01 9.997540e-01
1.588000e+01 9.998008e-01
1.592000e+01 9.998467e-01
1.596000e+01 9.998912e-01
1.600000e+01 9.999342e-01
1.604000e+01 9.999752e-01
1.608000e+01 1.000014e+00
1.612000e+01 1.000051e+00
1.616000e+01 1.000085e+00
1.620000e+01 1.000116e+00
1.624000e+01 1.000144e+00
1.628000e+01 1.000170e+00
1.632000e+01 1.000193e+00
1.636000e+01 1.000213e+00
1.640000e+01 1.000230e+00
1.644000e+01 1.000244e+00
1.648000e+01 1.000256e+00
1.652000e+01 1.000265e+00
1.656000e+01 1.000271e+00
1.660000e+01 1.000275e+00
1.664000e+01 1.000277e+00
1.668000e+01 1.000277e+00
1.672000e+01 1.000274e+00
1.676000e+01 1.000271e+00
1.680000e+01 1.000265e+00
1.684000e+01 1.000258e+00
1.688000e+01 1.000250e+00
1.692000e+01 1.000241e+00
1.696000e+01 1.000231e+00
1.700000e+01 1.000221e+00
1.704000e+01 1.000209e+00
1.708000e+01 1.000198e+00
1.712000e+01 1.000185e+00
1.716000e+01 1.000173e+00
1.720000e+01 1.000160e+00
1.724000e+01 1.000147e+00
1.728000e+01 1.000134e+00
1.732000e+01 1.000120e+00
1.736000e+01 1.000107e+00
1.740000e+01 1.000095e+00
1.744000e+01 1.000082e+00
1.748000e+01 1.000070e+00
1.752000e+01 1.000058e+00
1.756000e+01 1.000047e+00
1.760000e+01 1.000037e+00
1.764000e+01 1.000027e+00
1.768000e+01 1.000017e+00
1.772000e+01 1.000008e+00
1.776000e+01 9.999991e-01
1.780000e+01 9.999909e-01
1.784000e+01 9.999833e-01
1.788000e+01 9.999761e-01
1.792000e+01 9.999695e-01
1.796000e+01 9.999633e-01
1.800000e+01 9.999575e-01
1.804000e+01 9.999522e-01
1.808000e+01 9.999473e-01
1.812000e+01 9.999429e-01
1.816000e+01 9.999389e-01
1.820000e+01 9.999352e-01
1.824000e+01 9.999320e-01
1.828000e+01 9.999291e-01
1.832000e+01 9.999267e-01
1.836000e+01 9.999246e-01
1.840000e+01 9.999229e-01
1.844000e+01 9.999216e-01
1.848000e+01 9.999206e-01
1.852000e+01 9.999201e-01
1.856000e+01 9.999199e-01
1.860000e+01 9.999201e-01
1.864000e+01 9.999207e-01
1.868000e+01 9.999217e-01
1.872000e+01 9.999231e-01
1.876000e+01 9.999249e-01
1.880000e+01 9.999271e-01
1.884000e+01 9.999297e-01
1.888000e+01 9.999326e-01
1.892000e+01 9.999359e-01
1.896000e+01 9.999396e-01
1.900000e+01 9.999436e-01
1.904000e+01 9.999480e-01
1.908000e+01 9.999527e-01
1.912000e+01 9.999577e-01
1.916000e+01 9.999629e-01
1.920000e+01 9.999685e-01
1.924000e+01 9.999742e-01
1.928000e+01 9.999802e-01
1.932000e+01 9.999863e-01
1.936000e+01 9.999925e-01
1.940000e+01 9.999989e-01
1.944000e+01 1.000005e+00
1.948000e+01 1.000012e+00
1.952000e+01 1.000018e+00
1.956000e+01 1.000025e+00
1.960000e+01 1.000031e+00
1.964000e+01 1.000037e+00
1.968000e+01 1.000043e+00
1.972000e+01 1.000049e+00
1.976000e+01 1.000055e+00
1.980000e+01 1.000060e+00
1.984000e+01 1.000065e+00
1.988000e+01 1.000069e+00
1.992000e+01 1.000074e+00
1.996000e+01 1.000077e+00


==> chapters/bridge/datas/g_of_r/data_HNC/g_neon.csv <==
0.000000e+00 9.652028e-14
4.000000e-02 8.961788e-14
8.000000e-02 7.002236e-14
1.200000e-01 4.108916e-14
1.600000e-01 9.529483e-15
2.000000e-01 1.771429e-14
2.400000e-01 6.876461e-14
2.800000e-01 1.000957e-13
3.200000e-01 5.375943e-14
3.600000e-01 5.644636e-14
4.000000e-01 5.528000e-14
4.400000e-01 5.911236e-14
4.800000e-01 8.692501e-15
5.200000e-01 2.392469e-13
5.600000e-01 3.833692e-13
6.000000e-01 2.530530e-13
6.400000e-01 1.750616e-13
6.800000e-01 1.147969e-13
7.200000e-01 6.033570e-14
7.600000e-01 3.122024e-14
8.000000e-01 1.422233e-14
8.400000e-01 4.470697e-15
8.800000e-01 9.180725e-17
9.200000e-01 2.526034e-15
9.600000e-01 8.204879e-15
1.000000e+00 1.708231e-14
1.040000e+00 2.230655e-14
1.080000e+00 1.765744e-14
1.120000e+00 2.464098e-17
1.160000e+00 3.943251e-16
1.200000e+00 4.175787e-16
1.240000e+00 2.333529e-16
1.280000e+00 1.631404e-17
1.320000e+00 6.622776e-16
1.360000e+00 1.547075e-15
1.400000e+00 3.649522e-15
1.440000e+00 9.234364e-15
1.480000e+00 6.526523e-15
1.520000e+00 1.967888e-15
1.560000e+00 5.152408e-15
1.600000e+00 5.172048e-17
1.640000e+00 2.450431e-15
1.680000e+00 5.605648e-15
1.720000e+00 5.686706e-15
1.760000e+00 5.130845e-15
1.800000e+00 4.453049e-15
1.840000e+00 3.932082e-15
1.880000e+00 3.319677e-15
1.920000e+00 2.599124e-15
1.960000e+00 1.707184e-15
2.000000e+00 8.620204e-16
2.040000e+00 9.493630e-16
2.080000e+00 4.429310e-16
2.120000e+00 5.523439e-15
2.160000e+00 5.194802e-14
2.200000e+00 3.473201e-11
2.240000e+00 7.822597e-09
2.280000e+00 6.875012e-07
2.320000e+00 1.989511e-05
2.360000e+00 2.797782e-04
2.400000e+00 2.224415e-03
2.440000e+00 1.129897e-02
2.480000e+00 4.035010e-02
2.520000e+00 1.091245e-01
2.560000e+00 2.369015e-01
2.600000e+00 4.321413e-01
2.640000e+00 6.866286e-01
2.680000e+00 9.776865e-01
2.720000e+00 1.275963e+00
2.760000e+00 1.553838e+00
2.800000e+00 1.790971e+00
2.840000e+00 1.976165e+00
2.880000e+00 2.106479e+00
2.920000e+00 2.185003e+00
2.960000e+00 2.218418e+00
3.000000e+00 2.214967e+00
3.040000e+00 2.183033e+00
3.080000e+00 2.130289e+00
3.120000e+00 2.063292e+00
3.160000e+00 1.987369e+00
3.200000e+00 1.906675e+00
3.240000e+00 1.824339e+00
3.280000e+00 1.742637e+00
3.320000e+00 1.663161e+00
3.360000e+00 1.586975e+00
3.400000e+00 1.514744e+00
3.440000e+00 1.446837e+00
3.480000e+00 1.383411e+00
3.520000e+00 1.324475e+00
3.560000e+00 1.269935e+00
3.600000e+00 1.219631e+00
3.640000e+00 1.173364e+00
3.680000e+00 1.130913e+00
3.720000e+00 1.092046e+00
3.760000e+00 1.056535e+00
3.800000e+00 1.024156e+00
3.840000e+00 9.946957e-01
3.880000e+00 9.679538e-01
3.920000e+00 9.437434e-01
3.960000e+00 9.218920e-01
4.000000e+00 9.022412e-01
4.040000e+00 8.846463e-01
4.080000e+00 8.689757e-01
4.120000e+00 8.551103e-01
4.160000e+00 8.429425e-01
4.200000e+00 8.323751e-01
4.240000e+00 8.233210e-01
4.280000e+00 8.157021e-01
4.320000e+00 8.094483e-01
4.360000e+00 8.044972e-01
4.400000e+00 8.007928e-01
4.440000e+00 7.982855e-01
4.480000e+00 7.969313e-01
4.520000e+00 7.966909e-01
4.560000e+00 7.975298e-01
4.600000e+00 7.994173e-01
4.640000e+00 8.023265e-01
4.680000e+00 8.062337e-01
4.720000e+00 8.111180e-01
4.760000e+00 8.169612e-01
4.800000e+00 8.237474e-01
4.840000e+00 8.314628e-01
4.880000e+00 8.400954e-01
4.920000e+00 8.496348e-01
4.960000e+00 8.600714e-01
5.000000e+00 8.713956e-01
5.040000e+00 8.835935e-01
5.080000e+00 8.966399e-01
5.120000e+00 9.104855e-01
5.160000e+00 9.250391e-01
5.200000e+00 9.401478e-01
5.240000e+00 9.555822e-01
5.280000e+00 9.710325e-01
5.320000e+00 9.861217e-01
5.360000e+00 1.000435e+00
5.400000e+00 1.013560e+00
5.440000e+00 1.025135e+00
5.480000e+00 1.034885e+00
5.520000e+00 1.042645e+00
5.560000e+00 1.048376e+00
5.600000e+00 1.052151e+00
5.640000e+00 1.054136e+00
5.680000e+00 1.054564e+00
5.720000e+00 1.053708e+00
5.760000e+00 1.051851e+00
5.800000e+00 1.049267e+00
5.840000e+00 1.046208e+00
5.880000e+00 1.042890e+00
5.920000e+00 1.039496e+00
5.960000e+00 1.036167e+00
6.000000e+00 1.033014e+00
6.040000e+00 1.030114e+00
6.080000e+00 1.027517e+00
6.120000e+00 1.025252e+00
6.160000e+00 1.023330e+00
6.200000e+00 1.021750e+00
6.240000e+00 1.020498e+00
6.280000e+00 1.019553e+00
6.320000e+00 1.018892e+00
6.360000e+00 1.018483e+00
6.400000e+00 1.018297e+00
6.440000e+00 1.018300e+00
6.480000e+00 1.018461e+00
6.520000e+00 1.018746e+00
6.560000e+00 1.019125e+00
6.600000e+00 1.019566e+00
6.640000e+00 1.020041e+00
6.680000e+00 1.020521e+00
6.720000e+00 1.020981e+00
6.760000e+00 1.021394e+00
6.800000e+00 1.021739e+00
6.840000e+00 1.021994e+00
6.880000e+00 1.022141e+00
6.920000e+00 1.022165e+00
6.960000e+00 1.022050e+00
7.000000e+00 1.021787e+00
7.040000e+00 1.021366e+00
7.080000e+00 1.020782e+00
7.120000e+00 1.020033e+00
7.160000e+00 1.019119e+00
7.200000e+00 1.018043e+00
7.240000e+00 1.016810e+00
7.280000e+00 1.015429e+00
7.320000e+00 1.013911e+00
7.360000e+00 1.012268e+00
7.400000e+00 1.010516e+00
7.440000e+00 1.008670e+00
7.480000e+00 1.006748e+00
7.520000e+00 1.004768e+00
7.560000e+00 1.002749e+00
7.600000e+00 1.000710e+00
7.640000e+00 9.986708e-01
7.680000e+00 9.966496e-01
7.720000e+00 9.946652e-01
7.760000e+00 9.927351e-01
7.800000e+00 9.908762e-01
7.840000e+00 9.891041e-01
7.880000e+00 9.874333e-01
7.920000e+00 9.858769e-01
7.960000e+00 9.844471e-01
8.000000e+00 9.831542e-01
8.040000e+00 9.820078e-01
8.080000e+00 9.810159e-01
8.120000e+00 9.801855e-01
8.160000e+00 9.795223e-01
8.200000e+00 9.790306e-01
8.240000e+00 9.787134e-01
8.280000e+00 9.785724e-01
8.320000e+00 9.786074e-01
8.360000e+00 9.788163e-01
8.400000e+00 9.791954e-01
8.440000e+00 9.797388e-01
8.480000e+00 9.804389e-01
8.520000e+00 9.812859e-01
8.560000e+00 9.822687e-01
8.600000e+00 9.833743e-01
8.640000e+00 9.845887e-01
8.680000e+00 9.858969e-01
8.720000e+00 9.872829e-01
8.760000e+00 9.887308e-01
8.800000e+00 9.902239e-01
8.840000e+00 9.917462e-01
8.880000e+00 9.932816e-01
8.920000e+00 9.948148e-01
8.960000e+00 9.963309e-01
9.000000e+00 9.978162e-01
9.040000e+00 9.992576e-01
9.080000e+00 1.000643e+00
9.120000e+00 1.001963e+00
9.160000e+00 1.003206e+00
9.200000e+00 1.004365e+00
9.240000e+00 1.005432e+00
9.280000e+00 1.006402e+00
9.320000e+00 1.007270e+00
9.360000e+00 1.008032e+00
9.400000e+00 1.008687e+00
9.440000e+00 1.009233e+00
9.480000e+00 1.009671e+00
9.520000e+00 1.010000e+00
9.560000e+00 1.010224e+00
9.600000e+00 1.010346e+00
9.640000e+00 1.010370e+00
9.680000e+00 1.010301e+00
9.720000e+00 1.010143e+00
9.760000e+00 1.009905e+00
9.800000e+00 1.009592e+00
9.840000e+00 1.009211e+00
9.880000e+00 1.008771e+00
9.920000e+00 1.008279e+00
9.960000e+00 1.007742e+00
1.000000e+01 1.007170e+00
1.004000e+01 1.006570e+00
1.008000e+01 1.005950e+00
1.012000e+01 1.005317e+00
1.016000e+01 1.004678e+00
1.020000e+01 1.004040e+00
1.024000e+01 1.003411e+00
1.028000e+01 1.002794e+00
1.032000e+01 1.002196e+00
1.036000e+01 1.001621e+00
1.040000e+01 1.001073e+00
1.044000e+01 1.000556e+00
1.048000e+01 1.000073e+00
1.052000e+01 9.996246e-01
1.056000e+01 9.992138e-01
1.060000e+01 9.988414e-01
1.064000e+01 9.985077e-01
1.068000e+01 9.982130e-01
1.072000e+01 9.979568e-01
1.076000e+01 9.977382e-01
1.080000e+01 9.975562e-01
1.084000e+01 9.974092e-01
1.088000e+01 9.972955e-01
1.092000e+01 9.972131e-01
1.096000e+01 9.971599e-01
1.100000e+01 9.971334e-01
1.104000e+01 9.971312e-01
1.108000e+01 9.971509e-01
1.112000e+01 9.971899e-01
1.116000e+01 9.972456e-01
1.120000e+01 9.973157e-01
1.124000e+01 9.973978e-01
1.128000e+01 9.974896e-01
1.132000e+01 9.975891e-01
1.136000e+01 9.976944e-01
1.140000e+01 9.978037e-01
1.144000e+01 9.979154e-01
1.148000e+01 9.980282e-01
1.152000e+01 9.981407e-01
1.156000e+01 9.982519e-01
1.160000e+01 9.983610e-01
1.164000e+01 9.984673e-01
1.168000e+01 9.985702e-01
1.172000e+01 9.986694e-01
1.176000e+01 9.987646e-01
1.180000e+01 9.988558e-01
1.184000e+01 9.989428e-01
1.188000e+01 9.990260e-01
1.192000e+01 9.991054e-01
1.196000e+01 9.991813e-01
1.200000e+01 9.992541e-01
1.204000e+01 9.993240e-01
1.208000e+01 9.993915e-01
1.212000e+01 9.994570e-01
1.216000e+01 9.995209e-01
1.220000e+01 9.995835e-01
1.224000e+01 9.996451e-01
1.228000e+01 9.997062e-01
1.232000e+01 9.997669e-01
1.236000e+01 9.998276e-01
1.240000e+01 9.998885e-01
1.244000e+01 9.999496e-01
1.248000e+01 1.000011e+00
1.252000e+01 1.000073e+00
1.256000e+01 1.000135e+00
1.260000e+01 1.000198e+00
1.264000e+01 1.000260e+00
1.268000e+01 1.000323e+00
1.272000e+01 1.000385e+00
1.276000e+01 1.000446e+00
1.280000e+01 1.000506e+00
1.284000e+01 1.000564e+00
1.288000e+01 1.000621e+00
1.292000e+01 1.000675e+00
1.296000e+01 1.000726e+00
1.300000e+01 1.000773e+00
1.304000e+01 1.000817e+00
1.308000e+01 1.000856e+00
1.312000e+01 1.000890e+00
1.316000e+01 1.000919e+00
1.320000e+01 1.000942e+00
1.324000e+01 1.000959e+00
1.328000e+01 1.000970e+00
1.332000e+01 1.000975e+00
1.336000e+01 1.000974e+00
1.340000e+01 1.000966e+00
1.344000e+01 1.000951e+00
1.348000e+01 1.000930e+00
1.352000e+01 1.000903e+00
1.356000e+01 1.000870e+00
1.360000e+01 1.000832e+00
1.364000e+01 1.000788e+00
1.368000e+01 1.000739e+00
1.372000e+01 1.000685e+00
1.376000e+01 1.000628e+00
1.380000e+01 1.000566e+00
1.384000e+01 1.000502e+00
1.388000e+01 1.000436e+00
1.392000e+01 1.000367e+00
1.396000e+01 1.000298e+00
1.400000e+01 1.000227e+00
1.404000e+01 1.000157e+00
1.408000e+01 1.000087e+00
1.412000e+01 1.000019e+00
1.416000e+01 9.999518e-01
1.420000e+01 9.998872e-01
1.424000e+01 9.998253e-01
1.428000e+01 9.997666e-01
1.432000e+01 9.997116e-01
1.436000e+01 9.996605e-01
1.440000e+01 9.996137e-01
1.444000e+01 9.995715e-01
1.448000e+01 9.995340e-01
1.452000e+01 9.995015e-01
1.456000e+01 9.994739e-01
1.460000e+01 9.994515e-01
1.464000e+01 9.994342e-01
1.468000e+01 9.994219e-01
1.472000e+01 9.994147e-01
1.476000e+01 9.994124e-01
1.480000e+01 9.994148e-01
1.484000e+01 9.994218e-01
1.488000e+01 9.994331e-01
1.492000e+01 9.994485e-01
1.496000e+01 9.994676e-01
1.500000e+01 9.994902e-01
1.504000e+01 9.995158e-01
1.508000e+01 9.995440e-01
1.512000e+01 9.995746e-01
1.516000e+01 9.996071e-01
1.520000e+01 9.996411e-01
1.524000e+01 9.996763e-01
1.528000e+01 9.997123e-01
1.532000e+01 9.997486e-01
1.536000e+01 9.997851e-01
1.540000e+01 9.998212e-01
1.544000e+01 9.998568e-01
1.548000e+01 9.998916e-01
1.552000e+01 9.999252e-01
1.556000e+01 9.999574e-01
1.560000e+01 9.999881e-01
1.564000e+01 1.000017e+00
1.568000e+01 1.000044e+00
1.572000e+01 1.000069e+00
1.576000e+01 1.000092e+00
1.580000e+01 1.000113e+00
1.584000e+01 1.000131e+00
1.588000e+01 1.000148e+00
1.592000e+01 1.000162e+00
1.596000e+01 1.000174e+00
1.600000e+01 1.000183e+00
1.604000e+01 1.000191e+00
1.608000e+01 1.000197e+00
1.612000e+01 1.000201e+00
1.616000e+01 1.000203e+00
1.620000e+01 1.000203e+00
1.624000e+01 1.000202e+00
1.628000e+01 1.000200e+00
1.632000e+01 1.000196e+00
1.636000e+01 1.000191e+00
1.640000e+01 1.000186e+00
1.644000e+01 1.000179e+00
1.648000e+01 1.000172e+00
1.652000e+01 1.000164e+00
1.656000e+01 1.000156e+00
1.660000e+01 1.000147e+00
1.664000e+01 1.000138e+00
1.668000e+01 1.000129e+00
1.672000e+01 1.000120e+00
1.676000e+01 1.000111e+00
1.680000e+01 1.000101e+00
1.684000e+01 1.000093e+00
1.688000e+01 1.000084e+00
1.692000e+01 1.000075e+00
1.696000e+01 1.000067e+00
1.700000e+01 1.000059e+00
1.704000e+01 1.000051e+00
1.708000e+01 1.000043e+00
1.712000e+01 1.000036e+00
1.716000e+01 1.000029e+00
1.720000e+01 1.000022e+00
1.724000e+01 1.000016e+00
1.728000e+01 1.000009e+00
1.732000e+01 1.000003e+00
1.736000e+01 9.999972e-01
1.740000e+01 9.999916e-01
1.744000e+01 9.999864e-01
1.748000e+01 9.999814e-01
1.752000e+01 9.999768e-01
1.756000e+01 9.999725e-01
1.760000e+01 9.999684e-01
1.764000e+01 9.999646e-01
1.768000e+01 9.999611e-01
1.772000e+01 9.999578e-01
1.776000e+01 9.999548e-01
1.780000e+01 9.999520e-01
1.784000e+01 9.999495e-01
1.788000e+01 9.999472e-01
1.792000e+01 9.999452e-01
1.796000e+01 9.999433e-01
1.800000e+01 9.999418e-01
1.804000e+01 9.999404e-01
1.808000e+01 9.999394e-01
1.812000e+01 9.999385e-01
1.816000e+01 9.999380e-01
1.820000e+01 9.999377e-01
1.824000e+01 9.999376e-01
1.828000e+01 9.999379e-01
1.832000e+01 9.999384e-01
1.836000e+01 9.999392e-01
1.840000e+01 9.999404e-01
1.844000e+01 9.999417e-01
1.848000e+01 9.999434e-01
1.852000e+01 9.999454e-01
1.856000e+01 9.999476e-01
1.860000e+01 9.999501e-01
1.864000e+01 9.999529e-01
1.868000e+01 9.999559e-01
1.872000e+01 9.999591e-01
1.876000e+01 9.999626e-01
1.880000e+01 9.999662e-01
1.884000e+01 9.999700e-01
1.888000e+01 9.999740e-01
1.892000e+01 9.999781e-01
1.896000e+01 9.999823e-01
1.900000e+01 9.999865e-01
1.904000e+01 9.999908e-01
1.908000e+01 9.999951e-01
1.912000e+01 9.999994e-01
1.916000e+01 1.000004e+00
1.920000e+01 1.000008e+00
1.924000e+01 1.000012e+00
1.928000e+01 1.000016e+00
1.932000e+01 1.000019e+00
1.936000e+01 1.000023e+00
1.940000e+01 1.000026e+00
1.944000e+01 1.000029e+00
1.948000e+01 1.000032e+00
1.952000e+01 1.000034e+00
1.956000e+01 1.000036e+00
1.960000e+01 1.000038e+00
1.964000e+01 1.000039e+00
1.968000e+01 1.000040e+00
1.972000e+01 1.000041e+00
1.976000e+01 1.000041e+00
1.980000e+01 1.000041e+00
1.984000e+01 1.000040e+00
1.988000e+01 1.000040e+00
1.992000e+01 1.000039e+00
1.996000e+01 1.000037e+00


==> chapters/bridge/datas/g_of_r/data_HNC/g_neopentane.csv <==
0.000000e+00 1.488563e-09
4.000000e-02 1.482907e-09
8.000000e-02 1.466092e-09
1.200000e-01 1.438570e-09
1.600000e-01 1.401068e-09
2.000000e-01 1.354554e-09
2.400000e-01 1.300181e-09
2.800000e-01 1.239243e-09
3.200000e-01 1.173110e-09
3.600000e-01 1.103175e-09
4.000000e-01 1.030804e-09
4.400000e-01 9.572977e-10
4.800000e-01 8.838707e-10
5.200000e-01 8.117004e-10
5.600000e-01 7.420158e-10
6.000000e-01 6.747185e-10
6.400000e-01 6.106426e-10
6.800000e-01 5.506793e-10
7.200000e-01 4.943350e-10
7.600000e-01 4.414080e-10
8.000000e-01 3.919364e-10
8.400000e-01 3.455306e-10
8.800000e-01 3.017644e-10
9.200000e-01 2.639512e-10
9.600000e-01 1.881497e-10
1.000000e+00 2.082343e-10
1.040000e+00 1.885455e-10
1.080000e+00 1.665577e-10
1.120000e+00 1.455732e-10
1.160000e+00 1.264729e-10
1.200000e+00 1.098694e-10
1.240000e+00 9.554319e-11
1.280000e+00 8.309735e-11
1.320000e+00 7.229549e-11
1.360000e+00 6.294729e-11
1.400000e+00 5.488651e-11
1.440000e+00 4.796155e-11
1.480000e+00 4.203089e-11
1.520000e+00 3.696130e-11
1.560000e+00 3.262581e-11
1.600000e+00 2.890553e-11
1.640000e+00 2.569738e-11
1.680000e+00 2.290717e-11
1.720000e+00 2.045268e-11
1.760000e+00 1.826510e-11
1.800000e+00 1.628963e-11
1.840000e+00 1.448548e-11
1.880000e+00 1.282488e-11
1.920000e+00 1.129135e-11
1.960000e+00 9.877358e-12
2.000000e+00 8.582171e-12
2.040000e+00 7.413151e-12
2.080000e+00 6.352500e-12
2.120000e+00 5.364898e-12
2.160000e+00 4.481613e-12
2.200000e+00 3.708819e-12
2.240000e+00 3.047371e-12
2.280000e+00 2.487039e-12
2.320000e+00 2.019354e-12
2.360000e+00 1.629548e-12
2.400000e+00 1.306001e-12
2.440000e+00 1.038059e-12
2.480000e+00 8.185746e-13
2.520000e+00 6.473728e-13
2.560000e+00 4.994605e-13
2.600000e+00 3.870599e-13
2.640000e+00 3.055607e-13
2.680000e+00 2.396568e-13
2.720000e+00 1.856719e-13
2.760000e+00 1.440940e-13
2.800000e+00 1.116139e-13
2.840000e+00 8.637766e-14
2.880000e+00 6.690825e-14
2.920000e+00 5.066480e-14
2.960000e+00 3.079432e-14
3.000000e+00 3.339745e-14
3.040000e+00 2.861690e-14
3.080000e+00 1.935627e-14
3.120000e+00 1.583258e-15
3.160000e+00 1.076106e-14
3.200000e+00 8.802742e-15
3.240000e+00 6.710946e-15
3.280000e+00 5.617844e-15
3.320000e+00 3.679736e-15
3.360000e+00 3.530420e-18
3.400000e+00 2.757655e-15
3.440000e+00 6.681626e-15
3.480000e+00 2.805446e-14
3.520000e+00 1.030232e-13
3.560000e+00 7.348233e-14
3.600000e+00 8.086587e-14
3.640000e+00 4.111226e-14
3.680000e+00 5.238028e-12
3.720000e+00 2.814082e-10
3.760000e+00 1.134555e-08
3.800000e+00 2.330923e-07
3.840000e+00 3.086677e-06
3.880000e+00 2.801577e-05
3.920000e+00 1.839150e-04
3.960000e+00 9.140587e-04
4.000000e+00 3.576729e-03
4.040000e+00 1.139330e-02
4.080000e+00 3.040326e-02
4.120000e+00 6.966270e-02
4.160000e+00 1.399887e-01
4.200000e+00 2.512586e-01
4.240000e+00 4.091806e-01
4.280000e+00 6.128727e-01
4.320000e+00 8.542405e-01
4.360000e+00 1.119308e+00
4.400000e+00 1.390885e+00
4.440000e+00 1.651607e+00
4.480000e+00 1.886504e+00
4.520000e+00 2.084608e+00
4.560000e+00 2.239531e+00
4.600000e+00 2.349198e+00
4.640000e+00 2.415062e+00
4.680000e+00 2.441089e+00
4.720000e+00 2.432755e+00
4.760000e+00 2.396199e+00
4.800000e+00 2.337577e+00
4.840000e+00 2.262625e+00
4.880000e+00 2.176413e+00
4.920000e+00 2.083231e+00
4.960000e+00 1.986575e+00
5.000000e+00 1.889200e+00
5.040000e+00 1.793200e+00
5.080000e+00 1.700110e+00
5.120000e+00 1.611002e+00
5.160000e+00 1.526579e+00
5.200000e+00 1.447254e+00
5.240000e+00 1.373222e+00
5.280000e+00 1.304515e+00
5.320000e+00 1.241047e+00
5.360000e+00 1.182655e+00
5.400000e+00 1.129119e+00
5.440000e+00 1.080190e+00
5.480000e+00 1.035603e+00
5.520000e+00 9.950885e-01
5.560000e+00 9.583796e-01
5.600000e+00 9.252201e-01
5.640000e+00 8.953665e-01
5.680000e+00 8.685902e-01
5.720000e+00 8.446795e-01
5.760000e+00 8.234394e-01
5.800000e+00 8.046916e-01
5.840000e+00 7.882742e-01
5.880000e+00 7.740409e-01
5.920000e+00 7.618603e-01
5.960000e+00 7.516146e-01
6.000000e+00 7.431992e-01
6.040000e+00 7.365214e-01
6.080000e+00 7.314996e-01
6.120000e+00 7.280622e-01
6.160000e+00 7.261473e-01
6.200000e+00 7.257014e-01
6.240000e+00 7.266789e-01
6.280000e+00 7.290414e-01
6.320000e+00 7.327572e-01
6.360000e+00 7.378005e-01
6.400000e+00 7.441511e-01
6.440000e+00 7.517938e-01
6.480000e+00 7.607180e-01
6.520000e+00 7.709173e-01
6.560000e+00 7.823881e-01
6.600000e+00 7.951293e-01
6.640000e+00 8.091383e-01
6.680000e+00 8.244072e-01
6.720000e+00 8.409135e-01
6.760000e+00 8.586086e-01
6.800000e+00 8.774020e-01
6.840000e+00 8.971449e-01
6.880000e+00 9.176151e-01
6.920000e+00 9.385095e-01
6.960000e+00 9.594457e-01
7.000000e+00 9.799774e-01
7.040000e+00 9.996218e-01
7.080000e+00 1.017897e+00
7.120000e+00 1.034362e+00
7.160000e+00 1.048657e+00
7.200000e+00 1.060532e+00
7.240000e+00 1.069863e+00
7.280000e+00 1.076657e+00
7.320000e+00 1.081036e+00
7.360000e+00 1.083221e+00
7.400000e+00 1.083499e+00
7.440000e+00 1.082200e+00
7.480000e+00 1.079664e+00
7.520000e+00 1.076223e+00
7.560000e+00 1.072184e+00
7.600000e+00 1.067817e+00
7.640000e+00 1.063350e+00
7.680000e+00 1.058966e+00
7.720000e+00 1.054808e+00
7.760000e+00 1.050978e+00
7.800000e+00 1.047546e+00
7.840000e+00 1.044552e+00
7.880000e+00 1.042012e+00
7.920000e+00 1.039923e+00
7.960000e+00 1.038267e+00
8.000000e+00 1.037016e+00
8.040000e+00 1.036133e+00
8.080000e+00 1.035575e+00
8.120000e+00 1.035296e+00
8.160000e+00 1.035248e+00
8.200000e+00 1.035383e+00
8.240000e+00 1.035652e+00
8.280000e+00 1.036009e+00
8.320000e+00 1.036408e+00
8.360000e+00 1.036805e+00
8.400000e+00 1.037161e+00
8.440000e+00 1.037437e+00
8.480000e+00 1.037600e+00
8.520000e+00 1.037619e+00
8.560000e+00 1.037466e+00
8.600000e+00 1.037118e+00
8.640000e+00 1.036556e+00
8.680000e+00 1.035765e+00
8.720000e+00 1.034736e+00
8.760000e+00 1.033461e+00
8.800000e+00 1.031941e+00
8.840000e+00 1.030177e+00
8.880000e+00 1.028178e+00
8.920000e+00 1.025955e+00
8.960000e+00 1.023523e+00
9.000000e+00 1.020900e+00
9.040000e+00 1.018109e+00
9.080000e+00 1.015174e+00
9.120000e+00 1.012121e+00
9.160000e+00 1.008978e+00
9.200000e+00 1.005774e+00
9.240000e+00 1.002540e+00
9.280000e+00 9.993036e-01
9.320000e+00 9.960958e-01
9.360000e+00 9.929447e-01
9.400000e+00 9.898781e-01
9.440000e+00 9.869219e-01
9.480000e+00 9.841005e-01
9.520000e+00 9.814362e-01
9.560000e+00 9.789492e-01
9.600000e+00 9.766575e-01
9.640000e+00 9.745767e-01
9.680000e+00 9.727205e-01
9.720000e+00 9.711003e-01
9.760000e+00 9.697254e-01
9.800000e+00 9.686036e-01
9.840000e+00 9.677405e-01
9.880000e+00 9.671401e-01
9.920000e+00 9.668046e-01
9.960000e+00 9.667342e-01
1.000000e+01 9.669271e-01
1.004000e+01 9.673792e-01
1.008000e+01 9.680839e-01
1.012000e+01 9.690323e-01
1.016000e+01 9.702130e-01
1.020000e+01 9.716118e-01
1.024000e+01 9.732123e-01
1.028000e+01 9.749960e-01
1.032000e+01 9.769423e-01
1.036000e+01 9.790291e-01
1.040000e+01 9.812330e-01
1.044000e+01 9.835299e-01
1.048000e+01 9.858951e-01
1.052000e+01 9.883039e-01
1.056000e+01 9.907319e-01
1.060000e+01 9.931551e-01
1.064000e+01 9.955508e-01
1.068000e+01 9.978971e-01
1.072000e+01 1.000174e+00
1.076000e+01 1.002361e+00
1.080000e+01 1.004443e+00
1.084000e+01 1.006404e+00
1.088000e+01 1.008230e+00
1.092000e+01 1.009910e+00
1.096000e+01 1.011434e+00
1.100000e+01 1.012795e+00
1.104000e+01 1.013987e+00
1.108000e+01 1.015005e+00
1.112000e+01 1.015850e+00
1.116000e+01 1.016520e+00
1.120000e+01 1.017018e+00
1.124000e+01 1.017347e+00
1.128000e+01 1.017512e+00
1.132000e+01 1.017520e+00
1.136000e+01 1.017379e+00
1.140000e+01 1.017097e+00
1.144000e+01 1.016686e+00
1.148000e+01 1.016157e+00
1.152000e+01 1.015519e+00
1.156000e+01 1.014787e+00
1.160000e+01 1.013973e+00
1.164000e+01 1.013089e+00
1.168000e+01 1.012148e+00
1.172000e+01 1.011163e+00
1.176000e+01 1.010146e+00
1.180000e+01 1.009109e+00
1.184000e+01 1.008064e+00
1.188000e+01 1.007020e+00
1.192000e+01 1.005989e+00
1.196000e+01 1.004979e+00
1.200000e+01 1.003999e+00
1.204000e+01 1.003055e+00
1.208000e+01 1.002155e+00
1.212000e+01 1.001303e+00
1.216000e+01 1.000504e+00
1.220000e+01 9.997622e-01
1.224000e+01 9.990792e-01
1.228000e+01 9.984571e-01
1.232000e+01 9.978968e-01
1.236000e+01 9.973986e-01
1.240000e+01 9.969618e-01
1.244000e+01 9.965853e-01
1.248000e+01 9.962675e-01
1.252000e+01 9.960060e-01
1.256000e+01 9.957984e-01
1.260000e+01 9.956414e-01
1.264000e+01 9.955320e-01
1.268000e+01 9.954664e-01
1.272000e+01 9.954410e-01
1.276000e+01 9.954520e-01
1.280000e+01 9.954956e-01
1.284000e+01 9.955679e-01
1.288000e+01 9.956651e-01
1.292000e+01 9.957836e-01
1.296000e+01 9.959201e-01
1.300000e+01 9.960710e-01
1.304000e+01 9.962336e-01
1.308000e+01 9.964048e-01
1.312000e+01 9.965823e-01
1.316000e+01 9.967636e-01
1.320000e+01 9.969467e-01
1.324000e+01 9.971299e-01
1.328000e+01 9.973117e-01
1.332000e+01 9.974908e-01
1.336000e+01 9.976664e-01
1.340000e+01 9.978375e-01
1.344000e+01 9.980037e-01
1.348000e+01 9.981647e-01
1.352000e+01 9.983203e-01
1.356000e+01 9.984705e-01
1.360000e+01 9.986154e-01
1.364000e+01 9.987552e-01
1.368000e+01 9.988905e-01
1.372000e+01 9.990214e-01
1.376000e+01 9.991484e-01
1.380000e+01 9.992721e-01
1.384000e+01 9.993929e-01
1.388000e+01 9.995113e-01
1.392000e+01 9.996277e-01
1.396000e+01 9.997425e-01
1.400000e+01 9.998560e-01
1.404000e+01 9.999685e-01
1.408000e+01 1.000080e+00
1.412000e+01 1.000192e+00
1.416000e+01 1.000302e+00
1.420000e+01 1.000412e+00
1.424000e+01 1.000522e+00
1.428000e+01 1.000630e+00
1.432000e+01 1.000738e+00
1.436000e+01 1.000844e+00
1.440000e+01 1.000947e+00
1.444000e+01 1.001048e+00
1.448000e+01 1.001146e+00
1.452000e+01 1.001240e+00
1.456000e+01 1.001330e+00
1.460000e+01 1.001414e+00
1.464000e+01 1.001493e+00
1.468000e+01 1.001564e+00
1.472000e+01 1.001628e+00
1.476000e+01 1.001684e+00
1.480000e+01 1.001731e+00
1.484000e+01 1.001769e+00
1.488000e+01 1.001797e+00
1.492000e+01 1.001815e+00
1.496000e+01 1.001823e+00
1.500000e+01 1.001820e+00
1.504000e+01 1.001806e+00
1.508000e+01 1.001781e+00
1.512000e+01 1.001746e+00
1.516000e+01 1.001700e+00
1.520000e+01 1.001644e+00
1.524000e+01 1.001579e+00
1.528000e+01 1.001504e+00
1.532000e+01 1.001421e+00
1.536000e+01 1.001330e+00
1.540000e+01 1.001232e+00
1.544000e+01 1.001128e+00
1.548000e+01 1.001018e+00
1.552000e+01 1.000904e+00
1.556000e+01 1.000787e+00
1.560000e+01 1.000667e+00
1.564000e+01 1.000546e+00
1.568000e+01 1.000424e+00
1.572000e+01 1.000302e+00
1.576000e+01 1.000183e+00
1.580000e+01 1.000065e+00
1.584000e+01 9.999512e-01
1.588000e+01 9.998414e-01
1.592000e+01 9.997367e-01
1.596000e+01 9.996376e-01
1.600000e+01 9.995450e-01
1.604000e+01 9.994594e-01
1.608000e+01 9.993812e-01
1.612000e+01 9.993109e-01
1.616000e+01 9.992487e-01
1.620000e+01 9.991950e-01
1.624000e+01 9.991499e-01
1.628000e+01 9.991134e-01
1.632000e+01 9.990856e-01
1.636000e+01 9.990664e-01
1.640000e+01 9.990556e-01
1.644000e+01 9.990531e-01
1.648000e+01 9.990586e-01
1.652000e+01 9.990716e-01
1.656000e+01 9.990919e-01
1.660000e+01 9.991189e-01
1.664000e+01 9.991521e-01
1.668000e+01 9.991910e-01
1.672000e+01 9.992350e-01
1.676000e+01 9.992835e-01
1.680000e+01 9.993358e-01
1.684000e+01 9.993913e-01
1.688000e+01 9.994493e-01
1.692000e+01 9.995093e-01
1.696000e+01 9.995707e-01
1.700000e+01 9.996327e-01
1.704000e+01 9.996948e-01
1.708000e+01 9.997566e-01
1.712000e+01 9.998175e-01
1.716000e+01 9.998770e-01
1.720000e+01 9.999347e-01
1.724000e+01 9.999901e-01
1.728000e+01 1.000043e+00
1.732000e+01 1.000093e+00
1.736000e+01 1.000140e+00
1.740000e+01 1.000183e+00
1.744000e+01 1.000223e+00
1.748000e+01 1.000258e+00
1.752000e+01 1.000290e+00
1.756000e+01 1.000318e+00
1.760000e+01 1.000342e+00
1.764000e+01 1.000363e+00
1.768000e+01 1.000379e+00
1.772000e+01 1.000392e+00
1.776000e+01 1.000401e+00
1.780000e+01 1.000407e+00
1.784000e+01 1.000410e+00
1.788000e+01 1.000410e+00
1.792000e+01 1.000407e+00
1.796000e+01 1.000401e+00
1.800000e+01 1.000393e+00
1.804000e+01 1.000383e+00
1.808000e+01 1.000372e+00
1.812000e+01 1.000358e+00
1.816000e+01 1.000344e+00
1.820000e+01 1.000328e+00
1.824000e+01 1.000311e+00
1.828000e+01 1.000294e+00
1.832000e+01 1.000276e+00
1.836000e+01 1.000258e+00
1.840000e+01 1.000239e+00
1.844000e+01 1.000221e+00
1.848000e+01 1.000202e+00
1.852000e+01 1.000184e+00
1.856000e+01 1.000166e+00
1.860000e+01 1.000149e+00
1.864000e+01 1.000132e+00
1.868000e+01 1.000115e+00
1.872000e+01 1.000100e+00
1.876000e+01 1.000084e+00
1.880000e+01 1.000070e+00
1.884000e+01 1.000056e+00
1.888000e+01 1.000043e+00
1.892000e+01 1.000031e+00
1.896000e+01 1.000019e+00
1.900000e+01 1.000008e+00
1.904000e+01 9.999983e-01
1.908000e+01 9.999889e-01
1.912000e+01 9.999803e-01
1.916000e+01 9.999724e-01
1.920000e+01 9.999652e-01
1.924000e+01 9.999587e-01
1.928000e+01 9.999529e-01
1.932000e+01 9.999478e-01
1.936000e+01 9.999434e-01
1.940000e+01 9.999396e-01
1.944000e+01 9.999365e-01
1.948000e+01 9.999341e-01
1.952000e+01 9.999323e-01
1.956000e+01 9.999311e-01
1.960000e+01 9.999306e-01
1.964000e+01 9.999307e-01
1.968000e+01 9.999314e-01
1.972000e+01 9.999327e-01
1.976000e+01 9.999347e-01
1.980000e+01 9.999373e-01
1.984000e+01 9.999405e-01
1.988000e+01 9.999443e-01
1.992000e+01 9.999487e-01
1.996000e+01 9.999537e-01


==> chapters/bridge/datas/g_of_r/data_HNC/g_xenon.csv <==
0.000000e+00 1.562553e-12
4.000000e-02 1.481852e-12
8.000000e-02 1.227668e-12
1.200000e-01 7.542898e-13
1.600000e-01 6.893902e-15
2.000000e-01 7.774127e-13
2.400000e-01 1.503839e-12
2.800000e-01 2.043250e-12
3.200000e-01 2.419195e-12
3.600000e-01 2.660358e-12
4.000000e-01 2.793923e-12
4.400000e-01 2.839153e-12
4.800000e-01 2.802902e-12
5.200000e-01 2.675414e-12
5.600000e-01 2.422858e-12
6.000000e-01 1.973045e-12
6.400000e-01 1.181653e-12
6.800000e-01 7.216893e-14
7.200000e-01 1.549937e-12
7.600000e-01 2.267167e-12
8.000000e-01 2.465269e-12
8.400000e-01 2.479522e-12
8.800000e-01 2.394280e-12
9.200000e-01 2.247798e-12
9.600000e-01 2.060892e-12
1.000000e+00 1.846397e-12
1.040000e+00 1.615789e-12
1.080000e+00 1.390227e-12
1.120000e+00 1.210473e-12
1.160000e+00 1.040188e-12
1.200000e+00 8.668597e-13
1.240000e+00 7.116281e-13
1.280000e+00 5.747279e-13
1.320000e+00 4.485903e-13
1.360000e+00 2.022695e-13
1.400000e+00 4.362695e-13
1.440000e+00 2.414098e-13
1.480000e+00 1.150745e-13
1.520000e+00 1.307447e-13
1.560000e+00 1.670419e-13
1.600000e+00 1.278145e-13
1.640000e+00 7.290379e-14
1.680000e+00 2.938401e-14
1.720000e+00 6.553943e-15
1.760000e+00 1.135658e-15
1.800000e+00 2.752317e-14
1.840000e+00 2.833255e-14
1.880000e+00 1.786550e-14
1.920000e+00 2.456851e-16
1.960000e+00 1.318550e-14
2.000000e+00 6.109281e-15
2.040000e+00 6.153831e-15
2.080000e+00 4.077786e-15
2.120000e+00 3.414394e-14
2.160000e+00 3.022576e-14
2.200000e+00 5.094931e-16
2.240000e+00 1.212725e-14
2.280000e+00 1.271583e-14
2.320000e+00 1.441164e-14
2.360000e+00 1.361180e-14
2.400000e+00 1.140983e-14
2.440000e+00 7.576592e-15
2.480000e+00 9.989689e-16
2.520000e+00 1.166979e-15
2.560000e+00 4.558383e-15
2.600000e+00 8.208811e-15
2.640000e+00 8.859173e-16
2.680000e+00 4.752252e-15
2.720000e+00 6.507990e-14
2.760000e+00 4.145487e-12
2.800000e+00 7.321799e-10
2.840000e+00 5.267962e-08
2.880000e+00 1.656294e-06
2.920000e+00 2.755549e-05
2.960000e+00 2.733614e-04
3.000000e+00 1.774867e-03
3.040000e+00 8.139688e-03
3.080000e+00 2.805193e-02
3.120000e+00 7.642333e-02
3.160000e+00 1.715658e-01
3.200000e+00 3.283800e-01
3.240000e+00 5.511035e-01
3.280000e+00 8.299037e-01
3.320000e+00 1.142978e+00
3.360000e+00 1.462541e+00
3.400000e+00 1.761598e+00
3.440000e+00 2.018996e+00
3.480000e+00 2.221754e+00
3.520000e+00 2.365003e+00
3.560000e+00 2.450411e+00
3.600000e+00 2.484052e+00
3.640000e+00 2.474362e+00
3.680000e+00 2.430519e+00
3.720000e+00 2.361344e+00
3.760000e+00 2.274663e+00
3.800000e+00 2.177026e+00
3.840000e+00 2.073663e+00
3.880000e+00 1.968579e+00
3.920000e+00 1.864718e+00
3.960000e+00 1.764153e+00
4.000000e+00 1.668264e+00
4.040000e+00 1.577897e+00
4.080000e+00 1.493505e+00
4.120000e+00 1.415250e+00
4.160000e+00 1.343093e+00
4.200000e+00 1.276861e+00
4.240000e+00 1.216291e+00
4.280000e+00 1.161070e+00
4.320000e+00 1.110860e+00
4.360000e+00 1.065316e+00
4.400000e+00 1.024097e+00
4.440000e+00 9.868775e-01
4.480000e+00 9.533487e-01
4.520000e+00 9.232236e-01
4.560000e+00 8.962373e-01
4.600000e+00 8.721479e-01
4.640000e+00 8.507351e-01
4.680000e+00 8.318000e-01
4.720000e+00 8.151636e-01
4.760000e+00 8.006652e-01
4.800000e+00 7.881613e-01
4.840000e+00 7.775241e-01
4.880000e+00 7.686398e-01
4.920000e+00 7.614079e-01
4.960000e+00 7.557394e-01
5.000000e+00 7.515560e-01
5.040000e+00 7.487891e-01
5.080000e+00 7.473786e-01
5.120000e+00 7.472724e-01
5.160000e+00 7.484253e-01
5.200000e+00 7.507985e-01
5.240000e+00 7.543590e-01
5.280000e+00 7.590789e-01
5.320000e+00 7.649350e-01
5.360000e+00 7.719081e-01
5.400000e+00 7.799830e-01
5.440000e+00 7.891476e-01
5.480000e+00 7.993928e-01
5.520000e+00 8.107123e-01
5.560000e+00 8.231018e-01
5.600000e+00 8.365576e-01
5.640000e+00 8.510743e-01
5.680000e+00 8.666385e-01
5.720000e+00 8.832179e-01
5.760000e+00 9.007449e-01
5.800000e+00 9.190956e-01
5.840000e+00 9.380682e-01
5.880000e+00 9.573685e-01
5.920000e+00 9.766077e-01
5.960000e+00 9.953192e-01
6.000000e+00 1.012993e+00
6.040000e+00 1.029124e+00
6.080000e+00 1.043266e+00
6.120000e+00 1.055078e+00
6.160000e+00 1.064355e+00
6.200000e+00 1.071045e+00
6.240000e+00 1.075239e+00
6.280000e+00 1.077150e+00
6.320000e+00 1.077078e+00
6.360000e+00 1.075376e+00
6.400000e+00 1.072414e+00
6.440000e+00 1.068552e+00
6.480000e+00 1.064119e+00
6.520000e+00 1.059402e+00
6.560000e+00 1.054637e+00
6.600000e+00 1.050011e+00
6.640000e+00 1.045665e+00
6.680000e+00 1.041694e+00
6.720000e+00 1.038161e+00
6.760000e+00 1.035097e+00
6.800000e+00 1.032510e+00
6.840000e+00 1.030392e+00
6.880000e+00 1.028717e+00
6.920000e+00 1.027453e+00
6.960000e+00 1.026560e+00
7.000000e+00 1.025995e+00
7.040000e+00 1.025713e+00
7.080000e+00 1.025666e+00
7.120000e+00 1.025810e+00
7.160000e+00 1.026099e+00
7.200000e+00 1.026490e+00
7.240000e+00 1.026941e+00
7.280000e+00 1.027416e+00
7.320000e+00 1.027875e+00
7.360000e+00 1.028288e+00
7.400000e+00 1.028621e+00
7.440000e+00 1.028848e+00
7.480000e+00 1.028943e+00
7.520000e+00 1.028884e+00
7.560000e+00 1.028654e+00
7.600000e+00 1.028237e+00
7.640000e+00 1.027622e+00
7.680000e+00 1.026802e+00
7.720000e+00 1.025772e+00
7.760000e+00 1.024533e+00
7.800000e+00 1.023088e+00
7.840000e+00 1.021444e+00
7.880000e+00 1.019612e+00
7.920000e+00 1.017606e+00
7.960000e+00 1.015442e+00
8.000000e+00 1.013139e+00
8.040000e+00 1.010719e+00
8.080000e+00 1.008203e+00
8.120000e+00 1.005617e+00
8.160000e+00 1.002985e+00
8.200000e+00 1.000331e+00
8.240000e+00 9.976809e-01
8.280000e+00 9.950593e-01
8.320000e+00 9.924901e-01
8.360000e+00 9.899961e-01
8.400000e+00 9.875988e-01
8.440000e+00 9.853182e-01
8.480000e+00 9.831727e-01
8.520000e+00 9.811787e-01
8.560000e+00 9.793511e-01
8.600000e+00 9.777026e-01
8.640000e+00 9.762444e-01
8.680000e+00 9.749859e-01
8.720000e+00 9.739349e-01
8.760000e+00 9.730978e-01
8.800000e+00 9.724796e-01
8.840000e+00 9.720837e-01
8.880000e+00 9.719118e-01
8.920000e+00 9.719642e-01
8.960000e+00 9.722387e-01
9.000000e+00 9.727315e-01
9.040000e+00 9.734363e-01
9.080000e+00 9.743443e-01
9.120000e+00 9.754445e-01
9.160000e+00 9.767237e-01
9.200000e+00 9.781662e-01
9.240000e+00 9.797548e-01
9.280000e+00 9.814706e-01
9.320000e+00 9.832934e-01
9.360000e+00 9.852023e-01
9.400000e+00 9.871759e-01
9.440000e+00 9.891927e-01
9.480000e+00 9.912315e-01
9.520000e+00 9.932714e-01
9.560000e+00 9.952927e-01
9.600000e+00 9.972765e-01
9.640000e+00 9.992050e-01
9.680000e+00 1.001062e+00
9.720000e+00 1.002833e+00
9.760000e+00 1.004504e+00
9.800000e+00 1.006064e+00
9.840000e+00 1.007503e+00
9.880000e+00 1.008813e+00
9.920000e+00 1.009986e+00
9.960000e+00 1.011019e+00
1.000000e+01 1.011907e+00
1.004000e+01 1.012650e+00
1.008000e+01 1.013246e+00
1.012000e+01 1.013697e+00
1.016000e+01 1.014007e+00
1.020000e+01 1.014178e+00
1.024000e+01 1.014216e+00
1.028000e+01 1.014127e+00
1.032000e+01 1.013920e+00
1.036000e+01 1.013602e+00
1.040000e+01 1.013183e+00
1.044000e+01 1.012671e+00
1.048000e+01 1.012078e+00
1.052000e+01 1.011413e+00
1.056000e+01 1.010687e+00
1.060000e+01 1.009912e+00
1.064000e+01 1.009098e+00
1.068000e+01 1.008255e+00
1.072000e+01 1.007393e+00
1.076000e+01 1.006522e+00
1.080000e+01 1.005652e+00
1.084000e+01 1.004791e+00
1.088000e+01 1.003947e+00
1.092000e+01 1.003127e+00
1.096000e+01 1.002337e+00
1.100000e+01 1.001583e+00
1.104000e+01 1.000870e+00
1.108000e+01 1.000203e+00
1.112000e+01 9.995824e-01
1.116000e+01 9.990126e-01
1.120000e+01 9.984945e-01
1.124000e+01 9.980291e-01
1.128000e+01 9.976166e-01
1.132000e+01 9.972566e-01
1.136000e+01 9.969481e-01
1.140000e+01 9.966897e-01
1.144000e+01 9.964794e-01
1.148000e+01 9.963150e-01
1.152000e+01 9.961940e-01
1.156000e+01 9.961134e-01
1.160000e+01 9.960701e-01
1.164000e+01 9.960610e-01
1.168000e+01 9.960826e-01
1.172000e+01 9.961316e-01
1.176000e+01 9.962047e-01
1.180000e+01 9.962984e-01
1.184000e+01 9.964095e-01
1.188000e+01 9.965351e-01
1.192000e+01 9.966721e-01
1.196000e+01 9.968180e-01
1.200000e+01 9.969702e-01
1.204000e+01 9.971266e-01
1.208000e+01 9.972851e-01
1.212000e+01 9.974439e-01
1.216000e+01 9.976017e-01
1.220000e+01 9.977570e-01
1.224000e+01 9.979089e-01
1.228000e+01 9.980565e-01
1.232000e+01 9.981992e-01
1.236000e+01 9.983367e-01
1.240000e+01 9.984686e-01
1.244000e+01 9.985949e-01
1.248000e+01 9.987156e-01
1.252000e+01 9.988310e-01
1.256000e+01 9.989414e-01
1.260000e+01 9.990471e-01
1.264000e+01 9.991486e-01
1.268000e+01 9.992463e-01
1.272000e+01 9.993407e-01
1.276000e+01 9.994323e-01
1.280000e+01 9.995216e-01
1.284000e+01 9.996091e-01
1.288000e+01 9.996952e-01
1.292000e+01 9.997803e-01
1.296000e+01 9.998646e-01
1.300000e+01 9.999486e-01
1.304000e+01 1.000032e+00
1.308000e+01 1.000116e+00
1.312000e+01 1.000200e+00
1.316000e+01 1.000283e+00
1.320000e+01 1.000367e+00
1.324000e+01 1.000450e+00
1.328000e+01 1.000532e+00
1.332000e+01 1.000614e+00
1.336000e+01 1.000694e+00
1.340000e+01 1.000772e+00
1.344000e+01 1.000848e+00
1.348000e+01 1.000921e+00
1.352000e+01 1.000991e+00
1.356000e+01 1.001056e+00
1.360000e+01 1.001117e+00
1.364000e+01 1.001172e+00
1.368000e+01 1.001221e+00
1.372000e+01 1.001264e+00
1.376000e+01 1.001300e+00
1.380000e+01 1.001328e+00
1.384000e+01 1.001348e+00
1.388000e+01 1.001360e+00
1.392000e+01 1.001363e+00
1.396000e+01 1.001358e+00
1.400000e+01 1.001344e+00
1.404000e+01 1.001322e+00
1.408000e+01 1.001291e+00
1.412000e+01 1.001252e+00
1.416000e+01 1.001205e+00
1.420000e+01 1.001150e+00
1.424000e+01 1.001088e+00
1.428000e+01 1.001020e+00
1.432000e+01 1.000945e+00
1.436000e+01 1.000865e+00
1.440000e+01 1.000781e+00
1.444000e+01 1.000692e+00
1.448000e+01 1.000600e+00
1.452000e+01 1.000506e+00
1.456000e+01 1.000411e+00
1.460000e+01 1.000314e+00
1.464000e+01 1.000218e+00
1.468000e+01 1.000122e+00
1.472000e+01 1.000028e+00
1.476000e+01 9.999365e-01
1.480000e+01 9.998480e-01
1.484000e+01 9.997634e-01
1.488000e+01 9.996832e-01
1.492000e+01 9.996080e-01
1.496000e+01 9.995383e-01
1.500000e+01 9.994744e-01
1.504000e+01 9.994169e-01
1.508000e+01 9.993658e-01
1.512000e+01 9.993215e-01
1.516000e+01 9.992840e-01
1.520000e+01 9.992536e-01
1.524000e+01 9.992301e-01
1.528000e+01 9.992135e-01
1.532000e+01 9.992037e-01
1.536000e+01 9.992007e-01
1.540000e+01 9.992041e-01
1.544000e+01 9.992138e-01
1.548000e+01 9.992293e-01
1.552000e+01 9.992504e-01
1.556000e+01 9.992767e-01
1.560000e+01 9.993076e-01
1.564000e+01 9.993427e-01
1.568000e+01 9.993816e-01
1.572000e+01 9.994236e-01
1.576000e+01 9.994684e-01
1.580000e+01 9.995152e-01
1.584000e+01 9.995637e-01
1.588000e+01 9.996133e-01
1.592000e+01 9.996636e-01
1.596000e+01 9.997139e-01
1.600000e+01 9.997640e-01
1.604000e+01 9.998133e-01
1.608000e+01 9.998615e-01
1.612000e+01 9.999081e-01
1.616000e+01 9.999530e-01
1.620000e+01 9.999957e-01
1.624000e+01 1.000036e+00
1.628000e+01 1.000074e+00
1.632000e+01 1.000109e+00
1.636000e+01 1.000141e+00
1.640000e+01 1.000170e+00
1.644000e+01 1.000197e+00
1.648000e+01 1.000220e+00
1.652000e+01 1.000240e+00
1.656000e+01 1.000257e+00
1.660000e+01 1.000271e+00
1.664000e+01 1.000282e+00
1.668000e+01 1.000290e+00
1.672000e+01 1.000296e+00
1.676000e+01 1.000300e+00
1.680000e+01 1.000301e+00
1.684000e+01 1.000300e+00
1.688000e+01 1.000297e+00
1.692000e+01 1.000292e+00
1.696000e+01 1.000285e+00
1.700000e+01 1.000277e+00
1.704000e+01 1.000268e+00
1.708000e+01 1.000258e+00
1.712000e+01 1.000246e+00
1.716000e+01 1.000234e+00
1.720000e+01 1.000221e+00
1.724000e+01 1.000207e+00
1.728000e+01 1.000193e+00
1.732000e+01 1.000178e+00
1.736000e+01 1.000164e+00
1.740000e+01 1.000149e+00
1.744000e+01 1.000134e+00
1.748000e+01 1.000120e+00
1.752000e+01 1.000106e+00
1.756000e+01 1.000092e+00
1.760000e+01 1.000079e+00
1.764000e+01 1.000066e+00
1.768000e+01 1.000054e+00
1.772000e+01 1.000042e+00
1.776000e+01 1.000031e+00
1.780000e+01 1.000021e+00
1.784000e+01 1.000011e+00
1.788000e+01 1.000001e+00
1.792000e+01 9.999924e-01
1.796000e+01 9.999841e-01
1.800000e+01 9.999764e-01
1.804000e+01 9.999691e-01
1.808000e+01 9.999625e-01
1.812000e+01 9.999563e-01
1.816000e+01 9.999507e-01
1.820000e+01 9.999455e-01
1.824000e+01 9.999409e-01
1.828000e+01 9.999367e-01
1.832000e+01 9.999329e-01
1.836000e+01 9.999296e-01
1.840000e+01 9.999268e-01
1.844000e+01 9.999244e-01
1.848000e+01 9.999224e-01
1.852000e+01 9.999208e-01
1.856000e+01 9.999197e-01
1.860000e+01 9.999190e-01
1.864000e+01 9.999186e-01
1.868000e+01 9.999187e-01
1.872000e+01 9.999192e-01
1.876000e+01 9.999201e-01
1.880000e+01 9.999214e-01
1.884000e+01 9.999231e-01
1.888000e+01 9.999252e-01
1.892000e+01 9.999277e-01
1.896000e+01 9.999306e-01
1.900000e+01 9.999338e-01
1.904000e+01 9.999375e-01
1.908000e+01 9.999415e-01
1.912000e+01 9.999459e-01
1.916000e+01 9.999506e-01
1.920000e+01 9.999557e-01
1.924000e+01 9.999611e-01
1.928000e+01 9.999668e-01
1.932000e+01 9.999728e-01
1.936000e+01 9.999791e-01
1.940000e+01 9.999855e-01
1.944000e+01 9.999922e-01
1.948000e+01 9.999991e-01
1.952000e+01 1.000006e+00
1.956000e+01 1.000013e+00
1.960000e+01 1.000020e+00
1.964000e+01 1.000027e+00
1.968000e+01 1.000035e+00
1.972000e+01 1.000042e+00
1.976000e+01 1.000049e+00
1.980000e+01 1.000055e+00
1.984000e+01 1.000062e+00
1.988000e+01 1.000068e+00
1.992000e+01 1.000074e+00
1.996000e+01 1.000080e+00


==> chapters/bridge/datas/g_of_r/data_HNC_bridge_3D/g_argon.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        0.0000000000000000     
   2.1500000953674316        0.0000000000000000     
   2.2500000000000000        0.0000000000000000     
   2.3500001430511475        0.0000000000000000     
   2.4500000476837158        3.6990838657808628E-006
   2.5499999523162842        5.2399572825543778E-005
   2.6500000953674316        8.3358808529824938E-004
   2.7500000000000000        2.4149993819099942E-003
   2.8500001430511475        4.4350891262169220E-002
   2.9500000476837158       0.25091279234619457     
   3.0499999523162842       0.69340886426550385     
   3.1500000953674316        1.1813748066519290     
   3.2500000000000000        1.6321764694222509     
   3.3500001430511475        1.8680654944641912     
   3.4500000476837158        1.9651236260598628     
   3.5499999523162842        1.9335925770023543     
   3.6500000953674316        1.8486742041050892     
   3.7500000000000000        1.7203994188184466     
   3.8500001430511475        1.6006574426130884     
   3.9500000476837158        1.4741405068199185     
   4.0500001907348633        1.3407675191436725     
   4.1500000953674316        1.2378702846919465     
   4.2500000000000000        1.1378425575726183     
   4.3499999046325684        1.0539817746886351     
   4.4500002861022949       0.98653540012503760     
   4.5500001907348633       0.93847724702922208     
   4.6500000953674316       0.88955368665309453     
   4.7500000000000000       0.85144526624130334     
   4.8499999046325684       0.82235120589262667     
   4.9500002861022949       0.79548255536681811     
   5.0500001907348633       0.77716611868665086     
   5.1500000953674316       0.76725481181880151     
   5.2500000000000000       0.76573149674885566     
   5.3499999046325684       0.77168549664565222     
   5.4500002861022949       0.78760128750033276     
   5.5500001907348633       0.81568001000983714     
   5.6500000953674316       0.85651884747089579     
   5.7500000000000000       0.90263656145607929     
   5.8499999046325684       0.95985211426930250     
   5.9500002861022949        1.0128199524053905     
   6.0500001907348633        1.0542305446986506     
   6.1500000953674316        1.0789846697615542     
   6.2500000000000000        1.0850119172035395     
   6.3499999046325684        1.0812992737494631     
   6.4500002861022949        1.0717197815741952     
   6.5500001907348633        1.0589861684045572     
   6.6500000953674316        1.0482075042219694     
   6.7500000000000000        1.0396330559332936     
   6.8499999046325684        1.0323659861420482     
   6.9500002861022949        1.0268853075444873     
   7.0500001907348633        1.0228213124284813     
   7.1500000953674316        1.0200898976023975     
   7.2500000000000000        1.0180100740748381     
   7.3499999046325684        1.0158116705714693     
   7.4500002861022949        1.0137992726173033     
   7.5500001907348633        1.0119481118327061     
   7.6500000953674316        1.0098115673709518     
   7.7500000000000000        1.0071314373273910     
   7.8499999046325684        1.0047454947717298     
   7.9500002861022949        1.0019781502242071     
   8.0500001907348633       0.99874965526535631     
   8.1500005722045898       0.99563358812087099     
   8.2500000000000000       0.99259851218289064     
   8.3500003814697266       0.98968272882464847     
   8.4499998092651367       0.98673523368363991     
   8.5500001907348633       0.98448402274965419     
   8.6500005722045898       0.98247670723137537     
   8.7500000000000000       0.98116426286459879     
   8.8500003814697266       0.98053454551120589     
   8.9499998092651367       0.98081678802642391     
   9.0500001907348633       0.98193741301085713     
   9.1500005722045898       0.98391655922273369     
   9.2500000000000000       0.98669272359223936     
   9.3500003814697266       0.98978903438295840     
   9.4499998092651367       0.99323997366095207     
   9.5500001907348633       0.99668814855869947     
   9.6500005722045898        1.0000384327165206     
   9.7500000000000000        1.0027531272721155     
   9.8500003814697266        1.0054044225703851     
   9.9499998092651367        1.0074581067964845     
   10.050000190734863        1.0072013691675881     
   10.150000572204590        1.0081001617588528     
   10.250000000000000        1.0083565332949813     
   10.350000381469727        1.0081522428378280     
   10.449999809265137        1.0074834924838147     
   10.550000190734863        1.0064772731194298     
   10.650000572204590        1.0052613840423708     
   10.750000000000000        1.0039448791632417     
   10.850000381469727        1.0026876753156089     
   10.949999809265137        1.0015048504115178     
   11.050000190734863        1.0004476961977526     
   11.150000572204590       0.99962681796220376     
   11.250000000000000       0.99897354550983530     
   11.350000381469727       0.99846846488285468     
   11.449999809265137       0.99822192569429491     
   11.550000190734863       0.99813977294272138     
   11.650000572204590       0.99819160728572898     
   11.750000000000000       0.99834063052741395     
   11.850000381469727       0.99855488925189961     
   11.949999809265137       0.99880856428832343     
   12.050000190734863       0.99903614582395994     
   12.150000572204590       0.99927827399778757     
   12.250000000000000       0.99946838272407668     
   12.350000381469727       0.99961992207417971     
   12.449999809265137       0.99971235406199388     
   12.550000190734863       0.99977651518997512     
   12.650000572204590       0.99979121837516693     
   12.750000000000000       0.99978977436230654     
   12.850000381469727       0.99977368889929885     
   12.949999809265137       0.99977641248018634     
   13.050000190734863       0.99977084393950799     
   13.150000572204590       0.99976730305402939     
   13.250000000000000       0.99978846137098176     
   13.350000381469727       0.99980856719280409     
   13.449999809265137       0.99983962696329032     
   13.550000190734863       0.99988369502965957     
   13.650000572204590       0.99994265747162014     
   13.750000000000000       0.99998825862189278     
   13.850000381469727        1.0000469286920430     
   13.949999809265137        1.0000917251775392     
   14.050000190734863        1.0001303876992294     
   14.150000572204590        1.0001616630315064     
   14.250000000000000        1.0001786325647080     
   14.350000381469727        1.0001801463209756     
   14.449999809265137        1.0001830289641487     
   14.550000190734863        1.0001548576104125     
   14.650000572204590        1.0001360319722872     
   14.750000000000000        1.0001126588662010     
   14.850000381469727        1.0000635552161961     
   14.949999809265137        1.0000425177086270  

==> chapters/bridge/datas/g_of_r/data_HNC_bridge_3D/g_krypton.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        0.0000000000000000     
   2.1500000953674316        0.0000000000000000     
   2.2500000000000000        0.0000000000000000     
   2.3500001430511475        0.0000000000000000     
   2.4500000476837158        0.0000000000000000     
   2.5499999523162842        0.0000000000000000     
   2.6500000953674316        5.1236483987308803E-005
   2.7500000000000000        3.2422339229114174E-004
   2.8500001430511475        7.5820663983652251E-004
   2.9500000476837158        1.8232287652962413E-002
   3.0499999523162842       0.15000725362814743     
   3.1500000953674316       0.46451471174441739     
   3.2500000000000000       0.99252564541247135     
   3.3500001430511475        1.4232335079044420     
   3.4500000476837158        1.7755405561938724     
   3.5499999523162842        1.9446047161844295     
   3.6500000953674316        1.9661822808616178     
   3.7500000000000000        1.9094935384886897     
   3.8500001430511475        1.8105304595021565     
   3.9500000476837158        1.6831927247012717     
   4.0500001907348633        1.5310668665525533     
   4.1500000953674316        1.4056293081231781     
   4.2500000000000000        1.2792519439326333     
   4.3499999046325684        1.1719721094336220     
   4.4500002861022949        1.0848260918394077     
   4.5500001907348633        1.0220474200897802     
   4.6500000953674316       0.95794840842415119     
   4.7500000000000000       0.90800026849698778     
   4.8499999046325684       0.86811699290061239     
   4.9500002861022949       0.82948954457943258     
   5.0500001907348633       0.80044221505762170     
   5.1500000953674316       0.78015292270137981     
   5.2500000000000000       0.76912962707471622     
   5.3499999046325684       0.76237857879726090     
   5.4500002861022949       0.76496937752680472     
   5.5500001907348633       0.77670982008306855     
   5.6500000953674316       0.79887343449461312     
   5.7500000000000000       0.82909779400944961     
   5.8499999046325684       0.87423085107373211     
   5.9500002861022949       0.92769990783819611     
   6.0500001907348633       0.98380051357156673     
   6.1500000953674316        1.0358623162230527     
   6.2500000000000000        1.0700816775489574     
   6.3499999046325684        1.0872679578588671     
   6.4500002861022949        1.0894719668304573     
   6.5500001907348633        1.0815053412148810     
   6.6500000953674316        1.0698851672939877     
   6.7500000000000000        1.0583206311121509     
   6.8499999046325684        1.0472983541669119     
   6.9500002861022949        1.0382019867784664     
   7.0500001907348633        1.0311677653871292     
   7.1500000953674316        1.0262933649371975     
   7.2500000000000000        1.0226280946879147     
   7.3499999046325684        1.0193707936811645     
   7.4500002861022949        1.0168270280849152     
   7.5500001907348633        1.0147588709789352     
   7.6500000953674316        1.0126179344735740     
   7.7500000000000000        1.0101065226913482     
   7.8499999046325684        1.0078108306921321     
   7.9500002861022949        1.0051309684918930     
   8.0500001907348633        1.0019715560976883     
   8.1500005722045898       0.99879600197061547     
   8.2500000000000000       0.99559085808379422     
   8.3500003814697266       0.99244776563491688     
   8.4499998092651367       0.98913987806839365     
   8.5500001907348633       0.98645567638170462     
   8.6500005722045898       0.98381366616085020     
   8.7500000000000000       0.98170464155217319     
   8.8500003814697266       0.98007121551716525     
   8.9499998092651367       0.97905707798129504     
   9.0500001907348633       0.97894963990221928     
   9.1500005722045898       0.97984114272805645     
   9.2500000000000000       0.98174174723068552     
   9.3500003814697266       0.98437612194126844     
   9.4499998092651367       0.98773058836791916     
   9.5500001907348633       0.99146497511502729     
   9.6500005722045898       0.99543317678824284     
   9.7500000000000000       0.99894113001032137     
   9.8500003814697266        1.0026928209404551     
   9.9499998092651367        1.0059821120994543     
   10.050000190734863        1.0062372945130840     
   10.150000572204590        1.0083789734759852     
   10.250000000000000        1.0097251601412096     
   10.350000381469727        1.0104980284550797     
   10.449999809265137        1.0104903385670825     
   10.550000190734863        1.0099411655126871     
   10.650000572204590        1.0089140135875589     
   10.750000000000000        1.0075523937142381     
   10.850000381469727        1.0060150375380197     
   10.949999809265137        1.0044050139696499     
   11.050000190734863        1.0028104017344106     
   11.150000572204590        1.0013820501227519     
   11.250000000000000        1.0001041408549156     
   11.350000381469727       0.99894409820485219     
   11.449999809265137       0.99814703066263821     
   11.550000190734863       0.99757841717775109     
   11.650000572204590       0.99727192660146380     
   11.750000000000000       0.99716276666548231     
   11.850000381469727       0.99718982730694750     
   11.949999809265137       0.99736360043337879     
   12.050000190734863       0.99759075606365644     
   12.150000572204590       0.99788039019707575     
   12.250000000000000       0.99816294666831307     
   12.350000381469727       0.99844349697294221     
   12.449999809265137       0.99868434851838339     
   12.550000190734863       0.99888157930361443     
   12.650000572204590       0.99906713305584338     
   12.750000000000000       0.99920278943231955     
   12.850000381469727       0.99932236499553384     
   12.949999809265137       0.99943781326901615     
   13.050000190734863       0.99956638725303137     
   13.150000572204590       0.99963806029533564     
   13.250000000000000       0.99975340753866626     
   13.350000381469727       0.99985169951151875     
   13.449999809265137       0.99994633012733070     
   13.550000190734863        1.0000498578111929     
   13.650000572204590        1.0001661504398962     
   13.750000000000000        1.0002638812920062     
   13.850000381469727        1.0003668478199896     
   13.949999809265137        1.0004603535282250     
   14.050000190734863        1.0005168007391341     
   14.150000572204590        1.0005746574963372     
   14.250000000000000        1.0005995620806012     
   14.350000381469727        1.0005914573538834     
   14.449999809265137        1.0005663082896141     
   14.550000190734863        1.0005100432406420     
   14.650000572204590        1.0004518286555917     
   14.750000000000000        1.0003661638257437     
   14.850000381469727        1.0002547607951615     
   14.949999809265137        1.0001644413476083  

==> chapters/bridge/datas/g_of_r/data_HNC_bridge_3D/g_methane.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        0.0000000000000000     
   2.1500000953674316        0.0000000000000000     
   2.2500000000000000        0.0000000000000000     
   2.3500001430511475        0.0000000000000000     
   2.4500000476837158        0.0000000000000000     
   2.5499999523162842        0.0000000000000000     
   2.6500000953674316        6.1699000575128520E-005
   2.7500000000000000        8.8935248041502730E-005
   2.8500001430511475        3.3231992243836861E-004
   2.9500000476837158        1.4352131871749170E-002
   3.0499999523162842       0.12347433045484138     
   3.1500000953674316       0.40442865939439687     
   3.2500000000000000       0.91694422192426350     
   3.3500001430511475        1.3547590129342013     
   3.4500000476837158        1.7251054286451792     
   3.5499999523162842        1.9118655621513345     
   3.6500000953674316        1.9443662099620069     
   3.7500000000000000        1.8984506128655607     
   3.8500001430511475        1.8069108867997732     
   3.9500000476837158        1.6854811371048193     
   4.0500001907348633        1.5382116248936752     
   4.1500000953674316        1.4155579612005913     
   4.2500000000000000        1.2909564658234232     
   4.3499999046325684        1.1848245370568640     
   4.4500002861022949        1.0980907863736591     
   4.5500001907348633        1.0354721608091082     
   4.6500000953674316       0.97121922728196441     
   4.7500000000000000       0.92102755498659428     
   4.8499999046325684       0.88065263073639377     
   4.9500002861022949       0.84129997005347290     
   5.0500001907348633       0.81135410757474602     
   5.1500000953674316       0.79004292760530681     
   5.2500000000000000       0.77783883755658245     
   5.3499999046325684       0.76953095653789594     
   5.4500002861022949       0.77041216434208670     
   5.5500001907348633       0.78031053735422107     
   5.6500000953674316       0.80048420524402142     
   5.7500000000000000       0.82876078171558165     
   5.8499999046325684       0.87149434438869466     
   5.9500002861022949       0.92236408032462791     
   6.0500001907348633       0.97601104783824755     
   6.1500000953674316        1.0263727045925859     
   6.2500000000000000        1.0604857780418913     
   6.3499999046325684        1.0788953409703477     
   6.4500002861022949        1.0829159356548734     
   6.5500001907348633        1.0771296495940761     
   6.6500000953674316        1.0670548096586356     
   6.7500000000000000        1.0565183772277893     
   6.8499999046325684        1.0461159825448403     
   6.9500002861022949        1.0373869678237118     
   7.0500001907348633        1.0306094462980731     
   7.1500000953674316        1.0258651777503209     
   7.2500000000000000        1.0223086455467512     
   7.3499999046325684        1.0192072364369413     
   7.4500002861022949        1.0168372018876464     
   7.5500001907348633        1.0149183011005058     
   7.6500000953674316        1.0129628323864213     
   7.7500000000000000        1.0106770612200620     
   7.8499999046325684        1.0085441868811362     
   7.9500002861022949        1.0060211142923488     
   8.0500001907348633        1.0030377076196542     
   8.1500005722045898       0.99998020016355005     
   8.2500000000000000       0.99687467841506849     
   8.3500003814697266       0.99382097773828759     
   8.4499998092651367       0.99060170941638770     
   8.5500001907348633       0.98797707751826125     
   8.6500005722045898       0.98539126814691458     
   8.7500000000000000       0.98331907985724298     
   8.8500003814697266       0.98166806684450925     
   8.9499998092651367       0.98056701466156737     
   9.0500001907348633       0.98032095214528159     
   9.1500005722045898       0.98097745073350595     
   9.2500000000000000       0.98256860460588102     
   9.3500003814697266       0.98487948754165200     
   9.4499998092651367       0.98787576516008802     
   9.5500001907348633       0.99126617221657409     
   9.6500005722045898       0.99492047239504156     
   9.7500000000000000       0.99819002211370511     
   9.8500003814697266        1.0017214408549424     
   9.9499998092651367        1.0048554877564255     
   10.050000190734863        1.0050595766434154     
   10.150000572204590        1.0071788335261378     
   10.250000000000000        1.0085670236230364     
   10.350000381469727        1.0094336005246973     
   10.449999809265137        1.0095527851475408     
   10.550000190734863        1.0091598930409367     
   10.650000572204590        1.0083008583545894     
   10.750000000000000        1.0071138947619278     
   10.850000381469727        1.0057262710860970     
   10.949999809265137        1.0042513598072762     
   11.050000190734863        1.0027678733627028     
   11.150000572204590        1.0014142982340630     
   11.250000000000000        1.0001880030945576     
   11.350000381469727       0.99905044449228886     
   11.449999809265137       0.99825068760830415     
   11.550000190734863       0.99766202287196160     
   11.650000572204590       0.99732646180224316     
   11.750000000000000       0.99717784752964267     
   11.850000381469727       0.99717427124927061     
   11.949999809265137       0.99732087918146239     
   12.050000190734863       0.99752366397480730     
   12.150000572204590       0.99780852443019508     
   12.250000000000000       0.99810163905746119     
   12.350000381469727       0.99839762100306706     
   12.449999809265137       0.99866616811665976     
   12.550000190734863       0.99891578316797658     
   12.650000572204590       0.99913956909237944     
   12.750000000000000       0.99931759850012836     
   12.850000381469727       0.99949129830366656     
   12.949999809265137       0.99966313891959524     
   13.050000190734863       0.99981213464238783     
   13.150000572204590       0.99992178191376879     
   13.250000000000000        1.0000645937305812     
   13.350000381469727        1.0001637334089766     
   13.449999809265137        1.0002559592966520     
   13.550000190734863        1.0003579266459715     
   13.650000572204590        1.0004463601236375     
   13.750000000000000        1.0005091636008026     
   13.850000381469727        1.0005809516371666     
   13.949999809265137        1.0006453816055811     
   14.050000190734863        1.0006418737208709     
   14.150000572204590        1.0006635267870030     
   14.250000000000000        1.0006566948923963     
   14.350000381469727        1.0005975645498109     
   14.449999809265137        1.0005391616672097     
   14.550000190734863        1.0004561830079453     
   14.650000572204590        1.0003758804727545     
   14.750000000000000        1.0002589571644451     
   14.850000381469727        1.0001410471367644     
   14.949999809265137        1.0000437840552328 

==> chapters/bridge/datas/g_of_r/data_HNC_bridge_3D/g_neon.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        0.0000000000000000     
   2.1500000953674316        4.3640788283319244E-006
   2.2500000000000000        2.4007099400185600E-004
   2.3500001430511475        1.1475048676185551E-003
   2.4500000476837158        4.5902462278573399E-003
   2.5499999523162842        6.0391042246645647E-002
   2.6500000953674316       0.33031694799519784     
   2.7500000000000000       0.79767593214631627     
   2.8500001430511475        1.3228922613076395     
   2.9500000476837158        1.6108805513754896     
   3.0499999523162842        1.7761529558351346     
   3.1500000953674316        1.8106219420253935     
   3.2500000000000000        1.7607511543528791     
   3.3500001430511475        1.6816014077998813     
   3.4500000476837158        1.5736354523336666     
   3.5499999523162842        1.4630860039898619     
   3.6500000953674316        1.3760802344726064     
   3.7500000000000000        1.2809920417018026     
   3.8500001430511475        1.2069673278769086     
   3.9500000476837158        1.1347578163096366     
   4.0500001907348633        1.0616904915298089     
   4.1500000953674316        1.0063058509226797     
   4.2500000000000000       0.95273578033171713     
   4.3499999046325684       0.90800974555740233     
   4.4500002861022949       0.87282006284247526     
   4.5500001907348633       0.84901694280055418     
   4.6500000953674316       0.82673205757904744     
   4.7500000000000000       0.81257150389021193     
   4.8499999046325684       0.80506821787272143     
   4.9500002861022949       0.80399256872316660     
   5.0500001907348633       0.81208671676574684     
   5.1500000953674316       0.82838331819551614     
   5.2500000000000000       0.85249402868487301     
   5.3499999046325684       0.89082417372356437     
   5.4500002861022949       0.93349419563030933     
   5.5500001907348633       0.97794771420020699     
   5.6500000953674316        1.0166691193002668     
   5.7500000000000000        1.0413512711197304     
   5.8499999046325684        1.0560496869561329     
   5.9500002861022949        1.0593980828519522     
   6.0500001907348633        1.0565954251929233     
   6.1500000953674316        1.0499066849475009     
   6.2500000000000000        1.0427793967252947     
   6.3499999046325684        1.0363334759023666     
   6.4500002861022949        1.0309694364387589     
   6.5500001907348633        1.0257939646073588     
   6.6500000953674316        1.0222529477397533     
   6.7500000000000000        1.0195807030938895     
   6.8499999046325684        1.0174641739895711     
   6.9500002861022949        1.0156803622410395     
   7.0500001907348633        1.0139406940655122     
   7.1500000953674316        1.0124341874245519     
   7.2500000000000000        1.0107989851072794     
   7.3499999046325684        1.0086914577736439     
   7.4500002861022949        1.0063642408199789     
   7.5500001907348633        1.0041230044101925     
   7.6500000953674316        1.0016073215473389     
   7.7500000000000000       0.99874871686527567     
   7.8499999046325684       0.99623701454722036     
   7.9500002861022949       0.99365038453339027     
   8.0500001907348633       0.99089504137283135     
   8.1500005722045898       0.98852459422648731     
   8.2500000000000000       0.98652158782705202     
   8.3500003814697266       0.98495830525323080     
   8.4499998092651367       0.98390946638515808     
   8.5500001907348633       0.98363200114076887     
   8.6500005722045898       0.98407471642623867     
   8.7500000000000000       0.98511974454372897     
   8.8500003814697266       0.98677859484578501     
   8.9499998092651367       0.98919049229581946     
   9.0500001907348633       0.99174487153241198     
   9.1500005722045898       0.99450815794844183     
   9.2500000000000000       0.99737781675389525     
   9.3500003814697266        1.0000083161651765     
   9.4499998092651367        1.0023607020843319     
   9.5500001907348633        1.0043481994668173     
   9.6500005722045898        1.0058657051021453     
   9.7500000000000000        1.0068497712834883     
   9.8500003814697266        1.0074179056546371     
   9.9499998092651367        1.0075140388333994     
   10.050000190734863        1.0067853373859865     
   10.150000572204590        1.0061687113117341     
   10.250000000000000        1.0053118343540437     
   10.350000381469727        1.0042667614440837     
   10.449999809265137        1.0032412001524917     
   10.550000190734863        1.0021593058627214     
   10.650000572204590        1.0011868854152617     
   10.750000000000000        1.0003002629239670     
   10.850000381469727       0.99964718421780629     
   10.949999809265137       0.99911287194673859     
   11.050000190734863       0.99873303131960411     
   11.150000572204590       0.99854271160976016     
   11.250000000000000       0.99844685739800476     
   11.350000381469727       0.99847602189097895     
   11.449999809265137       0.99857806014472217     
   11.550000190734863       0.99873872666382191     
   11.650000572204590       0.99890568299721649     
   11.750000000000000       0.99909566803540883     
   11.850000381469727       0.99925271855558129     
   11.949999809265137       0.99939730453216269     
   12.050000190734863       0.99951622400329021     
   12.150000572204590       0.99960525725028093     
   12.250000000000000       0.99965411493582201     
   12.350000381469727       0.99968666495612324     
   12.449999809265137       0.99970726728901949     
   12.550000190734863       0.99969454080990938     
   12.650000572204590       0.99970423722136414     
   12.750000000000000       0.99971615567909433     
   12.850000381469727       0.99973027352154142     
   12.949999809265137       0.99975046895507114     
   13.050000190734863       0.99981825612108310     
   13.150000572204590       0.99986477697840170     
   13.250000000000000       0.99991913454031345     
   13.350000381469727        1.0000008970262437     
   13.449999809265137        1.0000696826362947     
   13.550000190734863        1.0001135104619363     
   13.650000572204590        1.0001715131575604     
   13.750000000000000        1.0002252663145155     
   13.850000381469727        1.0002418682177177     
   13.949999809265137        1.0002426116168852     
   14.050000190734863        1.0002570604087515     
   14.150000572204590        1.0002385006140262     
   14.250000000000000        1.0001950546942209     
   14.350000381469727        1.0001750238466820     
   14.449999809265137        1.0001262733281671     
   14.550000190734863        1.0000790890750213     
   14.650000572204590        1.0000337506265404     
   14.750000000000000        1.0000052821025573     
   14.850000381469727       0.99995209366950688     
   14.949999809265137       0.99992170801999725

==> chapters/bridge/datas/g_of_r/data_HNC_bridge_3D/g_xenon.csv <==
   5.0000000745058060E-002   0.0000000000000000     
  0.15000000596046448        0.0000000000000000     
  0.25000000000000000        0.0000000000000000     
  0.34999999403953552        0.0000000000000000     
  0.45000001788139343        0.0000000000000000     
  0.55000001192092896        0.0000000000000000     
  0.65000003576278687        0.0000000000000000     
  0.75000000000000000        0.0000000000000000     
  0.85000002384185791        0.0000000000000000     
  0.94999998807907104        0.0000000000000000     
   1.0500000715255737        0.0000000000000000     
   1.1499999761581421        0.0000000000000000     
   1.2500000000000000        0.0000000000000000     
   1.3500000238418579        0.0000000000000000     
   1.4500000476837158        0.0000000000000000     
   1.5500000715255737        0.0000000000000000     
   1.6499999761581421        0.0000000000000000     
   1.7500000000000000        0.0000000000000000     
   1.8500000238418579        0.0000000000000000     
   1.9500000476837158        0.0000000000000000     
   2.0499999523162842        0.0000000000000000     
   2.1500000953674316        0.0000000000000000     
   2.2500000000000000        0.0000000000000000     
   2.3500001430511475        0.0000000000000000     
   2.4500000476837158        0.0000000000000000     
   2.5499999523162842        0.0000000000000000     
   2.6500000953674316        0.0000000000000000     
   2.7500000000000000        2.7172570505025291E-005
   2.8500001430511475        9.6507419540135532E-005
   2.9500000476837158        6.7925913375186091E-004
   3.0499999523162842        3.2895038559017744E-003
   3.1500000953674316        4.0879650182956216E-002
   3.2500000000000000       0.27131066478210725     
   3.3500001430511475       0.63728585403717075     
   3.4500000476837158        1.1542124763804917     
   3.5499999523162842        1.5925313816789468     
   3.6500000953674316        1.8232884628963120     
   3.7500000000000000        1.9581008528274437     
   3.8500001430511475        1.9652742404172499     
   3.9500000476837158        1.8977094270048784     
   4.0500001907348633        1.7668679631460487     
   4.1500000953674316        1.6338341174879087     
   4.2500000000000000        1.4845225722138431     
   4.3499999046325684        1.3502225561678358     
   4.4500002861022949        1.2371767779969651     
   4.5500001907348633        1.1542099035883142     
   4.6500000953674316        1.0685679826408632     
   4.7500000000000000        1.0010354586733168     
   4.8499999046325684       0.94629028164773299     
   4.9500002861022949       0.89192677101924256     
   5.0500001907348633       0.84830334508617988     
   5.1500000953674316       0.81541591204680841     
   5.2500000000000000       0.79319261801871943     
   5.3499999046325684       0.77251521715512428     
   5.4500002861022949       0.76209692521172612     
   5.5500001907348633       0.75912096307515864     
   5.6500000953674316       0.76457249432078878     
   5.7500000000000000       0.77753069712718414     
   5.8499999046325684       0.80288534210628160     
   5.9500002861022949       0.83995760044600543     
   6.0500001907348633       0.88743942381737828     
   6.1500000953674316       0.94574142527310967     
   6.2500000000000000        1.0011231257395843     
   6.3499999046325684        1.0464577471280665     
   6.4500002861022949        1.0748268802562848     
   6.5500001907348633        1.0890808088983071     
   6.6500000953674316        1.0876273807460550     
   6.7500000000000000        1.0791404767569948     
   6.8499999046325684        1.0668836769969374     
   6.9500002861022949        1.0547376758528257     
   7.0500001907348633        1.0442553334536224     
   7.1500000953674316        1.0364124658848102     
   7.2500000000000000        1.0301902260680218     
   7.3499999046325684        1.0248290703538048     
   7.4500002861022949        1.0210183848431658     
   7.5500001907348633        1.0183146959399152     
   7.6500000953674316        1.0159715706567665     
   7.7500000000000000        1.0136245484630033     
   7.8499999046325684        1.0116744206971005     
   7.9500002861022949        1.0093818838368291     
   8.0500001907348633        1.0066965819495874     
   8.1500005722045898        1.0038629799230046     
   8.2500000000000000        1.0008929288056814     
   8.3500003814697266       0.99782220090446094     
   8.4499998092651367       0.99443345974239550     
   8.5500001907348633       0.99153429729581111     
   8.6500005722045898       0.98850332259029627     
   8.7500000000000000       0.98585744646143691     
   8.8500003814697266       0.98347811032539434     
   8.9499998092651367       0.98134095742351501     
   9.0500001907348633       0.97993251038421436     
   9.1500005722045898       0.97932909232905474     
   9.2500000000000000       0.97963882117686529     
   9.3500003814697266       0.98084155869233236     
   9.4499998092651367       0.98302322830347066     
   9.5500001907348633       0.98591603522945659     
   9.6500005722045898       0.98943499359741349     
   9.7500000000000000       0.99283285612436190     
   9.8500003814697266       0.99686919897164628     
   9.9499998092651367        1.0007495695629076     
   10.050000190734863        1.0007357546936835     
   10.150000572204590        1.0039766210263106     
   10.250000000000000        1.0065190292229378     
   10.350000381469727        1.0085387737795770     
   10.449999809265137        1.0096659818232627     
   10.550000190734863        1.0102055136757480     
   10.650000572204590        1.0100921494329616     
   10.750000000000000        1.0094471770340914     
   10.850000381469727        1.0083993044790884     
   10.949999809265137        1.0070895474110189     
   11.050000190734863        1.0055800637269241     
   11.150000572204590        1.0040898701162404     
   11.250000000000000        1.0026255313932566     
   11.350000381469727        1.0011430300313788     
   11.449999809265137       0.99999827685111997     
   11.550000190734863       0.99906326630656339     
   11.650000572204590       0.99840956902407629     
   11.750000000000000       0.99796308869722905     
   11.850000381469727       0.99771965479413494     
   11.949999809265137       0.99766812325319099     
   12.050000190734863       0.99770188046551600     
   12.150000572204590       0.99787670304395315     
   12.250000000000000       0.99809498859140044     
   12.350000381469727       0.99832875129812482     
   12.449999809265137       0.99854515092155172     
   12.550000190734863       0.99876176902740843     
   12.650000572204590       0.99894397034800952     
   12.750000000000000       0.99907324399838027     
   12.850000381469727       0.99922820904178267     
   12.949999809265137       0.99937977057479654     
   13.050000190734863       0.99947608081143346     
   13.150000572204590       0.99954955892274022     
   13.250000000000000       0.99965932473125063     
   13.350000381469727       0.99970719296043165     
   13.449999809265137       0.99974684931637570     
   13.550000190734863       0.99984459408898518     
   13.650000572204590       0.99990776372259171     
   13.750000000000000       0.99996748277823255     
   13.850000381469727        1.0000579724109664     
   13.949999809265137        1.0001737907570087     
   14.050000190734863        1.0002125291346529     
   14.150000572204590        1.0003124470997902     
   14.250000000000000        1.0003922905127378     
   14.350000381469727        1.0004146888178254     
   14.449999809265137        1.0004621189027858     
   14.550000190734863        1.0004555824165740     
   14.650000572204590        1.0004734468028513     
   14.750000000000000        1.0004154512502539     
   14.850000381469727        1.0003794294362423     
   14.949999809265137        1.000330454224424

==> chapters/bridge/datas/g_of_r/data_HS_HNC/g_HS_HNC_2_4_6_8_10.csv <==
0.000000e+00 3.783229e-17 5.248286e-10 3.845555e-11 1.739622e-11 1.182094e-11
1.000000e-01 3.794033e-17 5.080101e-10 3.805994e-11 1.730394e-11 1.189453e-11
2.000000e-01 3.826686e-17 4.617718e-10 3.728108e-11 1.713456e-11 1.187333e-11
3.000000e-01 3.881851e-17 3.942356e-10 3.603822e-11 1.685377e-11 1.184263e-11
4.000000e-01 3.960763e-17 3.167983e-10 3.442035e-11 1.651945e-11 1.180458e-11
5.000000e-01 4.065343e-17 2.402958e-10 3.261375e-11 1.616865e-11 1.175395e-11
6.000000e-01 4.195454e-17 1.727946e-10 3.092586e-11 1.582307e-11 1.169895e-11
7.000000e-01 4.279325e-17 1.185568e-10 2.972182e-11 1.552027e-11 1.163887e-11
8.000000e-01 4.110527e-17 7.836736e-11 2.930534e-11 1.528037e-11 1.157908e-11
9.000000e-01 3.679310e-17 5.067847e-11 2.985240e-11 1.511743e-11 1.152772e-11
1.000000e+00 3.170554e-17 3.290264e-11 3.145480e-11 1.503473e-11 1.148370e-11
1.100000e+00 2.707952e-17 2.233826e-11 3.417440e-11 1.503834e-11 1.144890e-11
1.200000e+00 2.323801e-17 1.660907e-11 3.807845e-11 1.512739e-11 1.142822e-11
1.300000e+00 2.011762e-17 1.349194e-11 4.322412e-11 1.529355e-11 1.142084e-11
1.400000e+00 1.757211e-17 1.069568e-11 4.962405e-11 1.552904e-11 1.142800e-11
1.500000e+00 1.546945e-17 7.458714e-12 5.717860e-11 1.582258e-11 1.145303e-11
1.600000e+00 1.370894e-17 4.665504e-12 6.560973e-11 1.616006e-11 1.149738e-11
1.700000e+00 1.221772e-17 2.724948e-12 7.439291e-11 1.652801e-11 1.155681e-11
1.800000e+00 1.091163e-17 1.524739e-12 8.275443e-11 1.690838e-11 1.162960e-11
1.900000e+00 1.147445e-15 8.309873e-13 8.975849e-11 1.728510e-11 1.171354e-11
2.000000e+00 2.297420e+00 4.460910e-13 9.446197e-11 1.763930e-11 1.179937e-11
2.100000e+00 2.089694e+00 2.377643e-13 9.611222e-11 1.795216e-11 1.188185e-11
2.200000e+00 1.910782e+00 1.265660e-13 9.435893e-11 1.819889e-11 1.195386e-11
2.300000e+00 1.755756e+00 6.758937e-14 8.928292e-11 1.835872e-11 1.200939e-11
2.400000e+00 1.620390e+00 3.633604e-14 8.141499e-11 1.841595e-11 1.204576e-11
2.500000e+00 1.501345e+00 1.972238e-14 7.158279e-11 1.837643e-11 1.206448e-11
2.600000e+00 1.396157e+00 1.083187e-14 6.074075e-11 1.828803e-11 1.207060e-11
2.700000e+00 1.303071e+00 6.031388e-15 4.983645e-11 1.824739e-11 1.207198e-11
2.800000e+00 1.220844e+00 3.410412e-15 3.967959e-11 1.837688e-11 1.207644e-11
2.900000e+00 1.148578e+00 1.961079e-15 3.087678e-11 1.878658e-11 1.209276e-11
3.000000e+00 1.085607e+00 7.743092e-14 2.382093e-11 1.955783e-11 1.212791e-11
3.100000e+00 1.031423e+00 4.531814e-14 1.869571e-11 2.074705e-11 1.218862e-11
3.200000e+00 9.856309e-01 1.988336e-14 1.542551e-11 2.239799e-11 1.227955e-11
3.300000e+00 9.479259e-01 6.658086e-15 1.341961e-11 2.454092e-11 1.240250e-11
3.400000e+00 9.180221e-01 1.148276e-14 1.139146e-11 2.718485e-11 1.255704e-11
3.500000e+00 8.955592e-01 1.582030e-15 8.698383e-12 3.030358e-11 1.274099e-11
3.600000e+00 8.800276e-01 1.430157e-15 6.014552e-12 3.381252e-11 1.295126e-11
3.700000e+00 8.708178e-01 2.382121e-15 3.868759e-12 3.755040e-11 1.318252e-11
3.800000e+00 8.673267e-01 1.643989e-17 2.360086e-12 4.127079e-11 1.342838e-11
3.900000e+00 8.690412e-01 4.020842e-14 1.384575e-12 4.465871e-11 1.368111e-11
4.000000e+00 8.755602e-01 4.634022e+00 7.892818e-13 4.736219e-11 1.393124e-11
4.100000e+00 8.865759e-01 3.508557e+00 4.408049e-13 4.904594e-11 1.416839e-11
4.200000e+00 9.018698e-01 2.730995e+00 2.427420e-13 4.945805e-11 1.437830e-11
4.300000e+00 9.212835e-01 2.183386e+00 1.325161e-13 4.846463e-11 1.454704e-11
4.400000e+00 9.447111e-01 1.790342e+00 7.204262e-14 4.608448e-11 1.466290e-11
4.500000e+00 9.720060e-01 1.503251e+00 3.915530e-14 4.248628e-11 1.472511e-11
4.600000e+00 1.000581e+00 1.290360e+00 2.134888e-14 3.796277e-11 1.475802e-11
4.700000e+00 1.021413e+00 1.130682e+00 1.171203e-14 3.289109e-11 1.481758e-11
4.800000e+00 1.029453e+00 1.010037e+00 6.481290e-15 2.768774e-11 1.498032e-11
4.900000e+00 1.028521e+00 9.186681e-01 3.626532e-15 2.276455e-11 1.531918e-11
5.000000e+00 1.023938e+00 8.497545e-01 1.881266e-14 1.849624e-11 1.589142e-11
5.100000e+00 1.018886e+00 7.984876e-01 7.373494e-15 1.518310e-11 1.673789e-11
5.200000e+00 1.014703e+00 7.614273e-01 2.633884e-14 1.296412e-11 1.788915e-11
5.300000e+00 1.011766e+00 7.360975e-01 1.955651e-14 1.155722e-11 1.936614e-11
5.400000e+00 1.010060e+00 7.207386e-01 8.714331e-15 1.004823e-11 2.117530e-11
5.500000e+00 1.009422e+00 7.140918e-01 1.640960e-17 7.916734e-12 2.330022e-11
5.600000e+00 1.009641e+00 7.152648e-01 5.199901e-18 5.680121e-12 2.568932e-11
5.700000e+00 1.010491e+00 7.236673e-01 8.950895e-17 3.799595e-12 2.824410e-11
5.800000e+00 1.011734e+00 7.389045e-01 1.425737e-15 2.410229e-12 3.081423e-11
5.900000e+00 1.013127e+00 7.607620e-01 3.011464e-16 1.467765e-12 3.320494e-11
6.000000e+00 1.014430e+00 7.891450e-01 5.363078e+00 8.660861e-13 3.519327e-11
6.100000e+00 1.015410e+00 8.240552e-01 3.902762e+00 4.989022e-13 3.655598e-11
6.200000e+00 1.015873e+00 8.655643e-01 2.929364e+00 2.822388e-13 3.710859e-11
6.300000e+00 1.015669e+00 9.138060e-01 2.266337e+00 1.576139e-13 3.673005e-11
6.400000e+00 1.014719e+00 9.689552e-01 1.804778e+00 8.727399e-14 3.538909e-11
6.500000e+00 1.013020e+00 1.030979e+00 1.476896e+00 4.810572e-14 3.315079e-11
6.600000e+00 1.010640e+00 1.092253e+00 1.239874e+00 2.648708e-14 3.017025e-11
6.700000e+00 1.007717e+00 1.125278e+00 1.066160e+00 1.461375e-14 2.667634e-11
6.800000e+00 1.004428e+00 1.118779e+00 9.376645e-01 8.102507e-15 2.294939e-11
6.900000e+00 1.000972e+00 1.091590e+00 8.422842e-01 4.526553e-15 1.929565e-11
7.000000e+00 9.975458e-01 1.062806e+00 7.717813e-01 1.033018e-14 1.602453e-11
7.100000e+00 9.943405e-01 1.040625e+00 7.204753e-01 7.057016e-15 1.341587e-11
7.200000e+00 9.915226e-01 1.026332e+00 6.844128e-01 1.030297e-14 1.163653e-11
7.300000e+00 9.892252e-01 1.018635e+00 6.608370e-01 3.566834e-17 1.049656e-11
7.400000e+00 9.875612e-01 1.015743e+00 6.478393e-01 2.597006e-15 9.235012e-12
7.500000e+00 9.866155e-01 1.016045e+00 6.441214e-01 6.439465e-16 7.390408e-12
7.600000e+00 9.864290e-01 1.018250e+00 6.488391e-01 3.278792e-16 5.402463e-12
7.700000e+00 9.869852e-01 1.021358e+00 6.614885e-01 1.090845e-14 3.687778e-12
7.800000e+00 9.882010e-01 1.024582e+00 6.818287e-01 5.604583e-15 2.388171e-12
7.900000e+00 9.899485e-01 1.027281e+00 7.098234e-01 1.185212e-13 1.484106e-12
8.000000e+00 9.920670e-01 1.028957e+00 7.455965e-01 5.714041e+00 8.921599e-13
8.100000e+00 9.943934e-01 1.029214e+00 7.894007e-01 4.086654e+00 5.231241e-13
8.200000e+00 9.967693e-01 1.027813e+00 8.415901e-01 3.017465e+00 3.007023e-13
8.300000e+00 9.990543e-01 1.024672e+00 9.026004e-01 2.299062e+00 1.703192e-13
8.400000e+00 1.001130e+00 1.019873e+00 9.729397e-01 1.805278e+00 9.547568e-14
8.500000e+00 1.002904e+00 1.013683e+00 1.052835e+00 1.458600e+00 5.313290e-14
8.600000e+00 1.004311e+00 1.006514e+00 1.132015e+00 1.210676e+00 2.948197e-14
8.700000e+00 1.005315e+00 9.988581e-01 1.172090e+00 1.030753e+00 1.633825e-14
8.800000e+00 1.005905e+00 9.912221e-01 1.157886e+00 8.988630e-01 9.082881e-15
8.900000e+00 1.006101e+00 9.840804e-01 1.117254e+00 8.017914e-01 4.997582e-15
9.000000e+00 1.005942e+00 9.778333e-01 1.076959e+00 7.306352e-01 1.108065e-12
9.100000e+00 1.005488e+00 9.727870e-01 1.047397e+00 6.793181e-01 1.209208e-15
9.200000e+00 1.004807e+00 9.691505e-01 1.029356e+00 6.436598e-01 6.404058e-13
9.300000e+00 1.003976e+00 9.670303e-01 1.020442e+00 6.207838e-01 2.531069e-13
9.400000e+00 1.003068e+00 9.665035e-01 1.017889e+00 6.087312e-01 7.388667e-13
9.500000e+00 1.002152e+00 9.676321e-01 1.019356e+00 6.062064e-01 7.014165e-13
9.600000e+00 1.001286e+00 9.704051e-01 1.023045e+00 6.124060e-01 4.579294e-13
9.700000e+00 1.000513e+00 9.746483e-01 1.027608e+00 6.268995e-01 2.112319e-13
9.800000e+00 9.998604e-01 9.800256e-01 1.032012e+00 6.495494e-01 1.362205e-13
9.900000e+00 9.993427e-01 9.860977e-01 1.035440e+00 6.804525e-01 2.653476e-12
1.000000e+01 9.989607e-01 9.923887e-01 1.037277e+00 7.198953e-01 5.925232e+00
1.010000e+01 9.987095e-01 9.984795e-01 1.037047e+00 7.683215e-01 4.195526e+00
1.020000e+01 9.985727e-01 1.004015e+00 1.034488e+00 8.263092e-01 3.068232e+00
1.030000e+01 9.985318e-01 1.008727e+00 1.029563e+00 8.945510e-01 2.316595e+00
1.040000e+01 9.985640e-01 1.012435e+00 1.022463e+00 9.738415e-01 1.803697e+00
1.050000e+01 9.986436e-01 1.015037e+00 1.013617e+00 1.064672e+00 1.446020e+00
1.060000e+01 9.987524e-01 1.016514e+00 1.003643e+00 1.155186e+00 1.191809e+00
1.070000e+01 9.988749e-01 1.016905e+00 9.932436e-01 1.199892e+00 1.008365e+00
1.080000e+01 9.989989e-01 1.016313e+00 9.831117e-01 1.180880e+00 8.745904e-01
1.090000e+01 9.991156e-01 1.014893e+00 9.738746e-01 1.131876e+00 7.765996e-01
1.100000e+01 9.992222e-01 1.012838e+00 9.660364e-01 1.084565e+00 7.050977e-01
1.110000e+01 9.993180e-01 1.010360e+00 9.599554e-01 1.050641e+00 6.537773e-01
1.120000e+01 9.994037e-01 1.007667e+00 9.558479e-01 1.030505e+00 6.183273e-01
1.130000e+01 9.994841e-01 1.004960e+00 9.537898e-01 1.021048e+00 5.958042e-01
1.140000e+01 9.995636e-01 1.002406e+00 9.538365e-01 1.018894e+00 5.842247e-01
1.150000e+01 9.996445e-01 1.000143e+00 9.560588e-01 1.021253e+00 5.823013e-01
1.160000e+01 9.997316e-01 9.982613e-01 9.604467e-01 1.026019e+00 5.892603e-01
1.170000e+01 9.998252e-01 9.968056e-01 9.667609e-01 1.031621e+00 6.047251e-01
1.180000e+01 9.999268e-01 9.957827e-01 9.745287e-01 1.036868e+00 6.286361e-01
1.190000e+01 1.000035e+00 9.951680e-01 9.831323e-01 1.040825e+00 6.611876e-01
1.200000e+01 1.000147e+00 9.949119e-01 9.919072e-01 1.042798e+00 7.027896e-01
1.210000e+01 1.000258e+00 9.949602e-01 1.000277e+00 1.042258e+00 7.540358e-01
1.220000e+01 1.000363e+00 9.952332e-01 1.007761e+00 1.038928e+00 8.156770e-01
1.230000e+01 1.000456e+00 9.956667e-01 1.014007e+00 1.032803e+00 8.886116e-01
1.240000e+01 1.000530e+00 9.961921e-01 1.018786e+00 1.024148e+00 9.738699e-01
1.250000e+01 1.000581e+00 9.967396e-01 1.021983e+00 1.013508e+00 1.072174e+00
1.260000e+01 1.000606e+00 9.972730e-01 1.023595e+00 1.001638e+00 1.170612e+00
1.270000e+01 1.000603e+00 9.977654e-01 1.023703e+00 9.893832e-01 1.218634e+00
1.280000e+01 1.000574e+00 9.981986e-01 1.022470e+00 9.775654e-01 1.196302e+00
1.290000e+01 1.000520e+00 9.985645e-01 1.020133e+00 9.669118e-01 1.141515e+00
1.300000e+01 1.000444e+00 9.988710e-01 1.016978e+00 9.579953e-01 1.089424e+00
1.310000e+01 1.000352e+00 9.991277e-01 1.013311e+00 9.512072e-01 1.052587e+00
1.320000e+01 1.000248e+00 9.993441e-01 1.009424e+00 9.467659e-01 1.031106e+00
1.330000e+01 1.000139e+00 9.995407e-01 1.005593e+00 9.447226e-01 1.021363e+00
1.340000e+01 1.000032e+00 9.997309e-01 1.002046e+00 9.451184e-01 1.019560e+00
1.350000e+01 9.999309e-01 9.999201e-01 9.989612e-01 9.480373e-01 1.022600e+00
1.360000e+01 9.998419e-01 1.000121e+00 9.964494e-01 9.534778e-01 1.028160e+00
1.370000e+01 9.997683e-01 1.000329e+00 9.945590e-01 9.611670e-01 1.034522e+00
1.380000e+01 9.997126e-01 1.000547e+00 9.932844e-01 9.705477e-01 1.040381e+00
1.390000e+01 9.996757e-01 1.000769e+00 9.925789e-01 9.808808e-01 1.044719e+00
1.400000e+01 9.996578e-01 1.000983e+00 9.923660e-01 9.913728e-01 1.046783e+00
1.410000e+01 9.996590e-01 1.001174e+00 9.925639e-01 1.001338e+00 1.046008e+00
1.420000e+01 9.996770e-01 1.001332e+00 9.930561e-01 1.010203e+00 1.042108e+00
1.430000e+01 9.997088e-01 1.001440e+00 9.937530e-01 1.017551e+00 1.035102e+00
1.440000e+01 9.997510e-01 1.001489e+00 9.945589e-01 1.023115e+00 1.025308e+00
1.450000e+01 9.997999e-01 1.001472e+00 9.953772e-01 1.026762e+00 1.013358e+00
1.460000e+01 9.998521e-01 1.001388e+00 9.961604e-01 1.028499e+00 1.000110e+00
1.470000e+01 9.999042e-01 1.001242e+00 9.968748e-01 1.028432e+00 9.865104e-01
1.480000e+01 9.999533e-01 1.001041e+00 9.974982e-01 1.026770e+00 9.734739e-01
1.490000e+01 9.999972e-01 1.000798e+00 9.980215e-01 1.023803e+00 9.618013e-01
1.500000e+01 1.000035e+00 1.000525e+00 9.984594e-01 1.019883e+00 9.521106e-01
1.510000e+01 1.000064e+00 1.000239e+00 9.988270e-01 1.015384e+00 9.448168e-01
1.520000e+01 1.000086e+00 9.999549e-01 9.991387e-01 1.010657e+00 9.401364e-01
1.530000e+01 1.000100e+00 9.996872e-01 9.994244e-01 1.006035e+00 9.380996e-01
1.540000e+01 1.000108e+00 9.994524e-01 9.997023e-01 1.001784e+00 9.387399e-01
1.550000e+01 1.000109e+00 9.992601e-01 9.999796e-01 9.981136e-01 9.421478e-01
1.560000e+01 1.000106e+00 9.991188e-01 1.000272e+00 9.951494e-01 9.483392e-01
1.570000e+01 1.000099e+00 9.990312e-01 1.000573e+00 9.929419e-01 9.570227e-01
1.580000e+01 1.000090e+00 9.989973e-01 1.000886e+00 9.914784e-01 9.675760e-01
1.590000e+01 1.000079e+00 9.990124e-01 1.001198e+00 9.906976e-01 9.791780e-01
1.600000e+01 1.000068e+00 9.990729e-01 1.001496e+00 9.905029e-01 9.909365e-01
1.610000e+01 1.000057e+00 9.991743e-01 1.001757e+00 9.907964e-01 1.002082e+00
1.620000e+01 1.000046e+00 9.993056e-01 1.001963e+00 9.914353e-01 1.011976e+00
1.630000e+01 1.000036e+00 9.994559e-01 1.002093e+00 9.923127e-01 1.020148e+00
1.640000e+01 1.000026e+00 9.996142e-01 1.002135e+00 9.933136e-01 1.026302e+00
1.650000e+01 1.000017e+00 9.997711e-01 1.002078e+00 9.943218e-01 1.030292e+00
1.660000e+01 1.000009e+00 9.999177e-01 1.001924e+00 9.952843e-01 1.032127e+00
1.670000e+01 1.000002e+00 1.000047e+00 1.001681e+00 9.961604e-01 1.031937e+00
1.680000e+01 9.999946e-01 1.000155e+00 1.001366e+00 9.969242e-01 1.029956e+00
1.690000e+01 9.999881e-01 1.000239e+00 1.000993e+00 9.975666e-01 1.026521e+00
1.700000e+01 9.999821e-01 1.000297e+00 1.000583e+00 9.981049e-01 1.022033e+00
1.710000e+01 9.999766e-01 1.000331e+00 1.000162e+00 9.985589e-01 1.016913e+00
1.720000e+01 9.999717e-01 1.000343e+00 9.997513e-01 9.989458e-01 1.011559e+00
1.730000e+01 9.999676e-01 1.000337e+00 9.993709e-01 9.993018e-01 1.006344e+00
1.740000e+01 9.999644e-01 1.000316e+00 9.990443e-01 9.996513e-01 1.001568e+00
1.750000e+01 9.999622e-01 1.000285e+00 9.987842e-01 9.999981e-01 9.974621e-01
1.760000e+01 9.999612e-01 1.000247e+00 9.986018e-01 1.000364e+00 9.941607e-01
1.770000e+01 9.999615e-01 1.000206e+00 9.984991e-01 1.000741e+00 9.917191e-01
1.780000e+01 9.999633e-01 1.000164e+00 9.984752e-01 1.001128e+00 9.901160e-01
1.790000e+01 9.999663e-01 1.000124e+00 9.985218e-01 1.001514e+00 9.892795e-01
1.800000e+01 9.999705e-01 1.000088e+00 9.986321e-01 1.001877e+00 9.891004e-01
1.810000e+01 9.999758e-01 1.000056e+00 9.987999e-01 1.002191e+00 9.894624e-01
1.820000e+01 9.999819e-01 1.000028e+00 9.990076e-01 1.002434e+00 9.902079e-01
1.830000e+01 9.999886e-01 1.000004e+00 9.992391e-01 1.002580e+00 9.912151e-01
1.840000e+01 9.999953e-01 9.999836e-01 9.994780e-01 1.002615e+00 9.923552e-01
1.850000e+01 1.000002e+00 9.999659e-01 9.997104e-01 1.002527e+00 9.935012e-01
1.860000e+01 1.000008e+00 9.999507e-01 9.999251e-01 1.002319e+00 9.945900e-01
1.870000e+01 1.000013e+00 9.999375e-01 1.000112e+00 1.002002e+00 9.955815e-01
1.880000e+01 1.000018e+00 9.999263e-01 1.000265e+00 1.001596e+00 9.964477e-01
1.890000e+01 1.000021e+00 9.999170e-01 1.000380e+00 1.001123e+00 9.971764e-01
1.900000e+01 1.000022e+00 9.999089e-01 1.000457e+00 1.000608e+00 9.977929e-01
1.910000e+01 1.000023e+00 9.999026e-01 1.000499e+00 1.000083e+00 9.983143e-01
1.920000e+01 1.000022e+00 9.998983e-01 1.000509e+00 9.995735e-01 9.987614e-01
1.930000e+01 1.000021e+00 9.998959e-01 1.000493e+00 9.991055e-01 9.991775e-01
1.940000e+01 1.000018e+00 9.998959e-01 1.000457e+00 9.987081e-01 9.995844e-01
1.950000e+01 1.000015e+00 9.998983e-01 1.000405e+00 9.983972e-01 9.999917e-01
1.960000e+01 1.000012e+00 9.999036e-01 1.000346e+00 9.981838e-01 1.000420e+00
1.970000e+01 1.000008e+00 9.999119e-01 1.000283e+00 9.980720e-01 1.000858e+00
1.980000e+01 1.000005e+00 9.999233e-01 1.000219e+00 9.980579e-01 1.001310e+00
1.990000e+01 1.000002e+00 9.999370e-01 1.000160e+00 9.981307e-01 1.001755e+00
2.000000e+01 9.999987e-01 9.999525e-01 1.000106e+00 9.982830e-01 1.002172e+00
2.010000e+01 9.999962e-01 9.999699e-01 1.000058e+00 9.985033e-01 1.002532e+00
2.020000e+01 9.999943e-01 9.999879e-01 1.000016e+00 9.987721e-01 1.002805e+00
2.030000e+01 9.999929e-01 1.000006e+00 9.999804e-01 9.990674e-01 1.002966e+00
2.040000e+01 9.999921e-01 1.000022e+00 9.999500e-01 9.993689e-01 1.002995e+00
2.050000e+01 9.999916e-01 1.000036e+00 9.999238e-01 9.996614e-01 1.002882e+00
2.060000e+01 9.999916e-01 1.000049e+00 9.999007e-01 9.999278e-01 1.002633e+00
2.070000e+01 9.999919e-01 1.000058e+00 9.998815e-01 1.000159e+00 1.002255e+00
2.080000e+01 9.999924e-01 1.000063e+00 9.998648e-01 1.000346e+00 1.001779e+00
2.090000e+01 9.999932e-01 1.000065e+00 9.998513e-01 1.000484e+00 1.001226e+00
2.100000e+01 9.999941e-01 1.000063e+00 9.998407e-01 1.000578e+00 1.000626e+00
2.110000e+01 9.999951e-01 1.000058e+00 9.998327e-01 1.000626e+00 1.000019e+00
2.120000e+01 9.999960e-01 1.000051e+00 9.998280e-01 1.000633e+00 9.994316e-01
2.130000e+01 9.999969e-01 1.000041e+00 9.998264e-01 1.000609e+00 9.988961e-01
2.140000e+01 9.999978e-01 1.000031e+00 9.998291e-01 1.000559e+00 9.984445e-01
2.150000e+01 9.999986e-01 1.000021e+00 9.998365e-01 1.000493e+00 9.980926e-01
2.160000e+01 9.999993e-01 1.000010e+00 9.998477e-01 1.000416e+00 9.978574e-01
2.170000e+01 9.999999e-01 1.000000e+00 9.998642e-01 1.000335e+00 9.977378e-01
2.180000e+01 1.000000e+00 9.999912e-01 9.998849e-01 1.000256e+00 9.977314e-01
2.190000e+01 1.000001e+00 9.999837e-01 9.999086e-01 1.000180e+00 9.978263e-01
2.200000e+01 1.000001e+00 9.999775e-01 9.999353e-01 1.000112e+00 9.980089e-01
2.210000e+01 1.000002e+00 9.999730e-01 9.999630e-01 1.000053e+00 9.982714e-01
2.220000e+01 1.000002e+00 9.999705e-01 9.999913e-01 1.000000e+00 9.985865e-01
2.230000e+01 1.000003e+00 9.999694e-01 1.000018e+00 9.999563e-01 9.989301e-01
2.240000e+01 1.000003e+00 9.999698e-01 1.000042e+00 9.999187e-01 9.992807e-01
2.250000e+01 1.000003e+00 9.999712e-01 1.000062e+00 9.998858e-01 9.996165e-01
2.260000e+01 1.000003e+00 9.999733e-01 1.000078e+00 9.998588e-01 9.999233e-01
2.270000e+01 1.000003e+00 9.999761e-01 1.000089e+00 9.998348e-01 1.000186e+00
2.280000e+01 1.000002e+00 9.999791e-01 1.000095e+00 9.998157e-01 1.000397e+00
2.290000e+01 1.000002e+00 9.999824e-01 1.000095e+00 9.998002e-01 1.000553e+00
2.300000e+01 1.000002e+00 9.999859e-01 1.000091e+00 9.997879e-01 1.000654e+00
2.310000e+01 1.000001e+00 9.999892e-01 1.000081e+00 9.997799e-01 1.000706e+00
2.320000e+01 1.000001e+00 9.999921e-01 1.000069e+00 9.997752e-01 1.000712e+00
2.330000e+01 1.000000e+00 9.999949e-01 1.000054e+00 9.997754e-01 1.000681e+00
2.340000e+01 9.999999e-01 9.999974e-01 1.000037e+00 9.997808e-01 1.000624e+00
2.350000e+01 9.999995e-01 9.999999e-01 1.000021e+00 9.997905e-01 1.000548e+00
2.360000e+01 9.999992e-01 1.000002e+00 1.000006e+00 9.998066e-01 1.000460e+00
2.370000e+01 9.999991e-01 1.000004e+00 9.999902e-01 9.998278e-01 1.000371e+00
2.380000e+01 9.999989e-01 1.000006e+00 9.999778e-01 9.998542e-01 1.000281e+00
2.390000e+01 9.999989e-01 1.000007e+00 9.999668e-01 9.998854e-01 1.000198e+00
2.400000e+01 9.999989e-01 1.000009e+00 9.999583e-01 9.999182e-01 1.000122e+00
2.410000e+01 9.999990e-01 1.000009e+00 9.999529e-01 9.999539e-01 1.000055e+00
2.420000e+01 9.999992e-01 1.000010e+00 9.999494e-01 9.999890e-01 9.999979e-01
2.430000e+01 9.999993e-01 1.000009e+00 9.999492e-01 1.000022e+00 9.999464e-01
2.440000e+01 9.999995e-01 1.000009e+00 9.999507e-01 1.000052e+00 9.999034e-01
2.450000e+01 9.999995e-01 1.000008e+00 9.999532e-01 1.000077e+00 9.998667e-01
2.460000e+01 9.999996e-01 1.000007e+00 9.999580e-01 1.000097e+00 9.998335e-01
2.470000e+01 9.999997e-01 1.000005e+00 9.999623e-01 1.000110e+00 9.998060e-01
2.480000e+01 9.999997e-01 1.000004e+00 9.999679e-01 1.000115e+00 9.997826e-01
2.490000e+01 9.999997e-01 1.000002e+00 9.999735e-01 1.000114e+00 9.997628e-01
2.500000e+01 9.999998e-01 1.000001e+00 9.999791e-01 1.000106e+00 9.997477e-01
2.510000e+01 9.999999e-01 9.999992e-01 9.999847e-01 1.000094e+00 9.997353e-01
2.520000e+01 9.999999e-01 9.999978e-01 9.999893e-01 1.000078e+00 9.997297e-01
2.530000e+01 9.999999e-01 9.999968e-01 9.999940e-01 1.000057e+00 9.997290e-01
2.540000e+01 9.999999e-01 9.999958e-01 9.999983e-01 1.000038e+00 9.997340e-01
2.550000e+01 1.000000e+00 9.999953e-01 1.000001e+00 1.000017e+00 9.997470e-01
2.560000e+01 1.000000e+00 9.999949e-01 1.000005e+00 9.999976e-01 9.997650e-01
2.570000e+01 1.000000e+00 9.999947e-01 1.000007e+00 9.999804e-01 9.997914e-01
2.580000e+01 1.000000e+00 9.999951e-01 1.000009e+00 9.999643e-01 9.998233e-01
2.590000e+01 1.000000e+00 9.999954e-01 1.000012e+00 9.999522e-01 9.998590e-01
2.600000e+01 1.000001e+00 9.999963e-01 1.000013e+00 9.999424e-01 9.998993e-01
2.610000e+01 1.000001e+00 9.999972e-01 1.000014e+00 9.999355e-01 9.999402e-01
2.620000e+01 1.000001e+00 9.999978e-01 1.000014e+00 9.999336e-01 9.999826e-01
2.630000e+01 1.000001e+00 9.999987e-01 1.000013e+00 9.999328e-01 1.000023e+00
2.640000e+01 1.000001e+00 9.999992e-01 1.000012e+00 9.999356e-01 1.000058e+00
2.650000e+01 1.000001e+00 9.999994e-01 1.000010e+00 9.999407e-01 1.000089e+00
2.660000e+01 1.000001e+00 9.999998e-01 1.000008e+00 9.999466e-01 1.000113e+00
2.670000e+01 1.000000e+00 9.999998e-01 1.000005e+00 9.999538e-01 1.000129e+00
2.680000e+01 1.000000e+00 1.000000e+00 1.000002e+00 9.999615e-01 1.000137e+00
2.690000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999687e-01 1.000136e+00
2.700000e+01 1.000000e+00 1.000000e+00 9.999962e-01 9.999764e-01 1.000130e+00
2.710000e+01 1.000000e+00 1.000000e+00 9.999939e-01 9.999823e-01 1.000115e+00
2.720000e+01 9.999998e-01 1.000000e+00 9.999921e-01 9.999886e-01 1.000096e+00
2.730000e+01 9.999998e-01 1.000000e+00 9.999899e-01 9.999941e-01 1.000074e+00
2.740000e+01 9.999997e-01 1.000000e+00 9.999897e-01 9.999981e-01 1.000048e+00
2.750000e+01 9.999998e-01 9.999999e-01 9.999890e-01 1.000003e+00 1.000025e+00
2.760000e+01 9.999998e-01 1.000000e+00 9.999887e-01 1.000005e+00 1.000002e+00
2.770000e+01 9.999997e-01 1.000000e+00 9.999899e-01 1.000008e+00 9.999783e-01
2.780000e+01 9.999999e-01 1.000000e+00 9.999904e-01 1.000010e+00 9.999595e-01
2.790000e+01 9.999998e-01 1.000001e+00 9.999922e-01 1.000011e+00 9.999425e-01
2.800000e+01 9.999998e-01 1.000001e+00 9.999940e-01 1.000012e+00 9.999290e-01
2.810000e+01 9.999999e-01 1.000001e+00 9.999952e-01 1.000011e+00 9.999210e-01
2.820000e+01 9.999998e-01 1.000001e+00 9.999975e-01 1.000011e+00 9.999160e-01
2.830000e+01 9.999998e-01 1.000001e+00 9.999983e-01 1.000010e+00 9.999156e-01
2.840000e+01 9.999997e-01 1.000001e+00 9.999993e-01 1.000008e+00 9.999174e-01
2.850000e+01 9.999996e-01 1.000001e+00 1.000001e+00 1.000007e+00 9.999205e-01
2.860000e+01 9.999996e-01 1.000001e+00 1.000001e+00 1.000006e+00 9.999279e-01
2.870000e+01 9.999994e-01 1.000000e+00 1.000002e+00 1.000004e+00 9.999344e-01
2.880000e+01 9.999994e-01 9.999993e-01 1.000002e+00 1.000002e+00 9.999428e-01
2.890000e+01 9.999995e-01 9.999987e-01 1.000002e+00 9.999996e-01 9.999520e-01
2.900000e+01 9.999995e-01 9.999979e-01 1.000002e+00 9.999988e-01 9.999605e-01
2.910000e+01 9.999996e-01 9.999976e-01 1.000002e+00 9.999971e-01 9.999699e-01
2.920000e+01 9.999996e-01 9.999973e-01 1.000001e+00 9.999951e-01 9.999774e-01
2.930000e+01 9.999998e-01 9.999971e-01 1.000001e+00 9.999945e-01 9.999852e-01
2.940000e+01 1.000000e+00 9.999975e-01 1.000000e+00 9.999929e-01 9.999929e-01
2.950000e+01 1.000000e+00 9.999976e-01 9.999999e-01 9.999924e-01 9.999986e-01
2.960000e+01 1.000000e+00 9.999981e-01 9.999991e-01 9.999918e-01 1.000004e+00
2.970000e+01 1.000001e+00 9.999987e-01 9.999991e-01 9.999910e-01 1.000009e+00
2.980000e+01 1.000001e+00 9.999990e-01 9.999989e-01 9.999914e-01 1.000013e+00
2.990000e+01 1.000001e+00 9.999996e-01 9.999983e-01 9.999911e-01 1.000016e+00
3.000000e+01 1.000001e+00 9.999999e-01 9.999988e-01 9.999916e-01 1.000018e+00
3.010000e+01 1.000001e+00 1.000000e+00 9.999982e-01 9.999928e-01 1.000019e+00
3.020000e+01 1.000001e+00 1.000001e+00 9.999985e-01 9.999934e-01 1.000020e+00
3.030000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999946e-01 1.000019e+00
3.040000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999947e-01 1.000018e+00
3.050000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999942e-01 1.000015e+00
3.060000e+01 9.999998e-01 1.000000e+00 9.999994e-01 9.999951e-01 1.000012e+00
3.070000e+01 9.999996e-01 1.000000e+00 9.999998e-01 9.999952e-01 1.000009e+00
3.080000e+01 9.999994e-01 1.000000e+00 1.000000e+00 9.999958e-01 1.000005e+00
3.090000e+01 9.999994e-01 1.000000e+00 9.999997e-01 9.999966e-01 1.000001e+00
3.100000e+01 9.999992e-01 1.000001e+00 1.000000e+00 9.999971e-01 9.999974e-01
3.110000e+01 9.999992e-01 1.000000e+00 1.000001e+00 9.999985e-01 9.999944e-01
3.120000e+01 9.999993e-01 1.000000e+00 1.000000e+00 9.999986e-01 9.999923e-01
3.130000e+01 9.999993e-01 1.000001e+00 1.000001e+00 9.999992e-01 9.999892e-01
3.140000e+01 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00 9.999889e-01
3.150000e+01 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00 9.999878e-01
3.160000e+01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00 9.999864e-01
3.170000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 9.999872e-01
3.180000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 9.999868e-01
3.190000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000002e+00 9.999876e-01
3.200000e+01 1.000000e+00 1.000001e+00 9.999990e-01 1.000002e+00 9.999891e-01
3.210000e+01 1.000000e+00 1.000000e+00 9.999990e-01 1.000002e+00 9.999901e-01
3.220000e+01 1.000001e+00 1.000000e+00 9.999981e-01 1.000002e+00 9.999927e-01
3.230000e+01 1.000000e+00 9.999994e-01 9.999978e-01 1.000002e+00 9.999939e-01
3.240000e+01 1.000000e+00 9.999991e-01 9.999971e-01 1.000001e+00 9.999950e-01
3.250000e+01 1.000000e+00 9.999989e-01 9.999958e-01 1.000001e+00 9.999966e-01
3.260000e+01 1.000000e+00 9.999989e-01 9.999961e-01 9.999999e-01 9.999966e-01
3.270000e+01 1.000000e+00 9.999992e-01 9.999955e-01 9.999993e-01 9.999982e-01
3.280000e+01 1.000000e+00 9.999994e-01 9.999958e-01 9.999984e-01 9.999986e-01
3.290000e+01 1.000000e+00 9.999996e-01 9.999966e-01 9.999978e-01 9.999986e-01
3.300000e+01 1.000000e+00 1.000000e+00 9.999970e-01 9.999967e-01 9.999996e-01
3.310000e+01 9.999999e-01 1.000000e+00 9.999982e-01 9.999964e-01 9.999995e-01
3.320000e+01 9.999999e-01 1.000000e+00 9.999987e-01 9.999964e-01 9.999997e-01
3.330000e+01 9.999999e-01 1.000001e+00 9.999998e-01 9.999965e-01 9.999998e-01
3.340000e+01 9.999999e-01 1.000001e+00 1.000002e+00 9.999973e-01 9.999985e-01
3.350000e+01 1.000000e+00 1.000001e+00 1.000002e+00 9.999978e-01 9.999987e-01
3.360000e+01 9.999999e-01 1.000001e+00 1.000003e+00 9.999983e-01 9.999979e-01
3.370000e+01 9.999999e-01 1.000001e+00 1.000004e+00 9.999989e-01 9.999979e-01
3.380000e+01 1.000000e+00 1.000001e+00 1.000004e+00 9.999991e-01 9.999983e-01
3.390000e+01 9.999999e-01 1.000001e+00 1.000005e+00 9.999992e-01 9.999983e-01
3.400000e+01 9.999999e-01 1.000000e+00 1.000004e+00 9.999992e-01 9.999998e-01
3.410000e+01 9.999998e-01 1.000000e+00 1.000004e+00 9.999992e-01 1.000001e+00
3.420000e+01 9.999997e-01 9.999997e-01 1.000003e+00 9.999999e-01 1.000001e+00
3.430000e+01 9.999997e-01 9.999994e-01 1.000002e+00 9.999999e-01 1.000002e+00
3.440000e+01 9.999996e-01 9.999988e-01 1.000001e+00 1.000000e+00 1.000003e+00
3.450000e+01 9.999997e-01 9.999983e-01 9.999999e-01 1.000000e+00 1.000004e+00
3.460000e+01 9.999997e-01 9.999981e-01 9.999991e-01 1.000000e+00 1.000004e+00
3.470000e+01 9.999997e-01 9.999979e-01 9.999987e-01 1.000001e+00 1.000004e+00
3.480000e+01 9.999998e-01 9.999979e-01 9.999979e-01 1.000001e+00 1.000004e+00
3.490000e+01 9.999998e-01 9.999982e-01 9.999983e-01 1.000002e+00 1.000004e+00
3.500000e+01 1.000000e+00 9.999985e-01 9.999977e-01 1.000002e+00 1.000004e+00
3.510000e+01 1.000000e+00 9.999989e-01 9.999975e-01 1.000003e+00 1.000003e+00
3.520000e+01 1.000000e+00 9.999993e-01 9.999982e-01 1.000003e+00 1.000002e+00
3.530000e+01 1.000000e+00 9.999999e-01 9.999979e-01 1.000004e+00 1.000003e+00
3.540000e+01 1.000000e+00 1.000000e+00 9.999990e-01 1.000004e+00 1.000002e+00
3.550000e+01 1.000000e+00 1.000001e+00 9.999995e-01 1.000004e+00 1.000001e+00
3.560000e+01 1.000001e+00 1.000001e+00 9.999995e-01 1.000004e+00 1.000001e+00
3.570000e+01 1.000001e+00 1.000001e+00 1.000001e+00 1.000004e+00 1.000000e+00
3.580000e+01 1.000001e+00 1.000002e+00 1.000000e+00 1.000004e+00 1.000001e+00
3.590000e+01 1.000000e+00 1.000002e+00 1.000000e+00 1.000003e+00 1.000000e+00
3.600000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00 9.999997e-01
3.610000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 9.999999e-01
3.620000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 9.999986e-01
3.630000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999995e-01 9.999982e-01
3.640000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999989e-01 9.999973e-01
3.650000e+01 9.999996e-01 9.999992e-01 1.000001e+00 9.999982e-01 9.999956e-01
3.660000e+01 9.999996e-01 9.999987e-01 1.000000e+00 9.999977e-01 9.999955e-01
3.670000e+01 9.999995e-01 9.999984e-01 1.000001e+00 9.999972e-01 9.999942e-01
3.680000e+01 9.999995e-01 9.999983e-01 1.000001e+00 9.999969e-01 9.999938e-01
3.690000e+01 9.999996e-01 9.999983e-01 1.000001e+00 9.999977e-01 9.999941e-01
3.700000e+01 9.999995e-01 9.999984e-01 1.000002e+00 9.999980e-01 9.999941e-01
3.710000e+01 9.999997e-01 9.999988e-01 1.000002e+00 9.999978e-01 9.999948e-01
3.720000e+01 9.999998e-01 9.999992e-01 1.000002e+00 9.999982e-01 9.999951e-01
3.730000e+01 9.999999e-01 9.999997e-01 1.000002e+00 9.999987e-01 9.999956e-01
3.740000e+01 1.000000e+00 1.000000e+00 1.000002e+00 9.999991e-01 9.999972e-01
3.750000e+01 1.000000e+00 1.000001e+00 1.000002e+00 9.999997e-01 9.999977e-01
3.760000e+01 1.000000e+00 1.000001e+00 1.000002e+00 9.999998e-01 9.999991e-01
3.770000e+01 1.000000e+00 1.000002e+00 1.000001e+00 1.000001e+00 1.000000e+00
3.780000e+01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00 1.000001e+00
3.790000e+01 1.000000e+00 1.000002e+00 1.000001e+00 1.000001e+00 1.000002e+00
3.800000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000003e+00
3.810000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000002e+00 1.000004e+00
3.820000e+01 1.000000e+00 1.000001e+00 9.999990e-01 1.000002e+00 1.000004e+00
3.830000e+01 1.000000e+00 1.000001e+00 9.999986e-01 1.000002e+00 1.000003e+00
3.840000e+01 1.000000e+00 1.000001e+00 9.999980e-01 1.000001e+00 1.000004e+00
3.850000e+01 1.000000e+00 1.000001e+00 9.999981e-01 1.000001e+00 1.000004e+00
3.860000e+01 1.000000e+00 1.000001e+00 9.999976e-01 1.000001e+00 1.000005e+00
3.870000e+01 1.000000e+00 1.000001e+00 9.999972e-01 1.000000e+00 1.000006e+00
3.880000e+01 1.000000e+00 1.000000e+00 9.999975e-01 9.999996e-01 1.000006e+00
3.890000e+01 1.000000e+00 1.000000e+00 9.999976e-01 9.999995e-01 1.000007e+00
3.900000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999995e-01 1.000007e+00
3.910000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999995e-01 1.000006e+00
3.920000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999996e-01 1.000006e+00
3.930000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999996e-01 1.000005e+00
3.940000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999996e-01 1.000005e+00
3.950000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999998e-01 1.000004e+00
3.960000e+01 1.000000e+00 1.000000e+00 1.000002e+00 9.999996e-01 1.000002e+00
3.970000e+01 9.999999e-01 1.000000e+00 1.000002e+00 9.999998e-01 1.000002e+00
3.980000e+01 9.999998e-01 9.999999e-01 1.000003e+00 1.000000e+00 9.999997e-01
3.990000e+01 9.999997e-01 9.999998e-01 1.000003e+00 9.999995e-01 9.999985e-01
4.000000e+01 9.999997e-01 9.999997e-01 1.000002e+00 9.999999e-01 9.999979e-01
4.010000e+01 9.999996e-01 9.999998e-01 1.000003e+00 9.999995e-01 9.999961e-01
4.020000e+01 9.999997e-01 9.999998e-01 1.000002e+00 9.999991e-01 9.999957e-01
4.030000e+01 9.999996e-01 9.999998e-01 1.000002e+00 9.999990e-01 9.999949e-01
4.040000e+01 9.999996e-01 1.000000e+00 1.000001e+00 9.999986e-01 9.999939e-01
4.050000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999991e-01 9.999942e-01
4.060000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999994e-01 9.999937e-01
4.070000e+01 9.999999e-01 1.000000e+00 9.999996e-01 9.999995e-01 9.999941e-01
4.080000e+01 1.000000e+00 1.000000e+00 9.999990e-01 1.000000e+00 9.999944e-01
4.090000e+01 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 9.999948e-01
4.100000e+01 1.000000e+00 1.000000e+00 9.999982e-01 1.000001e+00 9.999960e-01
4.110000e+01 1.000000e+00 1.000000e+00 9.999984e-01 1.000002e+00 9.999965e-01
4.120000e+01 1.000000e+00 1.000000e+00 9.999983e-01 1.000002e+00 9.999975e-01
4.130000e+01 1.000001e+00 9.999997e-01 9.999980e-01 1.000003e+00 9.999984e-01
4.140000e+01 1.000000e+00 9.999996e-01 9.999985e-01 1.000003e+00 9.999990e-01
4.150000e+01 1.000000e+00 9.999995e-01 9.999983e-01 1.000003e+00 1.000000e+00
4.160000e+01 1.000000e+00 9.999991e-01 9.999986e-01 1.000003e+00 1.000001e+00
4.170000e+01 1.000000e+00 9.999990e-01 9.999988e-01 1.000002e+00 1.000001e+00
4.180000e+01 1.000000e+00 9.999989e-01 9.999988e-01 1.000002e+00 1.000002e+00
4.190000e+01 1.000000e+00 9.999988e-01 9.999992e-01 1.000001e+00 1.000002e+00
4.200000e+01 9.999999e-01 9.999990e-01 9.999994e-01 1.000000e+00 1.000001e+00
4.210000e+01 9.999998e-01 9.999991e-01 9.999999e-01 9.999998e-01 1.000000e+00
4.220000e+01 9.999997e-01 9.999992e-01 1.000000e+00 9.999986e-01 9.999988e-01
4.230000e+01 9.999997e-01 9.999992e-01 1.000001e+00 9.999983e-01 9.999977e-01
4.240000e+01 9.999995e-01 9.999991e-01 1.000001e+00 9.999983e-01 9.999968e-01
4.250000e+01 9.999995e-01 9.999994e-01 1.000002e+00 9.999980e-01 9.999962e-01
4.260000e+01 9.999995e-01 9.999995e-01 1.000002e+00 9.999981e-01 9.999953e-01
4.270000e+01 9.999995e-01 9.999997e-01 1.000003e+00 9.999982e-01 9.999948e-01
4.280000e+01 9.999996e-01 1.000000e+00 1.000003e+00 9.999981e-01 9.999950e-01
4.290000e+01 9.999996e-01 1.000000e+00 1.000003e+00 9.999984e-01 9.999951e-01
4.300000e+01 9.999998e-01 1.000000e+00 1.000003e+00 9.999983e-01 9.999960e-01
4.310000e+01 9.999999e-01 1.000001e+00 1.000002e+00 9.999990e-01 9.999973e-01
4.320000e+01 9.999999e-01 1.000001e+00 1.000002e+00 9.999993e-01 9.999984e-01
4.330000e+01 1.000000e+00 1.000001e+00 1.000001e+00 9.999994e-01 1.000000e+00
4.340000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
4.350000e+01 1.000000e+00 1.000001e+00 9.999996e-01 1.000000e+00 1.000003e+00
4.360000e+01 1.000000e+00 1.000000e+00 9.999984e-01 1.000001e+00 1.000005e+00
4.370000e+01 1.000000e+00 1.000000e+00 9.999978e-01 1.000001e+00 1.000005e+00
4.380000e+01 1.000000e+00 1.000000e+00 9.999968e-01 1.000001e+00 1.000005e+00
4.390000e+01 1.000000e+00 9.999996e-01 9.999962e-01 1.000001e+00 1.000005e+00
4.400000e+01 1.000000e+00 9.999997e-01 9.999963e-01 1.000000e+00 1.000004e+00
4.410000e+01 1.000000e+00 9.999996e-01 9.999959e-01 1.000000e+00 1.000004e+00
4.420000e+01 1.000000e+00 9.999994e-01 9.999962e-01 9.999999e-01 1.000002e+00
4.430000e+01 1.000000e+00 9.999995e-01 9.999962e-01 9.999991e-01 1.000002e+00
4.440000e+01 1.000000e+00 9.999993e-01 9.999964e-01 9.999993e-01 1.000001e+00
4.450000e+01 1.000000e+00 9.999995e-01 9.999974e-01 9.999988e-01 9.999993e-01
4.460000e+01 1.000000e+00 9.999999e-01 9.999979e-01 9.999985e-01 9.999985e-01
4.470000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999984e-01 9.999976e-01
4.480000e+01 1.000000e+00 1.000001e+00 9.999998e-01 9.999976e-01 9.999966e-01
4.490000e+01 1.000000e+00 1.000001e+00 1.000000e+00 9.999979e-01 9.999963e-01
4.500000e+01 9.999999e-01 1.000001e+00 1.000001e+00 9.999974e-01 9.999955e-01
4.510000e+01 9.999999e-01 1.000001e+00 1.000002e+00 9.999971e-01 9.999956e-01
4.520000e+01 9.999999e-01 1.000001e+00 1.000002e+00 9.999977e-01 9.999955e-01
4.530000e+01 9.999998e-01 1.000001e+00 1.000003e+00 9.999970e-01 9.999953e-01
4.540000e+01 9.999998e-01 1.000001e+00 1.000003e+00 9.999975e-01 9.999958e-01
4.550000e+01 9.999997e-01 1.000001e+00 1.000003e+00 9.999979e-01 9.999955e-01
4.560000e+01 9.999997e-01 1.000001e+00 1.000003e+00 9.999974e-01 9.999957e-01
4.570000e+01 9.999997e-01 1.000000e+00 1.000002e+00 9.999979e-01 9.999957e-01
4.580000e+01 9.999997e-01 9.999998e-01 1.000002e+00 9.999976e-01 9.999958e-01
4.590000e+01 9.999998e-01 9.999995e-01 1.000001e+00 9.999976e-01 9.999967e-01
4.600000e+01 9.999999e-01 9.999993e-01 1.000000e+00 9.999982e-01 9.999970e-01
4.610000e+01 9.999999e-01 9.999993e-01 9.999997e-01 9.999982e-01 9.999976e-01
4.620000e+01 1.000000e+00 9.999992e-01 9.999987e-01 9.999987e-01 9.999983e-01
4.630000e+01 1.000000e+00 9.999992e-01 9.999981e-01 9.999988e-01 9.999992e-01
4.640000e+01 1.000000e+00 9.999994e-01 9.999974e-01 9.999984e-01 1.000000e+00
4.650000e+01 1.000000e+00 9.999994e-01 9.999970e-01 9.999993e-01 1.000001e+00
4.660000e+01 1.000000e+00 9.999996e-01 9.999969e-01 9.999993e-01 1.000002e+00
4.670000e+01 1.000000e+00 9.999997e-01 9.999968e-01 9.999999e-01 1.000002e+00
4.680000e+01 1.000000e+00 9.999997e-01 9.999971e-01 1.000001e+00 1.000002e+00
4.690000e+01 1.000000e+00 9.999999e-01 9.999972e-01 1.000001e+00 1.000002e+00
4.700000e+01 1.000000e+00 1.000000e+00 9.999976e-01 1.000002e+00 1.000002e+00
4.710000e+01 1.000000e+00 1.000000e+00 9.999984e-01 1.000002e+00 1.000001e+00
4.720000e+01 1.000000e+00 1.000000e+00 9.999988e-01 1.000002e+00 1.000001e+00
4.730000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000002e+00 1.000000e+00
4.740000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 9.999997e-01
4.750000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 9.999988e-01
4.760000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000000e+00 9.999980e-01
4.770000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999996e-01 9.999975e-01
4.780000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999991e-01 9.999963e-01
4.790000e+01 9.999997e-01 1.000000e+00 1.000001e+00 9.999983e-01 9.999955e-01
4.800000e+01 9.999997e-01 9.999998e-01 1.000001e+00 9.999983e-01 9.999952e-01
4.810000e+01 9.999996e-01 9.999997e-01 1.000002e+00 9.999976e-01 9.999947e-01
4.820000e+01 9.999997e-01 9.999995e-01 1.000001e+00 9.999971e-01 9.999946e-01
4.830000e+01 9.999997e-01 9.999992e-01 1.000001e+00 9.999976e-01 9.999944e-01
4.840000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999969e-01 9.999943e-01
4.850000e+01 9.999997e-01 9.999990e-01 1.000001e+00 9.999974e-01 9.999951e-01
4.860000e+01 9.999998e-01 9.999989e-01 1.000001e+00 9.999979e-01 9.999956e-01
4.870000e+01 9.999998e-01 9.999989e-01 1.000000e+00 9.999979e-01 9.999965e-01
4.880000e+01 9.999999e-01 9.999990e-01 1.000000e+00 9.999990e-01 9.999974e-01
4.890000e+01 9.999999e-01 9.999992e-01 1.000000e+00 9.999989e-01 9.999980e-01
4.900000e+01 1.000000e+00 9.999991e-01 9.999997e-01 9.999996e-01 9.999989e-01
4.910000e+01 1.000000e+00 9.999993e-01 9.999996e-01 1.000000e+00 9.999993e-01
4.920000e+01 1.000000e+00 9.999996e-01 9.999994e-01 1.000000e+00 9.999996e-01
4.930000e+01 1.000000e+00 9.999997e-01 9.999989e-01 1.000001e+00 1.000001e+00
4.940000e+01 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 1.000001e+00
4.950000e+01 1.000000e+00 1.000000e+00 9.999984e-01 1.000001e+00 1.000000e+00
4.960000e+01 1.000000e+00 1.000000e+00 9.999981e-01 1.000001e+00 1.000000e+00
4.970000e+01 1.000000e+00 1.000001e+00 9.999981e-01 1.000001e+00 9.999998e-01
4.980000e+01 1.000000e+00 1.000001e+00 9.999980e-01 1.000000e+00 9.999994e-01
4.990000e+01 1.000000e+00 1.000001e+00 9.999983e-01 9.999998e-01 9.999986e-01
5.000000e+01 1.000000e+00 1.000001e+00 9.999986e-01 9.999991e-01 9.999980e-01
5.010000e+01 1.000000e+00 1.000001e+00 9.999985e-01 9.999993e-01 9.999980e-01
5.020000e+01 1.000000e+00 1.000001e+00 9.999988e-01 9.999986e-01 9.999972e-01
5.030000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999985e-01 9.999968e-01
5.040000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999987e-01 9.999969e-01
5.050000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999980e-01 9.999971e-01
5.060000e+01 9.999999e-01 9.999999e-01 9.999999e-01 9.999983e-01 9.999975e-01
5.070000e+01 9.999999e-01 9.999998e-01 1.000000e+00 9.999981e-01 9.999982e-01
5.080000e+01 9.999999e-01 9.999999e-01 1.000001e+00 9.999978e-01 9.999989e-01
5.090000e+01 9.999999e-01 9.999999e-01 1.000001e+00 9.999980e-01 9.999994e-01
5.100000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999975e-01 1.000000e+00
5.110000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999978e-01 1.000001e+00
5.120000e+01 9.999998e-01 9.999999e-01 1.000001e+00 9.999976e-01 1.000001e+00
5.130000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999974e-01 1.000001e+00
5.140000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999981e-01 1.000001e+00
5.150000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999976e-01 9.999998e-01
5.160000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999977e-01 9.999991e-01
5.170000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999981e-01 9.999980e-01
5.180000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999981e-01 9.999975e-01
5.190000e+01 1.000000e+00 1.000000e+00 9.999999e-01 9.999986e-01 9.999973e-01
5.200000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999985e-01 9.999972e-01
5.210000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999990e-01 9.999976e-01
5.220000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999992e-01 9.999980e-01
5.230000e+01 1.000000e+00 1.000001e+00 9.999985e-01 9.999990e-01 9.999983e-01
5.240000e+01 1.000000e+00 1.000001e+00 9.999983e-01 9.999999e-01 9.999988e-01
5.250000e+01 1.000000e+00 1.000001e+00 9.999982e-01 9.999999e-01 9.999992e-01
5.260000e+01 1.000000e+00 1.000001e+00 9.999982e-01 9.999999e-01 9.999999e-01
5.270000e+01 1.000000e+00 1.000000e+00 9.999983e-01 1.000001e+00 1.000000e+00
5.280000e+01 1.000000e+00 1.000000e+00 9.999984e-01 1.000001e+00 1.000001e+00
5.290000e+01 1.000000e+00 1.000000e+00 9.999985e-01 1.000001e+00 1.000001e+00
5.300000e+01 1.000000e+00 9.999999e-01 9.999987e-01 1.000001e+00 1.000001e+00
5.310000e+01 1.000000e+00 9.999997e-01 9.999990e-01 1.000001e+00 1.000001e+00
5.320000e+01 1.000000e+00 9.999995e-01 9.999990e-01 1.000001e+00 1.000001e+00
5.330000e+01 1.000000e+00 9.999995e-01 9.999995e-01 1.000000e+00 9.999999e-01
5.340000e+01 1.000000e+00 9.999993e-01 9.999999e-01 9.999999e-01 9.999995e-01
5.350000e+01 1.000000e+00 9.999991e-01 1.000000e+00 9.999994e-01 9.999986e-01
5.360000e+01 9.999999e-01 9.999992e-01 1.000000e+00 9.999986e-01 9.999976e-01
5.370000e+01 9.999998e-01 9.999991e-01 1.000001e+00 9.999985e-01 9.999968e-01
5.380000e+01 9.999998e-01 9.999992e-01 1.000001e+00 9.999980e-01 9.999961e-01
5.390000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999979e-01 9.999958e-01
5.400000e+01 9.999997e-01 9.999992e-01 1.000001e+00 9.999980e-01 9.999956e-01
5.410000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999976e-01 9.999950e-01
5.420000e+01 9.999996e-01 9.999994e-01 1.000001e+00 9.999981e-01 9.999951e-01
5.430000e+01 9.999997e-01 9.999996e-01 1.000001e+00 9.999981e-01 9.999953e-01
5.440000e+01 9.999997e-01 9.999998e-01 1.000001e+00 9.999981e-01 9.999954e-01
5.450000e+01 9.999998e-01 9.999999e-01 1.000001e+00 9.999990e-01 9.999956e-01
5.460000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999992e-01 9.999961e-01
5.470000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999999e-01 9.999968e-01
5.480000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 9.999978e-01
5.490000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 9.999986e-01
5.500000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 9.999989e-01
5.510000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000002e+00 9.999995e-01
5.520000e+01 1.000000e+00 9.999999e-01 9.999993e-01 1.000002e+00 1.000000e+00
5.530000e+01 1.000000e+00 1.000000e+00 9.999987e-01 1.000002e+00 1.000001e+00
5.540000e+01 1.000000e+00 1.000000e+00 9.999982e-01 1.000002e+00 1.000001e+00
5.550000e+01 1.000000e+00 1.000000e+00 9.999978e-01 1.000001e+00 1.000001e+00
5.560000e+01 1.000000e+00 9.999998e-01 9.999974e-01 1.000001e+00 1.000002e+00
5.570000e+01 1.000000e+00 9.999997e-01 9.999973e-01 1.000000e+00 1.000002e+00
5.580000e+01 1.000000e+00 9.999996e-01 9.999974e-01 1.000000e+00 1.000001e+00
5.590000e+01 1.000000e+00 9.999995e-01 9.999978e-01 9.999998e-01 1.000001e+00
5.600000e+01 1.000000e+00 9.999994e-01 9.999981e-01 9.999996e-01 1.000001e+00
5.610000e+01 1.000000e+00 9.999994e-01 9.999985e-01 9.999991e-01 1.000000e+00
5.620000e+01 9.999999e-01 9.999993e-01 9.999992e-01 9.999989e-01 9.999995e-01
5.630000e+01 9.999999e-01 9.999993e-01 9.999998e-01 9.999989e-01 9.999989e-01
5.640000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999986e-01 9.999989e-01
5.650000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999987e-01 9.999982e-01
5.660000e+01 9.999998e-01 9.999999e-01 1.000001e+00 9.999987e-01 9.999979e-01
5.670000e+01 9.999998e-01 1.000000e+00 1.000002e+00 9.999987e-01 9.999982e-01
5.680000e+01 9.999998e-01 1.000000e+00 1.000002e+00 9.999989e-01 9.999980e-01
5.690000e+01 9.999998e-01 1.000001e+00 1.000002e+00 9.999985e-01 9.999980e-01
5.700000e+01 9.999998e-01 1.000001e+00 1.000002e+00 9.999984e-01 9.999983e-01
5.710000e+01 9.999998e-01 1.000001e+00 1.000002e+00 9.999983e-01 9.999984e-01
5.720000e+01 9.999999e-01 1.000001e+00 1.000002e+00 9.999983e-01 9.999983e-01
5.730000e+01 9.999999e-01 1.000001e+00 1.000002e+00 9.999988e-01 9.999987e-01
5.740000e+01 1.000000e+00 1.000001e+00 1.000001e+00 9.999985e-01 9.999988e-01
5.750000e+01 1.000000e+00 1.000001e+00 1.000001e+00 9.999984e-01 9.999992e-01
5.760000e+01 1.000000e+00 1.000000e+00 9.999999e-01 9.999992e-01 9.999999e-01
5.770000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999993e-01 1.000000e+00
5.780000e+01 1.000000e+00 9.999999e-01 9.999986e-01 9.999996e-01 1.000001e+00
5.790000e+01 1.000000e+00 9.999997e-01 9.999980e-01 9.999998e-01 1.000002e+00
5.800000e+01 1.000000e+00 9.999997e-01 9.999977e-01 9.999999e-01 1.000002e+00
5.810000e+01 1.000000e+00 9.999995e-01 9.999972e-01 1.000000e+00 1.000003e+00
5.820000e+01 1.000000e+00 9.999996e-01 9.999971e-01 1.000000e+00 1.000003e+00
5.830000e+01 1.000000e+00 9.999996e-01 9.999973e-01 1.000001e+00 1.000003e+00
5.840000e+01 1.000000e+00 9.999996e-01 9.999972e-01 1.000001e+00 1.000004e+00
5.850000e+01 1.000000e+00 9.999998e-01 9.999976e-01 1.000001e+00 1.000004e+00
5.860000e+01 1.000000e+00 1.000000e+00 9.999982e-01 1.000001e+00 1.000004e+00
5.870000e+01 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 1.000004e+00
5.880000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000003e+00
5.890000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
5.900000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00 1.000001e+00
5.910000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00 9.999991e-01
5.920000e+01 1.000000e+00 1.000001e+00 1.000002e+00 9.999997e-01 9.999982e-01
5.930000e+01 9.999999e-01 1.000001e+00 1.000002e+00 9.999995e-01 9.999970e-01
5.940000e+01 9.999998e-01 1.000000e+00 1.000002e+00 9.999994e-01 9.999961e-01
5.950000e+01 9.999998e-01 1.000000e+00 1.000002e+00 9.999993e-01 9.999956e-01
5.960000e+01 9.999997e-01 1.000000e+00 1.000003e+00 9.999989e-01 9.999955e-01
5.970000e+01 9.999997e-01 9.999998e-01 1.000002e+00 9.999988e-01 9.999960e-01
5.980000e+01 9.999996e-01 9.999997e-01 1.000002e+00 9.999989e-01 9.999969e-01
5.990000e+01 9.999996e-01 9.999996e-01 1.000001e+00 9.999989e-01 9.999975e-01
6.000000e+01 9.999997e-01 9.999995e-01 1.000001e+00 9.999990e-01 9.999984e-01
6.010000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999993e-01 9.999992e-01
6.020000e+01 9.999998e-01 9.999994e-01 1.000000e+00 9.999997e-01 1.000000e+00
6.030000e+01 9.999999e-01 9.999994e-01 9.999998e-01 1.000000e+00 1.000001e+00
6.040000e+01 9.999999e-01 9.999993e-01 9.999998e-01 1.000001e+00 1.000002e+00
6.050000e+01 1.000000e+00 9.999993e-01 9.999993e-01 1.000001e+00 1.000003e+00
6.060000e+01 1.000000e+00 9.999993e-01 9.999992e-01 1.000002e+00 1.000003e+00
6.070000e+01 1.000000e+00 9.999995e-01 9.999993e-01 1.000003e+00 1.000003e+00
6.080000e+01 1.000000e+00 9.999996e-01 9.999991e-01 1.000003e+00 1.000003e+00
6.090000e+01 1.000000e+00 9.999997e-01 9.999991e-01 1.000003e+00 1.000003e+00
6.100000e+01 1.000000e+00 9.999998e-01 9.999990e-01 1.000003e+00 1.000003e+00
6.110000e+01 1.000000e+00 9.999999e-01 9.999990e-01 1.000003e+00 1.000002e+00
6.120000e+01 1.000000e+00 1.000000e+00 9.999991e-01 1.000002e+00 1.000002e+00
6.130000e+01 1.000000e+00 1.000000e+00 9.999991e-01 1.000002e+00 1.000001e+00
6.140000e+01 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00 1.000001e+00
6.150000e+01 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00 1.000001e+00
6.160000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 9.999998e-01
6.170000e+01 9.999999e-01 1.000000e+00 9.999998e-01 1.000000e+00 9.999994e-01
6.180000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01
6.190000e+01 9.999998e-01 9.999999e-01 1.000001e+00 1.000000e+00 9.999990e-01
6.200000e+01 9.999998e-01 9.999999e-01 1.000001e+00 1.000000e+00 9.999991e-01
6.210000e+01 9.999998e-01 9.999999e-01 1.000001e+00 9.999999e-01 9.999991e-01
6.220000e+01 9.999997e-01 9.999998e-01 1.000002e+00 1.000000e+00 9.999993e-01
6.230000e+01 9.999998e-01 9.999999e-01 1.000002e+00 1.000000e+00 1.000000e+00
6.240000e+01 9.999998e-01 9.999999e-01 1.000002e+00 1.000000e+00 1.000000e+00
6.250000e+01 9.999998e-01 9.999999e-01 1.000002e+00 1.000000e+00 1.000001e+00
6.260000e+01 9.999999e-01 9.999999e-01 1.000002e+00 1.000000e+00 1.000001e+00
6.270000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000000e+00 1.000002e+00
6.280000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000000e+00 1.000002e+00
6.290000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
6.300000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 1.000003e+00
6.310000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000003e+00
6.320000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000003e+00
6.330000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000000e+00 1.000004e+00
6.340000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999999e-01 1.000004e+00
6.350000e+01 1.000000e+00 1.000000e+00 9.999988e-01 1.000000e+00 1.000003e+00
6.360000e+01 1.000000e+00 1.000000e+00 9.999985e-01 1.000000e+00 1.000003e+00
6.370000e+01 1.000000e+00 1.000000e+00 9.999986e-01 1.000000e+00 1.000003e+00
6.380000e+01 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 1.000003e+00
6.390000e+01 1.000000e+00 1.000000e+00 9.999986e-01 1.000001e+00 1.000002e+00
6.400000e+01 1.000000e+00 1.000001e+00 9.999989e-01 1.000001e+00 1.000002e+00
6.410000e+01 1.000000e+00 1.000001e+00 9.999991e-01 1.000001e+00 1.000003e+00
6.420000e+01 1.000000e+00 1.000001e+00 9.999995e-01 1.000002e+00 1.000003e+00
6.430000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 1.000003e+00
6.440000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 1.000003e+00
6.450000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000003e+00
6.460000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000003e+00
6.470000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000003e+00
6.480000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000003e+00
6.490000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000003e+00
6.500000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
6.510000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000000e+00 1.000002e+00
6.520000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000000e+00 1.000002e+00
6.530000e+01 9.999998e-01 9.999992e-01 1.000001e+00 1.000000e+00 1.000001e+00
6.540000e+01 9.999998e-01 9.999990e-01 1.000001e+00 9.999997e-01 1.000001e+00
6.550000e+01 9.999997e-01 9.999989e-01 1.000001e+00 9.999999e-01 1.000001e+00
6.560000e+01 9.999997e-01 9.999989e-01 1.000001e+00 9.999999e-01 1.000001e+00
6.570000e+01 9.999997e-01 9.999992e-01 1.000001e+00 9.999997e-01 1.000001e+00
6.580000e+01 9.999998e-01 9.999995e-01 1.000001e+00 9.999998e-01 1.000002e+00
6.590000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999999e-01 1.000002e+00
6.600000e+01 9.999999e-01 9.999999e-01 1.000001e+00 1.000000e+00 1.000002e+00
6.610000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
6.620000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00
6.630000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000003e+00
6.640000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00 1.000003e+00
6.650000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00 1.000003e+00
6.660000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00 1.000003e+00
6.670000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00 1.000003e+00
6.680000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00 1.000002e+00
6.690000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000003e+00 1.000002e+00
6.700000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000003e+00 1.000003e+00
6.710000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000002e+00 1.000002e+00
6.720000e+01 1.000000e+00 9.999997e-01 9.999995e-01 1.000003e+00 1.000003e+00
6.730000e+01 1.000000e+00 9.999994e-01 9.999995e-01 1.000002e+00 1.000003e+00
6.740000e+01 9.999999e-01 9.999992e-01 9.999993e-01 1.000002e+00 1.000003e+00
6.750000e+01 9.999999e-01 9.999990e-01 9.999992e-01 1.000002e+00 1.000003e+00
6.760000e+01 9.999999e-01 9.999989e-01 9.999995e-01 1.000002e+00 1.000003e+00
6.770000e+01 9.999998e-01 9.999989e-01 9.999997e-01 1.000001e+00 1.000003e+00
6.780000e+01 9.999998e-01 9.999990e-01 1.000000e+00 1.000001e+00 1.000003e+00
6.790000e+01 9.999998e-01 9.999992e-01 1.000001e+00 1.000001e+00 1.000003e+00
6.800000e+01 9.999999e-01 9.999994e-01 1.000001e+00 1.000001e+00 1.000003e+00
6.810000e+01 9.999998e-01 9.999997e-01 1.000002e+00 1.000001e+00 1.000002e+00
6.820000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000001e+00 1.000002e+00
6.830000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000002e+00
6.840000e+01 9.999999e-01 1.000000e+00 1.000003e+00 1.000001e+00 1.000001e+00
6.850000e+01 1.000000e+00 1.000001e+00 1.000003e+00 1.000001e+00 1.000001e+00
6.860000e+01 1.000000e+00 1.000001e+00 1.000003e+00 1.000001e+00 1.000001e+00
6.870000e+01 1.000000e+00 1.000001e+00 1.000003e+00 1.000001e+00 1.000001e+00
6.880000e+01 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00 1.000001e+00
6.890000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
6.900000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
6.910000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.920000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000001e+00 1.000003e+00
6.930000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 1.000004e+00
6.940000e+01 1.000000e+00 1.000000e+00 9.999990e-01 1.000001e+00 1.000004e+00
6.950000e+01 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 1.000005e+00
6.960000e+01 1.000000e+00 1.000000e+00 9.999985e-01 1.000002e+00 1.000005e+00
6.970000e+01 1.000000e+00 9.999998e-01 9.999985e-01 1.000002e+00 1.000006e+00
6.980000e+01 1.000000e+00 9.999997e-01 9.999986e-01 1.000003e+00 1.000006e+00
6.990000e+01 1.000000e+00 9.999997e-01 9.999989e-01 1.000003e+00 1.000006e+00
7.000000e+01 1.000000e+00 9.999999e-01 9.999992e-01 1.000003e+00 1.000007e+00
7.010000e+01 1.000000e+00 9.999999e-01 9.999996e-01 1.000003e+00 1.000006e+00
7.020000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000003e+00 1.000006e+00
7.030000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000006e+00
7.040000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.050000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.060000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000004e+00
7.070000e+01 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00 1.000003e+00
7.080000e+01 9.999999e-01 1.000001e+00 1.000002e+00 1.000000e+00 1.000002e+00
7.090000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000000e+00 1.000002e+00
7.100000e+01 9.999998e-01 1.000000e+00 1.000002e+00 9.999999e-01 1.000001e+00
7.110000e+01 9.999997e-01 1.000000e+00 1.000002e+00 9.999997e-01 1.000001e+00
7.120000e+01 9.999997e-01 1.000000e+00 1.000002e+00 9.999995e-01 1.000000e+00
7.130000e+01 9.999997e-01 1.000000e+00 1.000002e+00 9.999995e-01 1.000000e+00
7.140000e+01 9.999997e-01 1.000000e+00 1.000001e+00 9.999999e-01 1.000000e+00
7.150000e+01 9.999997e-01 1.000000e+00 1.000002e+00 1.000000e+00 1.000001e+00
7.160000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00
7.170000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.180000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
7.190000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.200000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000003e+00 1.000005e+00
7.210000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000003e+00 1.000006e+00
7.220000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000004e+00 1.000007e+00
7.230000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000003e+00 1.000007e+00
7.240000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000004e+00 1.000007e+00
7.250000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000004e+00 1.000006e+00
7.260000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000003e+00 1.000006e+00
7.270000e+01 1.000000e+00 9.999998e-01 9.999992e-01 1.000003e+00 1.000005e+00
7.280000e+01 1.000000e+00 9.999996e-01 9.999992e-01 1.000003e+00 1.000004e+00
7.290000e+01 1.000000e+00 9.999994e-01 9.999994e-01 1.000002e+00 1.000004e+00
7.300000e+01 1.000000e+00 9.999993e-01 9.999997e-01 1.000002e+00 1.000003e+00
7.310000e+01 9.999999e-01 9.999994e-01 9.999999e-01 1.000002e+00 1.000003e+00
7.320000e+01 9.999998e-01 9.999994e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.330000e+01 9.999998e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.340000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.350000e+01 9.999998e-01 9.999999e-01 1.000002e+00 1.000001e+00 1.000001e+00
7.360000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000001e+00 1.000000e+00
7.370000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000001e+00 1.000001e+00
7.380000e+01 9.999998e-01 1.000001e+00 1.000003e+00 1.000001e+00 1.000001e+00
7.390000e+01 9.999999e-01 1.000001e+00 1.000003e+00 1.000001e+00 1.000001e+00
7.400000e+01 9.999999e-01 1.000001e+00 1.000003e+00 1.000002e+00 1.000001e+00
7.410000e+01 1.000000e+00 1.000001e+00 1.000003e+00 1.000002e+00 1.000002e+00
7.420000e+01 1.000000e+00 1.000000e+00 1.000003e+00 1.000002e+00 1.000002e+00
7.430000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000002e+00 1.000002e+00
7.440000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000002e+00 1.000003e+00
7.450000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000002e+00 1.000003e+00
7.460000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000002e+00 1.000004e+00
7.470000e+01 1.000000e+00 9.999995e-01 9.999998e-01 1.000002e+00 1.000004e+00
7.480000e+01 1.000000e+00 9.999994e-01 9.999993e-01 1.000002e+00 1.000005e+00
7.490000e+01 1.000000e+00 9.999993e-01 9.999987e-01 1.000002e+00 1.000005e+00
7.500000e+01 1.000000e+00 9.999993e-01 9.999983e-01 1.000002e+00 1.000005e+00
7.510000e+01 1.000000e+00 9.999994e-01 9.999982e-01 1.000002e+00 1.000006e+00
7.520000e+01 1.000000e+00 9.999995e-01 9.999981e-01 1.000002e+00 1.000006e+00
7.530000e+01 1.000000e+00 9.999996e-01 9.999982e-01 1.000002e+00 1.000005e+00
7.540000e+01 1.000000e+00 1.000000e+00 9.999986e-01 1.000002e+00 1.000005e+00
7.550000e+01 1.000000e+00 1.000000e+00 9.999992e-01 1.000002e+00 1.000006e+00
7.560000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000002e+00 1.000005e+00
7.570000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 1.000004e+00
7.580000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.590000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000003e+00
7.600000e+01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00 1.000003e+00
7.610000e+01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00 1.000002e+00
7.620000e+01 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00 1.000001e+00
7.630000e+01 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00 1.000002e+00
7.640000e+01 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00 1.000001e+00
7.650000e+01 9.999999e-01 1.000001e+00 1.000002e+00 1.000001e+00 1.000001e+00
7.660000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000000e+00 1.000002e+00
7.670000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00
7.680000e+01 9.999998e-01 9.999997e-01 1.000001e+00 9.999999e-01 1.000002e+00
7.690000e+01 9.999997e-01 9.999996e-01 1.000000e+00 9.999997e-01 1.000003e+00
7.700000e+01 9.999998e-01 9.999994e-01 1.000000e+00 9.999998e-01 1.000003e+00
7.710000e+01 9.999998e-01 9.999994e-01 1.000000e+00 1.000000e+00 1.000003e+00
7.720000e+01 9.999998e-01 9.999994e-01 1.000000e+00 1.000000e+00 1.000004e+00
7.730000e+01 9.999999e-01 9.999994e-01 1.000000e+00 1.000001e+00 1.000004e+00
7.740000e+01 1.000000e+00 9.999995e-01 1.000000e+00 1.000001e+00 1.000005e+00
7.750000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000002e+00 1.000005e+00
7.760000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.770000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000003e+00 1.000005e+00
7.780000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000003e+00 1.000005e+00
7.790000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000003e+00 1.000005e+00
7.800000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000003e+00 1.000005e+00
7.810000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.820000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 1.000004e+00
7.830000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 1.000004e+00
7.840000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.850000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.860000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.870000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
7.880000e+01 9.999999e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000001e+00
7.890000e+01 9.999998e-01 9.999995e-01 1.000000e+00 1.000001e+00 1.000001e+00
7.900000e+01 9.999998e-01 9.999994e-01 1.000000e+00 1.000001e+00 1.000001e+00
7.910000e+01 9.999998e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.920000e+01 9.999998e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.930000e+01 9.999998e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.940000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.950000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000002e+00 1.000002e+00
7.960000e+01 1.000000e+00 9.999997e-01 1.000002e+00 1.000002e+00 1.000003e+00
7.970000e+01 1.000000e+00 9.999998e-01 1.000002e+00 1.000002e+00 1.000003e+00
7.980000e+01 1.000000e+00 9.999999e-01 1.000002e+00 1.000002e+00 1.000003e+00
7.990000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000002e+00 1.000003e+00
8.000000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
8.010000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
8.020000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
8.030000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
8.040000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00
8.050000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.060000e+01 9.999999e-01 9.999999e-01 9.999997e-01 1.000001e+00 1.000001e+00
8.070000e+01 9.999999e-01 9.999999e-01 9.999995e-01 1.000001e+00 1.000001e+00
8.080000e+01 9.999999e-01 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00
8.090000e+01 1.000000e+00 1.000000e+00 9.999991e-01 1.000001e+00 1.000002e+00
8.100000e+01 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00 1.000002e+00
8.110000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000002e+00
8.120000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 1.000003e+00
8.130000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000002e+00 1.000003e+00
8.140000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000004e+00
8.150000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000004e+00
8.160000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
8.170000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
8.180000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
8.190000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000004e+00
8.200000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000003e+00
8.210000e+01 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000003e+00
8.220000e+01 9.999999e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000003e+00
8.230000e+01 9.999999e-01 9.999994e-01 1.000001e+00 1.000000e+00 1.000002e+00
8.240000e+01 9.999998e-01 9.999994e-01 1.000000e+00 1.000000e+00 1.000002e+00
8.250000e+01 9.999997e-01 9.999995e-01 1.000000e+00 9.999996e-01 1.000001e+00
8.260000e+01 9.999997e-01 9.999996e-01 1.000000e+00 9.999993e-01 1.000001e+00
8.270000e+01 9.999998e-01 9.999998e-01 1.000000e+00 9.999991e-01 1.000001e+00
8.280000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999989e-01 1.000000e+00
8.290000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999992e-01 9.999999e-01
8.300000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999995e-01 1.000000e+00
8.310000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00 1.000000e+00
8.320000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000000e+00
8.330000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000000e+00
8.340000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000001e+00
8.350000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000002e+00
8.360000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 1.000002e+00
8.370000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 1.000002e+00
8.380000e+01 1.000000e+00 1.000001e+00 9.999998e-01 1.000002e+00 1.000003e+00
8.390000e+01 1.000000e+00 1.000001e+00 9.999996e-01 1.000002e+00 1.000003e+00
8.400000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000002e+00 1.000004e+00
8.410000e+01 1.000000e+00 1.000000e+00 9.999990e-01 1.000001e+00 1.000004e+00
8.420000e+01 1.000000e+00 9.999998e-01 9.999988e-01 1.000002e+00 1.000004e+00
8.430000e+01 1.000000e+00 9.999995e-01 9.999986e-01 1.000001e+00 1.000004e+00
8.440000e+01 9.999999e-01 9.999993e-01 9.999987e-01 1.000001e+00 1.000004e+00
8.450000e+01 9.999999e-01 9.999991e-01 9.999989e-01 1.000000e+00 1.000003e+00
8.460000e+01 9.999999e-01 9.999991e-01 9.999992e-01 1.000000e+00 1.000002e+00
8.470000e+01 9.999998e-01 9.999992e-01 9.999995e-01 9.999999e-01 1.000002e+00
8.480000e+01 9.999998e-01 9.999993e-01 1.000000e+00 9.999995e-01 1.000001e+00
8.490000e+01 9.999998e-01 9.999995e-01 1.000001e+00 9.999994e-01 1.000000e+00
8.500000e+01 9.999999e-01 9.999997e-01 1.000001e+00 9.999995e-01 1.000000e+00
8.510000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999993e-01 1.000000e+00
8.520000e+01 9.999999e-01 1.000000e+00 1.000002e+00 9.999994e-01 1.000000e+00
8.530000e+01 1.000000e+00 1.000000e+00 1.000002e+00 9.999996e-01 1.000000e+00
8.540000e+01 1.000000e+00 1.000001e+00 1.000002e+00 9.999997e-01 1.000000e+00
8.550000e+01 1.000000e+00 1.000001e+00 1.000002e+00 1.000000e+00 1.000001e+00
8.560000e+01 1.000000e+00 1.000001e+00 1.000002e+00 1.000000e+00 1.000001e+00
8.570000e+01 1.000000e+00 1.000001e+00 1.000002e+00 1.000000e+00 1.000001e+00
8.580000e+01 1.000000e+00 1.000001e+00 1.000002e+00 1.000000e+00 1.000001e+00
8.590000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00
8.600000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00
8.610000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.620000e+01 1.000000e+00 9.999997e-01 9.999996e-01 1.000001e+00 9.999995e-01
8.630000e+01 9.999999e-01 9.999994e-01 9.999990e-01 1.000001e+00 9.999990e-01
8.640000e+01 1.000000e+00 9.999993e-01 9.999987e-01 1.000001e+00 9.999982e-01
8.650000e+01 1.000000e+00 9.999991e-01 9.999983e-01 1.000001e+00 9.999977e-01
8.660000e+01 1.000000e+00 9.999991e-01 9.999982e-01 1.000001e+00 9.999973e-01
8.670000e+01 1.000000e+00 9.999991e-01 9.999983e-01 1.000001e+00 9.999965e-01
8.680000e+01 1.000000e+00 9.999992e-01 9.999982e-01 1.000002e+00 9.999965e-01
8.690000e+01 1.000000e+00 9.999995e-01 9.999983e-01 1.000002e+00 9.999964e-01
8.700000e+01 1.000000e+00 9.999997e-01 9.999987e-01 1.000002e+00 9.999967e-01
8.710000e+01 1.000000e+00 9.999999e-01 9.999989e-01 1.000002e+00 9.999974e-01
8.720000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000002e+00 9.999982e-01
8.730000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000002e+00 9.999995e-01
8.740000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 1.000001e+00
8.750000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000002e+00
8.760000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000003e+00
8.770000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000004e+00
8.780000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000005e+00
8.790000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000000e+00 1.000005e+00
8.800000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999993e-01 1.000005e+00
8.810000e+01 9.999997e-01 1.000000e+00 1.000001e+00 9.999987e-01 1.000005e+00
8.820000e+01 9.999997e-01 1.000000e+00 1.000001e+00 9.999975e-01 1.000005e+00
8.830000e+01 9.999997e-01 9.999999e-01 1.000001e+00 9.999969e-01 1.000004e+00
8.840000e+01 9.999998e-01 9.999999e-01 1.000000e+00 9.999962e-01 1.000003e+00
8.850000e+01 9.999998e-01 9.999999e-01 1.000000e+00 9.999955e-01 1.000003e+00
8.860000e+01 9.999999e-01 9.999998e-01 1.000000e+00 9.999954e-01 1.000002e+00
8.870000e+01 1.000000e+00 9.999998e-01 9.999997e-01 9.999951e-01 1.000001e+00
8.880000e+01 1.000000e+00 9.999998e-01 9.999997e-01 9.999953e-01 9.999999e-01
8.890000e+01 1.000000e+00 9.999998e-01 9.999997e-01 9.999956e-01 9.999994e-01
8.900000e+01 1.000000e+00 9.999998e-01 9.999998e-01 9.999962e-01 9.999985e-01
8.910000e+01 1.000000e+00 9.999998e-01 9.999997e-01 9.999973e-01 9.999979e-01
8.920000e+01 1.000000e+00 9.999999e-01 9.999998e-01 9.999984e-01 9.999976e-01
8.930000e+01 1.000000e+00 9.999999e-01 9.999999e-01 9.999999e-01 9.999974e-01
8.940000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 9.999975e-01
8.950000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000003e+00 9.999974e-01
8.960000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000004e+00 9.999976e-01
8.970000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000005e+00 9.999978e-01
8.980000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000005e+00 9.999971e-01
8.990000e+01 1.000000e+00 9.999999e-01 9.999996e-01 1.000006e+00 9.999966e-01
9.000000e+01 1.000000e+00 9.999999e-01 9.999994e-01 1.000005e+00 9.999963e-01
9.010000e+01 9.999999e-01 1.000000e+00 9.999992e-01 1.000005e+00 9.999960e-01
9.020000e+01 9.999998e-01 1.000000e+00 9.999988e-01 1.000004e+00 9.999960e-01
9.030000e+01 9.999998e-01 1.000000e+00 9.999987e-01 1.000003e+00 9.999959e-01
9.040000e+01 9.999998e-01 1.000000e+00 9.999985e-01 1.000002e+00 9.999965e-01
9.050000e+01 9.999998e-01 1.000000e+00 9.999983e-01 1.000001e+00 9.999970e-01
9.060000e+01 9.999998e-01 1.000000e+00 9.999983e-01 1.000000e+00 9.999977e-01
9.070000e+01 9.999998e-01 1.000000e+00 9.999980e-01 9.999989e-01 9.999991e-01
9.080000e+01 9.999998e-01 1.000000e+00 9.999981e-01 9.999979e-01 9.999998e-01
9.090000e+01 9.999998e-01 1.000000e+00 9.999982e-01 9.999975e-01 1.000001e+00
9.100000e+01 9.999999e-01 1.000000e+00 9.999984e-01 9.999967e-01 1.000002e+00
9.110000e+01 9.999999e-01 1.000000e+00 9.999988e-01 9.999963e-01 1.000003e+00
9.120000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999962e-01 1.000004e+00
9.130000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999959e-01 1.000004e+00
9.140000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999961e-01 1.000005e+00
9.150000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999962e-01 1.000005e+00
9.160000e+01 1.000000e+00 1.000000e+00 1.000002e+00 9.999966e-01 1.000005e+00
9.170000e+01 1.000000e+00 1.000000e+00 1.000002e+00 9.999970e-01 1.000005e+00
9.180000e+01 1.000000e+00 9.999998e-01 1.000002e+00 9.999968e-01 1.000005e+00
9.190000e+01 1.000000e+00 9.999995e-01 1.000003e+00 9.999970e-01 1.000004e+00
9.200000e+01 1.000000e+00 9.999994e-01 1.000002e+00 9.999972e-01 1.000003e+00
9.210000e+01 1.000000e+00 9.999992e-01 1.000002e+00 9.999973e-01 1.000002e+00
9.220000e+01 1.000000e+00 9.999989e-01 1.000002e+00 9.999979e-01 1.000001e+00
9.230000e+01 1.000000e+00 9.999988e-01 1.000002e+00 9.999983e-01 9.999995e-01
9.240000e+01 1.000000e+00 9.999987e-01 1.000002e+00 9.999991e-01 9.999984e-01
9.250000e+01 1.000000e+00 9.999986e-01 1.000001e+00 9.999999e-01 9.999978e-01
9.260000e+01 1.000000e+00 9.999986e-01 1.000001e+00 1.000000e+00 9.999970e-01
9.270000e+01 1.000000e+00 9.999986e-01 1.000000e+00 1.000001e+00 9.999965e-01
9.280000e+01 1.000000e+00 9.999987e-01 9.999996e-01 1.000002e+00 9.999966e-01
9.290000e+01 1.000000e+00 9.999988e-01 9.999992e-01 1.000002e+00 9.999965e-01
9.300000e+01 1.000000e+00 9.999990e-01 9.999987e-01 1.000003e+00 9.999968e-01
9.310000e+01 1.000000e+00 9.999993e-01 9.999983e-01 1.000003e+00 9.999970e-01
9.320000e+01 1.000000e+00 9.999997e-01 9.999981e-01 1.000003e+00 9.999974e-01
9.330000e+01 1.000000e+00 1.000000e+00 9.999979e-01 1.000003e+00 9.999981e-01
9.340000e+01 1.000000e+00 1.000000e+00 9.999980e-01 1.000003e+00 9.999982e-01
9.350000e+01 1.000000e+00 1.000001e+00 9.999979e-01 1.000003e+00 9.999988e-01
9.360000e+01 9.999999e-01 1.000001e+00 9.999979e-01 1.000002e+00 9.999997e-01
9.370000e+01 9.999999e-01 1.000001e+00 9.999982e-01 1.000002e+00 1.000000e+00
9.380000e+01 9.999998e-01 1.000001e+00 9.999978e-01 1.000002e+00 1.000001e+00
9.390000e+01 9.999997e-01 1.000002e+00 9.999977e-01 1.000001e+00 1.000002e+00
9.400000e+01 9.999997e-01 1.000002e+00 9.999977e-01 1.000000e+00 1.000002e+00
9.410000e+01 9.999996e-01 1.000002e+00 9.999977e-01 9.999998e-01 1.000003e+00
9.420000e+01 9.999996e-01 1.000001e+00 9.999980e-01 9.999995e-01 1.000003e+00
9.430000e+01 9.999996e-01 1.000001e+00 9.999983e-01 9.999993e-01 1.000004e+00
9.440000e+01 9.999995e-01 1.000001e+00 9.999989e-01 9.999990e-01 1.000004e+00
9.450000e+01 9.999995e-01 1.000001e+00 9.999995e-01 9.999990e-01 1.000005e+00
9.460000e+01 9.999996e-01 1.000001e+00 1.000000e+00 9.999990e-01 1.000005e+00
9.470000e+01 9.999996e-01 1.000000e+00 1.000001e+00 9.999989e-01 1.000004e+00
9.480000e+01 9.999997e-01 1.000000e+00 1.000001e+00 9.999989e-01 1.000004e+00
9.490000e+01 9.999998e-01 9.999998e-01 1.000002e+00 9.999987e-01 1.000004e+00
9.500000e+01 9.999999e-01 9.999995e-01 1.000002e+00 9.999989e-01 1.000004e+00
9.510000e+01 1.000000e+00 9.999993e-01 1.000002e+00 9.999990e-01 1.000004e+00
9.520000e+01 1.000000e+00 9.999991e-01 1.000002e+00 9.999992e-01 1.000004e+00
9.530000e+01 1.000000e+00 9.999989e-01 1.000002e+00 9.999996e-01 1.000003e+00
9.540000e+01 1.000001e+00 9.999988e-01 1.000002e+00 9.999996e-01 1.000003e+00
9.550000e+01 1.000001e+00 9.999987e-01 1.000002e+00 9.999999e-01 1.000001e+00
9.560000e+01 1.000001e+00 9.999987e-01 1.000002e+00 1.000000e+00 1.000001e+00
9.570000e+01 1.000001e+00 9.999987e-01 1.000001e+00 1.000000e+00 9.999994e-01
9.580000e+01 1.000001e+00 9.999986e-01 1.000001e+00 1.000001e+00 9.999981e-01
9.590000e+01 1.000001e+00 9.999986e-01 1.000001e+00 1.000001e+00 9.999974e-01
9.600000e+01 1.000001e+00 9.999986e-01 1.000001e+00 1.000001e+00 9.999964e-01
9.610000e+01 1.000001e+00 9.999988e-01 1.000000e+00 1.000002e+00 9.999961e-01
9.620000e+01 1.000000e+00 9.999990e-01 1.000000e+00 1.000002e+00 9.999961e-01
9.630000e+01 1.000000e+00 9.999992e-01 9.999999e-01 1.000002e+00 9.999963e-01
9.640000e+01 1.000000e+00 9.999996e-01 9.999997e-01 1.000003e+00 9.999968e-01
9.650000e+01 9.999999e-01 9.999999e-01 9.999998e-01 1.000003e+00 9.999971e-01
9.660000e+01 9.999998e-01 1.000000e+00 9.999997e-01 1.000003e+00 9.999982e-01
9.670000e+01 9.999996e-01 1.000001e+00 9.999997e-01 1.000003e+00 9.999992e-01
9.680000e+01 9.999995e-01 1.000001e+00 9.999999e-01 1.000003e+00 9.999998e-01
9.690000e+01 9.999994e-01 1.000001e+00 9.999997e-01 1.000003e+00 1.000001e+00
9.700000e+01 9.999993e-01 1.000001e+00 9.999998e-01 1.000002e+00 1.000002e+00
9.710000e+01 9.999993e-01 1.000002e+00 9.999999e-01 1.000003e+00 1.000003e+00
9.720000e+01 9.999993e-01 1.000002e+00 9.999998e-01 1.000003e+00 1.000004e+00
9.730000e+01 9.999993e-01 1.000002e+00 1.000000e+00 1.000002e+00 1.000004e+00
9.740000e+01 9.999994e-01 1.000002e+00 9.999997e-01 1.000002e+00 1.000005e+00
9.750000e+01 9.999994e-01 1.000002e+00 9.999998e-01 1.000001e+00 1.000005e+00
9.760000e+01 9.999995e-01 1.000002e+00 9.999999e-01 1.000000e+00 1.000004e+00
9.770000e+01 9.999996e-01 1.000001e+00 9.999999e-01 9.999992e-01 1.000004e+00
9.780000e+01 9.999996e-01 1.000001e+00 1.000000e+00 9.999984e-01 1.000003e+00
9.790000e+01 9.999997e-01 1.000001e+00 1.000000e+00 9.999982e-01 1.000003e+00
9.800000e+01 9.999998e-01 1.000001e+00 1.000001e+00 9.999977e-01 1.000002e+00
9.810000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999974e-01 1.000002e+00
9.820000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999975e-01 1.000002e+00
9.830000e+01 1.000000e+00 9.999998e-01 1.000002e+00 9.999977e-01 1.000001e+00
9.840000e+01 1.000000e+00 9.999995e-01 1.000002e+00 9.999981e-01 1.000001e+00
9.850000e+01 1.000000e+00 9.999993e-01 1.000002e+00 9.999985e-01 1.000001e+00
9.860000e+01 1.000000e+00 9.999990e-01 1.000002e+00 9.999993e-01 1.000001e+00
9.870000e+01 1.000000e+00 9.999990e-01 1.000002e+00 1.000000e+00 1.000002e+00
9.880000e+01 1.000001e+00 9.999989e-01 1.000002e+00 1.000001e+00 1.000002e+00
9.890000e+01 1.000001e+00 9.999988e-01 1.000002e+00 1.000002e+00 1.000002e+00
9.900000e+01 1.000001e+00 9.999989e-01 1.000002e+00 1.000002e+00 1.000002e+00
9.910000e+01 1.000001e+00 9.999990e-01 1.000002e+00 1.000003e+00 1.000002e+00
9.920000e+01 1.000001e+00 9.999991e-01 1.000002e+00 1.000003e+00 1.000002e+00
9.930000e+01 1.000001e+00 9.999993e-01 1.000002e+00 1.000003e+00 1.000002e+00
9.940000e+01 1.000001e+00 9.999995e-01 1.000002e+00 1.000003e+00 1.000001e+00
9.950000e+01 1.000001e+00 9.999997e-01 1.000001e+00 1.000003e+00 1.000001e+00
9.960000e+01 1.000001e+00 9.999999e-01 1.000001e+00 1.000003e+00 1.000001e+00
9.970000e+01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000001e+00
9.980000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000002e+00 1.000001e+00
9.990000e+01 1.000000e+00 1.000000e+00 9.999992e-01 1.000002e+00 1.000000e+00
1.000000e+02 1.000000e+00 1.000001e+00 9.999987e-01 1.000001e+00 1.000001e+00
1.001000e+02 9.999998e-01 1.000001e+00 9.999984e-01 1.000001e+00 1.000001e+00
1.002000e+02 9.999996e-01 1.000001e+00 9.999982e-01 1.000001e+00 1.000001e+00
1.003000e+02 9.999994e-01 1.000001e+00 9.999980e-01 1.000001e+00 1.000002e+00
1.004000e+02 9.999993e-01 1.000001e+00 9.999980e-01 1.000001e+00 1.000002e+00
1.005000e+02 9.999992e-01 1.000001e+00 9.999977e-01 1.000001e+00 1.000003e+00
1.006000e+02 9.999991e-01 1.000001e+00 9.999981e-01 1.000001e+00 1.000003e+00
1.007000e+02 9.999990e-01 1.000001e+00 9.999985e-01 1.000001e+00 1.000004e+00
1.008000e+02 9.999991e-01 1.000001e+00 9.999988e-01 1.000001e+00 1.000004e+00
1.009000e+02 9.999991e-01 1.000001e+00 9.999994e-01 1.000002e+00 1.000004e+00
1.010000e+02 9.999992e-01 1.000001e+00 9.999998e-01 1.000002e+00 1.000004e+00
1.011000e+02 9.999993e-01 1.000002e+00 1.000000e+00 1.000002e+00 1.000005e+00
1.012000e+02 9.999994e-01 1.000002e+00 1.000001e+00 1.000002e+00 1.000004e+00
1.013000e+02 9.999996e-01 1.000002e+00 1.000001e+00 1.000002e+00 1.000004e+00
1.014000e+02 9.999998e-01 1.000001e+00 1.000002e+00 1.000002e+00 1.000003e+00
1.015000e+02 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00 1.000003e+00
1.016000e+02 1.000000e+00 1.000000e+00 1.000002e+00 1.000002e+00 1.000003e+00
1.017000e+02 1.000000e+00 9.999998e-01 1.000002e+00 1.000001e+00 1.000002e+00
1.018000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.019000e+02 1.000000e+00 9.999987e-01 1.000001e+00 1.000001e+00 1.000001e+00
1.020000e+02 1.000001e+00 9.999981e-01 1.000001e+00 1.000001e+00 1.000001e+00
1.021000e+02 1.000001e+00 9.999977e-01 1.000001e+00 1.000001e+00 1.000001e+00
1.022000e+02 1.000001e+00 9.999974e-01 1.000001e+00 1.000001e+00 1.000001e+00
1.023000e+02 1.000001e+00 9.999972e-01 1.000001e+00 1.000001e+00 1.000001e+00
1.024000e+02 1.000001e+00 9.999970e-01 1.000001e+00 1.000000e+00 1.000001e+00
1.025000e+02 1.000001e+00 9.999970e-01 1.000001e+00 1.000000e+00 1.000001e+00
1.026000e+02 1.000001e+00 9.999972e-01 1.000001e+00 1.000000e+00 1.000002e+00
1.027000e+02 1.000001e+00 9.999976e-01 1.000001e+00 1.000000e+00 1.000002e+00
1.028000e+02 1.000000e+00 9.999980e-01 1.000001e+00 1.000000e+00 1.000002e+00
1.029000e+02 1.000000e+00 9.999985e-01 1.000001e+00 1.000001e+00 1.000003e+00
1.030000e+02 1.000000e+00 9.999991e-01 1.000002e+00 1.000001e+00 1.000003e+00
1.031000e+02 1.000000e+00 9.999997e-01 1.000002e+00 1.000001e+00 1.000003e+00
1.032000e+02 1.000000e+00 1.000000e+00 1.000002e+00 1.000001e+00 1.000003e+00
1.033000e+02 9.999999e-01 1.000001e+00 1.000002e+00 1.000001e+00 1.000003e+00
1.034000e+02 9.999998e-01 1.000001e+00 1.000002e+00 1.000001e+00 1.000004e+00
1.035000e+02 9.999996e-01 1.000002e+00 1.000002e+00 1.000002e+00 1.000004e+00
1.036000e+02 9.999995e-01 1.000002e+00 1.000001e+00 1.000001e+00 1.000004e+00
1.037000e+02 9.999994e-01 1.000002e+00 1.000000e+00 1.000001e+00 1.000004e+00
1.038000e+02 9.999993e-01 1.000002e+00 1.000000e+00 1.000001e+00 1.000003e+00
1.039000e+02 9.999992e-01 1.000002e+00 9.999991e-01 1.000001e+00 1.000003e+00
1.040000e+02 9.999992e-01 1.000002e+00 9.999987e-01 1.000001e+00 1.000003e+00
1.041000e+02 9.999992e-01 1.000002e+00 9.999982e-01 1.000001e+00 1.000003e+00
1.042000e+02 9.999993e-01 1.000001e+00 9.999977e-01 1.000001e+00 1.000002e+00
1.043000e+02 9.999993e-01 1.000001e+00 9.999976e-01 1.000001e+00 1.000002e+00
1.044000e+02 9.999994e-01 1.000001e+00 9.999973e-01 1.000001e+00 1.000002e+00
1.045000e+02 9.999995e-01 1.000001e+00 9.999975e-01 1.000001e+00 1.000001e+00
1.046000e+02 9.999997e-01 1.000001e+00 9.999975e-01 1.000001e+00 1.000001e+00
1.047000e+02 9.999999e-01 1.000001e+00 9.999977e-01 1.000001e+00 1.000001e+00
1.048000e+02 1.000000e+00 1.000001e+00 9.999982e-01 1.000002e+00 1.000000e+00
1.049000e+02 1.000000e+00 1.000000e+00 9.999986e-01 1.000002e+00 1.000000e+00
1.050000e+02 1.000000e+00 1.000000e+00 9.999992e-01 1.000003e+00 1.000000e+00
1.051000e+02 1.000000e+00 9.999999e-01 9.999999e-01 1.000003e+00 1.000001e+00
1.052000e+02 1.000001e+00 9.999996e-01 1.000000e+00 1.000003e+00 1.000001e+00
1.053000e+02 1.000001e+00 9.999995e-01 1.000001e+00 1.000003e+00 1.000001e+00
1.054000e+02 1.000001e+00 9.999993e-01 1.000001e+00 1.000003e+00 1.000002e+00
1.055000e+02 1.000001e+00 9.999991e-01 1.000002e+00 1.000003e+00 1.000002e+00
1.056000e+02 1.000001e+00 9.999991e-01 1.000002e+00 1.000002e+00 1.000002e+00
1.057000e+02 1.000001e+00 9.999991e-01 1.000002e+00 1.000002e+00 1.000002e+00
1.058000e+02 1.000001e+00 9.999990e-01 1.000002e+00 1.000001e+00 1.000002e+00
1.059000e+02 1.000001e+00 9.999989e-01 1.000002e+00 1.000000e+00 1.000002e+00
1.060000e+02 1.000000e+00 9.999991e-01 1.000002e+00 9.999993e-01 1.000002e+00
1.061000e+02 1.000000e+00 9.999991e-01 1.000002e+00 9.999986e-01 1.000001e+00
1.062000e+02 1.000000e+00 9.999992e-01 1.000002e+00 9.999980e-01 1.000002e+00
1.063000e+02 1.000000e+00 9.999994e-01 1.000002e+00 9.999974e-01 1.000001e+00
1.064000e+02 1.000000e+00 9.999997e-01 1.000002e+00 9.999969e-01 1.000001e+00
1.065000e+02 1.000000e+00 9.999999e-01 1.000002e+00 9.999967e-01 1.000002e+00
1.066000e+02 9.999999e-01 1.000000e+00 1.000001e+00 9.999966e-01 1.000002e+00
1.067000e+02 9.999998e-01 1.000000e+00 1.000001e+00 9.999968e-01 1.000002e+00
1.068000e+02 9.999997e-01 1.000001e+00 1.000001e+00 9.999972e-01 1.000002e+00
1.069000e+02 9.999997e-01 1.000001e+00 1.000001e+00 9.999976e-01 1.000003e+00
1.070000e+02 9.999997e-01 1.000001e+00 1.000000e+00 9.999985e-01 1.000004e+00
1.071000e+02 9.999996e-01 1.000001e+00 1.000000e+00 9.999994e-01 1.000004e+00
1.072000e+02 9.999996e-01 1.000001e+00 9.999995e-01 1.000000e+00 1.000004e+00
1.073000e+02 9.999996e-01 1.000001e+00 9.999994e-01 1.000001e+00 1.000004e+00
1.074000e+02 9.999995e-01 1.000001e+00 9.999994e-01 1.000002e+00 1.000004e+00
1.075000e+02 9.999995e-01 1.000001e+00 9.999991e-01 1.000002e+00 1.000004e+00
1.076000e+02 9.999995e-01 1.000001e+00 9.999993e-01 1.000003e+00 1.000003e+00
1.077000e+02 9.999995e-01 1.000001e+00 9.999992e-01 1.000003e+00 1.000002e+00
1.078000e+02 9.999996e-01 1.000001e+00 9.999992e-01 1.000003e+00 1.000001e+00
1.079000e+02 9.999996e-01 1.000001e+00 9.999993e-01 1.000003e+00 9.999999e-01
1.080000e+02 9.999997e-01 1.000001e+00 9.999992e-01 1.000003e+00 9.999990e-01
1.081000e+02 9.999998e-01 1.000000e+00 9.999993e-01 1.000003e+00 9.999979e-01
1.082000e+02 9.999999e-01 1.000000e+00 9.999995e-01 1.000003e+00 9.999970e-01
1.083000e+02 1.000000e+00 9.999998e-01 9.999995e-01 1.000003e+00 9.999967e-01
1.084000e+02 1.000000e+00 9.999995e-01 9.999998e-01 1.000003e+00 9.999959e-01
1.085000e+02 1.000000e+00 9.999994e-01 9.999999e-01 1.000002e+00 9.999957e-01
1.086000e+02 1.000000e+00 9.999991e-01 1.000000e+00 1.000002e+00 9.999958e-01
1.087000e+02 1.000000e+00 9.999990e-01 1.000000e+00 1.000002e+00 9.999960e-01
1.088000e+02 1.000000e+00 9.999989e-01 1.000000e+00 1.000001e+00 9.999968e-01
1.089000e+02 1.000001e+00 9.999989e-01 1.000001e+00 1.000001e+00 9.999973e-01
1.090000e+02 1.000001e+00 9.999991e-01 1.000001e+00 1.000000e+00 9.999982e-01
1.091000e+02 1.000001e+00 9.999992e-01 1.000001e+00 9.999999e-01 9.999994e-01
1.092000e+02 1.000000e+00 9.999991e-01 1.000002e+00 9.999995e-01 1.000000e+00
1.093000e+02 1.000000e+00 9.999991e-01 1.000002e+00 9.999991e-01 1.000002e+00
1.094000e+02 1.000000e+00 9.999991e-01 1.000002e+00 9.999990e-01 1.000002e+00
1.095000e+02 1.000000e+00 9.999992e-01 1.000002e+00 9.999987e-01 1.000003e+00
1.096000e+02 1.000000e+00 9.999993e-01 1.000002e+00 9.999987e-01 1.000004e+00
1.097000e+02 1.000000e+00 9.999994e-01 1.000002e+00 9.999987e-01 1.000004e+00
1.098000e+02 9.999999e-01 9.999997e-01 1.000001e+00 9.999986e-01 1.000004e+00
1.099000e+02 9.999999e-01 9.999998e-01 1.000001e+00 9.999988e-01 1.000004e+00
1.100000e+02 9.999998e-01 1.000000e+00 1.000001e+00 9.999988e-01 1.000004e+00
1.101000e+02 9.999997e-01 1.000000e+00 1.000000e+00 9.999988e-01 1.000004e+00
1.102000e+02 9.999997e-01 1.000000e+00 1.000000e+00 9.999990e-01 1.000004e+00
1.103000e+02 9.999997e-01 1.000001e+00 9.999996e-01 9.999993e-01 1.000004e+00
1.104000e+02 9.999997e-01 1.000001e+00 9.999992e-01 9.999996e-01 1.000004e+00
1.105000e+02 9.999997e-01 1.000001e+00 9.999989e-01 9.999997e-01 1.000003e+00
1.106000e+02 9.999998e-01 1.000001e+00 9.999984e-01 1.000000e+00 1.000003e+00
1.107000e+02 9.999998e-01 1.000001e+00 9.999984e-01 1.000001e+00 1.000002e+00
1.108000e+02 9.999998e-01 1.000001e+00 9.999982e-01 1.000001e+00 1.000002e+00
1.109000e+02 9.999999e-01 1.000001e+00 9.999983e-01 1.000001e+00 1.000001e+00
1.110000e+02 9.999999e-01 1.000001e+00 9.999986e-01 1.000002e+00 1.000000e+00
1.111000e+02 9.999999e-01 1.000001e+00 9.999986e-01 1.000002e+00 1.000000e+00
1.112000e+02 1.000000e+00 1.000001e+00 9.999987e-01 1.000002e+00 9.999993e-01
1.113000e+02 1.000000e+00 1.000000e+00 9.999986e-01 1.000002e+00 9.999989e-01
1.114000e+02 1.000000e+00 1.000000e+00 9.999984e-01 1.000002e+00 9.999987e-01
1.115000e+02 1.000000e+00 1.000000e+00 9.999987e-01 1.000002e+00 9.999980e-01
1.116000e+02 1.000000e+00 9.999998e-01 9.999987e-01 1.000002e+00 9.999981e-01
1.117000e+02 1.000000e+00 9.999995e-01 9.999989e-01 1.000002e+00 9.999980e-01
1.118000e+02 1.000000e+00 9.999993e-01 9.999994e-01 1.000002e+00 9.999976e-01
1.119000e+02 1.000000e+00 9.999992e-01 9.999996e-01 1.000001e+00 9.999979e-01
1.120000e+02 1.000000e+00 9.999992e-01 1.000000e+00 1.000001e+00 9.999979e-01
1.121000e+02 1.000000e+00 9.999992e-01 1.000000e+00 1.000001e+00 9.999982e-01
1.122000e+02 1.000000e+00 9.999991e-01 1.000001e+00 1.000000e+00 9.999987e-01
1.123000e+02 1.000000e+00 9.999992e-01 1.000001e+00 9.999996e-01 9.999989e-01
1.124000e+02 1.000000e+00 9.999993e-01 1.000001e+00 9.999991e-01 9.999996e-01
1.125000e+02 1.000000e+00 9.999993e-01 1.000002e+00 9.999987e-01 1.000000e+00
1.126000e+02 1.000000e+00 9.999995e-01 1.000002e+00 9.999980e-01 1.000001e+00
1.127000e+02 1.000000e+00 9.999996e-01 1.000002e+00 9.999979e-01 1.000001e+00
1.128000e+02 1.000000e+00 9.999997e-01 1.000002e+00 9.999978e-01 1.000002e+00
1.129000e+02 1.000000e+00 9.999999e-01 1.000002e+00 9.999977e-01 1.000002e+00
1.130000e+02 1.000000e+00 9.999999e-01 1.000002e+00 9.999982e-01 1.000003e+00
1.131000e+02 1.000000e+00 1.000000e+00 1.000001e+00 9.999983e-01 1.000003e+00
1.132000e+02 1.000000e+00 1.000000e+00 1.000001e+00 9.999983e-01 1.000003e+00
1.133000e+02 1.000000e+00 1.000000e+00 1.000001e+00 9.999981e-01 1.000003e+00
1.134000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999979e-01 1.000003e+00
1.135000e+02 1.000000e+00 1.000000e+00 9.999997e-01 9.999980e-01 1.000003e+00
1.136000e+02 9.999999e-01 1.000000e+00 9.999995e-01 9.999981e-01 1.000003e+00
1.137000e+02 9.999999e-01 1.000000e+00 9.999992e-01 9.999982e-01 1.000002e+00
1.138000e+02 9.999999e-01 1.000000e+00 9.999989e-01 9.999988e-01 1.000002e+00
1.139000e+02 9.999999e-01 1.000000e+00 9.999987e-01 9.999991e-01 1.000002e+00
1.140000e+02 9.999999e-01 1.000000e+00 9.999987e-01 9.999997e-01 1.000001e+00
1.141000e+02 9.999999e-01 1.000000e+00 9.999988e-01 1.000000e+00 1.000000e+00
1.142000e+02 9.999999e-01 1.000000e+00 9.999988e-01 1.000001e+00 9.999998e-01
1.143000e+02 9.999999e-01 1.000000e+00 9.999989e-01 1.000001e+00 9.999991e-01
1.144000e+02 9.999999e-01 1.000000e+00 9.999991e-01 1.000002e+00 9.999985e-01
1.145000e+02 9.999999e-01 1.000000e+00 9.999991e-01 1.000002e+00 9.999981e-01
1.146000e+02 9.999999e-01 1.000000e+00 9.999994e-01 1.000003e+00 9.999975e-01
1.147000e+02 1.000000e+00 1.000000e+00 9.999995e-01 1.000003e+00 9.999974e-01
1.148000e+02 1.000000e+00 1.000000e+00 9.999997e-01 1.000003e+00 9.999973e-01
1.149000e+02 1.000000e+00 1.000000e+00 9.999999e-01 1.000003e+00 9.999974e-01
1.150000e+02 1.000000e+00 1.000000e+00 9.999999e-01 1.000003e+00 9.999980e-01
1.151000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000002e+00 9.999982e-01
1.152000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 9.999983e-01
1.153000e+02 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 9.999980e-01
1.154000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 9.999977e-01
1.155000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999996e-01 9.999981e-01
1.156000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999992e-01 9.999982e-01
1.157000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999986e-01 9.999985e-01
1.158000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999984e-01 9.999992e-01
1.159000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999982e-01 9.999996e-01
1.160000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999980e-01 1.000000e+00
1.161000e+02 1.000000e+00 9.999999e-01 1.000000e+00 9.999981e-01 1.000001e+00
1.162000e+02 1.000000e+00 9.999999e-01 1.000000e+00 9.999980e-01 1.000001e+00
1.163000e+02 1.000000e+00 9.999999e-01 1.000000e+00 9.999984e-01 1.000002e+00
1.164000e+02 9.999999e-01 1.000000e+00 1.000001e+00 9.999986e-01 1.000002e+00
1.165000e+02 9.999999e-01 1.000000e+00 1.000001e+00 9.999987e-01 1.000003e+00
1.166000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999993e-01 1.000004e+00
1.167000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999995e-01 1.000004e+00
1.168000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999998e-01 1.000004e+00
1.169000e+02 9.999999e-01 1.000000e+00 1.000000e+00 1.000000e+00 1.000003e+00
1.170000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000003e+00
1.171000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
1.172000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
1.173000e+02 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00
1.174000e+02 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000000e+00
1.175000e+02 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 9.999996e-01
1.176000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 9.999989e-01
1.177000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 9.999983e-01
1.178000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 9.999979e-01
1.179000e+02 1.000000e+00 9.999998e-01 9.999996e-01 1.000001e+00 9.999977e-01
1.180000e+02 1.000000e+00 9.999998e-01 9.999996e-01 1.000001e+00 9.999975e-01
1.181000e+02 1.000000e+00 9.999998e-01 9.999996e-01 1.000001e+00 9.999977e-01
1.182000e+02 1.000000e+00 9.999998e-01 9.999997e-01 1.000001e+00 9.999979e-01
1.183000e+02 1.000000e+00 9.999998e-01 9.999998e-01 1.000001e+00 9.999982e-01
1.184000e+02 1.000000e+00 9.999998e-01 9.999998e-01 1.000001e+00 9.999985e-01
1.185000e+02 1.000000e+00 9.999998e-01 1.000000e+00 1.000000e+00 9.999989e-01
1.186000e+02 1.000000e+00 9.999998e-01 1.000000e+00 1.000000e+00 9.999992e-01
1.187000e+02 1.000000e+00 9.999998e-01 1.000000e+00 1.000000e+00 9.999996e-01
1.188000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 1.000000e+00
1.189000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.190000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
1.191000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
1.192000e+02 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00
1.193000e+02 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00
1.194000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.195000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.196000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.197000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.198000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
1.199000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00


==> chapters/bridge/datas/g_of_r/data_HS_HNC_bridge_0.935_15/g_HS_HNC_bridge_2_4_6_8_10.csv <==
0.000000e+00	1.158519e-17	4.676539e-20	5.167192e-22	2.517674e-22	1.837089e-22
1.000000e-01	1.166929e-17	4.613903e-20	5.145765e-22	2.521449e-22	1.850941e-22
2.000000e-01	1.192253e-17	4.442271e-20	5.099536e-22	2.516491e-22	1.851085e-22
3.000000e-01	1.234871e-17	4.179065e-20	5.023445e-22	2.507979e-22	1.851368e-22
4.000000e-01	1.295368e-17	3.854029e-20	4.920034e-22	2.497128e-22	1.851814e-22
5.000000e-01	1.374481e-17	3.499492e-20	4.796495e-22	2.484694e-22	1.852212e-22
6.000000e-01	1.472164e-17	3.146021e-20	4.667540e-22	2.471352e-22	1.852634e-22
7.000000e-01	1.566061e-17	2.819356e-20	4.554659e-22	2.458462e-22	1.852973e-22
8.000000e-01	1.586968e-17	2.540224e-20	4.480861e-22	2.447056e-22	1.853239e-22
9.000000e-01	1.519045e-17	2.327323e-20	4.465075e-22	2.438125e-22	1.853561e-22
1.000000e+00	1.412560e-17	2.204482e-20	4.521184e-22	2.432449e-22	1.853898e-22
1.100000e+00	1.307223e-17	2.212130e-20	4.659544e-22	2.430886e-22	1.854306e-22
1.200000e+00	1.216356e-17	2.420609e-20	4.889276e-22	2.434049e-22	1.854964e-22
1.300000e+00	1.140212e-17	2.915129e-20	5.219292e-22	2.442262e-22	1.855959e-22
1.400000e+00	1.075322e-17	3.700601e-20	5.658515e-22	2.455712e-22	1.857455e-22
1.500000e+00	1.018062e-17	4.699067e-20	6.214831e-22	2.474317e-22	1.859695e-22
1.600000e+00	9.655959e-18	5.923818e-20	6.893600e-22	2.497794e-22	1.862899e-22
1.700000e+00	9.160073e-18	7.455216e-20	7.695191e-22	2.525735e-22	1.867145e-22
1.800000e+00	8.680089e-18	9.408530e-20	8.612983e-22	2.557470e-22	1.872526e-22
1.900000e+00	8.912282e-14	1.194625e-19	9.632252e-22	2.592242e-22	1.879097e-22
2.000000e+00	2.002558e+00	1.529682e-19	1.073003e-21	2.629056e-22	1.886694e-22
2.100000e+00	1.891290e+00	1.977817e-19	1.187654e-21	2.666752e-22	1.895150e-22
2.200000e+00	1.784828e+00	2.582832e-19	1.303951e-21	2.703814e-22	1.904157e-22
2.300000e+00	1.683157e+00	3.403938e-19	1.418705e-21	2.738608e-22	1.913335e-22
2.400000e+00	1.586181e+00	4.519301e-19	1.529391e-21	2.769452e-22	1.922324e-22
2.500000e+00	1.493958e+00	6.028741e-19	1.634525e-21	2.795221e-22	1.930854e-22
2.600000e+00	1.406775e+00	8.053984e-19	1.734060e-21	2.816342e-22	1.938780e-22
2.700000e+00	1.325093e+00	1.073434e-18	1.829999e-21	2.835679e-22	1.946122e-22
2.800000e+00	1.249435e+00	1.421478e-18	1.927172e-21	2.858447e-22	1.953020e-22
2.900000e+00	1.180287e+00	1.862457e-18	2.034997e-21	2.891079e-22	1.959765e-22
3.000000e+00	1.118047e+00	2.404596e-18	2.171498e-21	2.940160e-22	1.966731e-22
3.100000e+00	1.062998e+00	3.047620e-18	2.371072e-21	3.011903e-22	1.974381e-22
3.200000e+00	1.015314e+00	3.779056e-18	2.694213e-21	3.112148e-22	1.983205e-22
3.300000e+00	9.750771e-01	4.571808e-18	3.220167e-21	3.246322e-22	1.993659e-22
3.400000e+00	9.422487e-01	5.384453e-18	3.994418e-21	3.419427e-22	2.006136e-22
3.500000e+00	9.166240e-01	6.164843e-18	5.025122e-21	3.635918e-22	2.020942e-22
3.600000e+00	8.977991e-01	6.857198e-18	6.375101e-21	3.899348e-22	2.038297e-22
3.700000e+00	8.852438e-01	7.411142e-18	8.164127e-21	4.211972e-22	2.058285e-22
3.800000e+00	8.784156e-01	7.809376e-18	1.056929e-20	4.574264e-22	2.080869e-22
3.900000e+00	8.768449e-01	4.336675e-15	1.385412e-20	4.984609e-22	2.105867e-22
4.000000e+00	8.801592e-01	2.059495e+00	1.875233e-20	5.439021e-22	2.132942e-22
4.100000e+00	8.880697e-01	2.021186e+00	2.491376e-20	5.931186e-22	2.161605e-22
4.200000e+00	9.003680e-01	1.950906e+00	3.393796e-20	6.453060e-22	2.191137e-22
4.300000e+00	9.169017e-01	1.857691e+00	4.758283e-20	6.995389e-22	2.220660e-22
4.400000e+00	9.375680e-01	1.750096e+00	6.753554e-20	7.549014e-22	2.249192e-22
4.500000e+00	9.622330e-01	1.635595e+00	9.603100e-20	8.106423e-22	2.275911e-22
4.600000e+00	9.886635e-01	1.520293e+00	1.381578e-19	8.663792e-22	2.300687e-22
4.700000e+00	1.009020e+00	1.408874e+00	2.014711e-19	9.223519e-22	2.324613e-22
4.800000e+00	1.018606e+00	1.304632e+00	2.927145e-19	9.798240e-22	2.350138e-22
4.900000e+00	1.020219e+00	1.209648e+00	4.229593e-19	1.041820e-21	2.380635e-22
5.000000e+00	1.018172e+00	1.125039e+00	1.371140e-17	1.114654e-21	2.419907e-22
5.100000e+00	1.015182e+00	1.051215e+00	1.240319e-16	1.210715e-21	2.471844e-22
5.200000e+00	1.012494e+00	9.880941e-01	2.282636e-16	1.351797e-21	2.540308e-22
5.300000e+00	1.010557e+00	9.352858e-01	1.375617e-16	1.566231e-21	2.629052e-22
5.400000e+00	1.009472e+00	8.922502e-01	9.904125e-16	1.871963e-21	2.741608e-22
5.500000e+00	1.009184e+00	8.583829e-01	1.831041e-15	2.277022e-21	2.881178e-22
5.600000e+00	1.009576e+00	8.330858e-01	5.132116e-15	2.809121e-21	3.050457e-22
5.700000e+00	1.010491e+00	8.158231e-01	5.376942e-15	3.517113e-21	3.251398e-22
5.800000e+00	1.011749e+00	8.061282e-01	8.420986e-17	4.472439e-21	3.484981e-22
5.900000e+00	1.013145e+00	8.036315e-01	4.923324e-15	5.782230e-21	3.751038e-22
6.000000e+00	1.014468e+00	8.080520e-01	1.565240e+00	7.773078e-21	4.048070e-22
6.100000e+00	1.015506e+00	8.191979e-01	1.658048e+00	1.464832e-20	4.373197e-22
6.200000e+00	1.016074e+00	8.369597e-01	1.709734e+00	7.537163e-21	4.722363e-22
6.300000e+00	1.016023e+00	8.613061e-01	1.721454e+00	1.231159e-20	5.090579e-22
6.400000e+00	1.015267e+00	8.922737e-01	1.697699e+00	1.887321e-20	5.472567e-22
6.500000e+00	1.013788e+00	9.298622e-01	1.645202e+00	1.923231e-20	5.863569e-22
6.600000e+00	1.011634e+00	9.711044e-01	1.571743e+00	4.489218e-20	6.260460e-22
6.700000e+00	1.008922e+00	1.004625e+00	1.485068e+00	5.523343e-20	6.663293e-22
6.800000e+00	1.005809e+00	1.022636e+00	1.392105e+00	9.068239e-20	7.077769e-22
6.900000e+00	1.002476e+00	1.028259e+00	1.298520e+00	1.088458e-19	7.519629e-22
7.000000e+00	9.991122e-01	1.027537e+00	1.208579e+00	3.316405e-11	8.023995e-22
7.100000e+00	9.959004e-01	1.024628e+00	1.125228e+00	1.077150e-13	8.658087e-22
7.200000e+00	9.930080e-01	1.021648e+00	1.050297e+00	3.427471e-12	9.545110e-22
7.300000e+00	9.905726e-01	1.019496e+00	9.847551e-01	5.737959e-12	1.083963e-21
7.400000e+00	9.887134e-01	1.018466e+00	9.289534e-01	5.815450e-12	1.264648e-21
7.500000e+00	9.875214e-01	1.018545e+00	8.828420e-01	1.388240e-11	1.501884e-21
7.600000e+00	9.870470e-01	1.019561e+00	8.461387e-01	2.196729e-11	1.812193e-21
7.700000e+00	9.872879e-01	1.021258e+00	8.184541e-01	1.436892e-11	2.222779e-21
7.800000e+00	9.881805e-01	1.023324e+00	7.993794e-01	1.943231e-12	2.772886e-21
7.900000e+00	9.896182e-01	1.025417e+00	7.885434e-01	8.576169e-11	3.521867e-21
8.000000e+00	9.914604e-01	1.027197e+00	7.856474e-01	1.237027e+00	4.422040e-21
8.100000e+00	9.935597e-01	1.028330e+00	7.904846e-01	1.381242e+00	5.814625e-21
8.200000e+00	9.957683e-01	1.028540e+00	8.029487e-01	1.494161e+00	7.827205e-21
8.300000e+00	9.979510e-01	1.027619e+00	8.230359e-01	1.569817e+00	1.101827e-20
8.400000e+00	9.999897e-01	1.025460e+00	8.508439e-01	1.606410e+00	1.560878e-20
8.500000e+00	1.001788e+00	1.022077e+00	8.864837e-01	1.606092e+00	2.207791e-20
8.600000e+00	1.003274e+00	1.017601e+00	9.276257e-01	1.574092e+00	3.162979e-20
8.700000e+00	1.004402e+00	1.012263e+00	9.646290e-01	1.517481e+00	4.766870e-20
8.800000e+00	1.005151e+00	1.006361e+00	9.898296e-01	1.443935e+00	6.853395e-20
8.900000e+00	1.005526e+00	1.000227e+00	1.004180e+00	1.360727e+00	1.069124e-19
9.000000e+00	1.005556e+00	9.941994e-01	1.011651e+00	1.274088e+00	1.755031e-14
9.100000e+00	1.005287e+00	9.885954e-01	1.015384e+00	1.188909e+00	2.781300e-15
9.200000e+00	1.004780e+00	9.836927e-01	1.017289e+00	1.108726e+00	7.668146e-15
9.300000e+00	1.004099e+00	9.797102e-01	1.018469e+00	1.035867e+00	5.017809e-14
9.400000e+00	1.003314e+00	9.768186e-01	1.019573e+00	9.716968e-01	7.937951e-14
9.500000e+00	1.002491e+00	9.751395e-01	1.020958e+00	9.168642e-01	2.161558e-15
9.600000e+00	1.001684e+00	9.747329e-01	1.022771e+00	8.715352e-01	5.167111e-16
9.700000e+00	1.000940e+00	9.755720e-01	1.024999e+00	8.355795e-01	2.660726e-14
9.800000e+00	1.000290e+00	9.775399e-01	1.027497e+00	8.087194e-01	5.569757e-14
9.900000e+00	9.997507e-01	9.804432e-01	1.030016e+00	7.906359e-01	2.591101e-13
1.000000e+01	9.993301e-01	9.840337e-01	1.032251e+00	7.810356e-01	1.019794e+00
1.010000e+01	9.990280e-01	9.880490e-01	1.033860e+00	7.796947e-01	1.182502e+00
1.020000e+01	9.988332e-01	9.922266e-01	1.034518e+00	7.864856e-01	1.325142e+00
1.030000e+01	9.987319e-01	9.963236e-01	1.033962e+00	8.013914e-01	1.437945e+00
1.040000e+01	9.987051e-01	1.000129e+00	1.032017e+00	8.245134e-01	1.514617e+00
1.050000e+01	9.987308e-01	1.003470e+00	1.028634e+00	8.560034e-01	1.553053e+00
1.060000e+01	9.987925e-01	1.006219e+00	1.023897e+00	8.940456e-01	1.555171e+00
1.070000e+01	9.988757e-01	1.008294e+00	1.018013e+00	9.307025e-01	1.526024e+00
1.080000e+01	9.989686e-01	1.009658e+00	1.011281e+00	9.590844e-01	1.472551e+00
1.090000e+01	9.990621e-01	1.010325e+00	1.004062e+00	9.789149e-01	1.402322e+00
1.100000e+01	9.991524e-01	1.010348e+00	9.967459e-01	9.925277e-01	1.322521e+00
1.110000e+01	9.992379e-01	1.009817e+00	9.897170e-01	1.001962e+00	1.239307e+00
1.120000e+01	9.993180e-01	1.008841e+00	9.833303e-01	1.008590e+00	1.157512e+00
1.130000e+01	9.993963e-01	1.007545e+00	9.778838e-01	1.013368e+00	1.080629e+00
1.140000e+01	9.994760e-01	1.006056e+00	9.736162e-01	1.017023e+00	1.010963e+00
1.150000e+01	9.995587e-01	1.004493e+00	9.707033e-01	1.020105e+00	9.498689e-01
1.160000e+01	9.996482e-01	1.002962e+00	9.692481e-01	1.022996e+00	8.980029e-01
1.170000e+01	9.997447e-01	1.001543e+00	9.692618e-01	1.025905e+00	8.555530e-01
1.180000e+01	9.998494e-01	1.000295e+00	9.706615e-01	1.028872e+00	8.224270e-01
1.190000e+01	9.999610e-01	9.992540e-01	9.732797e-01	1.031786e+00	7.983944e-01
1.200000e+01	1.000077e+00	9.984323e-01	9.768800e-01	1.034426e+00	7.831902e-01
1.210000e+01	1.000192e+00	9.978309e-01	9.811932e-01	1.036492e+00	7.765846e-01
1.220000e+01	1.000302e+00	9.974297e-01	9.859318e-01	1.037662e+00	7.784278e-01
1.230000e+01	1.000401e+00	9.972054e-01	9.908122e-01	1.037640e+00	7.886784e-01
1.240000e+01	1.000483e+00	9.971260e-01	9.955698e-01	1.036204e+00	8.074187e-01
1.250000e+01	1.000544e+00	9.971534e-01	9.999706e-01	1.033244e+00	8.348058e-01
1.260000e+01	1.000580e+00	9.972587e-01	1.003824e+00	1.028783e+00	8.693691e-01
1.270000e+01	1.000589e+00	9.974165e-01	1.006986e+00	1.022976e+00	9.044333e-01
1.280000e+01	1.000572e+00	9.976047e-01	1.009365e+00	1.016088e+00	9.338830e-01
1.290000e+01	1.000530e+00	9.978066e-01	1.010927e+00	1.008469e+00	9.568320e-01
1.300000e+01	1.000466e+00	9.980137e-01	1.011693e+00	1.000521e+00	9.745627e-01
1.310000e+01	1.000384e+00	9.982207e-01	1.011729e+00	9.926571e-01	9.882714e-01
1.320000e+01	1.000289e+00	9.984249e-01	1.011136e+00	9.852810e-01	9.987965e-01
1.330000e+01	1.000187e+00	9.986300e-01	1.010043e+00	9.787467e-01	1.006816e+00
1.340000e+01	1.000083e+00	9.988389e-01	1.008590e+00	9.733503e-01	1.012969e+00
1.350000e+01	9.999840e-01	9.990528e-01	1.006920e+00	9.693178e-01	1.017849e+00
1.360000e+01	9.998938e-01	9.992762e-01	1.005163e+00	9.667960e-01	1.021957e+00
1.370000e+01	9.998167e-01	9.995073e-01	1.003433e+00	9.658393e-01	1.025656e+00
1.380000e+01	9.997554e-01	9.997465e-01	1.001818e+00	9.664083e-01	1.029142e+00
1.390000e+01	9.997113e-01	9.999903e-01	1.000380e+00	9.683762e-01	1.032435e+00
1.400000e+01	9.996851e-01	1.000233e+00	9.991594e-01	9.715405e-01	1.035417e+00
1.410000e+01	9.996773e-01	1.000466e+00	9.981763e-01	9.756528e-01	1.037850e+00
1.420000e+01	9.996861e-01	1.000680e+00	9.974260e-01	9.804308e-01	1.039441e+00
1.430000e+01	9.997091e-01	1.000865e+00	9.968961e-01	9.855805e-01	1.039894e+00
1.440000e+01	9.997433e-01	1.001011e+00	9.965612e-01	9.908124e-01	1.038958e+00
1.450000e+01	9.997854e-01	1.001112e+00	9.963858e-01	9.958559e-01	1.036479e+00
1.460000e+01	9.998321e-01	1.001162e+00	9.963399e-01	1.000475e+00	1.032427e+00
1.470000e+01	9.998803e-01	1.001158e+00	9.963946e-01	1.004476e+00	1.026905e+00
1.480000e+01	9.999270e-01	1.001103e+00	9.965233e-01	1.007717e+00	1.020133e+00
1.490000e+01	9.999701e-01	1.001001e+00	9.967030e-01	1.010117e+00	1.012435e+00
1.500000e+01	1.000008e+00	1.000857e+00	9.969190e-01	1.011651e+00	1.004201e+00
1.510000e+01	1.000039e+00	1.000681e+00	9.971603e-01	1.012353e+00	9.958537e-01
1.520000e+01	1.000064e+00	1.000483e+00	9.974185e-01	1.012298e+00	9.878221e-01
1.530000e+01	1.000081e+00	1.000274e+00	9.976924e-01	1.011601e+00	9.804997e-01
1.540000e+01	1.000092e+00	1.000066e+00	9.979814e-01	1.010400e+00	9.742279e-01
1.550000e+01	1.000097e+00	9.998686e-01	9.982837e-01	1.008841e+00	9.692780e-01
1.560000e+01	1.000098e+00	9.996926e-01	9.986011e-01	1.007071e+00	9.658392e-01
1.570000e+01	1.000095e+00	9.995444e-01	9.989305e-01	1.005222e+00	9.640062e-01
1.580000e+01	1.000088e+00	9.994292e-01	9.992711e-01	1.003404e+00	9.637782e-01
1.590000e+01	1.000080e+00	9.993490e-01	9.996178e-01	1.001705e+00	9.650652e-01
1.600000e+01	1.000071e+00	9.993050e-01	9.999637e-01	1.000188e+00	9.676974e-01
1.610000e+01	1.000061e+00	9.992973e-01	1.000299e+00	9.988954e-01	9.714504e-01
1.620000e+01	1.000052e+00	9.993221e-01	1.000612e+00	9.978405e-01	9.760568e-01
1.630000e+01	1.000042e+00	9.993747e-01	1.000891e+00	9.970259e-01	9.812255e-01
1.640000e+01	1.000033e+00	9.994488e-01	1.001123e+00	9.964370e-01	9.866583e-01
1.650000e+01	1.000024e+00	9.995380e-01	1.001300e+00	9.960458e-01	9.920651e-01
1.660000e+01	1.000016e+00	9.996357e-01	1.001412e+00	9.958253e-01	9.971813e-01
1.670000e+01	1.000008e+00	9.997359e-01	1.001457e+00	9.957463e-01	1.001778e+00
1.680000e+01	1.000001e+00	9.998330e-01	1.001434e+00	9.957797e-01	1.005676e+00
1.690000e+01	9.999938e-01	9.999225e-01	1.001347e+00	9.958987e-01	1.008751e+00
1.700000e+01	9.999872e-01	1.000001e+00	1.001201e+00	9.960837e-01	1.010944e+00
1.710000e+01	9.999811e-01	1.000067e+00	1.001007e+00	9.963181e-01	1.012252e+00
1.720000e+01	9.999756e-01	1.000119e+00	1.000775e+00	9.965890e-01	1.012724e+00
1.730000e+01	9.999708e-01	1.000156e+00	1.000519e+00	9.968906e-01	1.012456e+00
1.740000e+01	9.999669e-01	1.000181e+00	1.000254e+00	9.972188e-01	1.011575e+00
1.750000e+01	9.999640e-01	1.000194e+00	9.999939e-01	9.975689e-01	1.010224e+00
1.760000e+01	9.999623e-01	1.000196e+00	9.997507e-01	9.979408e-01	1.008554e+00
1.770000e+01	9.999619e-01	1.000190e+00	9.995354e-01	9.983305e-01	1.006707e+00
1.780000e+01	9.999629e-01	1.000179e+00	9.993561e-01	9.987358e-01	1.004809e+00
1.790000e+01	9.999652e-01	1.000162e+00	9.992177e-01	9.991515e-01	1.002964e+00
1.800000e+01	9.999688e-01	1.000144e+00	9.991237e-01	9.995702e-01	1.001255e+00
1.810000e+01	9.999735e-01	1.000123e+00	9.990760e-01	9.999815e-01	9.997381e-01
1.820000e+01	9.999791e-01	1.000102e+00	9.990722e-01	1.000374e+00	9.984459e-01
1.830000e+01	9.999853e-01	1.000082e+00	9.991075e-01	1.000733e+00	9.973934e-01
1.840000e+01	9.999917e-01	1.000061e+00	9.991758e-01	1.001046e+00	9.965779e-01
1.850000e+01	9.999981e-01	1.000041e+00	9.992700e-01	1.001300e+00	9.959804e-01
1.860000e+01	1.000004e+00	1.000022e+00	9.993822e-01	1.001486e+00	9.955797e-01
1.870000e+01	1.000010e+00	1.000004e+00	9.995047e-01	1.001596e+00	9.953504e-01
1.880000e+01	1.000014e+00	9.999872e-01	9.996300e-01	1.001628e+00	9.952650e-01
1.890000e+01	1.000018e+00	9.999715e-01	9.997515e-01	1.001584e+00	9.952966e-01
1.900000e+01	1.000020e+00	9.999570e-01	9.998644e-01	1.001467e+00	9.954235e-01
1.910000e+01	1.000021e+00	9.999439e-01	9.999645e-01	1.001287e+00	9.956261e-01
1.920000e+01	1.000021e+00	9.999325e-01	1.000049e+00	1.001054e+00	9.958881e-01
1.930000e+01	1.000020e+00	9.999230e-01	1.000117e+00	1.000783e+00	9.961999e-01
1.940000e+01	1.000018e+00	9.999156e-01	1.000168e+00	1.000489e+00	9.965536e-01
1.950000e+01	1.000016e+00	9.999105e-01	1.000204e+00	1.000188e+00	9.969414e-01
1.960000e+01	1.000013e+00	9.999080e-01	1.000224e+00	9.998967e-01	9.973601e-01
1.970000e+01	1.000010e+00	9.999084e-01	1.000232e+00	9.996271e-01	9.978031e-01
1.980000e+01	1.000006e+00	9.999117e-01	1.000229e+00	9.993909e-01	9.982664e-01
1.990000e+01	1.000003e+00	9.999178e-01	1.000218e+00	9.991961e-01	9.987431e-01
2.000000e+01	1.000000e+00	9.999263e-01	1.000200e+00	9.990489e-01	9.992245e-01
2.010000e+01	9.999979e-01	9.999372e-01	1.000178e+00	9.989533e-01	9.996994e-01
2.020000e+01	9.999959e-01	9.999499e-01	1.000153e+00	9.989090e-01	1.000155e+00
2.030000e+01	9.999943e-01	9.999637e-01	1.000126e+00	9.989129e-01	1.000577e+00
2.040000e+01	9.999933e-01	9.999778e-01	1.000098e+00	9.989595e-01	1.000951e+00
2.050000e+01	9.999926e-01	9.999919e-01	1.000070e+00	9.990418e-01	1.001264e+00
2.060000e+01	9.999923e-01	1.000005e+00	1.000042e+00	9.991516e-01	1.001504e+00
2.070000e+01	9.999923e-01	1.000017e+00	1.000015e+00	9.992803e-01	1.001663e+00
2.080000e+01	9.999927e-01	1.000027e+00	9.999888e-01	9.994191e-01	1.001737e+00
2.090000e+01	9.999932e-01	1.000035e+00	9.999646e-01	9.995602e-01	1.001726e+00
2.100000e+01	9.999939e-01	1.000040e+00	9.999423e-01	9.996967e-01	1.001634e+00
2.110000e+01	9.999947e-01	1.000043e+00	9.999222e-01	9.998228e-01	1.001469e+00
2.120000e+01	9.999956e-01	1.000043e+00	9.999045e-01	9.999343e-01	1.001242e+00
2.130000e+01	9.999964e-01	1.000041e+00	9.998896e-01	1.000029e+00	1.000966e+00
2.140000e+01	9.999972e-01	1.000037e+00	9.998779e-01	1.000105e+00	1.000658e+00
2.150000e+01	9.999980e-01	1.000032e+00	9.998697e-01	1.000163e+00	1.000335e+00
2.160000e+01	9.999986e-01	1.000026e+00	9.998650e-01	1.000203e+00	1.000014e+00
2.170000e+01	9.999993e-01	1.000019e+00	9.998643e-01	1.000228e+00	9.997096e-01
2.180000e+01	9.999999e-01	1.000012e+00	9.998675e-01	1.000239e+00	9.994348e-01
2.190000e+01	1.000000e+00	1.000005e+00	9.998743e-01	1.000238e+00	9.992000e-01
2.200000e+01	1.000001e+00	9.999985e-01	9.998846e-01	1.000229e+00	9.990130e-01
2.210000e+01	1.000002e+00	9.999926e-01	9.998979e-01	1.000213e+00	9.988797e-01
2.220000e+01	1.000002e+00	9.999876e-01	9.999137e-01	1.000191e+00	9.988016e-01
2.230000e+01	1.000002e+00	9.999837e-01	9.999312e-01	1.000167e+00	9.987767e-01
2.240000e+01	1.000002e+00	9.999807e-01	9.999497e-01	1.000139e+00	9.988009e-01
2.250000e+01	1.000003e+00	9.999788e-01	9.999685e-01	1.000111e+00	9.988679e-01
2.260000e+01	1.000003e+00	9.999777e-01	9.999867e-01	1.000081e+00	9.989696e-01
2.270000e+01	1.000002e+00	9.999775e-01	1.000004e+00	1.000051e+00	9.990972e-01
2.280000e+01	1.000002e+00	9.999780e-01	1.000018e+00	1.000022e+00	9.992417e-01
2.290000e+01	1.000002e+00	9.999792e-01	1.000031e+00	9.999931e-01	9.993943e-01
2.300000e+01	1.000002e+00	9.999809e-01	1.000040e+00	9.999652e-01	9.995473e-01
2.310000e+01	1.000001e+00	9.999829e-01	1.000046e+00	9.999386e-01	9.996936e-01
2.320000e+01	1.000001e+00	9.999851e-01	1.000049e+00	9.999138e-01	9.998278e-01
2.330000e+01	1.000000e+00	9.999874e-01	1.000049e+00	9.998912e-01	9.999461e-01
2.340000e+01	9.999999e-01	9.999899e-01	1.000047e+00	9.998715e-01	1.000046e+00
2.350000e+01	9.999996e-01	9.999924e-01	1.000042e+00	9.998551e-01	1.000126e+00
2.360000e+01	9.999992e-01	9.999947e-01	1.000035e+00	9.998425e-01	1.000186e+00
2.370000e+01	9.999990e-01	9.999970e-01	1.000027e+00	9.998343e-01	1.000228e+00
2.380000e+01	9.999989e-01	9.999991e-01	1.000019e+00	9.998307e-01	1.000253e+00
2.390000e+01	9.999988e-01	1.000001e+00	1.000009e+00	9.998320e-01	1.000262e+00
2.400000e+01	9.999988e-01	1.000003e+00	1.000001e+00	9.998379e-01	1.000259e+00
2.410000e+01	9.999989e-01	1.000004e+00	9.999923e-01	9.998483e-01	1.000246e+00
2.420000e+01	9.999990e-01	1.000005e+00	9.999848e-01	9.998626e-01	1.000225e+00
2.430000e+01	9.999992e-01	1.000005e+00	9.999786e-01	9.998802e-01	1.000197e+00
2.440000e+01	9.999993e-01	1.000006e+00	9.999736e-01	9.999002e-01	1.000165e+00
2.450000e+01	9.999994e-01	1.000006e+00	9.999699e-01	9.999218e-01	1.000130e+00
2.460000e+01	9.999994e-01	1.000005e+00	9.999677e-01	9.999440e-01	1.000093e+00
2.470000e+01	9.999995e-01	1.000005e+00	9.999665e-01	9.999656e-01	1.000055e+00
2.480000e+01	9.999996e-01	1.000004e+00	9.999666e-01	9.999859e-01	1.000018e+00
2.490000e+01	9.999997e-01	1.000003e+00	9.999676e-01	1.000004e+00	9.999815e-01
2.500000e+01	9.999998e-01	1.000002e+00	9.999695e-01	1.000019e+00	9.999468e-01
2.510000e+01	9.999999e-01	1.000002e+00	9.999720e-01	1.000031e+00	9.999143e-01
2.520000e+01	9.999999e-01	1.000001e+00	9.999749e-01	1.000040e+00	9.998847e-01
2.530000e+01	9.999999e-01	9.999997e-01	9.999782e-01	1.000045e+00	9.998585e-01
2.540000e+01	1.000000e+00	9.999989e-01	9.999816e-01	1.000048e+00	9.998362e-01
2.550000e+01	1.000000e+00	9.999982e-01	9.999850e-01	1.000047e+00	9.998184e-01
2.560000e+01	1.000000e+00	9.999976e-01	9.999883e-01	1.000044e+00	9.998053e-01
2.570000e+01	1.000000e+00	9.999971e-01	9.999915e-01	1.000039e+00	9.997975e-01
2.580000e+01	1.000000e+00	9.999968e-01	9.999943e-01	1.000032e+00	9.997951e-01
2.590000e+01	1.000000e+00	9.999967e-01	9.999970e-01	1.000025e+00	9.997981e-01
2.600000e+01	1.000001e+00	9.999968e-01	9.999993e-01	1.000017e+00	9.998064e-01
2.610000e+01	1.000001e+00	9.999970e-01	1.000001e+00	1.000009e+00	9.998196e-01
2.620000e+01	1.000001e+00	9.999973e-01	1.000002e+00	1.000002e+00	9.998373e-01
2.630000e+01	1.000001e+00	9.999976e-01	1.000003e+00	9.999955e-01	9.998586e-01
2.640000e+01	1.000001e+00	9.999978e-01	1.000004e+00	9.999899e-01	9.998826e-01
2.650000e+01	1.000000e+00	9.999980e-01	1.000004e+00	9.999854e-01	9.999083e-01
2.660000e+01	1.000000e+00	9.999983e-01	1.000004e+00	9.999819e-01	9.999346e-01
2.670000e+01	1.000000e+00	9.999985e-01	1.000003e+00	9.999792e-01	9.999602e-01
2.680000e+01	1.000000e+00	9.999987e-01	1.000002e+00	9.999775e-01	9.999840e-01
2.690000e+01	1.000000e+00	9.999989e-01	1.000001e+00	9.999763e-01	1.000005e+00
2.700000e+01	1.000000e+00	9.999992e-01	1.000000e+00	9.999757e-01	1.000023e+00
2.710000e+01	9.999999e-01	9.999994e-01	9.999993e-01	9.999755e-01	1.000037e+00
2.720000e+01	9.999998e-01	9.999995e-01	9.999982e-01	9.999757e-01	1.000047e+00
2.730000e+01	9.999998e-01	9.999997e-01	9.999973e-01	9.999760e-01	1.000053e+00
2.740000e+01	9.999997e-01	9.999997e-01	9.999965e-01	9.999765e-01	1.000054e+00
2.750000e+01	9.999997e-01	9.999997e-01	9.999958e-01	9.999771e-01	1.000052e+00
2.760000e+01	9.999997e-01	9.999998e-01	9.999952e-01	9.999777e-01	1.000047e+00
2.770000e+01	9.999998e-01	9.999998e-01	9.999948e-01	9.999785e-01	1.000039e+00
2.780000e+01	9.999998e-01	9.999998e-01	9.999945e-01	9.999793e-01	1.000028e+00
2.790000e+01	9.999998e-01	9.999999e-01	9.999945e-01	9.999803e-01	1.000017e+00
2.800000e+01	9.999999e-01	9.999999e-01	9.999946e-01	9.999814e-01	1.000005e+00
2.810000e+01	9.999999e-01	9.999999e-01	9.999948e-01	9.999827e-01	9.999932e-01
2.820000e+01	9.999999e-01	9.999999e-01	9.999952e-01	9.999842e-01	9.999820e-01
2.830000e+01	9.999998e-01	9.999997e-01	9.999956e-01	9.999859e-01	9.999720e-01
2.840000e+01	9.999998e-01	9.999995e-01	9.999960e-01	9.999876e-01	9.999633e-01
2.850000e+01	9.999997e-01	9.999993e-01	9.999965e-01	9.999894e-01	9.999564e-01
2.860000e+01	9.999996e-01	9.999992e-01	9.999970e-01	9.999912e-01	9.999515e-01
2.870000e+01	9.999996e-01	9.999990e-01	9.999973e-01	9.999930e-01	9.999483e-01
2.880000e+01	9.999996e-01	9.999987e-01	9.999978e-01	9.999945e-01	9.999469e-01
2.890000e+01	9.999996e-01	9.999985e-01	9.999981e-01	9.999958e-01	9.999470e-01
2.900000e+01	9.999996e-01	9.999983e-01	9.999983e-01	9.999971e-01	9.999486e-01
2.910000e+01	9.999997e-01	9.999982e-01	9.999985e-01	9.999982e-01	9.999513e-01
2.920000e+01	9.999998e-01	9.999982e-01	9.999986e-01	9.999991e-01	9.999548e-01
2.930000e+01	9.999999e-01	9.999984e-01	9.999987e-01	9.999998e-01	9.999589e-01
2.940000e+01	1.000000e+00	9.999986e-01	9.999986e-01	1.000000e+00	9.999635e-01
2.950000e+01	1.000000e+00	9.999989e-01	9.999986e-01	1.000001e+00	9.999681e-01
2.960000e+01	1.000000e+00	9.999992e-01	9.999984e-01	1.000001e+00	9.999728e-01
2.970000e+01	1.000001e+00	9.999995e-01	9.999983e-01	1.000002e+00	9.999773e-01
2.980000e+01	1.000001e+00	9.999999e-01	9.999982e-01	1.000002e+00	9.999816e-01
2.990000e+01	1.000001e+00	1.000000e+00	9.999981e-01	1.000002e+00	9.999856e-01
3.000000e+01	1.000001e+00	1.000000e+00	9.999982e-01	1.000003e+00	9.999893e-01
3.010000e+01	1.000001e+00	1.000000e+00	9.999982e-01	1.000004e+00	9.999924e-01
3.020000e+01	1.000001e+00	1.000000e+00	9.999984e-01	1.000004e+00	9.999952e-01
3.030000e+01	1.000000e+00	1.000000e+00	9.999986e-01	1.000005e+00	9.999974e-01
3.040000e+01	1.000000e+00	1.000000e+00	9.999989e-01	1.000005e+00	9.999992e-01
3.050000e+01	1.000000e+00	1.000000e+00	9.999992e-01	1.000005e+00	1.000000e+00
3.060000e+01	9.999998e-01	1.000000e+00	9.999996e-01	1.000006e+00	1.000001e+00
3.070000e+01	9.999996e-01	9.999999e-01	1.000000e+00	1.000006e+00	1.000002e+00
3.080000e+01	9.999995e-01	9.999999e-01	1.000000e+00	1.000005e+00	1.000002e+00
3.090000e+01	9.999994e-01	9.999998e-01	1.000000e+00	1.000005e+00	1.000001e+00
3.100000e+01	9.999993e-01	9.999997e-01	1.000000e+00	1.000004e+00	1.000001e+00
3.110000e+01	9.999993e-01	9.999995e-01	1.000000e+00	1.000003e+00	9.999996e-01
3.120000e+01	9.999993e-01	9.999995e-01	1.000000e+00	1.000002e+00	9.999985e-01
3.130000e+01	9.999994e-01	9.999995e-01	9.999998e-01	1.000000e+00	9.999972e-01
3.140000e+01	9.999995e-01	9.999996e-01	9.999995e-01	9.999983e-01	9.999959e-01
3.150000e+01	9.999997e-01	9.999998e-01	9.999992e-01	9.999963e-01	9.999945e-01
3.160000e+01	9.999998e-01	9.999999e-01	9.999989e-01	9.999942e-01	9.999930e-01
3.170000e+01	1.000000e+00	1.000000e+00	9.999985e-01	9.999922e-01	9.999918e-01
3.180000e+01	1.000000e+00	1.000000e+00	9.999981e-01	9.999904e-01	9.999907e-01
3.190000e+01	1.000000e+00	1.000000e+00	9.999977e-01	9.999886e-01	9.999899e-01
3.200000e+01	1.000000e+00	1.000000e+00	9.999974e-01	9.999871e-01	9.999895e-01
3.210000e+01	1.000000e+00	1.000000e+00	9.999971e-01	9.999859e-01	9.999894e-01
3.220000e+01	1.000001e+00	1.000000e+00	9.999970e-01	9.999851e-01	9.999897e-01
3.230000e+01	1.000000e+00	1.000000e+00	9.999968e-01	9.999844e-01	9.999902e-01
3.240000e+01	1.000000e+00	1.000000e+00	9.999967e-01	9.999842e-01	9.999908e-01
3.250000e+01	1.000000e+00	1.000000e+00	9.999966e-01	9.999844e-01	9.999915e-01
3.260000e+01	1.000000e+00	1.000000e+00	9.999967e-01	9.999849e-01	9.999924e-01
3.270000e+01	1.000000e+00	1.000000e+00	9.999969e-01	9.999857e-01	9.999932e-01
3.280000e+01	1.000000e+00	1.000000e+00	9.999972e-01	9.999868e-01	9.999941e-01
3.290000e+01	1.000000e+00	1.000000e+00	9.999977e-01	9.999880e-01	9.999949e-01
3.300000e+01	1.000000e+00	1.000000e+00	9.999982e-01	9.999894e-01	9.999956e-01
3.310000e+01	1.000000e+00	1.000001e+00	9.999988e-01	9.999910e-01	9.999962e-01
3.320000e+01	1.000000e+00	1.000001e+00	9.999993e-01	9.999927e-01	9.999967e-01
3.330000e+01	9.999999e-01	1.000001e+00	9.999999e-01	9.999944e-01	9.999969e-01
3.340000e+01	9.999999e-01	1.000001e+00	1.000000e+00	9.999962e-01	9.999970e-01
3.350000e+01	9.999999e-01	1.000001e+00	1.000001e+00	9.999979e-01	9.999970e-01
3.360000e+01	9.999999e-01	1.000000e+00	1.000001e+00	9.999995e-01	9.999969e-01
3.370000e+01	9.999999e-01	1.000000e+00	1.000002e+00	1.000001e+00	9.999968e-01
3.380000e+01	9.999999e-01	1.000000e+00	1.000002e+00	1.000002e+00	9.999966e-01
3.390000e+01	9.999999e-01	9.999999e-01	1.000002e+00	1.000003e+00	9.999965e-01
3.400000e+01	9.999999e-01	9.999996e-01	1.000002e+00	1.000004e+00	9.999965e-01
3.410000e+01	9.999998e-01	9.999994e-01	1.000002e+00	1.000005e+00	9.999965e-01
3.420000e+01	9.999998e-01	9.999993e-01	1.000001e+00	1.000006e+00	9.999965e-01
3.430000e+01	9.999997e-01	9.999991e-01	1.000001e+00	1.000006e+00	9.999965e-01
3.440000e+01	9.999997e-01	9.999988e-01	1.000000e+00	1.000006e+00	9.999966e-01
3.450000e+01	9.999997e-01	9.999987e-01	9.999997e-01	1.000006e+00	9.999967e-01
3.460000e+01	9.999997e-01	9.999986e-01	9.999992e-01	1.000005e+00	9.999968e-01
3.470000e+01	9.999997e-01	9.999986e-01	9.999989e-01	1.000005e+00	9.999968e-01
3.480000e+01	9.999998e-01	9.999987e-01	9.999987e-01	1.000004e+00	9.999968e-01
3.490000e+01	9.999998e-01	9.999989e-01	9.999985e-01	1.000003e+00	9.999968e-01
3.500000e+01	9.999999e-01	9.999991e-01	9.999984e-01	1.000002e+00	9.999967e-01
3.510000e+01	1.000000e+00	9.999994e-01	9.999985e-01	1.000001e+00	9.999965e-01
3.520000e+01	1.000000e+00	9.999997e-01	9.999986e-01	9.999992e-01	9.999964e-01
3.530000e+01	1.000000e+00	1.000000e+00	9.999987e-01	9.999980e-01	9.999963e-01
3.540000e+01	1.000000e+00	1.000000e+00	9.999990e-01	9.999967e-01	9.999962e-01
3.550000e+01	1.000000e+00	1.000001e+00	9.999993e-01	9.999955e-01	9.999961e-01
3.560000e+01	1.000000e+00	1.000001e+00	9.999995e-01	9.999943e-01	9.999961e-01
3.570000e+01	1.000000e+00	1.000001e+00	9.999997e-01	9.999933e-01	9.999961e-01
3.580000e+01	1.000000e+00	1.000001e+00	9.999999e-01	9.999925e-01	9.999961e-01
3.590000e+01	1.000000e+00	1.000001e+00	1.000000e+00	9.999918e-01	9.999961e-01
3.600000e+01	1.000000e+00	1.000001e+00	1.000000e+00	9.999911e-01	9.999962e-01
3.610000e+01	1.000000e+00	1.000001e+00	1.000000e+00	9.999906e-01	9.999962e-01
3.620000e+01	1.000000e+00	1.000000e+00	1.000001e+00	9.999901e-01	9.999962e-01
3.630000e+01	9.999999e-01	9.999999e-01	1.000001e+00	9.999898e-01	9.999961e-01
3.640000e+01	9.999998e-01	9.999996e-01	1.000001e+00	9.999896e-01	9.999960e-01
3.650000e+01	9.999997e-01	9.999992e-01	1.000001e+00	9.999895e-01	9.999959e-01
3.660000e+01	9.999996e-01	9.999989e-01	1.000001e+00	9.999896e-01	9.999959e-01
3.670000e+01	9.999996e-01	9.999987e-01	1.000001e+00	9.999898e-01	9.999958e-01
3.680000e+01	9.999996e-01	9.999986e-01	1.000001e+00	9.999902e-01	9.999959e-01
3.690000e+01	9.999996e-01	9.999986e-01	1.000001e+00	9.999909e-01	9.999960e-01
3.700000e+01	9.999997e-01	9.999987e-01	1.000001e+00	9.999916e-01	9.999963e-01
3.710000e+01	9.999998e-01	9.999989e-01	1.000001e+00	9.999924e-01	9.999966e-01
3.720000e+01	9.999998e-01	9.999992e-01	1.000001e+00	9.999933e-01	9.999969e-01
3.730000e+01	9.999999e-01	9.999995e-01	1.000000e+00	9.999943e-01	9.999974e-01
3.740000e+01	1.000000e+00	1.000000e+00	1.000000e+00	9.999953e-01	9.999979e-01
3.750000e+01	1.000000e+00	1.000000e+00	1.000000e+00	9.999964e-01	9.999985e-01
3.760000e+01	1.000000e+00	1.000001e+00	1.000000e+00	9.999974e-01	9.999992e-01
3.770000e+01	1.000000e+00	1.000001e+00	9.999998e-01	9.999985e-01	9.999998e-01
3.780000e+01	1.000000e+00	1.000001e+00	9.999997e-01	9.999995e-01	1.000000e+00
3.790000e+01	1.000000e+00	1.000001e+00	9.999996e-01	1.000000e+00	1.000001e+00
3.800000e+01	1.000000e+00	1.000001e+00	9.999994e-01	1.000001e+00	1.000002e+00
3.810000e+01	1.000000e+00	1.000001e+00	9.999993e-01	1.000002e+00	1.000002e+00
3.820000e+01	1.000000e+00	1.000001e+00	9.999990e-01	1.000002e+00	1.000002e+00
3.830000e+01	1.000000e+00	1.000001e+00	9.999987e-01	1.000002e+00	1.000002e+00
3.840000e+01	1.000000e+00	1.000001e+00	9.999986e-01	1.000002e+00	1.000002e+00
3.850000e+01	1.000000e+00	1.000001e+00	9.999984e-01	1.000002e+00	1.000001e+00
3.860000e+01	1.000000e+00	1.000001e+00	9.999982e-01	1.000002e+00	1.000001e+00
3.870000e+01	1.000000e+00	1.000001e+00	9.999980e-01	1.000002e+00	1.000000e+00
3.880000e+01	1.000000e+00	1.000001e+00	9.999979e-01	1.000001e+00	9.999997e-01
3.890000e+01	1.000000e+00	1.000000e+00	9.999980e-01	1.000001e+00	9.999990e-01
3.900000e+01	1.000000e+00	1.000000e+00	9.999982e-01	1.000001e+00	9.999983e-01
3.910000e+01	1.000000e+00	1.000000e+00	9.999984e-01	1.000000e+00	9.999974e-01
3.920000e+01	1.000000e+00	1.000000e+00	9.999986e-01	9.999999e-01	9.999967e-01
3.930000e+01	1.000000e+00	9.999999e-01	9.999991e-01	9.999995e-01	9.999960e-01
3.940000e+01	1.000000e+00	9.999998e-01	9.999995e-01	9.999993e-01	9.999955e-01
3.950000e+01	1.000000e+00	9.999996e-01	9.999999e-01	9.999990e-01	9.999951e-01
3.960000e+01	1.000000e+00	9.999995e-01	1.000000e+00	9.999989e-01	9.999947e-01
3.970000e+01	9.999999e-01	9.999994e-01	1.000001e+00	9.999987e-01	9.999946e-01
3.980000e+01	9.999999e-01	9.999993e-01	1.000001e+00	9.999986e-01	9.999946e-01
3.990000e+01	9.999998e-01	9.999993e-01	1.000001e+00	9.999985e-01	9.999948e-01
4.000000e+01	9.999997e-01	9.999993e-01	1.000001e+00	9.999984e-01	9.999951e-01
4.010000e+01	9.999997e-01	9.999993e-01	1.000001e+00	9.999983e-01	9.999954e-01
4.020000e+01	9.999997e-01	9.999993e-01	1.000001e+00	9.999981e-01	9.999958e-01
4.030000e+01	9.999997e-01	9.999994e-01	1.000001e+00	9.999978e-01	9.999963e-01
4.040000e+01	9.999997e-01	9.999996e-01	1.000001e+00	9.999977e-01	9.999967e-01
4.050000e+01	9.999997e-01	9.999998e-01	1.000001e+00	9.999975e-01	9.999971e-01
4.060000e+01	9.999998e-01	9.999999e-01	1.000000e+00	9.999973e-01	9.999975e-01
4.070000e+01	9.999999e-01	1.000000e+00	9.999999e-01	9.999971e-01	9.999978e-01
4.080000e+01	1.000000e+00	1.000000e+00	9.999995e-01	9.999969e-01	9.999980e-01
4.090000e+01	1.000000e+00	1.000000e+00	9.999992e-01	9.999968e-01	9.999983e-01
4.100000e+01	1.000000e+00	1.000000e+00	9.999990e-01	9.999967e-01	9.999984e-01
4.110000e+01	1.000000e+00	1.000000e+00	9.999988e-01	9.999967e-01	9.999985e-01
4.120000e+01	1.000000e+00	1.000000e+00	9.999987e-01	9.999968e-01	9.999986e-01
4.130000e+01	1.000000e+00	1.000000e+00	9.999986e-01	9.999970e-01	9.999986e-01
4.140000e+01	1.000000e+00	1.000000e+00	9.999986e-01	9.999973e-01	9.999986e-01
4.150000e+01	1.000000e+00	9.999999e-01	9.999986e-01	9.999977e-01	9.999985e-01
4.160000e+01	1.000000e+00	9.999998e-01	9.999988e-01	9.999982e-01	9.999983e-01
4.170000e+01	1.000000e+00	9.999996e-01	9.999989e-01	9.999987e-01	9.999980e-01
4.180000e+01	1.000000e+00	9.999994e-01	9.999990e-01	9.999992e-01	9.999977e-01
4.190000e+01	1.000000e+00	9.999993e-01	9.999992e-01	9.999997e-01	9.999973e-01
4.200000e+01	9.999999e-01	9.999992e-01	9.999995e-01	1.000000e+00	9.999968e-01
4.210000e+01	9.999998e-01	9.999991e-01	9.999997e-01	1.000001e+00	9.999963e-01
4.220000e+01	9.999997e-01	9.999991e-01	1.000000e+00	1.000001e+00	9.999957e-01
4.230000e+01	9.999997e-01	9.999990e-01	1.000000e+00	1.000001e+00	9.999951e-01
4.240000e+01	9.999996e-01	9.999989e-01	1.000000e+00	1.000002e+00	9.999947e-01
4.250000e+01	9.999996e-01	9.999989e-01	1.000001e+00	1.000002e+00	9.999943e-01
4.260000e+01	9.999996e-01	9.999989e-01	1.000001e+00	1.000002e+00	9.999939e-01
4.270000e+01	9.999996e-01	9.999990e-01	1.000001e+00	1.000002e+00	9.999938e-01
4.280000e+01	9.999996e-01	9.999991e-01	1.000001e+00	1.000002e+00	9.999937e-01
4.290000e+01	9.999997e-01	9.999993e-01	1.000001e+00	1.000002e+00	9.999938e-01
4.300000e+01	9.999998e-01	9.999996e-01	1.000001e+00	1.000002e+00	9.999940e-01
4.310000e+01	9.999998e-01	9.999998e-01	1.000001e+00	1.000001e+00	9.999944e-01
4.320000e+01	9.999999e-01	9.999999e-01	1.000000e+00	1.000001e+00	9.999949e-01
4.330000e+01	1.000000e+00	1.000000e+00	9.999998e-01	1.000001e+00	9.999955e-01
4.340000e+01	1.000000e+00	1.000000e+00	9.999993e-01	1.000000e+00	9.999962e-01
4.350000e+01	1.000000e+00	1.000000e+00	9.999989e-01	1.000000e+00	9.999969e-01
4.360000e+01	1.000000e+00	1.000000e+00	9.999984e-01	9.999998e-01	9.999975e-01
4.370000e+01	1.000000e+00	1.000000e+00	9.999979e-01	9.999993e-01	9.999981e-01
4.380000e+01	1.000000e+00	1.000000e+00	9.999975e-01	9.999988e-01	9.999985e-01
4.390000e+01	1.000000e+00	1.000000e+00	9.999972e-01	9.999984e-01	9.999988e-01
4.400000e+01	1.000000e+00	1.000000e+00	9.999970e-01	9.999979e-01	9.999990e-01
4.410000e+01	1.000000e+00	1.000000e+00	9.999970e-01	9.999975e-01	9.999991e-01
4.420000e+01	1.000000e+00	1.000000e+00	9.999970e-01	9.999972e-01	9.999989e-01
4.430000e+01	1.000000e+00	1.000000e+00	9.999971e-01	9.999970e-01	9.999988e-01
4.440000e+01	1.000000e+00	1.000000e+00	9.999973e-01	9.999969e-01	9.999985e-01
4.450000e+01	1.000000e+00	1.000000e+00	9.999976e-01	9.999970e-01	9.999982e-01
4.460000e+01	1.000000e+00	1.000000e+00	9.999980e-01	9.999971e-01	9.999978e-01
4.470000e+01	1.000000e+00	1.000000e+00	9.999983e-01	9.999972e-01	9.999974e-01
4.480000e+01	1.000000e+00	1.000000e+00	9.999988e-01	9.999975e-01	9.999970e-01
4.490000e+01	1.000000e+00	1.000000e+00	9.999993e-01	9.999978e-01	9.999966e-01
4.500000e+01	9.999999e-01	1.000000e+00	9.999997e-01	9.999981e-01	9.999963e-01
4.510000e+01	9.999999e-01	1.000000e+00	1.000000e+00	9.999984e-01	9.999959e-01
4.520000e+01	9.999999e-01	1.000000e+00	1.000000e+00	9.999986e-01	9.999956e-01
4.530000e+01	9.999998e-01	1.000000e+00	1.000001e+00	9.999988e-01	9.999954e-01
4.540000e+01	9.999998e-01	1.000000e+00	1.000001e+00	9.999989e-01	9.999952e-01
4.550000e+01	9.999998e-01	9.999999e-01	1.000001e+00	9.999990e-01	9.999951e-01
4.560000e+01	9.999998e-01	9.999998e-01	1.000001e+00	9.999989e-01	9.999951e-01
4.570000e+01	9.999998e-01	9.999997e-01	1.000001e+00	9.999987e-01	9.999951e-01
4.580000e+01	9.999998e-01	9.999995e-01	1.000000e+00	9.999985e-01	9.999952e-01
4.590000e+01	9.999998e-01	9.999994e-01	9.999999e-01	9.999982e-01	9.999953e-01
4.600000e+01	9.999999e-01	9.999994e-01	9.999994e-01	9.999979e-01	9.999954e-01
4.610000e+01	9.999999e-01	9.999994e-01	9.999989e-01	9.999977e-01	9.999956e-01
4.620000e+01	1.000000e+00	9.999995e-01	9.999984e-01	9.999975e-01	9.999958e-01
4.630000e+01	1.000000e+00	9.999995e-01	9.999980e-01	9.999973e-01	9.999960e-01
4.640000e+01	1.000000e+00	9.999997e-01	9.999977e-01	9.999970e-01	9.999962e-01
4.650000e+01	1.000000e+00	9.999998e-01	9.999974e-01	9.999970e-01	9.999965e-01
4.660000e+01	1.000000e+00	9.999999e-01	9.999973e-01	9.999970e-01	9.999966e-01
4.670000e+01	1.000000e+00	1.000000e+00	9.999973e-01	9.999971e-01	9.999967e-01
4.680000e+01	1.000000e+00	1.000000e+00	9.999974e-01	9.999972e-01	9.999968e-01
4.690000e+01	1.000000e+00	1.000000e+00	9.999976e-01	9.999975e-01	9.999968e-01
4.700000e+01	1.000000e+00	1.000000e+00	9.999979e-01	9.999978e-01	9.999967e-01
4.710000e+01	1.000000e+00	1.000000e+00	9.999983e-01	9.999981e-01	9.999965e-01
4.720000e+01	1.000000e+00	1.000000e+00	9.999987e-01	9.999983e-01	9.999963e-01
4.730000e+01	1.000000e+00	1.000000e+00	9.999992e-01	9.999986e-01	9.999960e-01
4.740000e+01	1.000000e+00	1.000000e+00	9.999996e-01	9.999988e-01	9.999956e-01
4.750000e+01	1.000000e+00	9.999999e-01	9.999999e-01	9.999989e-01	9.999951e-01
4.760000e+01	9.999999e-01	9.999998e-01	1.000000e+00	9.999990e-01	9.999946e-01
4.770000e+01	9.999998e-01	9.999996e-01	1.000000e+00	9.999990e-01	9.999941e-01
4.780000e+01	9.999998e-01	9.999995e-01	1.000000e+00	9.999990e-01	9.999935e-01
4.790000e+01	9.999997e-01	9.999994e-01	1.000000e+00	9.999989e-01	9.999930e-01
4.800000e+01	9.999997e-01	9.999992e-01	1.000000e+00	9.999988e-01	9.999925e-01
4.810000e+01	9.999997e-01	9.999990e-01	1.000000e+00	9.999986e-01	9.999922e-01
4.820000e+01	9.999997e-01	9.999989e-01	1.000000e+00	9.999984e-01	9.999920e-01
4.830000e+01	9.999997e-01	9.999988e-01	1.000000e+00	9.999982e-01	9.999919e-01
4.840000e+01	9.999997e-01	9.999988e-01	1.000000e+00	9.999979e-01	9.999919e-01
4.850000e+01	9.999997e-01	9.999987e-01	1.000000e+00	9.999977e-01	9.999920e-01
4.860000e+01	9.999998e-01	9.999987e-01	9.999998e-01	9.999975e-01	9.999923e-01
4.870000e+01	9.999998e-01	9.999988e-01	9.999997e-01	9.999973e-01	9.999927e-01
4.880000e+01	9.999999e-01	9.999990e-01	9.999995e-01	9.999972e-01	9.999931e-01
4.890000e+01	1.000000e+00	9.999991e-01	9.999994e-01	9.999972e-01	9.999937e-01
4.900000e+01	1.000000e+00	9.999993e-01	9.999993e-01	9.999972e-01	9.999943e-01
4.910000e+01	1.000000e+00	9.999995e-01	9.999991e-01	9.999972e-01	9.999950e-01
4.920000e+01	1.000000e+00	9.999998e-01	9.999989e-01	9.999972e-01	9.999956e-01
4.930000e+01	1.000000e+00	1.000000e+00	9.999988e-01	9.999974e-01	9.999963e-01
4.940000e+01	1.000000e+00	1.000000e+00	9.999986e-01	9.999974e-01	9.999968e-01
4.950000e+01	1.000000e+00	1.000000e+00	9.999984e-01	9.999974e-01	9.999971e-01
4.960000e+01	1.000000e+00	1.000000e+00	9.999983e-01	9.999974e-01	9.999974e-01
4.970000e+01	1.000000e+00	1.000001e+00	9.999982e-01	9.999974e-01	9.999976e-01
4.980000e+01	1.000000e+00	1.000001e+00	9.999982e-01	9.999973e-01	9.999976e-01
4.990000e+01	1.000000e+00	1.000001e+00	9.999983e-01	9.999971e-01	9.999975e-01
5.000000e+01	1.000000e+00	1.000001e+00	9.999983e-01	9.999971e-01	9.999974e-01
5.010000e+01	1.000000e+00	1.000001e+00	9.999984e-01	9.999970e-01	9.999972e-01
5.020000e+01	1.000000e+00	1.000000e+00	9.999985e-01	9.999970e-01	9.999969e-01
5.030000e+01	1.000000e+00	1.000000e+00	9.999987e-01	9.999970e-01	9.999965e-01
5.040000e+01	1.000000e+00	1.000000e+00	9.999988e-01	9.999971e-01	9.999962e-01
5.050000e+01	1.000000e+00	9.999999e-01	9.999989e-01	9.999971e-01	9.999958e-01
5.060000e+01	1.000000e+00	9.999998e-01	9.999990e-01	9.999972e-01	9.999955e-01
5.070000e+01	9.999999e-01	9.999997e-01	9.999991e-01	9.999972e-01	9.999953e-01
5.080000e+01	9.999999e-01	9.999996e-01	9.999992e-01	9.999973e-01	9.999950e-01
5.090000e+01	9.999999e-01	9.999996e-01	9.999993e-01	9.999973e-01	9.999948e-01
5.100000e+01	9.999999e-01	9.999996e-01	9.999993e-01	9.999974e-01	9.999947e-01
5.110000e+01	9.999999e-01	9.999996e-01	9.999994e-01	9.999975e-01	9.999946e-01
5.120000e+01	9.999999e-01	9.999996e-01	9.999994e-01	9.999975e-01	9.999945e-01
5.130000e+01	9.999999e-01	9.999996e-01	9.999994e-01	9.999976e-01	9.999946e-01
5.140000e+01	9.999999e-01	9.999996e-01	9.999993e-01	9.999976e-01	9.999947e-01
5.150000e+01	9.999999e-01	9.999996e-01	9.999993e-01	9.999975e-01	9.999948e-01
5.160000e+01	9.999999e-01	9.999997e-01	9.999992e-01	9.999974e-01	9.999950e-01
5.170000e+01	9.999999e-01	9.999998e-01	9.999992e-01	9.999974e-01	9.999952e-01
5.180000e+01	1.000000e+00	9.999999e-01	9.999990e-01	9.999974e-01	9.999955e-01
5.190000e+01	1.000000e+00	1.000000e+00	9.999989e-01	9.999974e-01	9.999958e-01
5.200000e+01	1.000000e+00	1.000000e+00	9.999988e-01	9.999974e-01	9.999962e-01
5.210000e+01	1.000000e+00	1.000000e+00	9.999986e-01	9.999975e-01	9.999966e-01
5.220000e+01	1.000000e+00	1.000000e+00	9.999985e-01	9.999975e-01	9.999970e-01
5.230000e+01	1.000000e+00	1.000000e+00	9.999984e-01	9.999975e-01	9.999973e-01
5.240000e+01	1.000000e+00	1.000001e+00	9.999983e-01	9.999976e-01	9.999975e-01
5.250000e+01	1.000000e+00	1.000001e+00	9.999983e-01	9.999977e-01	9.999977e-01
5.260000e+01	1.000000e+00	1.000001e+00	9.999983e-01	9.999977e-01	9.999978e-01
5.270000e+01	1.000000e+00	1.000001e+00	9.999983e-01	9.999978e-01	9.999978e-01
5.280000e+01	1.000000e+00	1.000000e+00	9.999983e-01	9.999979e-01	9.999977e-01
5.290000e+01	1.000000e+00	1.000000e+00	9.999985e-01	9.999979e-01	9.999975e-01
5.300000e+01	1.000000e+00	1.000000e+00	9.999986e-01	9.999979e-01	9.999972e-01
5.310000e+01	1.000000e+00	9.999999e-01	9.999987e-01	9.999978e-01	9.999968e-01
5.320000e+01	1.000000e+00	9.999998e-01	9.999989e-01	9.999978e-01	9.999964e-01
5.330000e+01	1.000000e+00	9.999996e-01	9.999991e-01	9.999977e-01	9.999958e-01
5.340000e+01	1.000000e+00	9.999994e-01	9.999993e-01	9.999976e-01	9.999953e-01
5.350000e+01	1.000000e+00	9.999992e-01	9.999995e-01	9.999975e-01	9.999948e-01
5.360000e+01	9.999999e-01	9.999991e-01	9.999996e-01	9.999976e-01	9.999943e-01
5.370000e+01	9.999998e-01	9.999990e-01	9.999998e-01	9.999977e-01	9.999939e-01
5.380000e+01	9.999998e-01	9.999989e-01	9.999999e-01	9.999978e-01	9.999937e-01
5.390000e+01	9.999998e-01	9.999989e-01	1.000000e+00	9.999981e-01	9.999936e-01
5.400000e+01	9.999997e-01	9.999989e-01	1.000000e+00	9.999983e-01	9.999935e-01
5.410000e+01	9.999997e-01	9.999989e-01	1.000000e+00	9.999985e-01	9.999936e-01
5.420000e+01	9.999997e-01	9.999990e-01	1.000000e+00	9.999987e-01	9.999938e-01
5.430000e+01	9.999997e-01	9.999992e-01	1.000000e+00	9.999988e-01	9.999941e-01
5.440000e+01	9.999997e-01	9.999993e-01	1.000001e+00	9.999989e-01	9.999944e-01
5.450000e+01	9.999998e-01	9.999994e-01	1.000001e+00	9.999990e-01	9.999948e-01
5.460000e+01	9.999998e-01	9.999996e-01	1.000000e+00	9.999991e-01	9.999953e-01
5.470000e+01	9.999999e-01	9.999997e-01	1.000000e+00	9.999991e-01	9.999957e-01
5.480000e+01	9.999999e-01	9.999998e-01	1.000000e+00	9.999990e-01	9.999962e-01
5.490000e+01	1.000000e+00	9.999999e-01	1.000000e+00	9.999989e-01	9.999967e-01
5.500000e+01	1.000000e+00	1.000000e+00	9.999997e-01	9.999988e-01	9.999970e-01
5.510000e+01	1.000000e+00	1.000000e+00	9.999994e-01	9.999986e-01	9.999973e-01
5.520000e+01	1.000000e+00	1.000000e+00	9.999990e-01	9.999984e-01	9.999976e-01
5.530000e+01	1.000000e+00	1.000000e+00	9.999986e-01	9.999981e-01	9.999978e-01
5.540000e+01	1.000000e+00	1.000000e+00	9.999983e-01	9.999979e-01	9.999979e-01
5.550000e+01	1.000000e+00	1.000000e+00	9.999980e-01	9.999977e-01	9.999979e-01
5.560000e+01	1.000000e+00	1.000000e+00	9.999978e-01	9.999976e-01	9.999979e-01
5.570000e+01	1.000000e+00	1.000000e+00	9.999977e-01	9.999975e-01	9.999979e-01
5.580000e+01	1.000000e+00	9.999999e-01	9.999978e-01	9.999974e-01	9.999977e-01
5.590000e+01	1.000000e+00	9.999998e-01	9.999980e-01	9.999975e-01	9.999976e-01
5.600000e+01	1.000000e+00	9.999997e-01	9.999982e-01	9.999977e-01	9.999974e-01
5.610000e+01	1.000000e+00	9.999996e-01	9.999985e-01	9.999978e-01	9.999973e-01
5.620000e+01	9.999999e-01	9.999995e-01	9.999989e-01	9.999980e-01	9.999970e-01
5.630000e+01	9.999999e-01	9.999995e-01	9.999993e-01	9.999983e-01	9.999968e-01
5.640000e+01	9.999999e-01	9.999996e-01	9.999997e-01	9.999985e-01	9.999967e-01
5.650000e+01	9.999998e-01	9.999996e-01	1.000000e+00	9.999988e-01	9.999965e-01
5.660000e+01	9.999998e-01	9.999997e-01	1.000000e+00	9.999991e-01	9.999964e-01
5.670000e+01	9.999998e-01	9.999998e-01	1.000001e+00	9.999993e-01	9.999964e-01
5.680000e+01	9.999998e-01	9.999999e-01	1.000001e+00	9.999995e-01	9.999963e-01
5.690000e+01	9.999998e-01	1.000000e+00	1.000001e+00	9.999996e-01	9.999964e-01
5.700000e+01	9.999998e-01	1.000000e+00	1.000001e+00	9.999995e-01	9.999965e-01
5.710000e+01	9.999999e-01	1.000000e+00	1.000001e+00	9.999994e-01	9.999967e-01
5.720000e+01	9.999999e-01	1.000000e+00	1.000000e+00	9.999993e-01	9.999969e-01
5.730000e+01	9.999999e-01	1.000000e+00	1.000000e+00	9.999991e-01	9.999972e-01
5.740000e+01	1.000000e+00	1.000000e+00	9.999999e-01	9.999989e-01	9.999976e-01
5.750000e+01	1.000000e+00	1.000000e+00	9.999996e-01	9.999986e-01	9.999979e-01
5.760000e+01	1.000000e+00	1.000000e+00	9.999992e-01	9.999984e-01	9.999984e-01
5.770000e+01	1.000000e+00	1.000000e+00	9.999988e-01	9.999982e-01	9.999988e-01
5.780000e+01	1.000000e+00	1.000000e+00	9.999985e-01	9.999980e-01	9.999991e-01
5.790000e+01	1.000000e+00	1.000000e+00	9.999982e-01	9.999978e-01	9.999995e-01
5.800000e+01	1.000000e+00	1.000000e+00	9.999980e-01	9.999978e-01	9.999999e-01
5.810000e+01	1.000000e+00	1.000000e+00	9.999979e-01	9.999978e-01	1.000000e+00
5.820000e+01	1.000000e+00	1.000000e+00	9.999978e-01	9.999978e-01	1.000000e+00
5.830000e+01	1.000000e+00	1.000000e+00	9.999978e-01	9.999979e-01	1.000000e+00
5.840000e+01	1.000000e+00	1.000000e+00	9.999979e-01	9.999981e-01	1.000000e+00
5.850000e+01	1.000000e+00	1.000000e+00	9.999981e-01	9.999983e-01	1.000000e+00
5.860000e+01	1.000000e+00	1.000000e+00	9.999984e-01	9.999984e-01	1.000000e+00
5.870000e+01	1.000000e+00	1.000000e+00	9.999987e-01	9.999987e-01	9.999996e-01
5.880000e+01	1.000000e+00	1.000000e+00	9.999991e-01	9.999988e-01	9.999992e-01
5.890000e+01	1.000000e+00	1.000000e+00	9.999994e-01	9.999990e-01	9.999987e-01
5.900000e+01	1.000000e+00	1.000000e+00	9.999998e-01	9.999992e-01	9.999982e-01
5.910000e+01	1.000000e+00	1.000000e+00	1.000000e+00	9.999994e-01	9.999977e-01
5.920000e+01	1.000000e+00	1.000000e+00	1.000001e+00	9.999995e-01	9.999972e-01
5.930000e+01	9.999999e-01	9.999999e-01	1.000001e+00	9.999996e-01	9.999968e-01
5.940000e+01	9.999998e-01	9.999998e-01	1.000001e+00	9.999998e-01	9.999966e-01
5.950000e+01	9.999998e-01	9.999996e-01	1.000001e+00	9.999999e-01	9.999964e-01
5.960000e+01	9.999997e-01	9.999995e-01	1.000001e+00	9.999999e-01	9.999963e-01
5.970000e+01	9.999997e-01	9.999993e-01	1.000001e+00	1.000000e+00	9.999964e-01
5.980000e+01	9.999997e-01	9.999993e-01	1.000001e+00	1.000000e+00	9.999965e-01
5.990000e+01	9.999997e-01	9.999993e-01	1.000001e+00	1.000000e+00	9.999967e-01
6.000000e+01	9.999997e-01	9.999993e-01	1.000001e+00	9.999999e-01	9.999970e-01
6.010000e+01	9.999997e-01	9.999993e-01	1.000000e+00	9.999998e-01	9.999972e-01
6.020000e+01	9.999998e-01	9.999993e-01	1.000000e+00	9.999997e-01	9.999976e-01
6.030000e+01	9.999999e-01	9.999994e-01	9.999999e-01	9.999996e-01	9.999979e-01
6.040000e+01	9.999999e-01	9.999995e-01	9.999997e-01	9.999995e-01	9.999983e-01
6.050000e+01	1.000000e+00	9.999996e-01	9.999995e-01	9.999993e-01	9.999986e-01
6.060000e+01	1.000000e+00	9.999997e-01	9.999994e-01	9.999992e-01	9.999988e-01
6.070000e+01	1.000000e+00	9.999998e-01	9.999993e-01	9.999991e-01	9.999990e-01
6.080000e+01	1.000000e+00	9.999999e-01	9.999992e-01	9.999990e-01	9.999991e-01
6.090000e+01	1.000000e+00	1.000000e+00	9.999991e-01	9.999989e-01	9.999993e-01
6.100000e+01	1.000000e+00	1.000000e+00	9.999991e-01	9.999989e-01	9.999994e-01
6.110000e+01	1.000000e+00	1.000000e+00	9.999992e-01	9.999989e-01	9.999994e-01
6.120000e+01	1.000000e+00	1.000000e+00	9.999992e-01	9.999990e-01	9.999994e-01
6.130000e+01	1.000000e+00	1.000000e+00	9.999993e-01	9.999992e-01	9.999994e-01
6.140000e+01	1.000000e+00	1.000000e+00	9.999994e-01	9.999994e-01	9.999994e-01
6.150000e+01	1.000000e+00	1.000000e+00	9.999996e-01	9.999996e-01	9.999995e-01
6.160000e+01	1.000000e+00	1.000000e+00	9.999997e-01	9.999999e-01	9.999994e-01
6.170000e+01	9.999999e-01	1.000000e+00	9.999999e-01	1.000000e+00	9.999993e-01
6.180000e+01	9.999999e-01	9.999999e-01	1.000000e+00	1.000000e+00	9.999992e-01
6.190000e+01	9.999998e-01	9.999998e-01	1.000000e+00	1.000000e+00	9.999991e-01
6.200000e+01	9.999998e-01	9.999997e-01	1.000001e+00	1.000001e+00	9.999990e-01
6.210000e+01	9.999998e-01	9.999997e-01	1.000001e+00	1.000001e+00	9.999988e-01
6.220000e+01	9.999998e-01	9.999996e-01	1.000001e+00	1.000001e+00	9.999987e-01
6.230000e+01	9.999998e-01	9.999996e-01	1.000001e+00	1.000001e+00	9.999985e-01
6.240000e+01	9.999998e-01	9.999996e-01	1.000001e+00	1.000000e+00	9.999984e-01
6.250000e+01	9.999998e-01	9.999996e-01	1.000001e+00	1.000000e+00	9.999983e-01
6.260000e+01	9.999999e-01	9.999996e-01	1.000001e+00	1.000000e+00	9.999984e-01
6.270000e+01	1.000000e+00	9.999997e-01	1.000001e+00	9.999999e-01	9.999985e-01
6.280000e+01	1.000000e+00	9.999997e-01	1.000000e+00	9.999998e-01	9.999986e-01
6.290000e+01	1.000000e+00	9.999998e-01	1.000000e+00	9.999996e-01	9.999988e-01
6.300000e+01	1.000000e+00	9.999999e-01	9.999998e-01	9.999995e-01	9.999991e-01
6.310000e+01	1.000000e+00	9.999999e-01	9.999996e-01	9.999994e-01	9.999995e-01
6.320000e+01	1.000000e+00	1.000000e+00	9.999994e-01	9.999993e-01	9.999999e-01
6.330000e+01	1.000000e+00	1.000000e+00	9.999992e-01	9.999992e-01	1.000000e+00
6.340000e+01	1.000000e+00	1.000000e+00	9.999991e-01	9.999993e-01	1.000001e+00
6.350000e+01	1.000000e+00	1.000000e+00	9.999990e-01	9.999993e-01	1.000001e+00
6.360000e+01	1.000000e+00	1.000000e+00	9.999991e-01	9.999994e-01	1.000002e+00
6.370000e+01	1.000000e+00	1.000001e+00	9.999991e-01	9.999995e-01	1.000002e+00
6.380000e+01	1.000000e+00	1.000001e+00	9.999992e-01	9.999997e-01	1.000002e+00
6.390000e+01	1.000000e+00	1.000001e+00	9.999992e-01	9.999999e-01	1.000002e+00
6.400000e+01	1.000000e+00	1.000001e+00	9.999993e-01	1.000000e+00	1.000002e+00
6.410000e+01	1.000000e+00	1.000001e+00	9.999994e-01	1.000000e+00	1.000002e+00
6.420000e+01	1.000000e+00	1.000001e+00	9.999996e-01	1.000000e+00	1.000002e+00
6.430000e+01	1.000000e+00	1.000001e+00	9.999997e-01	1.000000e+00	1.000002e+00
6.440000e+01	1.000000e+00	1.000001e+00	9.999998e-01	1.000000e+00	1.000002e+00
6.450000e+01	1.000000e+00	1.000001e+00	9.999999e-01	1.000000e+00	1.000002e+00
6.460000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000000e+00	1.000001e+00
6.470000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000000e+00	1.000001e+00
6.480000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00
6.490000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00
6.500000e+01	1.000000e+00	9.999999e-01	1.000000e+00	1.000000e+00	9.999999e-01
6.510000e+01	1.000000e+00	9.999997e-01	1.000000e+00	1.000000e+00	9.999997e-01
6.520000e+01	9.999999e-01	9.999995e-01	1.000000e+00	1.000000e+00	9.999996e-01
6.530000e+01	9.999999e-01	9.999993e-01	1.000000e+00	1.000000e+00	9.999996e-01
6.540000e+01	9.999998e-01	9.999992e-01	1.000000e+00	1.000000e+00	9.999996e-01
6.550000e+01	9.999998e-01	9.999992e-01	1.000000e+00	1.000000e+00	9.999996e-01
6.560000e+01	9.999998e-01	9.999992e-01	1.000001e+00	1.000000e+00	9.999997e-01
6.570000e+01	9.999998e-01	9.999993e-01	1.000001e+00	1.000000e+00	9.999999e-01
6.580000e+01	9.999998e-01	9.999995e-01	1.000001e+00	1.000000e+00	1.000000e+00
6.590000e+01	9.999998e-01	9.999997e-01	1.000001e+00	1.000001e+00	1.000000e+00
6.600000e+01	9.999999e-01	9.999999e-01	1.000001e+00	1.000001e+00	1.000001e+00
6.610000e+01	9.999999e-01	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00
6.620000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00
6.630000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00
6.640000e+01	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00	1.000001e+00
6.650000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000001e+00	1.000001e+00
6.660000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000001e+00	1.000001e+00
6.670000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000001e+00	1.000002e+00
6.680000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000001e+00	1.000002e+00
6.690000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
6.700000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
6.710000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
6.720000e+01	1.000000e+00	9.999999e-01	9.999999e-01	1.000001e+00	1.000002e+00
6.730000e+01	1.000000e+00	9.999997e-01	9.999999e-01	1.000001e+00	1.000002e+00
6.740000e+01	9.999999e-01	9.999996e-01	9.999998e-01	1.000001e+00	1.000001e+00
6.750000e+01	9.999999e-01	9.999995e-01	9.999998e-01	1.000001e+00	1.000001e+00
6.760000e+01	9.999999e-01	9.999993e-01	9.999999e-01	1.000001e+00	1.000001e+00
6.770000e+01	9.999999e-01	9.999993e-01	1.000000e+00	1.000001e+00	1.000001e+00
6.780000e+01	9.999999e-01	9.999993e-01	1.000000e+00	1.000001e+00	1.000001e+00
6.790000e+01	9.999999e-01	9.999994e-01	1.000001e+00	1.000001e+00	1.000000e+00
6.800000e+01	9.999999e-01	9.999994e-01	1.000001e+00	1.000001e+00	1.000000e+00
6.810000e+01	9.999999e-01	9.999995e-01	1.000001e+00	1.000001e+00	1.000000e+00
6.820000e+01	9.999999e-01	9.999997e-01	1.000001e+00	1.000001e+00	9.999998e-01
6.830000e+01	9.999999e-01	9.999998e-01	1.000001e+00	1.000001e+00	9.999998e-01
6.840000e+01	9.999999e-01	9.999999e-01	1.000001e+00	1.000001e+00	9.999998e-01
6.850000e+01	1.000000e+00	1.000000e+00	1.000002e+00	1.000001e+00	1.000000e+00
6.860000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000001e+00	1.000000e+00
6.870000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00
6.880000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00
6.890000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00
6.900000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000001e+00	1.000002e+00
6.910000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
6.920000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00	1.000003e+00
6.930000e+01	1.000000e+00	1.000000e+00	9.999999e-01	1.000001e+00	1.000003e+00
6.940000e+01	1.000000e+00	1.000000e+00	9.999996e-01	1.000001e+00	1.000004e+00
6.950000e+01	1.000000e+00	1.000000e+00	9.999995e-01	1.000001e+00	1.000004e+00
6.960000e+01	1.000000e+00	1.000000e+00	9.999993e-01	1.000001e+00	1.000004e+00
6.970000e+01	1.000000e+00	1.000000e+00	9.999992e-01	1.000000e+00	1.000004e+00
6.980000e+01	1.000000e+00	1.000000e+00	9.999991e-01	1.000000e+00	1.000004e+00
6.990000e+01	1.000000e+00	1.000000e+00	9.999992e-01	1.000000e+00	1.000004e+00
7.000000e+01	1.000000e+00	1.000000e+00	9.999993e-01	1.000000e+00	1.000004e+00
7.010000e+01	1.000000e+00	1.000000e+00	9.999994e-01	1.000000e+00	1.000003e+00
7.020000e+01	1.000000e+00	1.000000e+00	9.999996e-01	1.000000e+00	1.000003e+00
7.030000e+01	1.000000e+00	1.000000e+00	9.999998e-01	1.000000e+00	1.000003e+00
7.040000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
7.050000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
7.060000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
7.070000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00
7.080000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00
7.090000e+01	9.999999e-01	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00
7.100000e+01	9.999998e-01	1.000000e+00	1.000001e+00	1.000002e+00	1.000001e+00
7.110000e+01	9.999997e-01	1.000000e+00	1.000001e+00	1.000002e+00	1.000001e+00
7.120000e+01	9.999997e-01	1.000000e+00	1.000001e+00	1.000002e+00	1.000001e+00
7.130000e+01	9.999997e-01	1.000000e+00	1.000001e+00	1.000002e+00	1.000001e+00
7.140000e+01	9.999997e-01	1.000000e+00	1.000001e+00	1.000002e+00	1.000002e+00
7.150000e+01	9.999997e-01	1.000000e+00	1.000001e+00	1.000002e+00	1.000002e+00
7.160000e+01	9.999998e-01	1.000000e+00	1.000001e+00	1.000002e+00	1.000002e+00
7.170000e+01	9.999999e-01	1.000000e+00	1.000001e+00	1.000001e+00	1.000002e+00
7.180000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000001e+00	1.000002e+00
7.190000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00	1.000003e+00
7.200000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00	1.000003e+00
7.210000e+01	1.000000e+00	1.000000e+00	9.999999e-01	1.000001e+00	1.000003e+00
7.220000e+01	1.000000e+00	1.000000e+00	9.999997e-01	1.000001e+00	1.000003e+00
7.230000e+01	1.000000e+00	1.000000e+00	9.999996e-01	1.000000e+00	1.000003e+00
7.240000e+01	1.000000e+00	1.000000e+00	9.999995e-01	1.000000e+00	1.000003e+00
7.250000e+01	1.000000e+00	1.000000e+00	9.999994e-01	1.000000e+00	1.000003e+00
7.260000e+01	1.000000e+00	1.000000e+00	9.999995e-01	1.000000e+00	1.000003e+00
7.270000e+01	1.000000e+00	1.000000e+00	9.999996e-01	1.000000e+00	1.000003e+00
7.280000e+01	1.000000e+00	1.000000e+00	9.999997e-01	1.000001e+00	1.000003e+00
7.290000e+01	1.000000e+00	9.999999e-01	9.999999e-01	1.000001e+00	1.000003e+00
7.300000e+01	1.000000e+00	9.999998e-01	1.000000e+00	1.000001e+00	1.000002e+00
7.310000e+01	9.999999e-01	9.999997e-01	1.000000e+00	1.000001e+00	1.000002e+00
7.320000e+01	9.999998e-01	9.999997e-01	1.000001e+00	1.000001e+00	1.000002e+00
7.330000e+01	9.999998e-01	9.999997e-01	1.000001e+00	1.000002e+00	1.000002e+00
7.340000e+01	9.999998e-01	9.999997e-01	1.000001e+00	1.000002e+00	1.000001e+00
7.350000e+01	9.999998e-01	9.999998e-01	1.000001e+00	1.000002e+00	1.000001e+00
7.360000e+01	9.999998e-01	9.999999e-01	1.000002e+00	1.000002e+00	1.000001e+00
7.370000e+01	9.999998e-01	9.999999e-01	1.000002e+00	1.000002e+00	1.000001e+00
7.380000e+01	9.999998e-01	1.000000e+00	1.000002e+00	1.000002e+00	1.000000e+00
7.390000e+01	9.999999e-01	1.000000e+00	1.000002e+00	1.000002e+00	1.000000e+00
7.400000e+01	9.999999e-01	1.000000e+00	1.000002e+00	1.000002e+00	1.000000e+00
7.410000e+01	1.000000e+00	1.000000e+00	1.000002e+00	1.000002e+00	1.000000e+00
7.420000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00	1.000000e+00
7.430000e+01	1.000000e+00	9.999999e-01	1.000001e+00	1.000001e+00	1.000001e+00
7.440000e+01	1.000000e+00	9.999999e-01	1.000001e+00	1.000001e+00	1.000001e+00
7.450000e+01	1.000000e+00	9.999998e-01	1.000001e+00	1.000001e+00	1.000001e+00
7.460000e+01	1.000000e+00	9.999998e-01	1.000000e+00	1.000001e+00	1.000002e+00
7.470000e+01	1.000000e+00	9.999998e-01	1.000000e+00	1.000001e+00	1.000002e+00
7.480000e+01	1.000000e+00	9.999998e-01	9.999997e-01	1.000001e+00	1.000003e+00
7.490000e+01	1.000000e+00	9.999998e-01	9.999995e-01	1.000001e+00	1.000003e+00
7.500000e+01	1.000000e+00	9.999999e-01	9.999993e-01	1.000001e+00	1.000003e+00
7.510000e+01	1.000000e+00	1.000000e+00	9.999992e-01	1.000001e+00	1.000004e+00
7.520000e+01	1.000000e+00	1.000000e+00	9.999992e-01	1.000001e+00	1.000004e+00
7.530000e+01	1.000000e+00	1.000000e+00	9.999993e-01	1.000001e+00	1.000004e+00
7.540000e+01	1.000000e+00	1.000000e+00	9.999994e-01	1.000001e+00	1.000004e+00
7.550000e+01	1.000000e+00	1.000000e+00	9.999997e-01	1.000001e+00	1.000004e+00
7.560000e+01	1.000000e+00	1.000001e+00	9.999999e-01	1.000001e+00	1.000003e+00
7.570000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000001e+00	1.000003e+00
7.580000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000001e+00	1.000003e+00
7.590000e+01	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00	1.000002e+00
7.600000e+01	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00	1.000002e+00
7.610000e+01	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00	1.000002e+00
7.620000e+01	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00	1.000001e+00
7.630000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00
7.640000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00
7.650000e+01	9.999999e-01	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00
7.660000e+01	9.999999e-01	1.000000e+00	1.000001e+00	1.000001e+00	1.000001e+00
7.670000e+01	9.999998e-01	9.999998e-01	1.000001e+00	1.000001e+00	1.000002e+00
7.680000e+01	9.999998e-01	9.999997e-01	1.000001e+00	1.000001e+00	1.000002e+00
7.690000e+01	9.999998e-01	9.999996e-01	1.000000e+00	1.000001e+00	1.000002e+00
7.700000e+01	9.999998e-01	9.999996e-01	1.000000e+00	1.000001e+00	1.000002e+00
7.710000e+01	9.999999e-01	9.999996e-01	1.000000e+00	1.000001e+00	1.000002e+00
7.720000e+01	9.999999e-01	9.999997e-01	1.000000e+00	1.000001e+00	1.000002e+00
7.730000e+01	9.999999e-01	9.999997e-01	1.000000e+00	1.000001e+00	1.000002e+00
7.740000e+01	1.000000e+00	9.999998e-01	1.000000e+00	1.000000e+00	1.000003e+00
7.750000e+01	1.000000e+00	1.000000e+00	9.999999e-01	1.000000e+00	1.000003e+00
7.760000e+01	1.000000e+00	1.000000e+00	9.999999e-01	1.000000e+00	1.000003e+00
7.770000e+01	1.000000e+00	1.000000e+00	9.999999e-01	1.000000e+00	1.000003e+00
7.780000e+01	1.000000e+00	1.000001e+00	9.999999e-01	1.000000e+00	1.000003e+00
7.790000e+01	1.000000e+00	1.000001e+00	9.999999e-01	1.000000e+00	1.000003e+00
7.800000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000000e+00	1.000003e+00
7.810000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000000e+00	1.000003e+00
7.820000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000001e+00	1.000002e+00
7.830000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000001e+00	1.000002e+00
7.840000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000001e+00	1.000002e+00
7.850000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000001e+00	1.000002e+00
7.860000e+01	9.999999e-01	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
7.870000e+01	9.999999e-01	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
7.880000e+01	9.999999e-01	9.999999e-01	1.000001e+00	1.000001e+00	1.000002e+00
7.890000e+01	9.999998e-01	9.999997e-01	1.000001e+00	1.000001e+00	1.000001e+00
7.900000e+01	9.999998e-01	9.999997e-01	1.000001e+00	1.000001e+00	1.000001e+00
7.910000e+01	9.999998e-01	9.999996e-01	1.000001e+00	1.000001e+00	1.000001e+00
7.920000e+01	9.999998e-01	9.999995e-01	1.000001e+00	1.000001e+00	1.000001e+00
7.930000e+01	9.999999e-01	9.999995e-01	1.000001e+00	1.000001e+00	1.000000e+00
7.940000e+01	9.999999e-01	9.999995e-01	1.000001e+00	1.000001e+00	1.000000e+00
7.950000e+01	9.999999e-01	9.999995e-01	1.000001e+00	1.000001e+00	9.999999e-01
7.960000e+01	1.000000e+00	9.999996e-01	1.000001e+00	1.000001e+00	9.999998e-01
7.970000e+01	1.000000e+00	9.999996e-01	1.000001e+00	1.000001e+00	9.999998e-01
7.980000e+01	1.000000e+00	9.999996e-01	1.000001e+00	1.000001e+00	9.999998e-01
7.990000e+01	1.000000e+00	9.999997e-01	1.000001e+00	1.000001e+00	9.999998e-01
8.000000e+01	1.000000e+00	9.999998e-01	1.000001e+00	1.000001e+00	1.000000e+00
8.010000e+01	1.000000e+00	9.999998e-01	1.000000e+00	1.000001e+00	1.000000e+00
8.020000e+01	1.000000e+00	9.999999e-01	1.000000e+00	1.000001e+00	1.000000e+00
8.030000e+01	1.000000e+00	9.999999e-01	1.000000e+00	1.000001e+00	1.000001e+00
8.040000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00	1.000001e+00
8.050000e+01	9.999999e-01	1.000000e+00	1.000000e+00	1.000001e+00	1.000001e+00
8.060000e+01	9.999999e-01	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
8.070000e+01	9.999999e-01	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
8.080000e+01	9.999999e-01	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
8.090000e+01	9.999999e-01	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
8.100000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
8.110000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
8.120000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00	1.000002e+00
8.130000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	1.000002e+00
8.140000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	1.000002e+00
8.150000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00
8.160000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00
8.170000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00
8.180000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00
8.190000e+01	1.000000e+00	9.999999e-01	1.000000e+00	1.000000e+00	1.000000e+00
8.200000e+01	1.000000e+00	9.999998e-01	1.000000e+00	1.000000e+00	1.000000e+00
8.210000e+01	1.000000e+00	9.999996e-01	1.000000e+00	1.000000e+00	1.000000e+00
8.220000e+01	1.000000e+00	9.999995e-01	1.000000e+00	1.000000e+00	1.000000e+00
8.230000e+01	9.999999e-01	9.999995e-01	1.000000e+00	1.000000e+00	9.999999e-01
8.240000e+01	9.999998e-01	9.999995e-01	1.000000e+00	1.000001e+00	9.999998e-01
8.250000e+01	9.999998e-01	9.999996e-01	1.000000e+00	1.000001e+00	9.999998e-01
8.260000e+01	9.999998e-01	9.999997e-01	1.000000e+00	1.000001e+00	9.999998e-01
8.270000e+01	9.999998e-01	9.999998e-01	1.000000e+00	1.000001e+00	9.999998e-01
8.280000e+01	9.999998e-01	9.999999e-01	1.000000e+00	1.000001e+00	9.999998e-01
8.290000e+01	9.999998e-01	1.000000e+00	1.000000e+00	1.000001e+00	9.999999e-01
8.300000e+01	9.999999e-01	1.000000e+00	1.000000e+00	1.000001e+00	1.000000e+00
8.310000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000001e+00	1.000000e+00
8.320000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000001e+00	1.000000e+00
8.330000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000000e+00	1.000000e+00
8.340000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000000e+00	1.000001e+00
8.350000e+01	1.000000e+00	1.000001e+00	1.000000e+00	1.000000e+00	1.000001e+00
8.360000e+01	1.000000e+00	1.000001e+00	9.999998e-01	1.000000e+00	1.000001e+00
8.370000e+01	1.000000e+00	1.000001e+00	9.999997e-01	9.999998e-01	1.000001e+00
8.380000e+01	1.000000e+00	1.000001e+00	9.999995e-01	9.999997e-01	1.000001e+00
8.390000e+01	1.000000e+00	1.000001e+00	9.999994e-01	9.999996e-01	1.000001e+00
8.400000e+01	1.000000e+00	1.000000e+00	9.999993e-01	9.999995e-01	1.000002e+00
8.410000e+01	1.000000e+00	1.000000e+00	9.999992e-01	9.999995e-01	1.000002e+00
8.420000e+01	1.000000e+00	1.000000e+00	9.999991e-01	9.999995e-01	1.000002e+00
8.430000e+01	1.000000e+00	9.999998e-01	9.999991e-01	9.999994e-01	1.000002e+00
8.440000e+01	1.000000e+00	9.999997e-01	9.999992e-01	9.999994e-01	1.000001e+00
8.450000e+01	9.999999e-01	9.999996e-01	9.999994e-01	9.999994e-01	1.000001e+00
8.460000e+01	9.999999e-01	9.999995e-01	9.999995e-01	9.999994e-01	1.000001e+00
8.470000e+01	9.999999e-01	9.999995e-01	9.999998e-01	9.999994e-01	1.000000e+00
8.480000e+01	9.999999e-01	9.999995e-01	1.000000e+00	9.999995e-01	9.999999e-01
8.490000e+01	9.999999e-01	9.999995e-01	1.000000e+00	9.999996e-01	9.999995e-01
8.500000e+01	9.999999e-01	9.999996e-01	1.000001e+00	9.999997e-01	9.999991e-01
8.510000e+01	9.999999e-01	9.999997e-01	1.000001e+00	9.999997e-01	9.999987e-01
8.520000e+01	9.999999e-01	9.999998e-01	1.000001e+00	9.999999e-01	9.999983e-01
8.530000e+01	1.000000e+00	9.999999e-01	1.000001e+00	1.000000e+00	9.999980e-01
8.540000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000000e+00	9.999977e-01
8.550000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000000e+00	9.999975e-01
8.560000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000000e+00	9.999973e-01
8.570000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000000e+00	9.999971e-01
8.580000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000000e+00	9.999970e-01
8.590000e+01	1.000000e+00	1.000000e+00	1.000001e+00	1.000000e+00	9.999969e-01
8.600000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.999969e-01
8.610000e+01	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.999969e-01
8.620000e+01	9.999999e-01	9.999999e-01	9.999997e-01	1.000000e+00	9.999970e-01
8.630000e+01	9.999999e-01	9.999998e-01	9.999994e-01	9.999999e-01	9.999971e-01
8.640000e+01	9.999999e-01	9.999997e-01	9.999991e-01	9.999998e-01	9.999973e-01
8.650000e+01	1.000000e+00	9.999997e-01	9.999989e-01	9.999997e-01	9.999976e-01
8.660000e+01	1.000000e+00	9.999997e-01	9.999987e-01	9.999996e-01	9.999980e-01
8.670000e+01	1.000000e+00	9.999997e-01	9.999986e-01	9.999995e-01	9.999984e-01
8.680000e+01	1.000000e+00	9.999997e-01	9.999986e-01	9.999994e-01	9.999988e-01
8.690000e+01	1.000000e+00	9.999999e-01	9.999987e-01	9.999994e-01	9.999994e-01
8.700000e+01	1.000000e+00	1.000000e+00	9.999988e-01	9.999994e-01	1.000000e+00
8.710000e+01	1.000000e+00	1.000000e+00	9.999989e-01	9.999994e-01	1.000001e+00
8.720000e+01	1.000000e+00	1.000000e+00	9.999992e-01	9.999994e-01	1.000001e+00
8.730000e+01	1.000000e+00	1.000000e+00	9.999994e-01	9.999995e-01	1.000002e+00
8.740000e+01	1.000000e+00	1.000000e+00	9.999997e-01	9.999994e-01	1.000002e+00
8.750000e+01	1.000000e+00	1.000000e+00	1.000000e+00	9.999994e-01	1.000002e+00
8.760000e+01	1.000000e+00	1.000000e+00	1.000000e+00	9.999993e-01	1.000002e+00
8.770000e+01	1.000000e+00	1.000000e+00	1.000001e+00	9.999992e-01	1.000002e+00
8.780000e+01	9.999999e-01	1.000000e+00	1.000001e+00	9.999990e-01	1.000002e+00
8.790000e+01	9.999998e-01	9.999999e-01	1.000001e+00	9.999987e-01	1.000001e+00
8.800000e+01	9.999998e-01	9.999998e-01	1.000001e+00	9.999985e-01	1.000000e+00
8.810000e+01	9.999997e-01	9.999998e-01	1.000001e+00	9.999982e-01	9.999997e-01
8.820000e+01	9.999997e-01	9.999997e-01	1.000001e+00	9.999980e-01	9.999989e-01
8.830000e+01	9.999997e-01	9.999997e-01	1.000001e+00	9.999977e-01	9.999981e-01
8.840000e+01	9.999998e-01	9.999996e-01	1.000000e+00	9.999975e-01	9.999973e-01
8.850000e+01	9.999998e-01	9.999996e-01	1.000000e+00	9.999974e-01	9.999967e-01
8.860000e+01	9.999999e-01	9.999997e-01	1.000000e+00	9.999974e-01	9.999961e-01
8.870000e+01	1.000000e+00	9.999997e-01	9.999997e-01	9.999976e-01	9.999956e-01
8.880000e+01	1.000000e+00	9.999997e-01	9.999995e-01	9.999978e-01	9.999954e-01
8.890000e+01	1.000000e+00	9.999998e-01	9.999994e-01	9.999982e-01	9.999952e-01
8.900000e+01	1.000000e+00	9.999999e-01	9.999992e-01	9.999987e-01	9.999952e-01
8.910000e+01	1.000000e+00	9.999999e-01	9.999991e-01	9.999993e-01	9.999954e-01
8.920000e+01	1.000000e+00	1.000000e+00	9.999990e-01	9.999999e-01	9.999957e-01
8.930000e+01	1.000000e+00	1.000000e+00	9.999990e-01	1.000000e+00	9.999961e-01
8.940000e+01	1.000000e+00	1.000000e+00	9.999989e-01	1.000001e+00	9.999965e-01
8.950000e+01	1.000000e+00	1.000000e+00	9.999988e-01	1.000002e+00	9.999970e-01
8.960000e+01	1.000000e+00	1.000000e+00	9.999987e-01	1.000002e+00	9.999975e-01
8.970000e+01	1.000000e+00	1.000000e+00	9.999986e-01	1.000002e+00	9.999979e-01
8.980000e+01	1.000000e+00	1.000000e+00	9.999985e-01	1.000002e+00	9.999983e-01
8.990000e+01	1.000000e+00	1.000000e+00	9.999985e-01	1.000002e+00	9.999986e-01
9.000000e+01	1.000000e+00	1.000000e+00	9.999984e-01	1.000002e+00	9.999989e-01
9.010000e+01	9.999999e-01	1.000000e+00	9.999983e-01	1.000001e+00	9.999993e-01
9.020000e+01	9.999998e-01	1.000000e+00	9.999983e-01	1.000001e+00	9.999995e-01
9.030000e+01	9.999998e-01	1.000000e+00	9.999983e-01	9.999998e-01	9.999997e-01
9.040000e+01	9.999998e-01	1.000000e+00	9.999983e-01	9.999991e-01	9.999999e-01
9.050000e+01	9.999998e-01	1.000000e+00	9.999984e-01	9.999984e-01	1.000000e+00
9.060000e+01	9.999998e-01	1.000000e+00	9.999986e-01	9.999977e-01	1.000000e+00
9.070000e+01	9.999998e-01	1.000000e+00	9.999988e-01	9.999970e-01	1.000000e+00
9.080000e+01	9.999998e-01	1.000000e+00	9.999991e-01	9.999966e-01	1.000000e+00
9.090000e+01	9.999998e-01	1.000000e+00	9.999995e-01	9.999962e-01	1.000000e+00
9.100000e+01	9.999999e-01	1.000000e+00	9.999999e-01	9.999960e-01	1.000000e+00
9.110000e+01	9.999999e-01	1.000000e+00	1.000000e+00	9.999959e-01	9.999999e-01
9.120000e+01	1.000000e+00	1.000000e+00	1.000001e+00	9.999960e-01	9.999998e-01
9.130000e+01	1.000000e+00	1.000000e+00	1.000001e+00	9.999961e-01	9.999997e-01
9.140000e+01	1.000000e+00	9.999999e-01	1.000001e+00	9.999963e-01	9.999997e-01
9.150000e+01	1.000000e+00	9.999999e-01	1.000002e+00	9.999966e-01	9.999996e-01
9.160000e+01	1.000000e+00	9.999998e-01	1.000002e+00	9.999969e-01	9.999994e-01
9.170000e+01	1.000000e+00	9.999997e-01	1.000002e+00	9.999973e-01	9.999993e-01
9.180000e+01	1.000000e+00	9.999995e-01	1.000002e+00	9.999976e-01	9.999992e-01
9.190000e+01	1.000000e+00	9.999994e-01	1.000001e+00	9.999979e-01	9.999990e-01
9.200000e+01	1.000000e+00	9.999992e-01	1.000001e+00	9.999983e-01	9.999988e-01
9.210000e+01	1.000000e+00	9.999991e-01	1.000001e+00	9.999987e-01	9.999986e-01
9.220000e+01	1.000000e+00	9.999989e-01	1.000000e+00	9.999992e-01	9.999983e-01
9.230000e+01	1.000000e+00	9.999989e-01	9.999998e-01	9.999996e-01	9.999981e-01
9.240000e+01	1.000000e+00	9.999988e-01	9.999993e-01	1.000000e+00	9.999979e-01
9.250000e+01	1.000000e+00	9.999989e-01	9.999990e-01	1.000001e+00	9.999978e-01
9.260000e+01	1.000000e+00	9.999989e-01	9.999986e-01	1.000001e+00	9.999976e-01
9.270000e+01	1.000000e+00	9.999990e-01	9.999983e-01	1.000001e+00	9.999976e-01
9.280000e+01	1.000000e+00	9.999992e-01	9.999980e-01	1.000001e+00	9.999976e-01
9.290000e+01	1.000000e+00	9.999994e-01	9.999979e-01	1.000002e+00	9.999977e-01
9.300000e+01	1.000000e+00	9.999997e-01	9.999978e-01	1.000002e+00	9.999979e-01
9.310000e+01	1.000000e+00	1.000000e+00	9.999978e-01	1.000002e+00	9.999982e-01
9.320000e+01	1.000000e+00	1.000000e+00	9.999978e-01	1.000001e+00	9.999986e-01
9.330000e+01	1.000000e+00	1.000001e+00	9.999980e-01	1.000001e+00	9.999990e-01
9.340000e+01	1.000000e+00	1.000001e+00	9.999981e-01	1.000001e+00	9.999993e-01
9.350000e+01	1.000000e+00	1.000001e+00	9.999983e-01	1.000001e+00	9.999997e-01
9.360000e+01	9.999999e-01	1.000001e+00	9.999985e-01	1.000000e+00	1.000000e+00
9.370000e+01	9.999999e-01	1.000001e+00	9.999987e-01	1.000000e+00	1.000000e+00
9.380000e+01	9.999998e-01	1.000001e+00	9.999988e-01	9.999997e-01	1.000001e+00
9.390000e+01	9.999997e-01	1.000001e+00	9.999989e-01	9.999993e-01	1.000001e+00
9.400000e+01	9.999997e-01	1.000001e+00	9.999991e-01	9.999990e-01	1.000001e+00
9.410000e+01	9.999996e-01	1.000001e+00	9.999993e-01	9.999986e-01	1.000001e+00
9.420000e+01	9.999996e-01	1.000001e+00	9.999995e-01	9.999984e-01	1.000001e+00
9.430000e+01	9.999996e-01	1.000000e+00	9.999998e-01	9.999982e-01	1.000001e+00
9.440000e+01	9.999996e-01	1.000000e+00	1.000000e+00	9.999982e-01	1.000001e+00
9.450000e+01	9.999996e-01	9.999999e-01	1.000000e+00	9.999982e-01	1.000001e+00
9.460000e+01	9.999996e-01	9.999996e-01	1.000001e+00	9.999983e-01	1.000001e+00
9.470000e+01	9.999997e-01	9.999995e-01	1.000001e+00	9.999984e-01	1.000001e+00
9.480000e+01	9.999997e-01	9.999993e-01	1.000001e+00	9.999986e-01	1.000000e+00
9.490000e+01	9.999999e-01	9.999992e-01	1.000001e+00	9.999989e-01	1.000000e+00
9.500000e+01	1.000000e+00	9.999991e-01	1.000001e+00	9.999992e-01	9.999999e-01
9.510000e+01	1.000000e+00	9.999991e-01	1.000001e+00	9.999995e-01	9.999997e-01
9.520000e+01	1.000000e+00	9.999991e-01	1.000001e+00	9.999999e-01	9.999994e-01
9.530000e+01	1.000000e+00	9.999991e-01	1.000001e+00	1.000000e+00	9.999991e-01
9.540000e+01	1.000001e+00	9.999991e-01	1.000001e+00	1.000001e+00	9.999987e-01
9.550000e+01	1.000001e+00	9.999991e-01	1.000001e+00	1.000001e+00	9.999983e-01
9.560000e+01	1.000001e+00	9.999992e-01	1.000001e+00	1.000001e+00	9.999980e-01
9.570000e+01	1.000001e+00	9.999992e-01	1.000000e+00	1.000001e+00	9.999978e-01
9.580000e+01	1.000001e+00	9.999992e-01	1.000000e+00	1.000002e+00	9.999976e-01
9.590000e+01	1.000001e+00	9.999992e-01	9.999998e-01	1.000002e+00	9.999975e-01
9.600000e+01	1.000001e+00	9.999993e-01	9.999995e-01	1.000002e+00	9.999975e-01
9.610000e+01	1.000001e+00	9.999995e-01	9.999993e-01	1.000002e+00	9.999976e-01
9.620000e+01	1.000000e+00	9.999997e-01	9.999992e-01	1.000002e+00	9.999979e-01
9.630000e+01	1.000000e+00	9.999999e-01	9.999991e-01	1.000002e+00	9.999983e-01
9.640000e+01	1.000000e+00	1.000000e+00	9.999991e-01	1.000001e+00	9.999987e-01
9.650000e+01	9.999999e-01	1.000000e+00	9.999992e-01	1.000001e+00	9.999992e-01
9.660000e+01	9.999997e-01	1.000001e+00	9.999993e-01	1.000001e+00	9.999997e-01
9.670000e+01	9.999996e-01	1.000001e+00	9.999994e-01	1.000001e+00	1.000000e+00
9.680000e+01	9.999995e-01	1.000001e+00	9.999996e-01	1.000001e+00	1.000001e+00
9.690000e+01	9.999994e-01	1.000001e+00	9.999998e-01	1.000000e+00	1.000001e+00
9.700000e+01	9.999993e-01	1.000001e+00	1.000000e+00	1.000000e+00	1.000002e+00
9.710000e+01	9.999993e-01	1.000001e+00	1.000000e+00	1.000000e+00	1.000002e+00
9.720000e+01	9.999993e-01	1.000001e+00	1.000000e+00	9.999998e-01	1.000002e+00
9.730000e+01	9.999993e-01	1.000001e+00	1.000001e+00	9.999995e-01	1.000002e+00
9.740000e+01	9.999994e-01	1.000001e+00	1.000001e+00	9.999992e-01	1.000002e+00
9.750000e+01	9.999995e-01	1.000001e+00	1.000001e+00	9.999988e-01	1.000002e+00
9.760000e+01	9.999995e-01	1.000001e+00	1.000001e+00	9.999985e-01	1.000002e+00
9.770000e+01	9.999996e-01	1.000001e+00	1.000001e+00	9.999983e-01	1.000002e+00
9.780000e+01	9.999997e-01	1.000001e+00	1.000001e+00	9.999981e-01	1.000001e+00
9.790000e+01	9.999997e-01	1.000000e+00	1.000001e+00	9.999981e-01	1.000001e+00
9.800000e+01	9.999998e-01	1.000000e+00	1.000001e+00	9.999982e-01	1.000001e+00
9.810000e+01	9.999999e-01	1.000000e+00	1.000001e+00	9.999983e-01	1.000001e+00
9.820000e+01	1.000000e+00	9.999999e-01	1.000001e+00	9.999986e-01	1.000001e+00
9.830000e+01	1.000000e+00	9.999997e-01	1.000001e+00	9.999989e-01	1.000000e+00
9.840000e+01	1.000000e+00	9.999996e-01	1.000001e+00	9.999993e-01	1.000000e+00
9.850000e+01	1.000000e+00	9.999994e-01	1.000001e+00	9.999998e-01	1.000000e+00
9.860000e+01	1.000000e+00	9.999993e-01	1.000001e+00	1.000000e+00	1.000000e+00
9.870000e+01	1.000000e+00	9.999993e-01	1.000001e+00	1.000001e+00	1.000000e+00
9.880000e+01	1.000001e+00	9.999993e-01	1.000001e+00	1.000001e+00	1.000000e+00
9.890000e+01	1.000001e+00	9.999993e-01	1.000001e+00	1.000002e+00	1.000000e+00
9.900000e+01	1.000001e+00	9.999993e-01	1.000001e+00	1.000002e+00	1.000000e+00
9.910000e+01	1.000001e+00	9.999994e-01	1.000000e+00	1.000002e+00	1.000000e+00
9.920000e+01	1.000001e+00	9.999995e-01	1.000000e+00	1.000003e+00	1.000000e+00
9.930000e+01	1.000001e+00	9.999997e-01	1.000000e+00	1.000003e+00	1.000001e+00
9.940000e+01	1.000001e+00	9.999998e-01	1.000000e+00	1.000003e+00	1.000001e+00
9.950000e+01	1.000001e+00	1.000000e+00	9.999998e-01	1.000002e+00	1.000001e+00
9.960000e+01	1.000001e+00	1.000000e+00	9.999996e-01	1.000002e+00	1.000001e+00
9.970000e+01	1.000001e+00	1.000000e+00	9.999994e-01	1.000002e+00	1.000001e+00
9.980000e+01	1.000000e+00	1.000001e+00	9.999993e-01	1.000001e+00	1.000001e+00
9.990000e+01	1.000000e+00	1.000001e+00	9.999992e-01	1.000001e+00	1.000001e+00
1.000000e+02	1.000000e+00	1.000001e+00	9.999992e-01	1.000001e+00	1.000001e+00
1.001000e+02	9.999998e-01	1.000001e+00	9.999992e-01	1.000001e+00	1.000001e+00
1.002000e+02	9.999996e-01	1.000001e+00	9.999993e-01	1.000001e+00	1.000001e+00
1.003000e+02	9.999995e-01	1.000001e+00	9.999994e-01	1.000000e+00	1.000001e+00
1.004000e+02	9.999993e-01	1.000001e+00	9.999995e-01	1.000000e+00	1.000001e+00
1.005000e+02	9.999992e-01	1.000001e+00	9.999997e-01	1.000000e+00	1.000002e+00
1.006000e+02	9.999991e-01	1.000001e+00	9.999999e-01	1.000000e+00	1.000002e+00
1.007000e+02	9.999991e-01	1.000001e+00	1.000000e+00	1.000000e+00	1.000002e+00
1.008000e+02	9.999991e-01	1.000001e+00	1.000000e+00	1.000000e+00	1.000002e+00
1.009000e+02	9.999991e-01	1.000001e+00	1.000000e+00	1.000000e+00	1.000002e+00
1.010000e+02	9.999992e-01	1.000001e+00	1.000001e+00	1.000001e+00	1.000002e+00
1.011000e+02	9.999993e-01	1.000001e+00	1.000001e+00	1.000001e+00	1.000003e+00
1.012000e+02	9.999994e-01	1.000001e+00	1.000001e+00	1.000001e+00	1.000003e+00
1.013000e+02	9.999996e-01	1.000001e+00	1.000001e+00	1.000001e+00	1.000003e+00
1.014000e+02	9.999998e-01	1.000001e+00	1.000001e+00	1.000001e+00	1.000002e+00
1.015000e+02	9.999999e-01	1.000000e+00	1.000001e+00	1.000001e+00	1.000002e+00
1.016000e+02	1.000000e+00	1.000000e+00	1.000001e+00	1.000001e+00	1.000002e+00
1.017000e+02	1.000000e+00	9.999998e-01	1.000001e+00	1.000001e+00	1.000002e+00
1.018000e+02	1.000000e+00	9.999996e-01	1.000001e+00	1.000001e+00	1.000002e+00
1.019000e+02	1.000000e+00	9.999992e-01	1.000000e+00	1.000001e+00	1.000001e+00
1.020000e+02	1.000001e+00	9.999990e-01	1.000000e+00	1.000001e+00	1.000001e+00
1.021000e+02	1.000001e+00	9.999987e-01	1.000000e+00	1.000001e+00	1.000001e+00
1.022000e+02	1.000001e+00	9.999985e-01	1.000000e+00	1.000001e+00	1.000001e+00
1.023000e+02	1.000001e+00	9.999984e-01	1.000000e+00	1.000001e+00	1.000001e+00
1.024000e+02	1.000001e+00	9.999983e-01	1.000000e+00	1.000001e+00	1.000001e+00
1.025000e+02	1.000001e+00	9.999983e-01	1.000000e+00	1.000001e+00	1.000001e+00
1.026000e+02	1.000001e+00	9.999983e-01	1.000000e+00	1.000001e+00	1.000001e+00
1.027000e+02	1.000001e+00	9.999985e-01	1.000000e+00	1.000001e+00	1.000001e+00
1.028000e+02	1.000000e+00	9.999987e-01	1.000000e+00	1.000001e+00	1.000001e+00
1.029000e+02	1.000000e+00	9.999989e-01	1.000001e+00	1.000001e+00	1.000001e+00
1.030000e+02	1.000000e+00	9.999992e-01	1.000001e+00	1.000001e+00	1.000001e+00
1.031000e+02	1.000000e+00	9.999995e-01	1.000001e+00	1.000001e+00	1.000002e+00
1.032000e+02	1.000000e+00	9.999998e-01	1.000001e+00	1.000001e+00	1.000002e+00
1.033000e+02	9.999999e-01	1.000000e+00	1.000001e+00	1.000001e+00	1.000002e+00
1.034000e+02	9.999998e-01	1.000000e+00	1.000001e+00	1.000000e+00	1.000002e+00
1.035000e+02	9.999996e-01	1.000001e+00	1.000001e+00	1.000000e+00	1.000002e+00
1.036000e+02	9.999995e-01	1.000001e+00	1.000001e+00	1.000000e+00	1.000002e+00
1.037000e+02	9.999994e-01	1.000001e+00	1.000001e+00	1.000000e+00	1.000002e+00
1.038000e+02	9.999993e-01	1.000001e+00	1.000001e+00	1.000000e+00	1.000002e+00
1.039000e+02	9.999993e-01	1.000001e+00	1.000001e+00	1.000000e+00	1.000002e+00
1.040000e+02	9.999992e-01	1.000001e+00	1.000000e+00	1.000000e+00	1.000002e+00
1.041000e+02	9.999992e-01	1.000001e+00	1.000000e+00	1.000000e+00	1.000002e+00
1.042000e+02	9.999993e-01	1.000001e+00	9.999997e-01	1.000000e+00	1.000002e+00
1.043000e+02	9.999994e-01	1.000001e+00	9.999994e-01	1.000000e+00	1.000002e+00
1.044000e+02	9.999995e-01	1.000001e+00	9.999991e-01	1.000000e+00	1.000001e+00
1.045000e+02	9.999996e-01	1.000001e+00	9.999989e-01	1.000001e+00	1.000001e+00
1.046000e+02	9.999997e-01	1.000001e+00	9.999987e-01	1.000001e+00	1.000001e+00
1.047000e+02	9.999999e-01	1.000001e+00	9.999986e-01	1.000001e+00	1.000001e+00
1.048000e+02	1.000000e+00	1.000001e+00	9.999985e-01	1.000001e+00	1.000001e+00
1.049000e+02	1.000000e+00	1.000001e+00	9.999985e-01	1.000001e+00	1.000000e+00
1.050000e+02	1.000000e+00	1.000000e+00	9.999986e-01	1.000001e+00	1.000000e+00
1.051000e+02	1.000000e+00	1.000000e+00	9.999988e-01	1.000002e+00	1.000000e+00
1.052000e+02	1.000001e+00	1.000000e+00	9.999990e-01	1.000002e+00	1.000000e+00
1.053000e+02	1.000001e+00	9.999999e-01	9.999993e-01	1.000002e+00	1.000000e+00
1.054000e+02	1.000001e+00	9.999998e-01	9.999996e-01	1.000002e+00	1.000000e+00
1.055000e+02	1.000001e+00	9.999996e-01	9.999999e-01	1.000002e+00	1.000000e+00
1.056000e+02	1.000001e+00	9.999995e-01	1.000000e+00	1.000002e+00	1.000000e+00
1.057000e+02	1.000001e+00	9.999994e-01	1.000000e+00	1.000002e+00	1.000000e+00
1.058000e+02	1.000001e+00	9.999993e-01	1.000001e+00	1.000002e+00	1.000000e+00
1.059000e+02	1.000000e+00	9.999993e-01	1.000001e+00	1.000001e+00	1.000000e+00
1.060000e+02	1.000000e+00	9.999993e-01	1.000001e+00	1.000001e+00	1.000000e+00
1.061000e+02	1.000000e+00	9.999993e-01	1.000001e+00	1.000000e+00	1.000000e+00
1.062000e+02	1.000000e+00	9.999994e-01	1.000001e+00	9.999999e-01	1.000000e+00
1.063000e+02	1.000000e+00	9.999995e-01	1.000001e+00	9.999994e-01	1.000000e+00
1.064000e+02	1.000000e+00	9.999996e-01	1.000001e+00	9.999989e-01	1.000000e+00
1.065000e+02	1.000000e+00	9.999997e-01	1.000001e+00	9.999985e-01	1.000000e+00
1.066000e+02	9.999999e-01	9.999999e-01	1.000001e+00	9.999981e-01	1.000001e+00
1.067000e+02	9.999998e-01	1.000000e+00	1.000001e+00	9.999978e-01	1.000001e+00
1.068000e+02	9.999998e-01	1.000000e+00	1.000001e+00	9.999977e-01	1.000001e+00
1.069000e+02	9.999997e-01	1.000000e+00	1.000001e+00	9.999976e-01	1.000001e+00
1.070000e+02	9.999997e-01	1.000000e+00	1.000001e+00	9.999977e-01	1.000001e+00
1.071000e+02	9.999997e-01	1.000001e+00	1.000001e+00	9.999979e-01	1.000002e+00
1.072000e+02	9.999996e-01	1.000001e+00	1.000001e+00	9.999982e-01	1.000002e+00
1.073000e+02	9.999996e-01	1.000001e+00	1.000001e+00	9.999985e-01	1.000002e+00
1.074000e+02	9.999995e-01	1.000001e+00	1.000000e+00	9.999989e-01	1.000002e+00
1.075000e+02	9.999995e-01	1.000001e+00	1.000000e+00	9.999993e-01	1.000002e+00
1.076000e+02	9.999995e-01	1.000001e+00	9.999999e-01	9.999997e-01	1.000002e+00
1.077000e+02	9.999995e-01	1.000001e+00	9.999997e-01	1.000000e+00	1.000002e+00
1.078000e+02	9.999996e-01	1.000001e+00	9.999996e-01	1.000000e+00	1.000002e+00
1.079000e+02	9.999996e-01	1.000001e+00	9.999994e-01	1.000001e+00	1.000001e+00
1.080000e+02	9.999997e-01	1.000001e+00	9.999993e-01	1.000001e+00	1.000001e+00
1.081000e+02	9.999998e-01	1.000001e+00	9.999992e-01	1.000001e+00	1.000000e+00
1.082000e+02	9.999999e-01	1.000000e+00	9.999991e-01	1.000001e+00	9.999998e-01
1.083000e+02	1.000000e+00	1.000000e+00	9.999991e-01	1.000002e+00	9.999992e-01
1.084000e+02	1.000000e+00	1.000000e+00	9.999992e-01	1.000002e+00	9.999987e-01
1.085000e+02	1.000000e+00	9.999999e-01	9.999992e-01	1.000002e+00	9.999981e-01
1.086000e+02	1.000000e+00	9.999997e-01	9.999994e-01	1.000002e+00	9.999977e-01
1.087000e+02	1.000000e+00	9.999996e-01	9.999995e-01	1.000002e+00	9.999974e-01
1.088000e+02	1.000000e+00	9.999994e-01	9.999997e-01	1.000002e+00	9.999972e-01
1.089000e+02	1.000000e+00	9.999994e-01	9.999999e-01	1.000002e+00	9.999970e-01
1.090000e+02	1.000001e+00	9.999994e-01	1.000000e+00	1.000001e+00	9.999970e-01
1.091000e+02	1.000001e+00	9.999994e-01	1.000000e+00	1.000001e+00	9.999972e-01
1.092000e+02	1.000000e+00	9.999993e-01	1.000001e+00	1.000001e+00	9.999975e-01
1.093000e+02	1.000000e+00	9.999993e-01	1.000001e+00	1.000001e+00	9.999978e-01
1.094000e+02	1.000000e+00	9.999993e-01	1.000001e+00	1.000000e+00	9.999983e-01
1.095000e+02	1.000000e+00	9.999992e-01	1.000001e+00	9.999999e-01	9.999987e-01
1.096000e+02	1.000000e+00	9.999992e-01	1.000001e+00	9.999997e-01	9.999992e-01
1.097000e+02	1.000000e+00	9.999993e-01	1.000001e+00	9.999994e-01	9.999997e-01
1.098000e+02	1.000000e+00	9.999993e-01	1.000001e+00	9.999992e-01	1.000000e+00
1.099000e+02	9.999999e-01	9.999994e-01	1.000001e+00	9.999990e-01	1.000000e+00
1.100000e+02	9.999998e-01	9.999995e-01	1.000001e+00	9.999988e-01	1.000001e+00
1.101000e+02	9.999998e-01	9.999997e-01	1.000001e+00	9.999987e-01	1.000001e+00
1.102000e+02	9.999997e-01	9.999998e-01	1.000001e+00	9.999986e-01	1.000001e+00
1.103000e+02	9.999997e-01	1.000000e+00	1.000000e+00	9.999986e-01	1.000002e+00
1.104000e+02	9.999997e-01	1.000000e+00	1.000000e+00	9.999986e-01	1.000002e+00
1.105000e+02	9.999997e-01	1.000000e+00	9.999999e-01	9.999987e-01	1.000002e+00
1.106000e+02	9.999998e-01	1.000000e+00	9.999996e-01	9.999989e-01	1.000002e+00
1.107000e+02	9.999998e-01	1.000001e+00	9.999994e-01	9.999991e-01	1.000002e+00
1.108000e+02	9.999998e-01	1.000001e+00	9.999993e-01	9.999993e-01	1.000002e+00
1.109000e+02	9.999998e-01	1.000001e+00	9.999991e-01	9.999995e-01	1.000002e+00
1.110000e+02	9.999999e-01	1.000001e+00	9.999990e-01	9.999998e-01	1.000001e+00
1.111000e+02	9.999999e-01	1.000001e+00	9.999990e-01	1.000000e+00	1.000001e+00
1.112000e+02	1.000000e+00	1.000001e+00	9.999989e-01	1.000000e+00	1.000001e+00
1.113000e+02	1.000000e+00	1.000001e+00	9.999988e-01	1.000001e+00	1.000000e+00
1.114000e+02	1.000000e+00	1.000001e+00	9.999987e-01	1.000001e+00	1.000000e+00
1.115000e+02	1.000000e+00	1.000000e+00	9.999986e-01	1.000001e+00	9.999996e-01
1.116000e+02	1.000000e+00	1.000000e+00	9.999986e-01	1.000001e+00	9.999993e-01
1.117000e+02	1.000000e+00	1.000000e+00	9.999986e-01	1.000001e+00	9.999990e-01
1.118000e+02	1.000000e+00	9.999998e-01	9.999987e-01	1.000001e+00	9.999987e-01
1.119000e+02	1.000000e+00	9.999997e-01	9.999988e-01	1.000001e+00	9.999985e-01
1.120000e+02	1.000000e+00	9.999995e-01	9.999989e-01	1.000001e+00	9.999984e-01
1.121000e+02	1.000000e+00	9.999994e-01	9.999991e-01	1.000001e+00	9.999983e-01
1.122000e+02	1.000000e+00	9.999993e-01	9.999993e-01	1.000001e+00	9.999982e-01
1.123000e+02	1.000000e+00	9.999993e-01	9.999996e-01	1.000001e+00	9.999982e-01
1.124000e+02	1.000000e+00	9.999993e-01	9.999998e-01	1.000000e+00	9.999983e-01
1.125000e+02	1.000000e+00	9.999993e-01	1.000000e+00	9.999999e-01	9.999984e-01
1.126000e+02	1.000000e+00	9.999994e-01	1.000000e+00	9.999996e-01	9.999985e-01
1.127000e+02	1.000000e+00	9.999995e-01	1.000001e+00	9.999993e-01	9.999987e-01
1.128000e+02	1.000000e+00	9.999995e-01	1.000001e+00	9.999990e-01	9.999989e-01
1.129000e+02	1.000000e+00	9.999996e-01	1.000001e+00	9.999987e-01	9.999992e-01
1.130000e+02	1.000000e+00	9.999997e-01	1.000001e+00	9.999986e-01	9.999995e-01
1.131000e+02	1.000000e+00	9.999998e-01	1.000001e+00	9.999984e-01	9.999997e-01
1.132000e+02	1.000000e+00	9.999998e-01	1.000001e+00	9.999983e-01	1.000000e+00
1.133000e+02	1.000000e+00	9.999999e-01	1.000001e+00	9.999981e-01	1.000000e+00
1.134000e+02	1.000000e+00	1.000000e+00	1.000001e+00	9.999980e-01	1.000001e+00
1.135000e+02	1.000000e+00	1.000000e+00	1.000001e+00	9.999979e-01	1.000001e+00
1.136000e+02	9.999999e-01	1.000000e+00	1.000000e+00	9.999978e-01	1.000001e+00
1.137000e+02	9.999999e-01	1.000000e+00	1.000000e+00	9.999978e-01	1.000001e+00
1.138000e+02	9.999999e-01	1.000000e+00	9.999999e-01	9.999979e-01	1.000001e+00
1.139000e+02	9.999999e-01	1.000000e+00	9.999996e-01	9.999981e-01	1.000001e+00
1.140000e+02	9.999999e-01	1.000000e+00	9.999995e-01	9.999983e-01	1.000001e+00
1.141000e+02	9.999999e-01	1.000000e+00	9.999993e-01	9.999986e-01	1.000001e+00
1.142000e+02	9.999999e-01	1.000000e+00	9.999992e-01	9.999989e-01	1.000001e+00
1.143000e+02	9.999999e-01	1.000000e+00	9.999991e-01	9.999992e-01	1.000001e+00
1.144000e+02	9.999999e-01	1.000000e+00	9.999990e-01	9.999996e-01	1.000000e+00
1.145000e+02	9.999999e-01	1.000000e+00	9.999990e-01	1.000000e+00	1.000000e+00
1.146000e+02	9.999999e-01	1.000000e+00	9.999991e-01	1.000000e+00	9.999997e-01
1.147000e+02	1.000000e+00	1.000000e+00	9.999991e-01	1.000001e+00	9.999993e-01
1.148000e+02	1.000000e+00	1.000000e+00	9.999992e-01	1.000001e+00	9.999990e-01
1.149000e+02	1.000000e+00	1.000000e+00	9.999993e-01	1.000001e+00	9.999987e-01
1.150000e+02	1.000000e+00	1.000000e+00	9.999993e-01	1.000001e+00	9.999985e-01
1.151000e+02	1.000000e+00	1.000000e+00	9.999994e-01	1.000001e+00	9.999983e-01
1.152000e+02	1.000000e+00	1.000000e+00	9.999995e-01	1.000001e+00	9.999981e-01
1.153000e+02	1.000000e+00	1.000000e+00	9.999996e-01	1.000001e+00	9.999979e-01
1.154000e+02	1.000000e+00	1.000000e+00	9.999996e-01	1.000001e+00	9.999977e-01
1.155000e+02	1.000000e+00	9.999999e-01	9.999997e-01	1.000001e+00	9.999975e-01
1.156000e+02	1.000000e+00	9.999999e-01	9.999998e-01	1.000000e+00	9.999975e-01
1.157000e+02	1.000000e+00	9.999999e-01	9.999998e-01	1.000000e+00	9.999974e-01
1.158000e+02	1.000000e+00	9.999998e-01	9.999999e-01	9.999998e-01	9.999974e-01
1.159000e+02	1.000000e+00	9.999998e-01	9.999999e-01	9.999995e-01	9.999976e-01
1.160000e+02	1.000000e+00	9.999998e-01	1.000000e+00	9.999993e-01	9.999977e-01
1.161000e+02	1.000000e+00	9.999998e-01	1.000000e+00	9.999991e-01	9.999980e-01
1.162000e+02	1.000000e+00	9.999998e-01	1.000000e+00	9.999989e-01	9.999983e-01
1.163000e+02	1.000000e+00	9.999998e-01	1.000000e+00	9.999988e-01	9.999987e-01
1.164000e+02	9.999999e-01	9.999999e-01	1.000000e+00	9.999988e-01	9.999991e-01
1.165000e+02	9.999999e-01	9.999999e-01	1.000000e+00	9.999988e-01	9.999995e-01
1.166000e+02	9.999999e-01	9.999999e-01	1.000000e+00	9.999988e-01	1.000000e+00
1.167000e+02	9.999999e-01	1.000000e+00	1.000000e+00	9.999989e-01	1.000000e+00
1.168000e+02	9.999999e-01	1.000000e+00	1.000000e+00	9.999990e-01	1.000001e+00
1.169000e+02	9.999999e-01	1.000000e+00	1.000000e+00	9.999991e-01	1.000001e+00
1.170000e+02	1.000000e+00	1.000000e+00	1.000000e+00	9.999992e-01	1.000001e+00
1.171000e+02	1.000000e+00	1.000000e+00	1.000000e+00	9.999993e-01	1.000001e+00
1.172000e+02	1.000000e+00	1.000000e+00	1.000000e+00	9.999994e-01	1.000001e+00
1.173000e+02	1.000000e+00	1.000000e+00	1.000000e+00	9.999995e-01	1.000001e+00
1.174000e+02	1.000000e+00	1.000000e+00	9.999999e-01	9.999996e-01	1.000001e+00
1.175000e+02	1.000000e+00	1.000000e+00	9.999998e-01	9.999997e-01	1.000001e+00
1.176000e+02	1.000000e+00	1.000000e+00	9.999998e-01	9.999998e-01	1.000001e+00
1.177000e+02	1.000000e+00	1.000000e+00	9.999997e-01	9.999999e-01	1.000000e+00
1.178000e+02	1.000000e+00	1.000000e+00	9.999997e-01	9.999999e-01	1.000000e+00
1.179000e+02	1.000000e+00	1.000000e+00	9.999996e-01	1.000000e+00	9.999996e-01
1.180000e+02	1.000000e+00	1.000000e+00	9.999996e-01	1.000000e+00	9.999993e-01
1.181000e+02	1.000000e+00	9.999999e-01	9.999996e-01	1.000000e+00	9.999990e-01
1.182000e+02	1.000000e+00	9.999999e-01	9.999997e-01	1.000000e+00	9.999988e-01
1.183000e+02	1.000000e+00	9.999999e-01	9.999997e-01	1.000000e+00	9.999986e-01
1.184000e+02	1.000000e+00	9.999999e-01	9.999998e-01	1.000000e+00	9.999985e-01
1.185000e+02	1.000000e+00	9.999999e-01	9.999998e-01	1.000000e+00	9.999985e-01
1.186000e+02	1.000000e+00	9.999999e-01	9.999999e-01	1.000000e+00	9.999984e-01
1.187000e+02	1.000000e+00	9.999999e-01	1.000000e+00	1.000000e+00	9.999985e-01
1.188000e+02	1.000000e+00	9.999999e-01	1.000000e+00	1.000000e+00	9.999986e-01
1.189000e+02	1.000000e+00	9.999999e-01	1.000000e+00	1.000000e+00	9.999987e-01
1.190000e+02	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.999988e-01
1.191000e+02	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.999990e-01
1.192000e+02	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	9.999991e-01
1.193000e+02	1.000000e+00	1.000000e+00	1.000000e+00	9.999999e-01	9.999993e-01
1.194000e+02	1.000000e+00	1.000000e+00	1.000000e+00	9.999998e-01	9.999995e-01
1.195000e+02	1.000000e+00	1.000000e+00	1.000000e+00	9.999997e-01	9.999997e-01
1.196000e+02	1.000000e+00	1.000000e+00	1.000000e+00	9.999996e-01	9.999998e-01
1.197000e+02	1.000000e+00	1.000000e+00	1.000000e+00	9.999996e-01	1.000000e+00
1.198000e+02	1.000000e+00	1.000000e+00	1.000000e+00	9.999995e-01	1.000000e+00
1.199000e+02	1.000000e+00	1.000000e+00	9.999999e-01	9.999995e-01	1.000000e+00


==> chapters/bridge/datas/g_of_r/data_HS_HNC_bridge_0.960_10/g_HS_HNC_bridge_2_4_6_8_10.csv <==
0.000000e+00 1.291509e-17 9.172512e-20 5.133789e-22 2.503392e-22 1.829855e-22
1.000000e-01 1.299855e-17 9.070393e-20 5.113653e-22 2.507353e-22 1.843405e-22
2.000000e-01 1.324958e-17 8.792428e-20 5.070719e-22 2.502510e-22 1.843549e-22
3.000000e-01 1.367125e-17 8.363391e-20 5.000082e-22 2.494196e-22 1.843834e-22
4.000000e-01 1.426827e-17 7.829070e-20 4.904196e-22 2.483639e-22 1.844286e-22
5.000000e-01 1.504665e-17 7.240428e-20 4.790113e-22 2.471599e-22 1.844699e-22
6.000000e-01 1.600371e-17 6.647897e-20 4.672373e-22 2.458738e-22 1.845148e-22
7.000000e-01 1.689638e-17 6.097006e-20 4.572331e-22 2.446392e-22 1.845531e-22
8.000000e-01 1.698730e-17 5.628656e-20 4.513018e-22 2.435557e-22 1.845863e-22
9.000000e-01 1.612936e-17 5.285506e-20 4.513651e-22 2.427187e-22 1.846274e-22
1.000000e+00 1.487754e-17 5.127997e-20 4.588772e-22 2.422015e-22 1.846721e-22
1.100000e+00 1.365895e-17 5.261825e-20 4.749875e-22 2.420857e-22 1.847258e-22
1.200000e+00 1.261292e-17 5.871230e-20 5.007832e-22 2.424292e-22 1.848056e-22
1.300000e+00 1.173927e-17 7.181043e-20 5.374103e-22 2.432612e-22 1.849194e-22
1.400000e+00 1.099929e-17 9.208934e-20 5.861199e-22 2.445989e-22 1.850826e-22
1.500000e+00 1.035336e-17 1.174211e-19 6.481935e-22 2.464340e-22 1.853183e-22
1.600000e+00 9.770544e-18 1.477593e-19 7.248274e-22 2.487391e-22 1.856473e-22
1.700000e+00 9.229594e-18 1.845363e-19 8.169126e-22 2.514759e-22 1.860766e-22
1.800000e+00 8.716182e-18 2.297333e-19 9.248473e-22 2.545809e-22 1.866146e-22
1.900000e+00 1.508831e-14 2.860049e-19 1.048416e-21 2.579837e-22 1.872663e-22
2.000000e+00 2.001314e+00 3.568746e-19 1.186731e-21 2.615913e-22 1.880155e-22
2.100000e+00 1.887461e+00 4.469272e-19 1.338302e-21 2.652962e-22 1.888459e-22
2.200000e+00 1.779657e+00 5.620245e-19 1.501388e-21 2.689570e-22 1.897282e-22
2.300000e+00 1.677555e+00 7.094338e-19 1.674176e-21 2.724222e-22 1.906262e-22
2.400000e+00 1.580781e+00 8.978623e-19 1.855371e-21 2.755375e-22 1.915061e-22
2.500000e+00 1.489160e+00 1.137256e-18 2.044577e-21 2.782049e-22 1.923431e-22
2.600000e+00 1.402800e+00 1.438229e-18 2.242857e-21 2.804811e-22 1.931247e-22
2.700000e+00 1.322026e+00 1.811015e-18 2.453703e-21 2.826637e-22 1.938539e-22
2.800000e+00 1.247264e+00 2.263782e-18 2.684508e-21 2.852814e-22 1.945447e-22
2.900000e+00 1.178937e+00 2.800420e-18 2.949836e-21 2.889825e-22 1.952254e-22
3.000000e+00 1.117409e+00 3.418039e-18 3.278821e-21 2.944329e-22 1.959316e-22
3.100000e+00 1.062949e+00 4.104645e-18 3.729994e-21 3.022703e-22 1.967072e-22
3.200000e+00 1.015728e+00 4.837658e-18 4.412053e-21 3.131104e-22 1.975985e-22
3.300000e+00 9.758377e-01 5.584032e-18 5.478388e-21 3.275508e-22 1.986481e-22
3.400000e+00 9.432526e-01 6.302647e-18 7.037348e-21 3.461778e-22 1.998929e-22
3.500000e+00 9.177835e-01 6.948724e-18 9.131808e-21 3.695637e-22 2.013615e-22
3.600000e+00 8.990414e-01 7.480012e-18 1.189678e-20 3.982446e-22 2.030749e-22
3.700000e+00 8.865092e-01 7.863241e-18 1.556944e-20 4.326926e-22 2.050414e-22
3.800000e+00 8.796559e-01 8.098062e-18 2.048785e-20 4.732818e-22 2.072582e-22
3.900000e+00 8.780211e-01 3.802156e-16 2.713587e-20 5.202686e-22 2.097092e-22
4.000000e+00 8.812401e-01 2.068719e+00 2.898346e-20 5.737683e-22 2.123640e-22
4.100000e+00 8.890301e-01 2.010123e+00 3.107420e-26 6.337559e-22 2.151784e-22
4.200000e+00 9.011881e-01 1.927461e+00 7.443970e-20 7.001126e-22 2.180866e-22
4.300000e+00 9.175657e-01 1.828439e+00 4.410981e-20 7.726582e-22 2.210083e-22
4.400000e+00 9.380633e-01 1.719966e+00 2.774615e-19 8.512668e-22 2.238546e-22
4.500000e+00 9.625499e-01 1.607889e+00 1.294597e-19 9.360040e-22 2.265534e-22
4.600000e+00 9.887951e-01 1.496911e+00 1.980304e-19 1.027321e-21 2.291021e-22
4.700000e+00 1.008972e+00 1.390636e+00 3.125481e-19 1.126366e-21 2.316185e-22
4.800000e+00 1.018407e+00 1.291603e+00 4.163856e-19 1.235548e-21 2.343535e-22
4.900000e+00 1.019915e+00 1.201423e+00 6.339680e-19 1.359669e-21 2.376469e-22
5.000000e+00 1.017811e+00 1.120965e+00 9.812260e-15 1.508350e-21 2.418813e-22
5.100000e+00 1.014803e+00 1.050549e+00 6.725238e-16 1.700769e-21 2.474503e-22
5.200000e+00 1.012125e+00 9.900995e-01 7.686499e-14 1.972081e-21 2.547522e-22
5.300000e+00 1.010215e+00 9.392914e-01 3.561084e-14 2.371411e-21 2.641855e-22
5.400000e+00 1.009164e+00 8.976732e-01 7.404985e-15 2.936425e-21 2.761441e-22
5.500000e+00 1.008913e+00 8.647354e-01 1.428584e-15 3.690695e-21 2.910115e-22
5.600000e+00 1.009340e+00 8.399681e-01 2.626933e-14 4.689331e-21 3.091507e-22
5.700000e+00 1.010288e+00 8.229127e-01 1.070193e-14 6.023075e-21 3.308890e-22
5.800000e+00 1.011575e+00 8.131661e-01 2.035247e-12 7.822120e-21 3.565044e-22
5.900000e+00 1.012996e+00 8.104089e-01 1.510595e-13 1.027510e-20 3.862163e-22
6.000000e+00 1.014342e+00 8.143984e-01 1.565041e+00 1.357166e-20 4.201753e-22
6.100000e+00 1.015401e+00 8.249711e-01 1.636863e+00 1.824086e-20 4.584604e-22
6.200000e+00 1.015989e+00 8.420372e-01 1.673422e+00 2.484242e-20 5.010995e-22
6.300000e+00 1.015958e+00 8.655791e-01 1.676502e+00 3.424101e-20 5.480853e-22
6.400000e+00 1.015221e+00 8.956422e-01 1.650163e+00 4.772446e-20 5.994283e-22
6.500000e+00 1.013762e+00 9.322309e-01 1.599987e+00 6.716880e-20 6.552270e-22
6.600000e+00 1.011628e+00 9.723641e-01 1.532270e+00 9.684227e-20 7.157734e-22
6.700000e+00 1.008936e+00 1.004661e+00 1.453275e+00 1.371619e-19 7.817244e-22
6.800000e+00 1.005842e+00 1.021497e+00 1.368672e+00 1.978543e-19 8.544148e-22
6.900000e+00 1.002527e+00 1.026229e+00 1.283195e+00 2.790749e-19 9.364709e-22
7.000000e+00 9.991787e-01 1.024995e+00 1.200517e+00 7.861897e-14 1.033112e-21
7.100000e+00 9.959799e-01 1.021915e+00 1.123282e+00 4.254099e-20 1.154595e-21
7.200000e+00 9.930973e-01 1.019008e+00 1.053230e+00 8.241646e-16 1.319518e-21
7.300000e+00 9.906683e-01 1.017077e+00 9.913795e-01 7.095773e-16 1.553646e-21
7.400000e+00 9.888118e-01 1.016334e+00 9.382113e-01 1.539618e-15 1.877410e-21
7.500000e+00 9.876189e-01 1.016712e+00 8.938352e-01 8.123318e-16 2.305650e-21
7.600000e+00 9.871401e-01 1.018008e+00 8.581304e-01 7.040695e-16 2.869995e-21
7.700000e+00 9.873731e-01 1.019949e+00 8.308526e-01 9.066954e-15 3.621134e-21
7.800000e+00 9.882547e-01 1.022221e+00 8.117150e-01 6.000849e-16 4.631668e-21
7.900000e+00 9.896787e-01 1.024487e+00 8.004439e-01 7.155952e-16 6.006490e-21
8.000000e+00 9.915052e-01 1.026410e+00 7.968140e-01 1.233076e+00 5.200608e-21
8.100000e+00 9.935878e-01 1.027669e+00 8.006706e-01 1.356503e+00 9.697086e-21
8.200000e+00 9.957794e-01 1.027993e+00 8.119416e-01 1.452304e+00 1.422702e-20
8.300000e+00 9.979458e-01 1.027183e+00 8.306430e-01 1.516347e+00 1.965050e-20
8.400000e+00 9.999697e-01 1.025138e+00 8.568815e-01 1.547557e+00 2.719564e-20
8.500000e+00 1.001755e+00 1.021872e+00 8.907688e-01 1.547748e+00 3.833377e-20
8.600000e+00 1.003232e+00 1.017519e+00 9.299666e-01 1.521023e+00 5.455240e-20
8.700000e+00 1.004353e+00 1.012307e+00 9.648841e-01 1.472927e+00 7.851943e-20
8.800000e+00 1.005097e+00 1.006531e+00 9.881089e-01 1.409572e+00 1.131023e-19
8.900000e+00 1.005471e+00 1.000518e+00 1.000901e+00 1.336893e+00 1.641819e-19
9.000000e+00 1.005503e+00 9.946010e-01 1.007377e+00 1.260136e+00 3.643023e-14
9.100000e+00 1.005238e+00 9.890925e-01 1.010661e+00 1.183584e+00 1.186567e-14
9.200000e+00 1.004736e+00 9.842658e-01 1.012547e+00 1.110485e+00 6.695029e-14
9.300000e+00 1.004062e+00 9.803371e-01 1.014001e+00 1.043122e+00 1.749708e-17
9.400000e+00 1.003285e+00 9.774757e-01 1.015540e+00 9.829657e-01 7.727636e-15
9.500000e+00 1.002470e+00 9.758029e-01 1.017420e+00 9.308525e-01 1.808632e-15
9.600000e+00 1.001671e+00 9.753789e-01 1.019719e+00 8.871639e-01 1.955253e-14
9.700000e+00 1.000935e+00 9.761770e-01 1.022386e+00 8.519807e-01 1.843106e-16
9.800000e+00 1.000291e+00 9.780808e-01 1.025259e+00 8.252100e-01 2.371666e-16
9.900000e+00 9.997573e-01 9.808990e-01 1.028095e+00 8.066802e-01 1.069008e-14
1.000000e+01 9.993410e-01 9.843870e-01 1.030597e+00 7.962099e-01 1.014467e+00
1.010000e+01 9.990420e-01 9.882878e-01 1.032441e+00 7.936560e-01 1.156863e+00
1.020000e+01 9.988491e-01 9.923452e-01 1.033319e+00 7.989445e-01 1.281138e+00
1.030000e+01 9.987486e-01 9.963230e-01 1.032982e+00 8.120900e-01 1.379955e+00
1.040000e+01 9.987219e-01 1.000017e+00 1.031265e+00 8.332073e-01 1.448555e+00
1.050000e+01 9.987469e-01 1.003259e+00 1.028126e+00 8.624478e-01 1.485247e+00
1.060000e+01 9.988073e-01 1.005927e+00 1.023648e+00 8.979803e-01 1.491325e+00
1.070000e+01 9.988889e-01 1.007940e+00 1.018033e+00 9.319123e-01 1.470496e+00
1.080000e+01 9.989800e-01 1.009266e+00 1.011571e+00 9.576272e-01 1.428043e+00
1.090000e+01 9.990716e-01 1.009916e+00 1.004613e+00 9.752162e-01 1.369924e+00
1.100000e+01 9.991601e-01 1.009943e+00 9.975361e-01 9.872412e-01 1.302007e+00
1.110000e+01 9.992437e-01 1.009435e+00 9.907140e-01 9.957866e-01 1.229534e+00
1.120000e+01 9.993222e-01 1.008496e+00 9.844922e-01 1.002140e+00 1.156819e+00
1.130000e+01 9.993989e-01 1.007251e+00 9.791621e-01 1.007108e+00 1.087166e+00
1.140000e+01 9.994771e-01 1.005819e+00 9.749592e-01 1.011251e+00 1.022918e+00
1.150000e+01 9.995586e-01 1.004318e+00 9.720588e-01 1.014970e+00 9.656101e-01
1.160000e+01 9.996470e-01 1.002849e+00 9.705648e-01 1.018532e+00 9.161411e-01
1.170000e+01 9.997425e-01 1.001489e+00 9.704900e-01 1.022070e+00 8.749526e-01
1.180000e+01 9.998464e-01 1.000294e+00 9.717549e-01 1.025586e+00 8.421851e-01
1.190000e+01 9.999572e-01 9.992976e-01 9.741975e-01 1.028961e+00 8.178042e-01
1.200000e+01 1.000072e+00 9.985125e-01 9.775892e-01 1.031984e+00 8.016990e-01
1.210000e+01 1.000187e+00 9.979384e-01 9.816713e-01 1.034376e+00 7.937527e-01
1.220000e+01 1.000297e+00 9.975554e-01 9.861683e-01 1.035842e+00 7.938924e-01
1.230000e+01 1.000396e+00 9.973406e-01 9.908096e-01 1.036110e+00 8.021222e-01
1.240000e+01 1.000478e+00 9.972632e-01 9.953427e-01 1.034977e+00 8.185454e-01
1.250000e+01 1.000539e+00 9.972860e-01 9.995447e-01 1.032344e+00 8.433191e-01
1.260000e+01 1.000575e+00 9.973818e-01 1.003234e+00 1.028239e+00 8.749573e-01
1.270000e+01 1.000585e+00 9.975264e-01 1.006272e+00 1.022811e+00 9.068357e-01
1.280000e+01 1.000568e+00 9.976991e-01 1.008571e+00 1.016315e+00 9.331152e-01
1.290000e+01 1.000527e+00 9.978842e-01 1.010099e+00 1.009083e+00 9.532903e-01
1.300000e+01 1.000464e+00 9.980744e-01 1.010872e+00 1.001497e+00 9.689116e-01
1.310000e+01 1.000383e+00 9.982652e-01 1.010952e+00 9.939543e-01 9.812755e-01
1.320000e+01 1.000289e+00 9.984543e-01 1.010435e+00 9.868422e-01 9.911815e-01
1.330000e+01 1.000187e+00 9.986457e-01 1.009441e+00 9.805040e-01 9.991794e-01
1.340000e+01 1.000084e+00 9.988427e-01 1.008104e+00 9.752302e-01 1.005735e+00
1.350000e+01 9.999855e-01 9.990463e-01 1.006556e+00 9.712462e-01 1.011269e+00
1.360000e+01 9.998959e-01 9.992610e-01 1.004923e+00 9.687005e-01 1.016135e+00
1.370000e+01 9.998191e-01 9.994850e-01 1.003310e+00 9.676501e-01 1.020588e+00
1.380000e+01 9.997581e-01 9.997184e-01 1.001801e+00 9.680591e-01 1.024759e+00
1.390000e+01 9.997141e-01 9.999577e-01 1.000455e+00 9.698063e-01 1.028645e+00
1.400000e+01 9.996879e-01 1.000197e+00 9.993083e-01 9.726978e-01 1.032127e+00
1.410000e+01 9.996798e-01 1.000427e+00 9.983814e-01 9.764973e-01 1.034989e+00
1.420000e+01 9.996884e-01 1.000639e+00 9.976697e-01 9.809380e-01 1.036968e+00
1.430000e+01 9.997110e-01 1.000824e+00 9.971618e-01 9.857432e-01 1.037795e+00
1.440000e+01 9.997447e-01 1.000971e+00 9.968341e-01 9.906410e-01 1.037245e+00
1.450000e+01 9.997863e-01 1.001072e+00 9.966532e-01 9.953778e-01 1.035182e+00
1.460000e+01 9.998326e-01 1.001124e+00 9.965918e-01 9.997320e-01 1.031581e+00
1.470000e+01 9.998804e-01 1.001123e+00 9.966234e-01 1.003522e+00 1.026542e+00
1.480000e+01 9.999268e-01 1.001072e+00 9.967237e-01 1.006612e+00 1.020273e+00
1.490000e+01 9.999696e-01 1.000975e+00 9.968720e-01 1.008925e+00 1.013078e+00
1.500000e+01 1.000007e+00 1.000836e+00 9.970554e-01 1.010436e+00 1.005322e+00
1.510000e+01 1.000038e+00 1.000666e+00 9.972643e-01 1.011174e+00 9.974073e-01
1.520000e+01 1.000063e+00 1.000474e+00 9.974916e-01 1.011206e+00 9.897403e-01
1.530000e+01 1.000080e+00 1.000271e+00 9.977368e-01 1.010638e+00 9.826982e-01
1.540000e+01 1.000091e+00 1.000069e+00 9.979999e-01 1.009595e+00 9.766121e-01
1.550000e+01 1.000097e+00 9.998770e-01 9.982791e-01 1.008214e+00 9.717489e-01
1.560000e+01 1.000097e+00 9.997057e-01 9.985765e-01 1.006628e+00 9.682981e-01
1.570000e+01 1.000094e+00 9.995615e-01 9.988889e-01 1.004959e+00 9.663577e-01
1.580000e+01 1.000088e+00 9.994492e-01 9.992151e-01 1.003310e+00 9.659327e-01
1.590000e+01 1.000080e+00 9.993707e-01 9.995502e-01 1.001760e+00 9.669425e-01
1.600000e+01 1.000071e+00 9.993275e-01 9.998870e-01 1.000369e+00 9.692298e-01
1.610000e+01 1.000061e+00 9.993195e-01 1.000215e+00 9.991736e-01 9.725868e-01
1.620000e+01 1.000052e+00 9.993432e-01 1.000524e+00 9.981888e-01 9.767654e-01
1.630000e+01 1.000042e+00 9.993936e-01 1.000801e+00 9.974167e-01 9.814961e-01
1.640000e+01 1.000033e+00 9.994649e-01 1.001034e+00 9.968450e-01 9.865027e-01
1.650000e+01 1.000024e+00 9.995509e-01 1.001213e+00 9.964489e-01 9.915160e-01
1.660000e+01 1.000016e+00 9.996451e-01 1.001330e+00 9.962056e-01 9.962897e-01
1.670000e+01 1.000008e+00 9.997416e-01 1.001382e+00 9.960905e-01 1.000610e+00
1.680000e+01 1.000001e+00 9.998352e-01 1.001368e+00 9.960790e-01 1.004307e+00
1.690000e+01 9.999941e-01 9.999214e-01 1.001291e+00 9.961486e-01 1.007261e+00
1.700000e+01 9.999875e-01 9.999973e-01 1.001157e+00 9.962831e-01 1.009413e+00
1.710000e+01 9.999814e-01 1.000061e+00 1.000976e+00 9.964690e-01 1.010755e+00
1.720000e+01 9.999759e-01 1.000111e+00 1.000757e+00 9.966951e-01 1.011328e+00
1.730000e+01 9.999711e-01 1.000147e+00 1.000515e+00 9.969571e-01 1.011214e+00
1.740000e+01 9.999672e-01 1.000171e+00 1.000262e+00 9.972512e-01 1.010525e+00
1.750000e+01 9.999643e-01 1.000183e+00 1.000014e+00 9.975727e-01 1.009392e+00
1.760000e+01 9.999626e-01 1.000186e+00 9.997804e-01 9.979211e-01 1.007949e+00
1.770000e+01 9.999621e-01 1.000181e+00 9.995733e-01 9.982916e-01 1.006326e+00
1.780000e+01 9.999631e-01 1.000170e+00 9.994002e-01 9.986812e-01 1.004639e+00
1.790000e+01 9.999653e-01 1.000155e+00 9.992658e-01 9.990838e-01 1.002983e+00
1.800000e+01 9.999688e-01 1.000137e+00 9.991737e-01 9.994912e-01 1.001432e+00
1.810000e+01 9.999735e-01 1.000118e+00 9.991257e-01 9.998925e-01 1.000043e+00
1.820000e+01 9.999790e-01 1.000099e+00 9.991195e-01 1.000276e+00 9.988454e-01
1.830000e+01 9.999851e-01 1.000079e+00 9.991507e-01 1.000627e+00 9.978552e-01
1.840000e+01 9.999915e-01 1.000060e+00 9.992135e-01 1.000934e+00 9.970722e-01
1.850000e+01 9.999979e-01 1.000041e+00 9.993010e-01 1.001184e+00 9.964808e-01
1.860000e+01 1.000004e+00 1.000022e+00 9.994058e-01 1.001367e+00 9.960643e-01
1.870000e+01 1.000009e+00 1.000005e+00 9.995206e-01 1.001478e+00 9.958019e-01
1.880000e+01 1.000014e+00 9.999888e-01 9.996381e-01 1.001514e+00 9.956707e-01
1.890000e+01 1.000017e+00 9.999735e-01 9.997523e-01 1.001477e+00 9.956482e-01
1.900000e+01 1.000020e+00 9.999593e-01 9.998585e-01 1.001370e+00 9.957164e-01
1.910000e+01 1.000021e+00 9.999465e-01 9.999528e-01 1.001204e+00 9.958590e-01
1.920000e+01 1.000021e+00 9.999353e-01 1.000033e+00 1.000988e+00 9.960623e-01
1.930000e+01 1.000020e+00 9.999258e-01 1.000097e+00 1.000735e+00 9.963184e-01
1.940000e+01 1.000018e+00 9.999183e-01 1.000146e+00 1.000462e+00 9.966208e-01
1.950000e+01 1.000016e+00 9.999132e-01 1.000180e+00 1.000182e+00 9.969623e-01
1.960000e+01 1.000013e+00 9.999106e-01 1.000200e+00 9.999098e-01 9.973399e-01
1.970000e+01 1.000010e+00 9.999107e-01 1.000209e+00 9.996581e-01 9.977472e-01
1.980000e+01 1.000007e+00 9.999139e-01 1.000208e+00 9.994372e-01 9.981799e-01
1.990000e+01 1.000004e+00 9.999196e-01 1.000199e+00 9.992543e-01 9.986308e-01
2.000000e+01 1.000001e+00 9.999278e-01 1.000184e+00 9.991154e-01 9.990910e-01
2.010000e+01 9.999982e-01 9.999384e-01 1.000166e+00 9.990242e-01 9.995489e-01
2.020000e+01 9.999961e-01 9.999506e-01 1.000144e+00 9.989804e-01 9.999919e-01
2.030000e+01 9.999946e-01 9.999641e-01 1.000120e+00 9.989811e-01 1.000405e+00
2.040000e+01 9.999934e-01 9.999778e-01 1.000095e+00 9.990214e-01 1.000776e+00
2.050000e+01 9.999927e-01 9.999915e-01 1.000070e+00 9.990950e-01 1.001088e+00
2.060000e+01 9.999924e-01 1.000005e+00 1.000044e+00 9.991943e-01 1.001333e+00
2.070000e+01 9.999924e-01 1.000016e+00 1.000019e+00 9.993116e-01 1.001501e+00
2.080000e+01 9.999927e-01 1.000026e+00 9.999951e-01 9.994389e-01 1.001590e+00
2.090000e+01 9.999932e-01 1.000033e+00 9.999721e-01 9.995690e-01 1.001597e+00
2.100000e+01 9.999939e-01 1.000038e+00 9.999504e-01 9.996957e-01 1.001526e+00
2.110000e+01 9.999946e-01 1.000041e+00 9.999305e-01 9.998136e-01 1.001384e+00
2.120000e+01 9.999955e-01 1.000041e+00 9.999125e-01 9.999187e-01 1.001182e+00
2.130000e+01 9.999963e-01 1.000039e+00 9.998971e-01 1.000009e+00 1.000933e+00
2.140000e+01 9.999971e-01 1.000036e+00 9.998847e-01 1.000082e+00 1.000651e+00
2.150000e+01 9.999978e-01 1.000031e+00 9.998755e-01 1.000139e+00 1.000353e+00
2.160000e+01 9.999985e-01 1.000025e+00 9.998698e-01 1.000180e+00 1.000054e+00
2.170000e+01 9.999992e-01 1.000018e+00 9.998680e-01 1.000206e+00 9.997686e-01
2.180000e+01 9.999998e-01 1.000012e+00 9.998701e-01 1.000218e+00 9.995091e-01
2.190000e+01 1.000000e+00 1.000005e+00 9.998759e-01 1.000220e+00 9.992851e-01
2.200000e+01 1.000001e+00 9.999984e-01 9.998852e-01 1.000212e+00 9.991045e-01
2.210000e+01 1.000001e+00 9.999927e-01 9.998977e-01 1.000198e+00 9.989732e-01
2.220000e+01 1.000002e+00 9.999878e-01 9.999127e-01 1.000177e+00 9.988926e-01
2.230000e+01 1.000002e+00 9.999840e-01 9.999295e-01 1.000153e+00 9.988615e-01
2.240000e+01 1.000002e+00 9.999811e-01 9.999474e-01 1.000126e+00 9.988761e-01
2.250000e+01 1.000002e+00 9.999792e-01 9.999657e-01 1.000097e+00 9.989309e-01
2.260000e+01 1.000003e+00 9.999782e-01 9.999835e-01 1.000067e+00 9.990187e-01
2.270000e+01 1.000002e+00 9.999780e-01 9.999999e-01 1.000036e+00 9.991315e-01
2.280000e+01 1.000002e+00 9.999784e-01 1.000014e+00 1.000007e+00 9.992610e-01
2.290000e+01 1.000002e+00 9.999796e-01 1.000026e+00 9.999777e-01 9.993991e-01
2.300000e+01 1.000002e+00 9.999812e-01 1.000036e+00 9.999504e-01 9.995389e-01
2.310000e+01 1.000001e+00 9.999832e-01 1.000042e+00 9.999248e-01 9.996738e-01
2.320000e+01 1.000001e+00 9.999853e-01 1.000045e+00 9.999017e-01 9.997985e-01
2.330000e+01 1.000000e+00 9.999875e-01 1.000045e+00 9.998814e-01 9.999097e-01
2.340000e+01 1.000000e+00 9.999899e-01 1.000043e+00 9.998644e-01 1.000005e+00
2.350000e+01 9.999997e-01 9.999924e-01 1.000038e+00 9.998510e-01 1.000082e+00
2.360000e+01 9.999993e-01 9.999947e-01 1.000032e+00 9.998416e-01 1.000142e+00
2.370000e+01 9.999991e-01 9.999969e-01 1.000025e+00 9.998366e-01 1.000185e+00
2.380000e+01 9.999990e-01 9.999989e-01 1.000017e+00 9.998360e-01 1.000213e+00
2.390000e+01 9.999989e-01 1.000001e+00 1.000009e+00 9.998399e-01 1.000226e+00
2.400000e+01 9.999989e-01 1.000002e+00 1.000000e+00 9.998480e-01 1.000228e+00
2.410000e+01 9.999990e-01 1.000004e+00 9.999927e-01 9.998599e-01 1.000220e+00
2.420000e+01 9.999991e-01 1.000005e+00 9.999859e-01 9.998753e-01 1.000204e+00
2.430000e+01 9.999992e-01 1.000005e+00 9.999802e-01 9.998933e-01 1.000181e+00
2.440000e+01 9.999993e-01 1.000006e+00 9.999756e-01 9.999131e-01 1.000154e+00
2.450000e+01 9.999993e-01 1.000006e+00 9.999722e-01 9.999341e-01 1.000124e+00
2.460000e+01 9.999994e-01 1.000005e+00 9.999700e-01 9.999552e-01 1.000091e+00
2.470000e+01 9.999994e-01 1.000005e+00 9.999688e-01 9.999754e-01 1.000057e+00
2.480000e+01 9.999995e-01 1.000004e+00 9.999687e-01 9.999940e-01 1.000023e+00
2.490000e+01 9.999996e-01 1.000003e+00 9.999694e-01 1.000010e+00 9.999894e-01
2.500000e+01 9.999996e-01 1.000002e+00 9.999708e-01 1.000024e+00 9.999566e-01
2.510000e+01 9.999997e-01 1.000002e+00 9.999728e-01 1.000034e+00 9.999255e-01
2.520000e+01 9.999998e-01 1.000001e+00 9.999751e-01 1.000041e+00 9.998969e-01
2.530000e+01 9.999998e-01 9.999997e-01 9.999778e-01 1.000045e+00 9.998711e-01
2.540000e+01 9.999999e-01 9.999989e-01 9.999806e-01 1.000045e+00 9.998489e-01
2.550000e+01 9.999999e-01 9.999982e-01 9.999835e-01 1.000043e+00 9.998308e-01
2.560000e+01 1.000000e+00 9.999975e-01 9.999863e-01 1.000039e+00 9.998171e-01
2.570000e+01 1.000000e+00 9.999971e-01 9.999892e-01 1.000032e+00 9.998084e-01
2.580000e+01 1.000000e+00 9.999968e-01 9.999918e-01 1.000024e+00 9.998048e-01
2.590000e+01 1.000000e+00 9.999966e-01 9.999944e-01 1.000015e+00 9.998064e-01
2.600000e+01 1.000000e+00 9.999967e-01 9.999968e-01 1.000005e+00 9.998130e-01
2.610000e+01 1.000001e+00 9.999969e-01 9.999988e-01 9.999959e-01 9.998245e-01
2.620000e+01 1.000001e+00 9.999971e-01 1.000001e+00 9.999872e-01 9.998404e-01
2.630000e+01 1.000001e+00 9.999974e-01 1.000002e+00 9.999793e-01 9.998599e-01
2.640000e+01 1.000001e+00 9.999977e-01 1.000003e+00 9.999727e-01 9.998820e-01
2.650000e+01 1.000000e+00 9.999979e-01 1.000004e+00 9.999675e-01 9.999059e-01
2.660000e+01 1.000000e+00 9.999981e-01 1.000004e+00 9.999636e-01 9.999305e-01
2.670000e+01 1.000000e+00 9.999983e-01 1.000004e+00 9.999610e-01 9.999547e-01
2.680000e+01 1.000000e+00 9.999986e-01 1.000004e+00 9.999598e-01 9.999773e-01
2.690000e+01 1.000000e+00 9.999988e-01 1.000003e+00 9.999596e-01 9.999977e-01
2.700000e+01 1.000000e+00 9.999990e-01 1.000003e+00 9.999605e-01 1.000015e+00
2.710000e+01 1.000000e+00 9.999993e-01 1.000002e+00 9.999622e-01 1.000029e+00
2.720000e+01 9.999999e-01 9.999994e-01 1.000002e+00 9.999647e-01 1.000039e+00
2.730000e+01 9.999998e-01 9.999996e-01 1.000001e+00 9.999676e-01 1.000045e+00
2.740000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999709e-01 1.000047e+00
2.750000e+01 9.999998e-01 9.999997e-01 9.999998e-01 9.999745e-01 1.000046e+00
2.760000e+01 9.999998e-01 9.999998e-01 9.999992e-01 9.999781e-01 1.000041e+00
2.770000e+01 9.999998e-01 9.999998e-01 9.999988e-01 9.999818e-01 1.000035e+00
2.780000e+01 9.999999e-01 9.999999e-01 9.999985e-01 9.999853e-01 1.000026e+00
2.790000e+01 9.999999e-01 1.000000e+00 9.999983e-01 9.999886e-01 1.000016e+00
2.800000e+01 9.999999e-01 1.000000e+00 9.999982e-01 9.999918e-01 1.000005e+00
2.810000e+01 9.999999e-01 1.000000e+00 9.999983e-01 9.999947e-01 9.999939e-01
2.820000e+01 9.999999e-01 1.000000e+00 9.999984e-01 9.999974e-01 9.999837e-01
2.830000e+01 9.999998e-01 9.999998e-01 9.999984e-01 9.999997e-01 9.999744e-01
2.840000e+01 9.999998e-01 9.999996e-01 9.999984e-01 1.000002e+00 9.999663e-01
2.850000e+01 9.999997e-01 9.999995e-01 9.999985e-01 1.000003e+00 9.999598e-01
2.860000e+01 9.999996e-01 9.999994e-01 9.999985e-01 1.000004e+00 9.999550e-01
2.870000e+01 9.999995e-01 9.999991e-01 9.999984e-01 1.000005e+00 9.999518e-01
2.880000e+01 9.999995e-01 9.999989e-01 9.999984e-01 1.000005e+00 9.999502e-01
2.890000e+01 9.999995e-01 9.999986e-01 9.999982e-01 1.000004e+00 9.999500e-01
2.900000e+01 9.999996e-01 9.999984e-01 9.999980e-01 1.000004e+00 9.999512e-01
2.910000e+01 9.999996e-01 9.999983e-01 9.999978e-01 1.000003e+00 9.999534e-01
2.920000e+01 9.999997e-01 9.999983e-01 9.999975e-01 1.000001e+00 9.999563e-01
2.930000e+01 9.999998e-01 9.999984e-01 9.999973e-01 9.999997e-01 9.999599e-01
2.940000e+01 1.000000e+00 9.999986e-01 9.999970e-01 9.999979e-01 9.999639e-01
2.950000e+01 1.000000e+00 9.999989e-01 9.999967e-01 9.999961e-01 9.999681e-01
2.960000e+01 1.000000e+00 9.999992e-01 9.999964e-01 9.999943e-01 9.999722e-01
2.970000e+01 1.000000e+00 9.999995e-01 9.999963e-01 9.999926e-01 9.999764e-01
2.980000e+01 1.000001e+00 9.999998e-01 9.999962e-01 9.999911e-01 9.999804e-01
2.990000e+01 1.000001e+00 1.000000e+00 9.999962e-01 9.999898e-01 9.999841e-01
3.000000e+01 1.000001e+00 1.000000e+00 9.999964e-01 9.999890e-01 9.999875e-01
3.010000e+01 1.000001e+00 1.000000e+00 9.999967e-01 9.999885e-01 9.999905e-01
3.020000e+01 1.000001e+00 1.000000e+00 9.999972e-01 9.999884e-01 9.999932e-01
3.030000e+01 1.000000e+00 1.000000e+00 9.999977e-01 9.999886e-01 9.999954e-01
3.040000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999889e-01 9.999972e-01
3.050000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999895e-01 9.999986e-01
3.060000e+01 9.999999e-01 1.000000e+00 9.999999e-01 9.999903e-01 9.999995e-01
3.070000e+01 9.999997e-01 9.999998e-01 1.000001e+00 9.999913e-01 1.000000e+00
3.080000e+01 9.999995e-01 9.999997e-01 1.000001e+00 9.999925e-01 1.000000e+00
3.090000e+01 9.999994e-01 9.999996e-01 1.000001e+00 9.999937e-01 9.999999e-01
3.100000e+01 9.999993e-01 9.999996e-01 1.000002e+00 9.999949e-01 9.999994e-01
3.110000e+01 9.999993e-01 9.999995e-01 1.000002e+00 9.999961e-01 9.999987e-01
3.120000e+01 9.999993e-01 9.999994e-01 1.000002e+00 9.999971e-01 9.999977e-01
3.130000e+01 9.999994e-01 9.999995e-01 1.000002e+00 9.999979e-01 9.999966e-01
3.140000e+01 9.999996e-01 9.999996e-01 1.000002e+00 9.999987e-01 9.999955e-01
3.150000e+01 9.999997e-01 9.999997e-01 1.000001e+00 9.999991e-01 9.999943e-01
3.160000e+01 9.999999e-01 9.999999e-01 1.000001e+00 9.999993e-01 9.999930e-01
3.170000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999995e-01 9.999919e-01
3.180000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999995e-01 9.999910e-01
3.190000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999994e-01 9.999903e-01
3.200000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999993e-01 9.999899e-01
3.210000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999991e-01 9.999899e-01
3.220000e+01 1.000001e+00 1.000000e+00 9.999975e-01 9.999989e-01 9.999901e-01
3.230000e+01 1.000001e+00 1.000000e+00 9.999970e-01 9.999986e-01 9.999906e-01
3.240000e+01 1.000000e+00 1.000000e+00 9.999964e-01 9.999984e-01 9.999912e-01
3.250000e+01 1.000000e+00 1.000000e+00 9.999960e-01 9.999981e-01 9.999918e-01
3.260000e+01 1.000000e+00 1.000000e+00 9.999957e-01 9.999980e-01 9.999926e-01
3.270000e+01 1.000000e+00 1.000000e+00 9.999954e-01 9.999979e-01 9.999934e-01
3.280000e+01 1.000000e+00 1.000000e+00 9.999954e-01 9.999977e-01 9.999941e-01
3.290000e+01 1.000000e+00 1.000000e+00 9.999955e-01 9.999976e-01 9.999949e-01
3.300000e+01 1.000000e+00 1.000000e+00 9.999958e-01 9.999975e-01 9.999955e-01
3.310000e+01 1.000000e+00 1.000001e+00 9.999960e-01 9.999974e-01 9.999961e-01
3.320000e+01 9.999999e-01 1.000001e+00 9.999963e-01 9.999974e-01 9.999965e-01
3.330000e+01 9.999999e-01 1.000001e+00 9.999967e-01 9.999974e-01 9.999968e-01
3.340000e+01 9.999999e-01 1.000001e+00 9.999972e-01 9.999975e-01 9.999968e-01
3.350000e+01 9.999999e-01 1.000000e+00 9.999977e-01 9.999976e-01 9.999968e-01
3.360000e+01 9.999999e-01 1.000000e+00 9.999981e-01 9.999976e-01 9.999967e-01
3.370000e+01 9.999999e-01 1.000000e+00 9.999985e-01 9.999976e-01 9.999965e-01
3.380000e+01 9.999999e-01 1.000000e+00 9.999988e-01 9.999978e-01 9.999964e-01
3.390000e+01 9.999999e-01 9.999998e-01 9.999991e-01 9.999978e-01 9.999963e-01
3.400000e+01 9.999999e-01 9.999996e-01 9.999992e-01 9.999979e-01 9.999963e-01
3.410000e+01 9.999998e-01 9.999994e-01 9.999992e-01 9.999981e-01 9.999962e-01
3.420000e+01 9.999998e-01 9.999992e-01 9.999992e-01 9.999983e-01 9.999962e-01
3.430000e+01 9.999997e-01 9.999990e-01 9.999991e-01 9.999986e-01 9.999962e-01
3.440000e+01 9.999997e-01 9.999988e-01 9.999990e-01 9.999987e-01 9.999963e-01
3.450000e+01 9.999997e-01 9.999986e-01 9.999988e-01 9.999988e-01 9.999964e-01
3.460000e+01 9.999997e-01 9.999985e-01 9.999987e-01 9.999990e-01 9.999965e-01
3.470000e+01 9.999998e-01 9.999986e-01 9.999987e-01 9.999990e-01 9.999965e-01
3.480000e+01 9.999998e-01 9.999986e-01 9.999988e-01 9.999991e-01 9.999965e-01
3.490000e+01 9.999998e-01 9.999988e-01 9.999990e-01 9.999993e-01 9.999965e-01
3.500000e+01 9.999999e-01 9.999991e-01 9.999991e-01 9.999994e-01 9.999964e-01
3.510000e+01 1.000000e+00 9.999994e-01 9.999994e-01 9.999995e-01 9.999963e-01
3.520000e+01 1.000000e+00 9.999997e-01 9.999996e-01 9.999996e-01 9.999962e-01
3.530000e+01 1.000000e+00 1.000000e+00 9.999999e-01 9.999997e-01 9.999961e-01
3.540000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999997e-01 9.999960e-01
3.550000e+01 1.000000e+00 1.000001e+00 1.000001e+00 9.999999e-01 9.999960e-01
3.560000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00 9.999960e-01
3.570000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00 9.999960e-01
3.580000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00 9.999961e-01
3.590000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00 9.999962e-01
3.600000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00 9.999963e-01
3.610000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00 9.999963e-01
3.620000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999963e-01
3.630000e+01 9.999999e-01 9.999999e-01 1.000001e+00 1.000000e+00 9.999963e-01
3.640000e+01 9.999998e-01 9.999996e-01 1.000001e+00 9.999998e-01 9.999963e-01
3.650000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999996e-01 9.999962e-01
3.660000e+01 9.999996e-01 9.999990e-01 1.000000e+00 9.999993e-01 9.999962e-01
3.670000e+01 9.999996e-01 9.999988e-01 1.000000e+00 9.999989e-01 9.999962e-01
3.680000e+01 9.999996e-01 9.999987e-01 9.999998e-01 9.999987e-01 9.999963e-01
3.690000e+01 9.999996e-01 9.999986e-01 9.999996e-01 9.999986e-01 9.999964e-01
3.700000e+01 9.999997e-01 9.999987e-01 9.999993e-01 9.999985e-01 9.999967e-01
3.710000e+01 9.999998e-01 9.999989e-01 9.999991e-01 9.999983e-01 9.999970e-01
3.720000e+01 9.999998e-01 9.999992e-01 9.999989e-01 9.999982e-01 9.999973e-01
3.730000e+01 9.999999e-01 9.999996e-01 9.999987e-01 9.999982e-01 9.999977e-01
3.740000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999982e-01 9.999983e-01
3.750000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999982e-01 9.999988e-01
3.760000e+01 1.000000e+00 1.000001e+00 9.999982e-01 9.999983e-01 9.999994e-01
3.770000e+01 1.000000e+00 1.000001e+00 9.999981e-01 9.999985e-01 1.000000e+00
3.780000e+01 1.000000e+00 1.000001e+00 9.999980e-01 9.999986e-01 1.000001e+00
3.790000e+01 1.000000e+00 1.000001e+00 9.999980e-01 9.999988e-01 1.000001e+00
3.800000e+01 1.000000e+00 1.000001e+00 9.999979e-01 9.999988e-01 1.000002e+00
3.810000e+01 1.000000e+00 1.000001e+00 9.999978e-01 9.999989e-01 1.000002e+00
3.820000e+01 1.000000e+00 1.000001e+00 9.999977e-01 9.999989e-01 1.000002e+00
3.830000e+01 1.000000e+00 1.000001e+00 9.999976e-01 9.999988e-01 1.000002e+00
3.840000e+01 1.000000e+00 1.000001e+00 9.999976e-01 9.999987e-01 1.000002e+00
3.850000e+01 1.000000e+00 1.000001e+00 9.999975e-01 9.999985e-01 1.000001e+00
3.860000e+01 1.000000e+00 1.000001e+00 9.999975e-01 9.999984e-01 1.000001e+00
3.870000e+01 1.000000e+00 1.000001e+00 9.999975e-01 9.999983e-01 1.000000e+00
3.880000e+01 1.000000e+00 1.000001e+00 9.999975e-01 9.999982e-01 9.999995e-01
3.890000e+01 1.000000e+00 1.000000e+00 9.999977e-01 9.999981e-01 9.999989e-01
3.900000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999982e-01 9.999981e-01
3.910000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999983e-01 9.999973e-01
3.920000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999984e-01 9.999966e-01
3.930000e+01 1.000000e+00 9.999999e-01 9.999990e-01 9.999986e-01 9.999960e-01
3.940000e+01 1.000000e+00 9.999997e-01 9.999994e-01 9.999988e-01 9.999955e-01
3.950000e+01 1.000000e+00 9.999996e-01 9.999998e-01 9.999991e-01 9.999951e-01
3.960000e+01 1.000000e+00 9.999995e-01 1.000000e+00 9.999994e-01 9.999948e-01
3.970000e+01 9.999999e-01 9.999994e-01 1.000001e+00 9.999997e-01 9.999947e-01
3.980000e+01 9.999999e-01 9.999993e-01 1.000001e+00 1.000000e+00 9.999948e-01
3.990000e+01 9.999998e-01 9.999993e-01 1.000001e+00 1.000000e+00 9.999949e-01
4.000000e+01 9.999997e-01 9.999993e-01 1.000001e+00 1.000000e+00 9.999952e-01
4.010000e+01 9.999997e-01 9.999993e-01 1.000001e+00 1.000000e+00 9.999956e-01
4.020000e+01 9.999997e-01 9.999994e-01 1.000001e+00 1.000000e+00 9.999959e-01
4.030000e+01 9.999997e-01 9.999994e-01 1.000000e+00 1.000000e+00 9.999964e-01
4.040000e+01 9.999997e-01 9.999996e-01 1.000000e+00 1.000000e+00 9.999968e-01
4.050000e+01 9.999997e-01 9.999998e-01 9.999998e-01 1.000000e+00 9.999972e-01
4.060000e+01 9.999998e-01 9.999999e-01 9.999994e-01 9.999997e-01 9.999976e-01
4.070000e+01 9.999999e-01 1.000000e+00 9.999990e-01 9.999994e-01 9.999979e-01
4.080000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999990e-01 9.999981e-01
4.090000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999986e-01 9.999984e-01
4.100000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999982e-01 9.999985e-01
4.110000e+01 1.000000e+00 1.000000e+00 9.999978e-01 9.999979e-01 9.999986e-01
4.120000e+01 1.000000e+00 1.000000e+00 9.999976e-01 9.999976e-01 9.999987e-01
4.130000e+01 1.000000e+00 1.000000e+00 9.999975e-01 9.999975e-01 9.999987e-01
4.140000e+01 1.000000e+00 1.000000e+00 9.999976e-01 9.999975e-01 9.999986e-01
4.150000e+01 1.000000e+00 9.999999e-01 9.999976e-01 9.999975e-01 9.999986e-01
4.160000e+01 1.000000e+00 9.999998e-01 9.999978e-01 9.999976e-01 9.999984e-01
4.170000e+01 1.000000e+00 9.999996e-01 9.999980e-01 9.999977e-01 9.999980e-01
4.180000e+01 1.000000e+00 9.999994e-01 9.999982e-01 9.999979e-01 9.999977e-01
4.190000e+01 1.000000e+00 9.999993e-01 9.999984e-01 9.999981e-01 9.999973e-01
4.200000e+01 9.999999e-01 9.999992e-01 9.999988e-01 9.999983e-01 9.999969e-01
4.210000e+01 9.999998e-01 9.999992e-01 9.999991e-01 9.999985e-01 9.999963e-01
4.220000e+01 9.999997e-01 9.999991e-01 9.999994e-01 9.999987e-01 9.999957e-01
4.230000e+01 9.999997e-01 9.999990e-01 9.999998e-01 9.999989e-01 9.999952e-01
4.240000e+01 9.999996e-01 9.999989e-01 1.000000e+00 9.999990e-01 9.999947e-01
4.250000e+01 9.999996e-01 9.999989e-01 1.000001e+00 9.999992e-01 9.999943e-01
4.260000e+01 9.999996e-01 9.999989e-01 1.000001e+00 9.999993e-01 9.999940e-01
4.270000e+01 9.999996e-01 9.999990e-01 1.000001e+00 9.999993e-01 9.999938e-01
4.280000e+01 9.999996e-01 9.999991e-01 1.000001e+00 9.999993e-01 9.999937e-01
4.290000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999992e-01 9.999938e-01
4.300000e+01 9.999998e-01 9.999996e-01 1.000001e+00 9.999992e-01 9.999940e-01
4.310000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999991e-01 9.999943e-01
4.320000e+01 9.999999e-01 9.999999e-01 1.000001e+00 9.999989e-01 9.999948e-01
4.330000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999987e-01 9.999954e-01
4.340000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999986e-01 9.999960e-01
4.350000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999985e-01 9.999966e-01
4.360000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999983e-01 9.999972e-01
4.370000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999980e-01 9.999978e-01
4.380000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999977e-01 9.999982e-01
4.390000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999975e-01 9.999985e-01
4.400000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999972e-01 9.999986e-01
4.410000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999970e-01 9.999987e-01
4.420000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999967e-01 9.999986e-01
4.430000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999967e-01 9.999984e-01
4.440000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999967e-01 9.999982e-01
4.450000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999968e-01 9.999979e-01
4.460000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999970e-01 9.999976e-01
4.470000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999972e-01 9.999973e-01
4.480000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999974e-01 9.999969e-01
4.490000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999977e-01 9.999965e-01
4.500000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999980e-01 9.999962e-01
4.510000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999983e-01 9.999959e-01
4.520000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999985e-01 9.999956e-01
4.530000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999986e-01 9.999954e-01
4.540000e+01 9.999998e-01 1.000000e+00 1.000002e+00 9.999987e-01 9.999952e-01
4.550000e+01 9.999998e-01 1.000000e+00 1.000002e+00 9.999987e-01 9.999951e-01
4.560000e+01 9.999998e-01 9.999998e-01 1.000002e+00 9.999986e-01 9.999951e-01
4.570000e+01 9.999998e-01 9.999997e-01 1.000001e+00 9.999984e-01 9.999950e-01
4.580000e+01 9.999998e-01 9.999995e-01 1.000001e+00 9.999981e-01 9.999951e-01
4.590000e+01 9.999998e-01 9.999994e-01 1.000001e+00 9.999978e-01 9.999953e-01
4.600000e+01 9.999999e-01 9.999994e-01 1.000000e+00 9.999975e-01 9.999954e-01
4.610000e+01 9.999999e-01 9.999994e-01 9.999997e-01 9.999972e-01 9.999955e-01
4.620000e+01 1.000000e+00 9.999995e-01 9.999992e-01 9.999970e-01 9.999957e-01
4.630000e+01 1.000000e+00 9.999996e-01 9.999988e-01 9.999967e-01 9.999959e-01
4.640000e+01 1.000000e+00 9.999997e-01 9.999985e-01 9.999965e-01 9.999960e-01
4.650000e+01 1.000000e+00 9.999998e-01 9.999982e-01 9.999964e-01 9.999962e-01
4.660000e+01 1.000000e+00 9.999999e-01 9.999981e-01 9.999964e-01 9.999964e-01
4.670000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999965e-01 9.999964e-01
4.680000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999967e-01 9.999965e-01
4.690000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999970e-01 9.999965e-01
4.700000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999973e-01 9.999964e-01
4.710000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999975e-01 9.999962e-01
4.720000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999978e-01 9.999960e-01
4.730000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999981e-01 9.999957e-01
4.740000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999984e-01 9.999953e-01
4.750000e+01 1.000000e+00 9.999999e-01 1.000000e+00 9.999985e-01 9.999949e-01
4.760000e+01 9.999999e-01 9.999998e-01 1.000001e+00 9.999986e-01 9.999944e-01
4.770000e+01 9.999998e-01 9.999996e-01 1.000001e+00 9.999987e-01 9.999939e-01
4.780000e+01 9.999998e-01 9.999995e-01 1.000001e+00 9.999987e-01 9.999934e-01
4.790000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999987e-01 9.999929e-01
4.800000e+01 9.999997e-01 9.999992e-01 1.000001e+00 9.999986e-01 9.999925e-01
4.810000e+01 9.999997e-01 9.999990e-01 1.000001e+00 9.999985e-01 9.999922e-01
4.820000e+01 9.999997e-01 9.999989e-01 1.000001e+00 9.999983e-01 9.999920e-01
4.830000e+01 9.999997e-01 9.999988e-01 1.000000e+00 9.999982e-01 9.999919e-01
4.840000e+01 9.999997e-01 9.999988e-01 1.000000e+00 9.999980e-01 9.999919e-01
4.850000e+01 9.999998e-01 9.999987e-01 1.000000e+00 9.999978e-01 9.999921e-01
4.860000e+01 9.999998e-01 9.999987e-01 9.999999e-01 9.999976e-01 9.999924e-01
4.870000e+01 9.999998e-01 9.999988e-01 9.999997e-01 9.999975e-01 9.999927e-01
4.880000e+01 9.999999e-01 9.999990e-01 9.999995e-01 9.999974e-01 9.999932e-01
4.890000e+01 1.000000e+00 9.999991e-01 9.999993e-01 9.999974e-01 9.999937e-01
4.900000e+01 1.000000e+00 9.999993e-01 9.999992e-01 9.999974e-01 9.999943e-01
4.910000e+01 1.000000e+00 9.999995e-01 9.999990e-01 9.999974e-01 9.999949e-01
4.920000e+01 1.000000e+00 9.999997e-01 9.999988e-01 9.999975e-01 9.999956e-01
4.930000e+01 1.000000e+00 9.999999e-01 9.999986e-01 9.999976e-01 9.999962e-01
4.940000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999976e-01 9.999967e-01
4.950000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999976e-01 9.999971e-01
4.960000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999976e-01 9.999973e-01
4.970000e+01 1.000000e+00 1.000001e+00 9.999979e-01 9.999976e-01 9.999975e-01
4.980000e+01 1.000000e+00 1.000001e+00 9.999979e-01 9.999975e-01 9.999976e-01
4.990000e+01 1.000000e+00 1.000001e+00 9.999979e-01 9.999973e-01 9.999975e-01
5.000000e+01 1.000000e+00 1.000001e+00 9.999980e-01 9.999973e-01 9.999974e-01
5.010000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999972e-01 9.999972e-01
5.020000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999972e-01 9.999969e-01
5.030000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999973e-01 9.999966e-01
5.040000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999973e-01 9.999963e-01
5.050000e+01 1.000000e+00 9.999999e-01 9.999985e-01 9.999973e-01 9.999959e-01
5.060000e+01 1.000000e+00 9.999998e-01 9.999986e-01 9.999974e-01 9.999956e-01
5.070000e+01 9.999999e-01 9.999997e-01 9.999986e-01 9.999975e-01 9.999954e-01
5.080000e+01 9.999999e-01 9.999996e-01 9.999988e-01 9.999975e-01 9.999952e-01
5.090000e+01 9.999999e-01 9.999996e-01 9.999989e-01 9.999976e-01 9.999950e-01
5.100000e+01 9.999999e-01 9.999996e-01 9.999989e-01 9.999976e-01 9.999948e-01
5.110000e+01 9.999999e-01 9.999996e-01 9.999989e-01 9.999977e-01 9.999948e-01
5.120000e+01 9.999999e-01 9.999996e-01 9.999990e-01 9.999977e-01 9.999947e-01
5.130000e+01 9.999999e-01 9.999996e-01 9.999990e-01 9.999978e-01 9.999947e-01
5.140000e+01 9.999999e-01 9.999996e-01 9.999989e-01 9.999978e-01 9.999948e-01
5.150000e+01 9.999999e-01 9.999996e-01 9.999989e-01 9.999977e-01 9.999949e-01
5.160000e+01 9.999999e-01 9.999997e-01 9.999988e-01 9.999976e-01 9.999951e-01
5.170000e+01 9.999999e-01 9.999997e-01 9.999988e-01 9.999976e-01 9.999953e-01
5.180000e+01 1.000000e+00 9.999998e-01 9.999987e-01 9.999976e-01 9.999956e-01
5.190000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999976e-01 9.999959e-01
5.200000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999976e-01 9.999962e-01
5.210000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999976e-01 9.999966e-01
5.220000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999976e-01 9.999970e-01
5.230000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999976e-01 9.999973e-01
5.240000e+01 1.000000e+00 1.000001e+00 9.999981e-01 9.999978e-01 9.999975e-01
5.250000e+01 1.000000e+00 1.000001e+00 9.999980e-01 9.999978e-01 9.999977e-01
5.260000e+01 1.000000e+00 1.000001e+00 9.999981e-01 9.999978e-01 9.999978e-01
5.270000e+01 1.000000e+00 1.000001e+00 9.999981e-01 9.999979e-01 9.999978e-01
5.280000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999980e-01 9.999977e-01
5.290000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999980e-01 9.999975e-01
5.300000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999979e-01 9.999972e-01
5.310000e+01 1.000000e+00 9.999999e-01 9.999986e-01 9.999979e-01 9.999968e-01
5.320000e+01 1.000000e+00 9.999997e-01 9.999987e-01 9.999978e-01 9.999964e-01
5.330000e+01 1.000000e+00 9.999996e-01 9.999989e-01 9.999977e-01 9.999959e-01
5.340000e+01 1.000000e+00 9.999994e-01 9.999991e-01 9.999977e-01 9.999954e-01
5.350000e+01 1.000000e+00 9.999992e-01 9.999993e-01 9.999976e-01 9.999949e-01
5.360000e+01 9.999999e-01 9.999991e-01 9.999995e-01 9.999977e-01 9.999944e-01
5.370000e+01 9.999998e-01 9.999990e-01 9.999997e-01 9.999977e-01 9.999941e-01
5.380000e+01 9.999998e-01 9.999989e-01 9.999998e-01 9.999979e-01 9.999938e-01
5.390000e+01 9.999998e-01 9.999989e-01 1.000000e+00 9.999981e-01 9.999937e-01
5.400000e+01 9.999997e-01 9.999989e-01 1.000000e+00 9.999983e-01 9.999937e-01
5.410000e+01 9.999997e-01 9.999989e-01 1.000000e+00 9.999985e-01 9.999938e-01
5.420000e+01 9.999997e-01 9.999990e-01 1.000000e+00 9.999987e-01 9.999940e-01
5.430000e+01 9.999997e-01 9.999992e-01 1.000000e+00 9.999988e-01 9.999942e-01
5.440000e+01 9.999997e-01 9.999993e-01 1.000000e+00 9.999989e-01 9.999946e-01
5.450000e+01 9.999998e-01 9.999994e-01 1.000000e+00 9.999990e-01 9.999949e-01
5.460000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999990e-01 9.999953e-01
5.470000e+01 9.999999e-01 9.999997e-01 1.000000e+00 9.999990e-01 9.999957e-01
5.480000e+01 9.999999e-01 9.999998e-01 1.000000e+00 9.999989e-01 9.999962e-01
5.490000e+01 1.000000e+00 9.999999e-01 1.000000e+00 9.999989e-01 9.999966e-01
5.500000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999987e-01 9.999969e-01
5.510000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999986e-01 9.999972e-01
5.520000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999984e-01 9.999975e-01
5.530000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999981e-01 9.999977e-01
5.540000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999979e-01 9.999977e-01
5.550000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999977e-01 9.999977e-01
5.560000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999976e-01 9.999978e-01
5.570000e+01 1.000000e+00 1.000000e+00 9.999979e-01 9.999975e-01 9.999977e-01
5.580000e+01 1.000000e+00 9.999999e-01 9.999979e-01 9.999974e-01 9.999976e-01
5.590000e+01 1.000000e+00 9.999998e-01 9.999981e-01 9.999975e-01 9.999974e-01
5.600000e+01 1.000000e+00 9.999997e-01 9.999984e-01 9.999977e-01 9.999973e-01
5.610000e+01 1.000000e+00 9.999996e-01 9.999986e-01 9.999978e-01 9.999971e-01
5.620000e+01 9.999999e-01 9.999995e-01 9.999990e-01 9.999980e-01 9.999969e-01
5.630000e+01 9.999999e-01 9.999995e-01 9.999994e-01 9.999982e-01 9.999967e-01
5.640000e+01 9.999999e-01 9.999996e-01 9.999997e-01 9.999985e-01 9.999966e-01
5.650000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999988e-01 9.999964e-01
5.660000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999990e-01 9.999963e-01
5.670000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999993e-01 9.999963e-01
5.680000e+01 9.999998e-01 9.999999e-01 1.000001e+00 9.999994e-01 9.999963e-01
5.690000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999995e-01 9.999963e-01
5.700000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999994e-01 9.999965e-01
5.710000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999993e-01 9.999967e-01
5.720000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999992e-01 9.999969e-01
5.730000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999990e-01 9.999972e-01
5.740000e+01 1.000000e+00 1.000000e+00 9.999999e-01 9.999988e-01 9.999975e-01
5.750000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999985e-01 9.999978e-01
5.760000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999984e-01 9.999982e-01
5.770000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999982e-01 9.999986e-01
5.780000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999979e-01 9.999990e-01
5.790000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999978e-01 9.999993e-01
5.800000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999978e-01 9.999996e-01
5.810000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999977e-01 9.999999e-01
5.820000e+01 1.000000e+00 1.000000e+00 9.999979e-01 9.999978e-01 1.000000e+00
5.830000e+01 1.000000e+00 1.000000e+00 9.999979e-01 9.999979e-01 1.000000e+00
5.840000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999981e-01 1.000000e+00
5.850000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999982e-01 1.000000e+00
5.860000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999984e-01 9.999998e-01
5.870000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999986e-01 9.999995e-01
5.880000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999988e-01 9.999991e-01
5.890000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999989e-01 9.999986e-01
5.900000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999991e-01 9.999981e-01
5.910000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999993e-01 9.999976e-01
5.920000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999994e-01 9.999972e-01
5.930000e+01 9.999999e-01 9.999999e-01 1.000001e+00 9.999995e-01 9.999969e-01
5.940000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999997e-01 9.999966e-01
5.950000e+01 9.999998e-01 9.999996e-01 1.000001e+00 9.999998e-01 9.999964e-01
5.960000e+01 9.999997e-01 9.999995e-01 1.000001e+00 9.999998e-01 9.999964e-01
5.970000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999999e-01 9.999965e-01
5.980000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999999e-01 9.999966e-01
5.990000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999999e-01 9.999968e-01
6.000000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999998e-01 9.999970e-01
6.010000e+01 9.999997e-01 9.999993e-01 1.000000e+00 9.999997e-01 9.999973e-01
6.020000e+01 9.999998e-01 9.999994e-01 1.000000e+00 9.999996e-01 9.999976e-01
6.030000e+01 9.999999e-01 9.999994e-01 9.999999e-01 9.999995e-01 9.999979e-01
6.040000e+01 9.999999e-01 9.999995e-01 9.999998e-01 9.999994e-01 9.999982e-01
6.050000e+01 1.000000e+00 9.999996e-01 9.999995e-01 9.999993e-01 9.999985e-01
6.060000e+01 1.000000e+00 9.999997e-01 9.999994e-01 9.999991e-01 9.999987e-01
6.070000e+01 1.000000e+00 9.999998e-01 9.999993e-01 9.999991e-01 9.999989e-01
6.080000e+01 1.000000e+00 9.999999e-01 9.999992e-01 9.999990e-01 9.999991e-01
6.090000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999989e-01 9.999992e-01
6.100000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999989e-01 9.999993e-01
6.110000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999989e-01 9.999993e-01
6.120000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999990e-01 9.999993e-01
6.130000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999991e-01 9.999994e-01
6.140000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999993e-01 9.999994e-01
6.150000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999996e-01 9.999994e-01
6.160000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999998e-01 9.999994e-01
6.170000e+01 9.999999e-01 1.000000e+00 9.999999e-01 1.000000e+00 9.999993e-01
6.180000e+01 9.999999e-01 9.999999e-01 1.000000e+00 1.000000e+00 9.999992e-01
6.190000e+01 9.999998e-01 9.999998e-01 1.000000e+00 1.000000e+00 9.999991e-01
6.200000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000000e+00 9.999990e-01
6.210000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 9.999989e-01
6.220000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000001e+00 9.999987e-01
6.230000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999986e-01
6.240000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999985e-01
6.250000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999984e-01
6.260000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999985e-01
6.270000e+01 1.000000e+00 9.999997e-01 1.000001e+00 1.000000e+00 9.999986e-01
6.280000e+01 1.000000e+00 9.999997e-01 1.000000e+00 9.999998e-01 9.999987e-01
6.290000e+01 1.000000e+00 9.999998e-01 1.000000e+00 9.999997e-01 9.999989e-01
6.300000e+01 1.000000e+00 9.999999e-01 9.999998e-01 9.999995e-01 9.999992e-01
6.310000e+01 1.000000e+00 9.999999e-01 9.999996e-01 9.999994e-01 9.999996e-01
6.320000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999994e-01 1.000000e+00
6.330000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999993e-01 1.000000e+00
6.340000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999993e-01 1.000001e+00
6.350000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999994e-01 1.000001e+00
6.360000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999994e-01 1.000002e+00
6.370000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999995e-01 1.000002e+00
6.380000e+01 1.000000e+00 1.000001e+00 9.999992e-01 9.999997e-01 1.000002e+00
6.390000e+01 1.000000e+00 1.000001e+00 9.999993e-01 9.999999e-01 1.000002e+00
6.400000e+01 1.000000e+00 1.000001e+00 9.999993e-01 1.000000e+00 1.000002e+00
6.410000e+01 1.000000e+00 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00
6.420000e+01 1.000000e+00 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00
6.430000e+01 1.000000e+00 1.000001e+00 9.999997e-01 1.000000e+00 1.000002e+00
6.440000e+01 1.000000e+00 1.000001e+00 9.999998e-01 1.000000e+00 1.000002e+00
6.450000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000000e+00 1.000002e+00
6.460000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.470000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.480000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.490000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
6.500000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.510000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000000e+00 9.999998e-01
6.520000e+01 9.999999e-01 9.999995e-01 1.000000e+00 1.000000e+00 9.999997e-01
6.530000e+01 9.999999e-01 9.999993e-01 1.000000e+00 1.000000e+00 9.999997e-01
6.540000e+01 9.999998e-01 9.999992e-01 1.000000e+00 1.000000e+00 9.999996e-01
6.550000e+01 9.999998e-01 9.999992e-01 1.000000e+00 1.000000e+00 9.999997e-01
6.560000e+01 9.999998e-01 9.999992e-01 1.000000e+00 1.000000e+00 9.999998e-01
6.570000e+01 9.999998e-01 9.999993e-01 1.000001e+00 1.000000e+00 9.999999e-01
6.580000e+01 9.999998e-01 9.999995e-01 1.000001e+00 1.000000e+00 1.000000e+00
6.590000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.600000e+01 9.999999e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.610000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.620000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.630000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.640000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.650000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.660000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.670000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.680000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.690000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.700000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.710000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.720000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00
6.730000e+01 1.000000e+00 9.999997e-01 9.999999e-01 1.000001e+00 1.000002e+00
6.740000e+01 9.999999e-01 9.999996e-01 9.999998e-01 1.000001e+00 1.000001e+00
6.750000e+01 9.999999e-01 9.999995e-01 9.999999e-01 1.000001e+00 1.000001e+00
6.760000e+01 9.999999e-01 9.999994e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.770000e+01 9.999999e-01 9.999993e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.780000e+01 9.999999e-01 9.999993e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.790000e+01 9.999999e-01 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.800000e+01 9.999999e-01 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.810000e+01 9.999999e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.820000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000001e+00 9.999999e-01
6.830000e+01 9.999999e-01 9.999998e-01 1.000001e+00 1.000001e+00 9.999999e-01
6.840000e+01 9.999999e-01 9.999999e-01 1.000001e+00 1.000001e+00 9.999999e-01
6.850000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00
6.860000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00
6.870000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.880000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.890000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.900000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
6.910000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.920000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
6.930000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
6.940000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000004e+00
6.950000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000004e+00
6.960000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 1.000004e+00
6.970000e+01 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00 1.000004e+00
6.980000e+01 1.000000e+00 1.000000e+00 9.999992e-01 1.000000e+00 1.000004e+00
6.990000e+01 1.000000e+00 1.000000e+00 9.999992e-01 1.000000e+00 1.000004e+00
7.000000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000000e+00 1.000004e+00
7.010000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000000e+00 1.000003e+00
7.020000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000000e+00 1.000003e+00
7.030000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000000e+00 1.000003e+00
7.040000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.050000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.060000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.070000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
7.080000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
7.090000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
7.100000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00
7.110000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00
7.120000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00
7.130000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.140000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.150000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.160000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.170000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.180000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.190000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.200000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.210000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.220000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
7.230000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 1.000003e+00
7.240000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000000e+00 1.000003e+00
7.250000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000000e+00 1.000003e+00
7.260000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000000e+00 1.000003e+00
7.270000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000000e+00 1.000003e+00
7.280000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
7.290000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000003e+00
7.300000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.310000e+01 9.999999e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.320000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.330000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000002e+00
7.340000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000001e+00
7.350000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000002e+00 1.000001e+00
7.360000e+01 9.999998e-01 9.999999e-01 1.000002e+00 1.000002e+00 1.000001e+00
7.370000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.380000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.390000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000000e+00
7.400000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000000e+00
7.410000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000002e+00 1.000000e+00
7.420000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00
7.430000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
7.440000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.450000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.460000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.470000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.480000e+01 1.000000e+00 9.999998e-01 9.999998e-01 1.000001e+00 1.000003e+00
7.490000e+01 1.000000e+00 9.999998e-01 9.999995e-01 1.000001e+00 1.000003e+00
7.500000e+01 1.000000e+00 9.999999e-01 9.999994e-01 1.000001e+00 1.000003e+00
7.510000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 1.000003e+00
7.520000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 1.000004e+00
7.530000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 1.000004e+00
7.540000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000004e+00
7.550000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
7.560000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.570000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.580000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.590000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.600000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.610000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.620000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.630000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
7.640000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
7.650000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
7.660000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.670000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.680000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.690000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.700000e+01 9.999998e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.710000e+01 9.999999e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.720000e+01 9.999999e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.730000e+01 9.999999e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.740000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000003e+00
7.750000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000000e+00 1.000003e+00
7.760000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000000e+00 1.000003e+00
7.770000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000000e+00 1.000003e+00
7.780000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000000e+00 1.000003e+00
7.790000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000003e+00
7.800000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000003e+00
7.810000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
7.820000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.830000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.840000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.850000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.860000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.870000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.880000e+01 9.999999e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.890000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.900000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.910000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.920000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.930000e+01 9.999999e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.940000e+01 9.999999e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.950000e+01 9.999999e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.960000e+01 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 9.999999e-01
7.970000e+01 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 9.999999e-01
7.980000e+01 1.000000e+00 9.999997e-01 1.000001e+00 1.000001e+00 9.999999e-01
7.990000e+01 1.000000e+00 9.999997e-01 1.000001e+00 1.000001e+00 9.999999e-01
8.000000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000000e+00
8.010000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.020000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.030000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00
8.040000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.050000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.060000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.070000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.080000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.090000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.100000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.110000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.120000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.130000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00
8.140000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00
8.150000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.160000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.170000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.180000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.190000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.200000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.210000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.220000e+01 1.000000e+00 9.999996e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.230000e+01 9.999999e-01 9.999995e-01 1.000000e+00 1.000000e+00 9.999999e-01
8.240000e+01 9.999998e-01 9.999995e-01 1.000000e+00 1.000001e+00 9.999999e-01
8.250000e+01 9.999998e-01 9.999996e-01 1.000000e+00 1.000001e+00 9.999999e-01
8.260000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 9.999999e-01
8.270000e+01 9.999998e-01 9.999998e-01 1.000000e+00 1.000001e+00 9.999998e-01
8.280000e+01 9.999998e-01 9.999999e-01 1.000000e+00 1.000001e+00 9.999999e-01
8.290000e+01 9.999998e-01 1.000000e+00 1.000000e+00 1.000001e+00 9.999999e-01
8.300000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00
8.310000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00
8.320000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.330000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.340000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.350000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.360000e+01 1.000000e+00 1.000001e+00 9.999998e-01 1.000000e+00 1.000001e+00
8.370000e+01 1.000000e+00 1.000001e+00 9.999997e-01 9.999998e-01 1.000001e+00
8.380000e+01 1.000000e+00 1.000001e+00 9.999995e-01 9.999997e-01 1.000001e+00
8.390000e+01 1.000000e+00 1.000001e+00 9.999994e-01 9.999996e-01 1.000001e+00
8.400000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999995e-01 1.000001e+00
8.410000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999995e-01 1.000002e+00
8.420000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999995e-01 1.000001e+00
8.430000e+01 1.000000e+00 9.999998e-01 9.999992e-01 9.999994e-01 1.000001e+00
8.440000e+01 1.000000e+00 9.999997e-01 9.999993e-01 9.999994e-01 1.000001e+00
8.450000e+01 9.999999e-01 9.999996e-01 9.999994e-01 9.999994e-01 1.000001e+00
8.460000e+01 9.999999e-01 9.999995e-01 9.999996e-01 9.999994e-01 1.000001e+00
8.470000e+01 9.999999e-01 9.999995e-01 9.999998e-01 9.999994e-01 1.000000e+00
8.480000e+01 9.999999e-01 9.999995e-01 1.000000e+00 9.999995e-01 9.999998e-01
8.490000e+01 9.999999e-01 9.999995e-01 1.000000e+00 9.999996e-01 9.999994e-01
8.500000e+01 9.999999e-01 9.999996e-01 1.000001e+00 9.999997e-01 9.999990e-01
8.510000e+01 9.999999e-01 9.999997e-01 1.000001e+00 9.999997e-01 9.999987e-01
8.520000e+01 9.999999e-01 9.999998e-01 1.000001e+00 9.999998e-01 9.999983e-01
8.530000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000000e+00 9.999980e-01
8.540000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999977e-01
8.550000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999975e-01
8.560000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999973e-01
8.570000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999972e-01
8.580000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999971e-01
8.590000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999970e-01
8.600000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999970e-01
8.610000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999970e-01
8.620000e+01 9.999999e-01 9.999999e-01 9.999997e-01 1.000000e+00 9.999971e-01
8.630000e+01 9.999999e-01 9.999998e-01 9.999994e-01 9.999999e-01 9.999973e-01
8.640000e+01 9.999999e-01 9.999997e-01 9.999992e-01 9.999998e-01 9.999975e-01
8.650000e+01 1.000000e+00 9.999997e-01 9.999990e-01 9.999996e-01 9.999977e-01
8.660000e+01 1.000000e+00 9.999997e-01 9.999988e-01 9.999995e-01 9.999981e-01
8.670000e+01 1.000000e+00 9.999997e-01 9.999987e-01 9.999994e-01 9.999984e-01
8.680000e+01 1.000000e+00 9.999997e-01 9.999987e-01 9.999994e-01 9.999989e-01
8.690000e+01 1.000000e+00 9.999999e-01 9.999987e-01 9.999994e-01 9.999994e-01
8.700000e+01 1.000000e+00 9.999999e-01 9.999988e-01 9.999993e-01 1.000000e+00
8.710000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999993e-01 1.000000e+00
8.720000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999994e-01 1.000001e+00
8.730000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999994e-01 1.000001e+00
8.740000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999994e-01 1.000002e+00
8.750000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999993e-01 1.000002e+00
8.760000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 1.000002e+00
8.770000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999991e-01 1.000002e+00
8.780000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999990e-01 1.000001e+00
8.790000e+01 9.999998e-01 9.999999e-01 1.000001e+00 9.999987e-01 1.000001e+00
8.800000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999985e-01 1.000000e+00
8.810000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999983e-01 9.999995e-01
8.820000e+01 9.999997e-01 9.999997e-01 1.000001e+00 9.999980e-01 9.999988e-01
8.830000e+01 9.999997e-01 9.999997e-01 1.000001e+00 9.999978e-01 9.999980e-01
8.840000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999976e-01 9.999973e-01
8.850000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999975e-01 9.999967e-01
8.860000e+01 9.999999e-01 9.999997e-01 9.999999e-01 9.999976e-01 9.999961e-01
8.870000e+01 1.000000e+00 9.999997e-01 9.999997e-01 9.999977e-01 9.999957e-01
8.880000e+01 1.000000e+00 9.999997e-01 9.999995e-01 9.999979e-01 9.999954e-01
8.890000e+01 1.000000e+00 9.999998e-01 9.999994e-01 9.999983e-01 9.999953e-01
8.900000e+01 1.000000e+00 9.999999e-01 9.999992e-01 9.999987e-01 9.999953e-01
8.910000e+01 1.000000e+00 9.999999e-01 9.999991e-01 9.999993e-01 9.999955e-01
8.920000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999999e-01 9.999958e-01
8.930000e+01 1.000000e+00 1.000000e+00 9.999990e-01 1.000000e+00 9.999962e-01
8.940000e+01 1.000000e+00 1.000000e+00 9.999989e-01 1.000001e+00 9.999966e-01
8.950000e+01 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 9.999971e-01
8.960000e+01 1.000000e+00 1.000000e+00 9.999987e-01 1.000002e+00 9.999975e-01
8.970000e+01 1.000000e+00 1.000000e+00 9.999987e-01 1.000002e+00 9.999980e-01
8.980000e+01 1.000000e+00 1.000000e+00 9.999986e-01 1.000002e+00 9.999983e-01
8.990000e+01 1.000000e+00 1.000000e+00 9.999985e-01 1.000002e+00 9.999987e-01
9.000000e+01 1.000000e+00 1.000000e+00 9.999984e-01 1.000001e+00 9.999990e-01
9.010000e+01 9.999999e-01 1.000000e+00 9.999983e-01 1.000001e+00 9.999993e-01
9.020000e+01 9.999998e-01 1.000000e+00 9.999983e-01 1.000000e+00 9.999995e-01
9.030000e+01 9.999998e-01 1.000000e+00 9.999983e-01 9.999997e-01 9.999997e-01
9.040000e+01 9.999998e-01 1.000000e+00 9.999984e-01 9.999990e-01 9.999999e-01
9.050000e+01 9.999998e-01 1.000000e+00 9.999985e-01 9.999983e-01 1.000000e+00
9.060000e+01 9.999998e-01 1.000000e+00 9.999987e-01 9.999977e-01 1.000000e+00
9.070000e+01 9.999998e-01 1.000000e+00 9.999989e-01 9.999970e-01 1.000000e+00
9.080000e+01 9.999998e-01 1.000000e+00 9.999992e-01 9.999966e-01 1.000000e+00
9.090000e+01 9.999998e-01 1.000000e+00 9.999995e-01 9.999963e-01 1.000000e+00
9.100000e+01 9.999999e-01 1.000000e+00 9.999999e-01 9.999961e-01 1.000000e+00
9.110000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999960e-01 9.999999e-01
9.120000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999961e-01 9.999998e-01
9.130000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999962e-01 9.999997e-01
9.140000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999964e-01 9.999996e-01
9.150000e+01 1.000000e+00 9.999999e-01 1.000002e+00 9.999967e-01 9.999995e-01
9.160000e+01 1.000000e+00 9.999998e-01 1.000002e+00 9.999970e-01 9.999994e-01
9.170000e+01 1.000000e+00 9.999997e-01 1.000002e+00 9.999974e-01 9.999992e-01
9.180000e+01 1.000000e+00 9.999995e-01 1.000002e+00 9.999976e-01 9.999991e-01
9.190000e+01 1.000000e+00 9.999994e-01 1.000001e+00 9.999980e-01 9.999989e-01
9.200000e+01 1.000000e+00 9.999992e-01 1.000001e+00 9.999984e-01 9.999987e-01
9.210000e+01 1.000000e+00 9.999991e-01 1.000001e+00 9.999988e-01 9.999986e-01
9.220000e+01 1.000000e+00 9.999990e-01 1.000000e+00 9.999992e-01 9.999983e-01
9.230000e+01 1.000000e+00 9.999989e-01 9.999997e-01 9.999996e-01 9.999981e-01
9.240000e+01 1.000000e+00 9.999989e-01 9.999993e-01 1.000000e+00 9.999980e-01
9.250000e+01 1.000000e+00 9.999989e-01 9.999990e-01 1.000000e+00 9.999978e-01
9.260000e+01 1.000000e+00 9.999990e-01 9.999986e-01 1.000001e+00 9.999977e-01
9.270000e+01 1.000000e+00 9.999991e-01 9.999983e-01 1.000001e+00 9.999977e-01
9.280000e+01 1.000000e+00 9.999992e-01 9.999981e-01 1.000001e+00 9.999977e-01
9.290000e+01 1.000000e+00 9.999994e-01 9.999979e-01 1.000001e+00 9.999979e-01
9.300000e+01 1.000000e+00 9.999997e-01 9.999978e-01 1.000002e+00 9.999981e-01
9.310000e+01 1.000000e+00 1.000000e+00 9.999978e-01 1.000001e+00 9.999984e-01
9.320000e+01 1.000000e+00 1.000000e+00 9.999979e-01 1.000001e+00 9.999987e-01
9.330000e+01 1.000000e+00 1.000001e+00 9.999980e-01 1.000001e+00 9.999990e-01
9.340000e+01 1.000000e+00 1.000001e+00 9.999982e-01 1.000001e+00 9.999994e-01
9.350000e+01 1.000000e+00 1.000001e+00 9.999984e-01 1.000001e+00 9.999998e-01
9.360000e+01 9.999999e-01 1.000001e+00 9.999986e-01 1.000000e+00 1.000000e+00
9.370000e+01 9.999999e-01 1.000001e+00 9.999987e-01 1.000000e+00 1.000000e+00
9.380000e+01 9.999998e-01 1.000001e+00 9.999988e-01 9.999997e-01 1.000001e+00
9.390000e+01 9.999997e-01 1.000001e+00 9.999990e-01 9.999993e-01 1.000001e+00
9.400000e+01 9.999997e-01 1.000001e+00 9.999991e-01 9.999990e-01 1.000001e+00
9.410000e+01 9.999996e-01 1.000001e+00 9.999993e-01 9.999987e-01 1.000001e+00
9.420000e+01 9.999996e-01 1.000001e+00 9.999995e-01 9.999984e-01 1.000001e+00
9.430000e+01 9.999996e-01 1.000000e+00 9.999998e-01 9.999983e-01 1.000001e+00
9.440000e+01 9.999996e-01 1.000000e+00 1.000000e+00 9.999982e-01 1.000001e+00
9.450000e+01 9.999996e-01 9.999999e-01 1.000000e+00 9.999983e-01 1.000001e+00
9.460000e+01 9.999996e-01 9.999996e-01 1.000001e+00 9.999983e-01 1.000001e+00
9.470000e+01 9.999997e-01 9.999995e-01 1.000001e+00 9.999985e-01 1.000001e+00
9.480000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999987e-01 1.000000e+00
9.490000e+01 9.999999e-01 9.999992e-01 1.000001e+00 9.999989e-01 1.000000e+00
9.500000e+01 1.000000e+00 9.999991e-01 1.000001e+00 9.999992e-01 9.999998e-01
9.510000e+01 1.000000e+00 9.999991e-01 1.000001e+00 9.999996e-01 9.999996e-01
9.520000e+01 1.000000e+00 9.999991e-01 1.000001e+00 9.999999e-01 9.999994e-01
9.530000e+01 1.000000e+00 9.999991e-01 1.000001e+00 1.000000e+00 9.999991e-01
9.540000e+01 1.000001e+00 9.999991e-01 1.000001e+00 1.000001e+00 9.999987e-01
9.550000e+01 1.000001e+00 9.999991e-01 1.000001e+00 1.000001e+00 9.999984e-01
9.560000e+01 1.000001e+00 9.999992e-01 1.000001e+00 1.000001e+00 9.999981e-01
9.570000e+01 1.000001e+00 9.999992e-01 1.000000e+00 1.000001e+00 9.999979e-01
9.580000e+01 1.000001e+00 9.999992e-01 1.000000e+00 1.000002e+00 9.999977e-01
9.590000e+01 1.000001e+00 9.999993e-01 9.999998e-01 1.000002e+00 9.999976e-01
9.600000e+01 1.000001e+00 9.999994e-01 9.999995e-01 1.000002e+00 9.999977e-01
9.610000e+01 1.000001e+00 9.999995e-01 9.999994e-01 1.000002e+00 9.999978e-01
9.620000e+01 1.000000e+00 9.999997e-01 9.999992e-01 1.000002e+00 9.999980e-01
9.630000e+01 1.000000e+00 9.999999e-01 9.999991e-01 1.000001e+00 9.999984e-01
9.640000e+01 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00 9.999988e-01
9.650000e+01 9.999999e-01 1.000000e+00 9.999992e-01 1.000001e+00 9.999993e-01
9.660000e+01 9.999997e-01 1.000001e+00 9.999993e-01 1.000001e+00 9.999998e-01
9.670000e+01 9.999996e-01 1.000001e+00 9.999995e-01 1.000001e+00 1.000000e+00
9.680000e+01 9.999995e-01 1.000001e+00 9.999997e-01 1.000001e+00 1.000001e+00
9.690000e+01 9.999994e-01 1.000001e+00 9.999998e-01 1.000000e+00 1.000001e+00
9.700000e+01 9.999993e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
9.710000e+01 9.999993e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
9.720000e+01 9.999993e-01 1.000001e+00 1.000001e+00 9.999998e-01 1.000002e+00
9.730000e+01 9.999993e-01 1.000001e+00 1.000001e+00 9.999995e-01 1.000002e+00
9.740000e+01 9.999994e-01 1.000001e+00 1.000001e+00 9.999992e-01 1.000002e+00
9.750000e+01 9.999995e-01 1.000001e+00 1.000001e+00 9.999989e-01 1.000002e+00
9.760000e+01 9.999995e-01 1.000001e+00 1.000001e+00 9.999986e-01 1.000002e+00
9.770000e+01 9.999996e-01 1.000001e+00 1.000001e+00 9.999984e-01 1.000002e+00
9.780000e+01 9.999997e-01 1.000001e+00 1.000001e+00 9.999982e-01 1.000001e+00
9.790000e+01 9.999997e-01 1.000000e+00 1.000001e+00 9.999982e-01 1.000001e+00
9.800000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999983e-01 1.000001e+00
9.810000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999984e-01 1.000001e+00
9.820000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999987e-01 1.000001e+00
9.830000e+01 1.000000e+00 9.999998e-01 1.000001e+00 9.999990e-01 1.000000e+00
9.840000e+01 1.000000e+00 9.999996e-01 1.000001e+00 9.999994e-01 1.000000e+00
9.850000e+01 1.000000e+00 9.999995e-01 1.000001e+00 9.999998e-01 1.000000e+00
9.860000e+01 1.000000e+00 9.999994e-01 1.000001e+00 1.000000e+00 1.000000e+00
9.870000e+01 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00
9.880000e+01 1.000001e+00 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00
9.890000e+01 1.000001e+00 9.999993e-01 1.000001e+00 1.000002e+00 1.000000e+00
9.900000e+01 1.000001e+00 9.999993e-01 1.000001e+00 1.000002e+00 1.000000e+00
9.910000e+01 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00 1.000000e+00
9.920000e+01 1.000001e+00 9.999995e-01 1.000000e+00 1.000003e+00 1.000001e+00
9.930000e+01 1.000001e+00 9.999997e-01 1.000000e+00 1.000003e+00 1.000001e+00
9.940000e+01 1.000001e+00 9.999999e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.950000e+01 1.000001e+00 1.000000e+00 9.999998e-01 1.000002e+00 1.000001e+00
9.960000e+01 1.000001e+00 1.000000e+00 9.999996e-01 1.000002e+00 1.000001e+00
9.970000e+01 1.000001e+00 1.000000e+00 9.999995e-01 1.000002e+00 1.000001e+00
9.980000e+01 1.000000e+00 1.000001e+00 9.999993e-01 1.000001e+00 1.000001e+00
9.990000e+01 1.000000e+00 1.000001e+00 9.999993e-01 1.000001e+00 1.000001e+00
1.000000e+02 1.000000e+00 1.000001e+00 9.999992e-01 1.000001e+00 1.000001e+00
1.001000e+02 9.999998e-01 1.000001e+00 9.999993e-01 1.000001e+00 1.000001e+00
1.002000e+02 9.999996e-01 1.000001e+00 9.999993e-01 1.000001e+00 1.000001e+00
1.003000e+02 9.999995e-01 1.000001e+00 9.999995e-01 1.000000e+00 1.000001e+00
1.004000e+02 9.999993e-01 1.000001e+00 9.999996e-01 1.000000e+00 1.000001e+00
1.005000e+02 9.999992e-01 1.000001e+00 9.999997e-01 1.000000e+00 1.000002e+00
1.006000e+02 9.999991e-01 1.000001e+00 9.999999e-01 1.000000e+00 1.000002e+00
1.007000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.008000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.009000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.010000e+02 9.999992e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.011000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.012000e+02 9.999994e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.013000e+02 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.014000e+02 9.999998e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.015000e+02 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.016000e+02 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.017000e+02 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.018000e+02 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.019000e+02 1.000000e+00 9.999993e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.020000e+02 1.000001e+00 9.999990e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.021000e+02 1.000001e+00 9.999987e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.022000e+02 1.000001e+00 9.999985e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.023000e+02 1.000001e+00 9.999984e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.024000e+02 1.000001e+00 9.999983e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.025000e+02 1.000001e+00 9.999983e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.026000e+02 1.000001e+00 9.999984e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.027000e+02 1.000001e+00 9.999985e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.028000e+02 1.000000e+00 9.999987e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.029000e+02 1.000000e+00 9.999989e-01 1.000001e+00 1.000001e+00 1.000001e+00
1.030000e+02 1.000000e+00 9.999992e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.031000e+02 1.000000e+00 9.999995e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.032000e+02 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.033000e+02 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.034000e+02 9.999998e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.035000e+02 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000002e+00
1.036000e+02 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000002e+00
1.037000e+02 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000002e+00
1.038000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000002e+00
1.039000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000002e+00
1.040000e+02 9.999992e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.041000e+02 9.999992e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.042000e+02 9.999993e-01 1.000001e+00 9.999997e-01 1.000000e+00 1.000002e+00
1.043000e+02 9.999994e-01 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00
1.044000e+02 9.999995e-01 1.000001e+00 9.999992e-01 1.000000e+00 1.000001e+00
1.045000e+02 9.999996e-01 1.000001e+00 9.999990e-01 1.000001e+00 1.000001e+00
1.046000e+02 9.999997e-01 1.000001e+00 9.999987e-01 1.000001e+00 1.000001e+00
1.047000e+02 9.999999e-01 1.000001e+00 9.999986e-01 1.000001e+00 1.000001e+00
1.048000e+02 1.000000e+00 1.000001e+00 9.999986e-01 1.000001e+00 1.000001e+00
1.049000e+02 1.000000e+00 1.000001e+00 9.999986e-01 1.000001e+00 1.000001e+00
1.050000e+02 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 1.000000e+00
1.051000e+02 1.000000e+00 1.000000e+00 9.999989e-01 1.000002e+00 1.000000e+00
1.052000e+02 1.000001e+00 1.000000e+00 9.999991e-01 1.000002e+00 1.000000e+00
1.053000e+02 1.000001e+00 9.999999e-01 9.999993e-01 1.000002e+00 1.000000e+00
1.054000e+02 1.000001e+00 9.999998e-01 9.999996e-01 1.000002e+00 1.000000e+00
1.055000e+02 1.000001e+00 9.999996e-01 9.999999e-01 1.000002e+00 1.000000e+00
1.056000e+02 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00 1.000000e+00
1.057000e+02 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00 1.000000e+00
1.058000e+02 1.000001e+00 9.999994e-01 1.000001e+00 1.000002e+00 1.000000e+00
1.059000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00
1.060000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00
1.061000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000000e+00 1.000000e+00
1.062000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000000e+00 1.000000e+00
1.063000e+02 1.000000e+00 9.999995e-01 1.000001e+00 9.999995e-01 1.000000e+00
1.064000e+02 1.000000e+00 9.999996e-01 1.000001e+00 9.999990e-01 1.000000e+00
1.065000e+02 1.000000e+00 9.999997e-01 1.000001e+00 9.999986e-01 1.000000e+00
1.066000e+02 9.999999e-01 9.999999e-01 1.000001e+00 9.999982e-01 1.000001e+00
1.067000e+02 9.999998e-01 1.000000e+00 1.000001e+00 9.999980e-01 1.000001e+00
1.068000e+02 9.999998e-01 1.000000e+00 1.000001e+00 9.999978e-01 1.000001e+00
1.069000e+02 9.999997e-01 1.000000e+00 1.000001e+00 9.999977e-01 1.000001e+00
1.070000e+02 9.999997e-01 1.000000e+00 1.000001e+00 9.999978e-01 1.000001e+00
1.071000e+02 9.999997e-01 1.000001e+00 1.000001e+00 9.999980e-01 1.000002e+00
1.072000e+02 9.999996e-01 1.000001e+00 1.000001e+00 9.999982e-01 1.000002e+00
1.073000e+02 9.999996e-01 1.000001e+00 1.000001e+00 9.999986e-01 1.000002e+00
1.074000e+02 9.999995e-01 1.000001e+00 1.000000e+00 9.999989e-01 1.000002e+00
1.075000e+02 9.999995e-01 1.000001e+00 1.000000e+00 9.999993e-01 1.000002e+00
1.076000e+02 9.999995e-01 1.000001e+00 1.000000e+00 9.999997e-01 1.000002e+00
1.077000e+02 9.999995e-01 1.000001e+00 9.999998e-01 1.000000e+00 1.000002e+00
1.078000e+02 9.999996e-01 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00
1.079000e+02 9.999996e-01 1.000001e+00 9.999995e-01 1.000001e+00 1.000001e+00
1.080000e+02 9.999997e-01 1.000001e+00 9.999993e-01 1.000001e+00 1.000001e+00
1.081000e+02 9.999998e-01 1.000001e+00 9.999992e-01 1.000001e+00 1.000000e+00
1.082000e+02 9.999999e-01 1.000000e+00 9.999992e-01 1.000001e+00 9.999999e-01
1.083000e+02 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00 9.999993e-01
1.084000e+02 1.000000e+00 1.000000e+00 9.999992e-01 1.000002e+00 9.999988e-01
1.085000e+02 1.000000e+00 9.999999e-01 9.999993e-01 1.000002e+00 9.999983e-01
1.086000e+02 1.000000e+00 9.999997e-01 9.999994e-01 1.000002e+00 9.999978e-01
1.087000e+02 1.000000e+00 9.999996e-01 9.999995e-01 1.000002e+00 9.999975e-01
1.088000e+02 1.000000e+00 9.999995e-01 9.999997e-01 1.000002e+00 9.999973e-01
1.089000e+02 1.000000e+00 9.999994e-01 9.999999e-01 1.000002e+00 9.999972e-01
1.090000e+02 1.000001e+00 9.999994e-01 1.000000e+00 1.000001e+00 9.999972e-01
1.091000e+02 1.000001e+00 9.999994e-01 1.000000e+00 1.000001e+00 9.999973e-01
1.092000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00 9.999976e-01
1.093000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00 9.999979e-01
1.094000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000000e+00 9.999983e-01
1.095000e+02 1.000000e+00 9.999992e-01 1.000001e+00 1.000000e+00 9.999987e-01
1.096000e+02 1.000000e+00 9.999992e-01 1.000001e+00 9.999997e-01 9.999992e-01
1.097000e+02 1.000000e+00 9.999993e-01 1.000001e+00 9.999995e-01 9.999996e-01
1.098000e+02 1.000000e+00 9.999994e-01 1.000001e+00 9.999993e-01 9.999999e-01
1.099000e+02 9.999999e-01 9.999994e-01 1.000001e+00 9.999991e-01 1.000000e+00
1.100000e+02 9.999998e-01 9.999995e-01 1.000001e+00 9.999989e-01 1.000001e+00
1.101000e+02 9.999998e-01 9.999997e-01 1.000001e+00 9.999987e-01 1.000001e+00
1.102000e+02 9.999997e-01 9.999998e-01 1.000001e+00 9.999987e-01 1.000001e+00
1.103000e+02 9.999997e-01 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00
1.104000e+02 9.999997e-01 1.000000e+00 1.000000e+00 9.999987e-01 1.000002e+00
1.105000e+02 9.999997e-01 1.000000e+00 9.999999e-01 9.999988e-01 1.000002e+00
1.106000e+02 9.999998e-01 1.000000e+00 9.999997e-01 9.999989e-01 1.000002e+00
1.107000e+02 9.999998e-01 1.000001e+00 9.999995e-01 9.999991e-01 1.000002e+00
1.108000e+02 9.999998e-01 1.000001e+00 9.999993e-01 9.999993e-01 1.000002e+00
1.109000e+02 9.999998e-01 1.000001e+00 9.999991e-01 9.999995e-01 1.000002e+00
1.110000e+02 9.999999e-01 1.000001e+00 9.999991e-01 9.999998e-01 1.000001e+00
1.111000e+02 9.999999e-01 1.000001e+00 9.999990e-01 1.000000e+00 1.000001e+00
1.112000e+02 1.000000e+00 1.000001e+00 9.999989e-01 1.000000e+00 1.000001e+00
1.113000e+02 1.000000e+00 1.000001e+00 9.999988e-01 1.000001e+00 1.000000e+00
1.114000e+02 1.000000e+00 1.000001e+00 9.999987e-01 1.000001e+00 1.000000e+00
1.115000e+02 1.000000e+00 1.000000e+00 9.999986e-01 1.000001e+00 9.999997e-01
1.116000e+02 1.000000e+00 1.000000e+00 9.999986e-01 1.000001e+00 9.999994e-01
1.117000e+02 1.000000e+00 1.000000e+00 9.999986e-01 1.000001e+00 9.999991e-01
1.118000e+02 1.000000e+00 9.999998e-01 9.999987e-01 1.000001e+00 9.999989e-01
1.119000e+02 1.000000e+00 9.999997e-01 9.999988e-01 1.000001e+00 9.999986e-01
1.120000e+02 1.000000e+00 9.999996e-01 9.999989e-01 1.000001e+00 9.999985e-01
1.121000e+02 1.000000e+00 9.999994e-01 9.999991e-01 1.000001e+00 9.999984e-01
1.122000e+02 1.000000e+00 9.999994e-01 9.999993e-01 1.000001e+00 9.999983e-01
1.123000e+02 1.000000e+00 9.999993e-01 9.999996e-01 1.000001e+00 9.999983e-01
1.124000e+02 1.000000e+00 9.999993e-01 9.999998e-01 1.000000e+00 9.999983e-01
1.125000e+02 1.000000e+00 9.999994e-01 1.000000e+00 9.999999e-01 9.999984e-01
1.126000e+02 1.000000e+00 9.999994e-01 1.000000e+00 9.999996e-01 9.999986e-01
1.127000e+02 1.000000e+00 9.999995e-01 1.000001e+00 9.999993e-01 9.999987e-01
1.128000e+02 1.000000e+00 9.999995e-01 1.000001e+00 9.999990e-01 9.999989e-01
1.129000e+02 1.000000e+00 9.999996e-01 1.000001e+00 9.999988e-01 9.999992e-01
1.130000e+02 1.000000e+00 9.999997e-01 1.000001e+00 9.999986e-01 9.999994e-01
1.131000e+02 1.000000e+00 9.999998e-01 1.000001e+00 9.999985e-01 9.999997e-01
1.132000e+02 1.000000e+00 9.999998e-01 1.000001e+00 9.999984e-01 9.999999e-01
1.133000e+02 1.000000e+00 9.999999e-01 1.000001e+00 9.999982e-01 1.000000e+00
1.134000e+02 1.000000e+00 1.000000e+00 1.000001e+00 9.999980e-01 1.000000e+00
1.135000e+02 1.000000e+00 1.000000e+00 1.000001e+00 9.999979e-01 1.000001e+00
1.136000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999979e-01 1.000001e+00
1.137000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999979e-01 1.000001e+00
1.138000e+02 9.999999e-01 1.000000e+00 9.999999e-01 9.999980e-01 1.000001e+00
1.139000e+02 9.999999e-01 1.000000e+00 9.999997e-01 9.999981e-01 1.000001e+00
1.140000e+02 9.999999e-01 1.000000e+00 9.999995e-01 9.999983e-01 1.000001e+00
1.141000e+02 9.999999e-01 1.000000e+00 9.999994e-01 9.999986e-01 1.000001e+00
1.142000e+02 9.999999e-01 1.000000e+00 9.999992e-01 9.999989e-01 1.000001e+00
1.143000e+02 9.999999e-01 1.000000e+00 9.999991e-01 9.999992e-01 1.000001e+00
1.144000e+02 9.999999e-01 1.000000e+00 9.999991e-01 9.999995e-01 1.000000e+00
1.145000e+02 9.999999e-01 1.000000e+00 9.999991e-01 9.999999e-01 1.000000e+00
1.146000e+02 9.999999e-01 1.000000e+00 9.999991e-01 1.000000e+00 9.999997e-01
1.147000e+02 1.000000e+00 1.000000e+00 9.999991e-01 1.000001e+00 9.999994e-01
1.148000e+02 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00 9.999991e-01
1.149000e+02 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 9.999988e-01
1.150000e+02 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 9.999986e-01
1.151000e+02 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 9.999984e-01
1.152000e+02 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 9.999982e-01
1.153000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 9.999979e-01
1.154000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 9.999978e-01
1.155000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000001e+00 9.999976e-01
1.156000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999975e-01
1.157000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999975e-01
1.158000e+02 1.000000e+00 9.999998e-01 9.999999e-01 9.999998e-01 9.999975e-01
1.159000e+02 1.000000e+00 9.999998e-01 9.999999e-01 9.999995e-01 9.999976e-01
1.160000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999993e-01 9.999978e-01
1.161000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999991e-01 9.999980e-01
1.162000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999990e-01 9.999983e-01
1.163000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999989e-01 9.999986e-01
1.164000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999988e-01 9.999990e-01
1.165000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999988e-01 9.999994e-01
1.166000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999989e-01 9.999999e-01
1.167000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999989e-01 1.000000e+00
1.168000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999990e-01 1.000001e+00
1.169000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999991e-01 1.000001e+00
1.170000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00
1.171000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00
1.172000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00
1.173000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00
1.174000e+02 1.000000e+00 1.000000e+00 9.999999e-01 9.999996e-01 1.000001e+00
1.175000e+02 1.000000e+00 1.000000e+00 9.999998e-01 9.999997e-01 1.000001e+00
1.176000e+02 1.000000e+00 1.000000e+00 9.999998e-01 9.999998e-01 1.000001e+00
1.177000e+02 1.000000e+00 1.000000e+00 9.999997e-01 9.999998e-01 1.000000e+00
1.178000e+02 1.000000e+00 1.000000e+00 9.999997e-01 9.999999e-01 1.000000e+00
1.179000e+02 1.000000e+00 1.000000e+00 9.999997e-01 1.000000e+00 9.999997e-01
1.180000e+02 1.000000e+00 1.000000e+00 9.999997e-01 1.000000e+00 9.999994e-01
1.181000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999991e-01
1.182000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999989e-01
1.183000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999987e-01
1.184000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999986e-01
1.185000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999985e-01
1.186000e+02 1.000000e+00 9.999999e-01 9.999999e-01 1.000000e+00 9.999985e-01
1.187000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 9.999986e-01
1.188000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 9.999986e-01
1.189000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 9.999987e-01
1.190000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999988e-01
1.191000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999990e-01
1.192000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999991e-01
1.193000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999999e-01 9.999993e-01
1.194000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999998e-01 9.999994e-01
1.195000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999998e-01 9.999996e-01
1.196000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999997e-01 9.999998e-01
1.197000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999996e-01 9.999999e-01
1.198000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999995e-01 1.000000e+00
1.199000e+02 1.000000e+00 1.000000e+00 9.999999e-01 9.999995e-01 1.000000e+00


==> chapters/bridge/datas/g_of_r/data_HS_HNC_bridge_0.989_5/g_HS_HNC_bridge_2_4_6_8_10.csv <==
0.000000e+00 1.449788e-17 2.171889e-19 5.135521e-22 2.487888e-22 1.821702e-22
1.000000e-01 1.458132e-17 2.151760e-19 5.116925e-22 2.492074e-22 1.834914e-22
2.000000e-01 1.483208e-17 2.097465e-19 5.078112e-22 2.487332e-22 1.835050e-22
3.000000e-01 1.525270e-17 2.013187e-19 5.014305e-22 2.479200e-22 1.835325e-22
4.000000e-01 1.584715e-17 1.907479e-19 4.927886e-22 2.468917e-22 1.835766e-22
5.000000e-01 1.662054e-17 1.790069e-19 4.825838e-22 2.457252e-22 1.836173e-22
6.000000e-01 1.756845e-17 1.671010e-19 4.722711e-22 2.444860e-22 1.836628e-22
7.000000e-01 1.842324e-17 1.559978e-19 4.640058e-22 2.433054e-22 1.837035e-22
8.000000e-01 1.838644e-17 1.466502e-19 4.601404e-22 2.422802e-22 1.837413e-22
9.000000e-01 1.732038e-17 1.401652e-19 4.626828e-22 2.415017e-22 1.837896e-22
1.000000e+00 1.584550e-17 1.382273e-19 4.732249e-22 2.410393e-22 1.838441e-22
1.100000e+00 1.442803e-17 1.438478e-19 4.931213e-22 2.409702e-22 1.839099e-22
1.200000e+00 1.321593e-17 1.622668e-19 5.237568e-22 2.413486e-22 1.840034e-22
1.300000e+00 1.220598e-17 1.997682e-19 5.666949e-22 2.422011e-22 1.841315e-22
1.400000e+00 1.135443e-17 2.563908e-19 6.237639e-22 2.435431e-22 1.843088e-22
1.500000e+00 1.061743e-17 3.250961e-19 6.970251e-22 2.453663e-22 1.845571e-22
1.600000e+00 9.960819e-18 4.043268e-19 7.887080e-22 2.476451e-22 1.848960e-22
1.700000e+00 9.360942e-18 4.961873e-19 9.010332e-22 2.503442e-22 1.853312e-22
1.800000e+00 8.822530e-18 6.035394e-19 1.036060e-21 2.534055e-22 1.858703e-22
1.900000e+00 3.297824e-16 7.300184e-19 1.195583e-21 2.567654e-22 1.865176e-22
2.000000e+00 2.007622e+00 8.801540e-19 1.381061e-21 2.603402e-22 1.872568e-22
2.100000e+00 1.889128e+00 1.059380e-18 1.593647e-21 2.640335e-22 1.880722e-22
2.200000e+00 1.778273e+00 1.274017e-18 1.834522e-21 2.677174e-22 1.889356e-22
2.300000e+00 1.674351e+00 1.531021e-18 2.105006e-21 2.712563e-22 1.898128e-22
2.400000e+00 1.576678e+00 1.837587e-18 2.407215e-21 2.745141e-22 1.906721e-22
2.500000e+00 1.484816e+00 2.200490e-18 2.744514e-21 2.774122e-22 1.914912e-22
2.600000e+00 1.398660e+00 2.625114e-18 3.122293e-21 2.800273e-22 1.922595e-22
2.700000e+00 1.318362e+00 3.114220e-18 3.549555e-21 2.826749e-22 1.929813e-22
2.800000e+00 1.244217e+00 3.666452e-18 4.041610e-21 2.858999e-22 1.936711e-22
2.900000e+00 1.176555e+00 4.274873e-18 4.626190e-21 2.903680e-22 1.943567e-22
3.000000e+00 1.115675e+00 4.925834e-18 5.357572e-21 2.967686e-22 1.950720e-22
3.100000e+00 1.061805e+00 5.598505e-18 6.346159e-21 3.057766e-22 1.958587e-22
3.200000e+00 1.015096e+00 6.265394e-18 7.803730e-21 3.180676e-22 1.967606e-22
3.300000e+00 9.756330e-01 6.894090e-18 1.004575e-20 3.343308e-22 1.978174e-22
3.400000e+00 9.433925e-01 7.450419e-18 1.332540e-20 3.552869e-22 1.990635e-22
3.500000e+00 9.181923e-01 7.902263e-18 1.776868e-20 3.816991e-22 2.005258e-22
3.600000e+00 8.996524e-01 8.223891e-18 2.366362e-20 4.143664e-22 2.022242e-22
3.700000e+00 8.872648e-01 8.399632e-18 3.148411e-20 4.541155e-22 2.041672e-22
3.800000e+00 8.805065e-01 8.435242e-18 4.187629e-20 5.017867e-22 2.063531e-22
3.900000e+00 8.789240e-01 1.254001e-14 5.572173e-20 5.582363e-22 2.087689e-22
4.000000e+00 8.821591e-01 2.084671e+00 6.830009e-20 6.243327e-22 2.113883e-22
4.100000e+00 8.899343e-01 2.003216e+00 9.910208e-20 7.009727e-22 2.141731e-22
4.200000e+00 9.020513e-01 1.906115e+00 1.328870e-19 7.891431e-22 2.170651e-22
4.300000e+00 9.183657e-01 1.799597e+00 1.740559e-19 8.899576e-22 2.199940e-22
4.400000e+00 9.387814e-01 1.688876e+00 2.371312e-19 1.004780e-21 2.228825e-22
4.500000e+00 9.631703e-01 1.578177e+00 3.168037e-19 1.135386e-21 2.256720e-22
4.600000e+00 9.892974e-01 1.470808e+00 3.587940e-19 1.284211e-21 2.283741e-22
4.700000e+00 1.009316e+00 1.369277e+00 5.652255e-19 1.454794e-21 2.311202e-22
4.800000e+00 1.018562e+00 1.275328e+00 7.498305e-19 1.652628e-21 2.341726e-22
4.900000e+00 1.019896e+00 1.190051e+00 9.769711e-19 1.886972e-21 2.378816e-22
5.000000e+00 1.017660e+00 1.114004e+00 4.483009e-16 2.174890e-21 2.426406e-22
5.100000e+00 1.014568e+00 1.047359e+00 1.708469e-15 2.549573e-21 2.488594e-22
5.200000e+00 1.011847e+00 9.899999e-01 2.342201e-15 3.072724e-21 2.569622e-22
5.300000e+00 1.009924e+00 9.416262e-01 3.421681e-15 3.835386e-21 2.673890e-22
5.400000e+00 1.008882e+00 9.018482e-01 2.627535e-15 4.917703e-21 2.805969e-22
5.500000e+00 1.008650e+00 8.702331e-01 8.313826e-16 6.379272e-21 2.970628e-22
5.600000e+00 1.009103e+00 8.463497e-01 2.677145e-14 8.333812e-21 3.172813e-22
5.700000e+00 1.010079e+00 8.298117e-01 9.706745e-15 1.095950e-20 3.417611e-22
5.800000e+00 1.011393e+00 8.202789e-01 6.548504e-16 1.450476e-20 3.710235e-22
5.900000e+00 1.012839e+00 8.174840e-01 4.487447e-19 1.931652e-20 4.056073e-22
6.000000e+00 1.014207e+00 8.212255e-01 1.568741e+00 2.545426e-20 4.460723e-22
6.100000e+00 1.015285e+00 8.313715e-01 1.617816e+00 3.443493e-20 4.930093e-22
6.200000e+00 1.015891e+00 8.478559e-01 1.637672e+00 4.741782e-20 5.470734e-22
6.300000e+00 1.015875e+00 8.706780e-01 1.630587e+00 6.315277e-20 6.090085e-22
6.400000e+00 1.015153e+00 8.998947e-01 1.600200e+00 8.890271e-20 6.797111e-22
6.500000e+00 1.013708e+00 9.355175e-01 1.551048e+00 1.186018e-19 7.603139e-22
6.600000e+00 1.011588e+00 9.745410e-01 1.488063e+00 1.659493e-19 8.523167e-22
6.700000e+00 1.008910e+00 1.005536e+00 1.416116e+00 2.255744e-19 9.578152e-22
6.800000e+00 1.005830e+00 1.021038e+00 1.339646e+00 3.124293e-19 1.079941e-21
6.900000e+00 1.002530e+00 1.024676e+00 1.262425e+00 4.274691e-19 1.223773e-21
7.000000e+00 9.991952e-01 1.022735e+00 1.187463e+00 6.808607e-13 1.398348e-21
7.100000e+00 9.960099e-01 1.019317e+00 1.117003e+00 2.288824e-14 1.620686e-21
7.200000e+00 9.931397e-01 1.016354e+00 1.052607e+00 4.838081e-14 1.921617e-21
7.300000e+00 9.907216e-01 1.014548e+00 9.952640e-01 1.785729e-13 2.346188e-21
7.400000e+00 9.888741e-01 1.014029e+00 9.455233e-01 3.520837e-13 2.935307e-21
7.500000e+00 9.876880e-01 1.014670e+00 9.036140e-01 3.725118e-13 3.723338e-21
7.600000e+00 9.872138e-01 1.016230e+00 8.695538e-01 5.219486e-13 4.772870e-21
7.700000e+00 9.874486e-01 1.018414e+00 8.432352e-01 2.691296e-13 6.180305e-21
7.800000e+00 9.883293e-01 1.020902e+00 8.244938e-01 2.902520e-14 8.080911e-21
7.900000e+00 9.897494e-01 1.023352e+00 8.131575e-01 3.422992e-13 1.066547e-20
8.000000e+00 9.915692e-01 1.025435e+00 8.090814e-01 1.231716e+00 1.003932e-20
8.100000e+00 9.936424e-01 1.026835e+00 8.121711e-01 1.332950e+00 1.907528e-20
8.200000e+00 9.958227e-01 1.027288e+00 8.223968e-01 1.410315e+00 2.580350e-20
8.300000e+00 9.979763e-01 1.026603e+00 8.398022e-01 1.461330e+00 3.534055e-20
8.400000e+00 9.999869e-01 1.024681e+00 8.645092e-01 1.485612e+00 4.859115e-20
8.500000e+00 1.001759e+00 1.021543e+00 8.966345e-01 1.484742e+00 6.697859e-20
8.600000e+00 1.003223e+00 1.017323e+00 9.338226e-01 1.461887e+00 9.364595e-20
8.700000e+00 1.004333e+00 1.012249e+00 9.664944e-01 1.421255e+00 1.303237e-19
8.800000e+00 1.005068e+00 1.006610e+00 9.874858e-01 1.367522e+00 1.816212e-19
8.900000e+00 1.005435e+00 1.000731e+00 9.984104e-01 1.305319e+00 2.520618e-19
9.000000e+00 1.005462e+00 9.949409e-01 1.003582e+00 1.238864e+00 6.951703e-15
9.100000e+00 1.005195e+00 9.895444e-01 1.006134e+00 1.171727e+00 3.279092e-15
9.200000e+00 1.004692e+00 9.848113e-01 1.007765e+00 1.106742e+00 3.143154e-15
9.300000e+00 1.004021e+00 9.809544e-01 1.009308e+00 1.046026e+00 4.489379e-15
9.400000e+00 1.003247e+00 9.781413e-01 1.011151e+00 9.910504e-01 5.795053e-15
9.500000e+00 1.002437e+00 9.764928e-01 1.013443e+00 9.427651e-01 2.351617e-14
9.600000e+00 1.001645e+00 9.760685e-01 1.016187e+00 9.017176e-01 1.425602e-14
9.700000e+00 1.000914e+00 9.768411e-01 1.019281e+00 8.681705e-01 2.118316e-14
9.800000e+00 1.000277e+00 9.786941e-01 1.022542e+00 8.422045e-01 2.574835e-14
9.900000e+00 9.997499e-01 9.814374e-01 1.025718e+00 8.238000e-01 2.565603e-14
1.000000e+01 9.993395e-01 9.848294e-01 1.028518e+00 8.128998e-01 1.010832e+00
1.010000e+01 9.990455e-01 9.886180e-01 1.030630e+00 8.094555e-01 1.131826e+00
1.020000e+01 9.988569e-01 9.925531e-01 1.031761e+00 8.134607e-01 1.236648e+00
1.030000e+01 9.987596e-01 9.964056e-01 1.031673e+00 8.249739e-01 1.320170e+00
1.040000e+01 9.987351e-01 9.999778e-01 1.030215e+00 8.441329e-01 1.379091e+00
1.050000e+01 9.987614e-01 1.003109e+00 1.027347e+00 8.710957e-01 1.412227e+00
1.060000e+01 9.988222e-01 1.005680e+00 1.023158e+00 9.040157e-01 1.420475e+00
1.070000e+01 9.989034e-01 1.007617e+00 1.017843e+00 9.350325e-01 1.406472e+00
1.080000e+01 9.989935e-01 1.008887e+00 1.011685e+00 9.578059e-01 1.374061e+00
1.090000e+01 9.990837e-01 1.009504e+00 1.005024e+00 9.728192e-01 1.327705e+00
1.100000e+01 9.991705e-01 1.009522e+00 9.982249e-01 9.828878e-01 1.271957e+00
1.110000e+01 9.992523e-01 1.009023e+00 9.916486e-01 9.901652e-01 1.211046e+00
1.120000e+01 9.993289e-01 1.008114e+00 9.856307e-01 9.958798e-01 1.148617e+00
1.130000e+01 9.994039e-01 1.006911e+00 9.804548e-01 1.000713e+00 1.087617e+00
1.140000e+01 9.994804e-01 1.005533e+00 9.763529e-01 1.005076e+00 1.030284e+00
1.150000e+01 9.995604e-01 1.004093e+00 9.734990e-01 1.009230e+00 9.782152e-01
1.160000e+01 9.996475e-01 1.002686e+00 9.719972e-01 1.013328e+00 9.324728e-01
1.170000e+01 9.997420e-01 1.001389e+00 9.718614e-01 1.017422e+00 8.937070e-01
1.180000e+01 9.998450e-01 1.000252e+00 9.730138e-01 1.021465e+00 8.622725e-01
1.190000e+01 9.999551e-01 9.993074e-01 9.752966e-01 1.025315e+00 8.383315e-01
1.200000e+01 1.000070e+00 9.985660e-01 9.784881e-01 1.028762e+00 8.219388e-01
1.210000e+01 1.000184e+00 9.980266e-01 9.823392e-01 1.031538e+00 8.131085e-01
1.220000e+01 1.000294e+00 9.976689e-01 9.865867e-01 1.033365e+00 8.118631e-01
1.230000e+01 1.000392e+00 9.974703e-01 9.909729e-01 1.033991e+00 8.182708e-01
1.240000e+01 1.000474e+00 9.974007e-01 9.952587e-01 1.033230e+00 8.324710e-01
1.250000e+01 1.000535e+00 9.974238e-01 9.992337e-01 1.030993e+00 8.546331e-01
1.260000e+01 1.000571e+00 9.975138e-01 1.002726e+00 1.027312e+00 8.832560e-01
1.270000e+01 1.000581e+00 9.976480e-01 1.005607e+00 1.022330e+00 9.117447e-01
1.280000e+01 1.000564e+00 9.978069e-01 1.007792e+00 1.016292e+00 9.345346e-01
1.290000e+01 1.000523e+00 9.979762e-01 1.009252e+00 1.009515e+00 9.515304e-01
1.300000e+01 1.000460e+00 9.981497e-01 1.010003e+00 1.002361e+00 9.645862e-01
1.310000e+01 1.000380e+00 9.983238e-01 1.010103e+00 9.952099e-01 9.751299e-01
1.320000e+01 1.000286e+00 9.984968e-01 1.009643e+00 9.884300e-01 9.839537e-01
1.330000e+01 1.000185e+00 9.986733e-01 1.008736e+00 9.823517e-01 9.915085e-01
1.340000e+01 1.000083e+00 9.988569e-01 1.007507e+00 9.772574e-01 9.981135e-01
1.350000e+01 9.999849e-01 9.990487e-01 1.006083e+00 9.733686e-01 1.004029e+00
1.360000e+01 9.998960e-01 9.992532e-01 1.004578e+00 9.708334e-01 1.009464e+00
1.370000e+01 9.998198e-01 9.994685e-01 1.003091e+00 9.697107e-01 1.014560e+00
1.380000e+01 9.997593e-01 9.996947e-01 1.001701e+00 9.699683e-01 1.019370e+00
1.390000e+01 9.997158e-01 9.999281e-01 1.000461e+00 9.714922e-01 1.023848e+00
1.400000e+01 9.996900e-01 1.000162e+00 9.994046e-01 9.740990e-01 1.027863e+00
1.410000e+01 9.996823e-01 1.000389e+00 9.985498e-01 9.775664e-01 1.031206e+00
1.420000e+01 9.996910e-01 1.000599e+00 9.978913e-01 9.816446e-01 1.033632e+00
1.430000e+01 9.997137e-01 1.000781e+00 9.974183e-01 9.860754e-01 1.034899e+00
1.440000e+01 9.997473e-01 1.000927e+00 9.971084e-01 9.906062e-01 1.034804e+00
1.450000e+01 9.997888e-01 1.001029e+00 9.969304e-01 9.950011e-01 1.033226e+00
1.460000e+01 9.998348e-01 1.001082e+00 9.968593e-01 9.990546e-01 1.030149e+00
1.470000e+01 9.998822e-01 1.001084e+00 9.968716e-01 1.002597e+00 1.025669e+00
1.480000e+01 9.999282e-01 1.001037e+00 9.969457e-01 1.005504e+00 1.019984e+00
1.490000e+01 9.999706e-01 1.000943e+00 9.970632e-01 1.007699e+00 1.013378e+00
1.500000e+01 1.000008e+00 1.000810e+00 9.972137e-01 1.009160e+00 1.006193e+00
1.510000e+01 1.000039e+00 1.000646e+00 9.973893e-01 1.009910e+00 9.988055e-01
1.520000e+01 1.000062e+00 1.000460e+00 9.975842e-01 1.010011e+00 9.915979e-01
1.530000e+01 1.000080e+00 1.000263e+00 9.977991e-01 1.009559e+00 9.849281e-01
1.540000e+01 1.000090e+00 1.000067e+00 9.980344e-01 1.008667e+00 9.791138e-01
1.550000e+01 1.000095e+00 9.998818e-01 9.982888e-01 1.007460e+00 9.744148e-01
1.560000e+01 1.000096e+00 9.997161e-01 9.985644e-01 1.006059e+00 9.710185e-01
1.570000e+01 1.000093e+00 9.995766e-01 9.988578e-01 1.004576e+00 9.690243e-01
1.580000e+01 1.000086e+00 9.994680e-01 9.991680e-01 1.003103e+00 9.684418e-01
1.590000e+01 1.000079e+00 9.993923e-01 9.994895e-01 1.001714e+00 9.691988e-01
1.600000e+01 1.000070e+00 9.993506e-01 9.998149e-01 1.000461e+00 9.711502e-01
1.610000e+01 1.000060e+00 9.993430e-01 1.000134e+00 9.993803e-01 9.741049e-01
1.620000e+01 1.000051e+00 9.993659e-01 1.000436e+00 9.984831e-01 9.778350e-01
1.630000e+01 1.000041e+00 9.994147e-01 1.000708e+00 9.977725e-01 9.820935e-01
1.640000e+01 1.000033e+00 9.994836e-01 1.000939e+00 9.972377e-01 9.866280e-01
1.650000e+01 1.000024e+00 9.995664e-01 1.001118e+00 9.968564e-01 9.911927e-01
1.660000e+01 1.000016e+00 9.996571e-01 1.001237e+00 9.966090e-01 9.955625e-01
1.670000e+01 1.000008e+00 9.997500e-01 1.001294e+00 9.964743e-01 9.995410e-01
1.680000e+01 1.000001e+00 9.998397e-01 1.001287e+00 9.964313e-01 1.002971e+00
1.690000e+01 9.999942e-01 9.999224e-01 1.001220e+00 9.964609e-01 1.005742e+00
1.700000e+01 9.999877e-01 9.999951e-01 1.001097e+00 9.965499e-01 1.007797e+00
1.710000e+01 9.999817e-01 1.000056e+00 1.000928e+00 9.966876e-01 1.009125e+00
1.720000e+01 9.999762e-01 1.000103e+00 1.000724e+00 9.968651e-01 1.009758e+00
1.730000e+01 9.999715e-01 1.000138e+00 1.000495e+00 9.970797e-01 1.009770e+00
1.740000e+01 9.999676e-01 1.000161e+00 1.000257e+00 9.973288e-01 1.009257e+00
1.750000e+01 9.999647e-01 1.000173e+00 1.000022e+00 9.976087e-01 1.008336e+00
1.760000e+01 9.999630e-01 1.000175e+00 9.998004e-01 9.979194e-01 1.007126e+00
1.770000e+01 9.999625e-01 1.000171e+00 9.996034e-01 9.982562e-01 1.005741e+00
1.780000e+01 9.999635e-01 1.000160e+00 9.994382e-01 9.986163e-01 1.004285e+00
1.790000e+01 9.999658e-01 1.000146e+00 9.993093e-01 9.989937e-01 1.002843e+00
1.800000e+01 9.999693e-01 1.000130e+00 9.992201e-01 9.993800e-01 1.001481e+00
1.810000e+01 9.999739e-01 1.000112e+00 9.991727e-01 9.997645e-01 1.000251e+00
1.820000e+01 9.999794e-01 1.000094e+00 9.991647e-01 1.000135e+00 9.991786e-01
1.830000e+01 9.999855e-01 1.000075e+00 9.991921e-01 1.000478e+00 9.982802e-01
1.840000e+01 9.999919e-01 1.000057e+00 9.992494e-01 1.000780e+00 9.975564e-01
1.850000e+01 9.999982e-01 1.000039e+00 9.993302e-01 1.001030e+00 9.969946e-01
1.860000e+01 1.000004e+00 1.000022e+00 9.994276e-01 1.001217e+00 9.965819e-01
1.870000e+01 1.000010e+00 1.000006e+00 9.995345e-01 1.001336e+00 9.963017e-01
1.880000e+01 1.000014e+00 9.999898e-01 9.996444e-01 1.001384e+00 9.961357e-01
1.890000e+01 1.000017e+00 9.999751e-01 9.997515e-01 1.001363e+00 9.960659e-01
1.900000e+01 1.000020e+00 9.999614e-01 9.998513e-01 1.001275e+00 9.960786e-01
1.910000e+01 1.000021e+00 9.999489e-01 9.999403e-01 1.001129e+00 9.961612e-01
1.920000e+01 1.000021e+00 9.999379e-01 1.000016e+00 1.000935e+00 9.963030e-01
1.930000e+01 1.000020e+00 9.999286e-01 1.000078e+00 1.000706e+00 9.964986e-01
1.940000e+01 1.000018e+00 9.999212e-01 1.000125e+00 1.000454e+00 9.967431e-01
1.950000e+01 1.000016e+00 9.999161e-01 1.000158e+00 1.000195e+00 9.970307e-01
1.960000e+01 1.000013e+00 9.999133e-01 1.000179e+00 9.999421e-01 9.973591e-01
1.970000e+01 1.000010e+00 9.999134e-01 1.000188e+00 9.997067e-01 9.977221e-01
1.980000e+01 1.000006e+00 9.999163e-01 1.000189e+00 9.994989e-01 9.981157e-01
1.990000e+01 1.000003e+00 9.999217e-01 1.000182e+00 9.993256e-01 9.985326e-01
2.000000e+01 1.000000e+00 9.999296e-01 1.000170e+00 9.991925e-01 9.989638e-01
2.010000e+01 9.999980e-01 9.999398e-01 1.000153e+00 9.991035e-01 9.993978e-01
2.020000e+01 9.999960e-01 9.999517e-01 1.000134e+00 9.990584e-01 9.998217e-01
2.030000e+01 9.999945e-01 9.999647e-01 1.000112e+00 9.990545e-01 1.000221e+00
2.040000e+01 9.999934e-01 9.999780e-01 1.000089e+00 9.990875e-01 1.000582e+00
2.050000e+01 9.999928e-01 9.999913e-01 1.000066e+00 9.991517e-01 1.000892e+00
2.060000e+01 9.999925e-01 1.000004e+00 1.000042e+00 9.992400e-01 1.001138e+00
2.070000e+01 9.999925e-01 1.000015e+00 1.000019e+00 9.993453e-01 1.001313e+00
2.080000e+01 9.999928e-01 1.000024e+00 9.999961e-01 9.994603e-01 1.001414e+00
2.090000e+01 9.999933e-01 1.000032e+00 9.999743e-01 9.995783e-01 1.001438e+00
2.100000e+01 9.999940e-01 1.000037e+00 9.999538e-01 9.996937e-01 1.001388e+00
2.110000e+01 9.999948e-01 1.000039e+00 9.999348e-01 9.998015e-01 1.001272e+00
2.120000e+01 9.999956e-01 1.000039e+00 9.999177e-01 9.998979e-01 1.001097e+00
2.130000e+01 9.999964e-01 1.000038e+00 9.999029e-01 9.999810e-01 1.000876e+00
2.140000e+01 9.999972e-01 1.000034e+00 9.998909e-01 1.000049e+00 1.000624e+00
2.150000e+01 9.999980e-01 1.000029e+00 9.998820e-01 1.000103e+00 1.000354e+00
2.160000e+01 9.999987e-01 1.000024e+00 9.998764e-01 1.000142e+00 1.000081e+00
2.170000e+01 9.999993e-01 1.000017e+00 9.998744e-01 1.000167e+00 9.998191e-01
2.180000e+01 9.999999e-01 1.000011e+00 9.998761e-01 1.000181e+00 9.995790e-01
2.190000e+01 1.000001e+00 1.000004e+00 9.998813e-01 1.000185e+00 9.993700e-01
2.200000e+01 1.000001e+00 9.999981e-01 9.998899e-01 1.000181e+00 9.991995e-01
2.210000e+01 1.000002e+00 9.999926e-01 9.999014e-01 1.000171e+00 9.990733e-01
2.220000e+01 1.000002e+00 9.999880e-01 9.999154e-01 1.000155e+00 9.989930e-01
2.230000e+01 1.000002e+00 9.999843e-01 9.999312e-01 1.000135e+00 9.989577e-01
2.240000e+01 1.000002e+00 9.999815e-01 9.999480e-01 1.000113e+00 9.989642e-01
2.250000e+01 1.000003e+00 9.999797e-01 9.999652e-01 1.000088e+00 9.990076e-01
2.260000e+01 1.000003e+00 9.999787e-01 9.999820e-01 1.000063e+00 9.990816e-01
2.270000e+01 1.000003e+00 9.999785e-01 9.999976e-01 1.000036e+00 9.991790e-01
2.280000e+01 1.000002e+00 9.999790e-01 1.000011e+00 1.000010e+00 9.992924e-01
2.290000e+01 1.000002e+00 9.999801e-01 1.000023e+00 9.999841e-01 9.994146e-01
2.300000e+01 1.000002e+00 9.999816e-01 1.000032e+00 9.999591e-01 9.995393e-01
2.310000e+01 1.000001e+00 9.999835e-01 1.000038e+00 9.999353e-01 9.996605e-01
2.320000e+01 1.000001e+00 9.999856e-01 1.000041e+00 9.999135e-01 9.997736e-01
2.330000e+01 1.000000e+00 9.999878e-01 1.000042e+00 9.998938e-01 9.998754e-01
2.340000e+01 1.000000e+00 9.999901e-01 1.000040e+00 9.998770e-01 9.999634e-01
2.350000e+01 9.999997e-01 9.999925e-01 1.000036e+00 9.998634e-01 1.000036e+00
2.360000e+01 9.999994e-01 9.999947e-01 1.000031e+00 9.998534e-01 1.000094e+00
2.370000e+01 9.999992e-01 9.999969e-01 1.000024e+00 9.998474e-01 1.000137e+00
2.380000e+01 9.999990e-01 9.999989e-01 1.000016e+00 9.998457e-01 1.000166e+00
2.390000e+01 9.999989e-01 1.000001e+00 1.000008e+00 9.998483e-01 1.000183e+00
2.400000e+01 9.999989e-01 1.000002e+00 1.000001e+00 9.998548e-01 1.000189e+00
2.410000e+01 9.999990e-01 1.000004e+00 9.999932e-01 9.998652e-01 1.000186e+00
2.420000e+01 9.999991e-01 1.000005e+00 9.999866e-01 9.998790e-01 1.000176e+00
2.430000e+01 9.999992e-01 1.000005e+00 9.999811e-01 9.998954e-01 1.000159e+00
2.440000e+01 9.999993e-01 1.000006e+00 9.999766e-01 9.999137e-01 1.000138e+00
2.450000e+01 9.999994e-01 1.000006e+00 9.999733e-01 9.999332e-01 1.000113e+00
2.460000e+01 9.999994e-01 1.000005e+00 9.999711e-01 9.999530e-01 1.000085e+00
2.470000e+01 9.999995e-01 1.000005e+00 9.999699e-01 9.999719e-01 1.000056e+00
2.480000e+01 9.999996e-01 1.000004e+00 9.999698e-01 9.999895e-01 1.000026e+00
2.490000e+01 9.999996e-01 1.000003e+00 9.999705e-01 1.000005e+00 9.999952e-01
2.500000e+01 9.999997e-01 1.000002e+00 9.999719e-01 1.000018e+00 9.999651e-01
2.510000e+01 9.999998e-01 1.000002e+00 9.999739e-01 1.000028e+00 9.999362e-01
2.520000e+01 9.999998e-01 1.000001e+00 9.999762e-01 1.000034e+00 9.999091e-01
2.530000e+01 9.999999e-01 9.999997e-01 9.999789e-01 1.000038e+00 9.998844e-01
2.540000e+01 9.999999e-01 9.999989e-01 9.999817e-01 1.000039e+00 9.998627e-01
2.550000e+01 1.000000e+00 9.999981e-01 9.999846e-01 1.000037e+00 9.998447e-01
2.560000e+01 1.000000e+00 9.999975e-01 9.999875e-01 1.000033e+00 9.998306e-01
2.570000e+01 1.000000e+00 9.999970e-01 9.999902e-01 1.000027e+00 9.998212e-01
2.580000e+01 1.000000e+00 9.999967e-01 9.999928e-01 1.000019e+00 9.998165e-01
2.590000e+01 1.000000e+00 9.999966e-01 9.999952e-01 1.000011e+00 9.998167e-01
2.600000e+01 1.000000e+00 9.999966e-01 9.999974e-01 1.000002e+00 9.998218e-01
2.610000e+01 1.000001e+00 9.999968e-01 9.999991e-01 9.999939e-01 9.998314e-01
2.620000e+01 1.000001e+00 9.999970e-01 1.000001e+00 9.999860e-01 9.998454e-01
2.630000e+01 1.000001e+00 9.999973e-01 1.000002e+00 9.999789e-01 9.998627e-01
2.640000e+01 1.000000e+00 9.999976e-01 1.000002e+00 9.999729e-01 9.998828e-01
2.650000e+01 1.000000e+00 9.999977e-01 1.000003e+00 9.999682e-01 9.999046e-01
2.660000e+01 1.000000e+00 9.999979e-01 1.000003e+00 9.999648e-01 9.999273e-01
2.670000e+01 1.000000e+00 9.999982e-01 1.000002e+00 9.999624e-01 9.999498e-01
2.680000e+01 1.000000e+00 9.999984e-01 1.000002e+00 9.999613e-01 9.999709e-01
2.690000e+01 1.000000e+00 9.999986e-01 1.000001e+00 9.999612e-01 9.999900e-01
2.700000e+01 1.000000e+00 9.999989e-01 1.000000e+00 9.999620e-01 1.000007e+00
2.710000e+01 9.999999e-01 9.999992e-01 9.999994e-01 9.999635e-01 1.000020e+00
2.720000e+01 9.999998e-01 9.999993e-01 9.999984e-01 9.999657e-01 1.000030e+00
2.730000e+01 9.999998e-01 9.999995e-01 9.999976e-01 9.999684e-01 1.000036e+00
2.740000e+01 9.999997e-01 9.999997e-01 9.999970e-01 9.999713e-01 1.000039e+00
2.750000e+01 9.999997e-01 9.999997e-01 9.999963e-01 9.999746e-01 1.000038e+00
2.760000e+01 9.999998e-01 9.999998e-01 9.999958e-01 9.999779e-01 1.000035e+00
2.770000e+01 9.999998e-01 9.999999e-01 9.999954e-01 9.999813e-01 1.000029e+00
2.780000e+01 9.999998e-01 1.000000e+00 9.999951e-01 9.999846e-01 1.000022e+00
2.790000e+01 9.999998e-01 1.000000e+00 9.999950e-01 9.999878e-01 1.000013e+00
2.800000e+01 9.999998e-01 1.000000e+00 9.999950e-01 9.999909e-01 1.000003e+00
2.810000e+01 9.999998e-01 1.000000e+00 9.999952e-01 9.999938e-01 9.999938e-01
2.820000e+01 9.999998e-01 1.000000e+00 9.999955e-01 9.999965e-01 9.999847e-01
2.830000e+01 9.999998e-01 1.000000e+00 9.999958e-01 9.999989e-01 9.999763e-01
2.840000e+01 9.999997e-01 9.999999e-01 9.999961e-01 1.000001e+00 9.999690e-01
2.850000e+01 9.999996e-01 9.999997e-01 9.999964e-01 1.000003e+00 9.999630e-01
2.860000e+01 9.999996e-01 9.999996e-01 9.999968e-01 1.000004e+00 9.999585e-01
2.870000e+01 9.999995e-01 9.999994e-01 9.999971e-01 1.000005e+00 9.999554e-01
2.880000e+01 9.999995e-01 9.999991e-01 9.999975e-01 1.000005e+00 9.999537e-01
2.890000e+01 9.999995e-01 9.999988e-01 9.999977e-01 1.000005e+00 9.999533e-01
2.900000e+01 9.999996e-01 9.999986e-01 9.999979e-01 1.000004e+00 9.999541e-01
2.910000e+01 9.999996e-01 9.999984e-01 9.999981e-01 1.000003e+00 9.999558e-01
2.920000e+01 9.999997e-01 9.999984e-01 9.999982e-01 1.000002e+00 9.999582e-01
2.930000e+01 9.999998e-01 9.999985e-01 9.999982e-01 1.000001e+00 9.999612e-01
2.940000e+01 1.000000e+00 9.999986e-01 9.999982e-01 9.999989e-01 9.999647e-01
2.950000e+01 1.000000e+00 9.999989e-01 9.999982e-01 9.999971e-01 9.999683e-01
2.960000e+01 1.000000e+00 9.999991e-01 9.999981e-01 9.999952e-01 9.999720e-01
2.970000e+01 1.000000e+00 9.999994e-01 9.999981e-01 9.999934e-01 9.999758e-01
2.980000e+01 1.000001e+00 9.999997e-01 9.999980e-01 9.999917e-01 9.999794e-01
2.990000e+01 1.000001e+00 9.999999e-01 9.999981e-01 9.999904e-01 9.999828e-01
3.000000e+01 1.000001e+00 1.000000e+00 9.999981e-01 9.999893e-01 9.999861e-01
3.010000e+01 1.000001e+00 1.000000e+00 9.999983e-01 9.999887e-01 9.999890e-01
3.020000e+01 1.000001e+00 1.000000e+00 9.999986e-01 9.999884e-01 9.999916e-01
3.030000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999884e-01 9.999938e-01
3.040000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999885e-01 9.999957e-01
3.050000e+01 9.999999e-01 1.000000e+00 9.999995e-01 9.999888e-01 9.999971e-01
3.060000e+01 9.999998e-01 9.999999e-01 9.999999e-01 9.999895e-01 9.999982e-01
3.070000e+01 9.999996e-01 9.999997e-01 1.000000e+00 9.999904e-01 9.999989e-01
3.080000e+01 9.999994e-01 9.999996e-01 1.000000e+00 9.999914e-01 9.999993e-01
3.090000e+01 9.999993e-01 9.999996e-01 1.000000e+00 9.999924e-01 9.999993e-01
3.100000e+01 9.999993e-01 9.999995e-01 1.000001e+00 9.999936e-01 9.999990e-01
3.110000e+01 9.999992e-01 9.999994e-01 1.000000e+00 9.999947e-01 9.999985e-01
3.120000e+01 9.999993e-01 9.999994e-01 1.000000e+00 9.999957e-01 9.999978e-01
3.130000e+01 9.999993e-01 9.999995e-01 1.000000e+00 9.999966e-01 9.999969e-01
3.140000e+01 9.999995e-01 9.999997e-01 9.999997e-01 9.999974e-01 9.999960e-01
3.150000e+01 9.999996e-01 9.999998e-01 9.999994e-01 9.999980e-01 9.999949e-01
3.160000e+01 9.999998e-01 1.000000e+00 9.999990e-01 9.999984e-01 9.999938e-01
3.170000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999988e-01 9.999928e-01
3.180000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999991e-01 9.999919e-01
3.190000e+01 1.000000e+00 1.000000e+00 9.999977e-01 9.999992e-01 9.999912e-01
3.200000e+01 1.000000e+00 1.000000e+00 9.999973e-01 9.999994e-01 9.999908e-01
3.210000e+01 1.000000e+00 1.000000e+00 9.999970e-01 9.999995e-01 9.999908e-01
3.220000e+01 1.000000e+00 1.000000e+00 9.999968e-01 9.999996e-01 9.999909e-01
3.230000e+01 1.000000e+00 1.000000e+00 9.999966e-01 9.999996e-01 9.999912e-01
3.240000e+01 1.000000e+00 1.000000e+00 9.999965e-01 9.999997e-01 9.999916e-01
3.250000e+01 1.000000e+00 1.000000e+00 9.999964e-01 9.999997e-01 9.999921e-01
3.260000e+01 1.000000e+00 1.000000e+00 9.999965e-01 9.999998e-01 9.999927e-01
3.270000e+01 1.000000e+00 1.000000e+00 9.999966e-01 9.999999e-01 9.999933e-01
3.280000e+01 1.000000e+00 1.000000e+00 9.999969e-01 9.999999e-01 9.999939e-01
3.290000e+01 1.000000e+00 1.000000e+00 9.999974e-01 9.999999e-01 9.999944e-01
3.300000e+01 1.000000e+00 1.000001e+00 9.999979e-01 9.999998e-01 9.999949e-01
3.310000e+01 9.999999e-01 1.000001e+00 9.999985e-01 9.999998e-01 9.999954e-01
3.320000e+01 9.999999e-01 1.000001e+00 9.999990e-01 9.999997e-01 9.999957e-01
3.330000e+01 9.999999e-01 1.000001e+00 9.999996e-01 9.999996e-01 9.999958e-01
3.340000e+01 9.999999e-01 1.000001e+00 1.000000e+00 9.999996e-01 9.999958e-01
3.350000e+01 9.999999e-01 1.000001e+00 1.000001e+00 9.999995e-01 9.999958e-01
3.360000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999993e-01 9.999956e-01
3.370000e+01 9.999999e-01 1.000000e+00 1.000002e+00 9.999991e-01 9.999955e-01
3.380000e+01 9.999999e-01 1.000000e+00 1.000002e+00 9.999990e-01 9.999954e-01
3.390000e+01 9.999999e-01 9.999998e-01 1.000002e+00 9.999987e-01 9.999954e-01
3.400000e+01 9.999999e-01 9.999995e-01 1.000002e+00 9.999985e-01 9.999954e-01
3.410000e+01 9.999998e-01 9.999993e-01 1.000002e+00 9.999984e-01 9.999955e-01
3.420000e+01 9.999998e-01 9.999992e-01 1.000001e+00 9.999984e-01 9.999956e-01
3.430000e+01 9.999997e-01 9.999990e-01 1.000001e+00 9.999983e-01 9.999956e-01
3.440000e+01 9.999997e-01 9.999987e-01 1.000001e+00 9.999982e-01 9.999958e-01
3.450000e+01 9.999997e-01 9.999986e-01 1.000000e+00 9.999981e-01 9.999960e-01
3.460000e+01 9.999997e-01 9.999985e-01 9.999997e-01 9.999980e-01 9.999962e-01
3.470000e+01 9.999997e-01 9.999985e-01 9.999994e-01 9.999979e-01 9.999963e-01
3.480000e+01 9.999998e-01 9.999986e-01 9.999992e-01 9.999979e-01 9.999964e-01
3.490000e+01 9.999998e-01 9.999988e-01 9.999990e-01 9.999980e-01 9.999965e-01
3.500000e+01 9.999999e-01 9.999990e-01 9.999989e-01 9.999981e-01 9.999965e-01
3.510000e+01 1.000000e+00 9.999993e-01 9.999989e-01 9.999982e-01 9.999965e-01
3.520000e+01 1.000000e+00 9.999996e-01 9.999989e-01 9.999983e-01 9.999964e-01
3.530000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999985e-01 9.999964e-01
3.540000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999987e-01 9.999964e-01
3.550000e+01 1.000000e+00 1.000001e+00 9.999994e-01 9.999990e-01 9.999964e-01
3.560000e+01 1.000000e+00 1.000001e+00 9.999995e-01 9.999994e-01 9.999964e-01
3.570000e+01 1.000000e+00 1.000001e+00 9.999996e-01 9.999997e-01 9.999964e-01
3.580000e+01 1.000000e+00 1.000001e+00 9.999998e-01 1.000000e+00 9.999965e-01
3.590000e+01 1.000000e+00 1.000001e+00 9.999998e-01 1.000001e+00 9.999965e-01
3.600000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000001e+00 9.999966e-01
3.610000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 9.999965e-01
3.620000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 9.999965e-01
3.630000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 9.999964e-01
3.640000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 9.999963e-01
3.650000e+01 9.999997e-01 9.999994e-01 1.000000e+00 1.000001e+00 9.999961e-01
3.660000e+01 9.999996e-01 9.999991e-01 1.000000e+00 1.000001e+00 9.999960e-01
3.670000e+01 9.999996e-01 9.999989e-01 1.000000e+00 1.000001e+00 9.999959e-01
3.680000e+01 9.999996e-01 9.999988e-01 1.000000e+00 1.000001e+00 9.999959e-01
3.690000e+01 9.999996e-01 9.999987e-01 1.000000e+00 1.000001e+00 9.999960e-01
3.700000e+01 9.999997e-01 9.999988e-01 1.000000e+00 1.000001e+00 9.999962e-01
3.710000e+01 9.999998e-01 9.999990e-01 1.000000e+00 1.000001e+00 9.999964e-01
3.720000e+01 9.999999e-01 9.999993e-01 1.000000e+00 1.000001e+00 9.999966e-01
3.730000e+01 1.000000e+00 9.999996e-01 1.000000e+00 1.000000e+00 9.999970e-01
3.740000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999974e-01
3.750000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999979e-01
3.760000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 9.999984e-01
3.770000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000000e+00 9.999990e-01
3.780000e+01 1.000000e+00 1.000001e+00 9.999998e-01 1.000000e+00 9.999995e-01
3.790000e+01 1.000000e+00 1.000001e+00 9.999997e-01 9.999998e-01 1.000000e+00
3.800000e+01 1.000000e+00 1.000001e+00 9.999996e-01 9.999997e-01 1.000000e+00
3.810000e+01 1.000000e+00 1.000001e+00 9.999995e-01 9.999994e-01 1.000001e+00
3.820000e+01 1.000000e+00 1.000001e+00 9.999993e-01 9.999992e-01 1.000001e+00
3.830000e+01 1.000000e+00 1.000001e+00 9.999990e-01 9.999989e-01 1.000001e+00
3.840000e+01 1.000000e+00 1.000001e+00 9.999989e-01 9.999985e-01 1.000001e+00
3.850000e+01 1.000000e+00 1.000001e+00 9.999988e-01 9.999982e-01 1.000000e+00
3.860000e+01 1.000000e+00 1.000001e+00 9.999986e-01 9.999978e-01 1.000000e+00
3.870000e+01 1.000000e+00 1.000001e+00 9.999984e-01 9.999975e-01 9.999997e-01
3.880000e+01 1.000000e+00 1.000001e+00 9.999983e-01 9.999973e-01 9.999992e-01
3.890000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999972e-01 9.999987e-01
3.900000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999972e-01 9.999981e-01
3.910000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999972e-01 9.999974e-01
3.920000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999974e-01 9.999968e-01
3.930000e+01 1.000000e+00 9.999999e-01 9.999991e-01 9.999976e-01 9.999963e-01
3.940000e+01 1.000000e+00 9.999997e-01 9.999995e-01 9.999978e-01 9.999959e-01
3.950000e+01 1.000000e+00 9.999996e-01 9.999998e-01 9.999981e-01 9.999956e-01
3.960000e+01 1.000000e+00 9.999995e-01 1.000000e+00 9.999985e-01 9.999953e-01
3.970000e+01 9.999999e-01 9.999994e-01 1.000000e+00 9.999989e-01 9.999952e-01
3.980000e+01 9.999999e-01 9.999994e-01 1.000001e+00 9.999993e-01 9.999953e-01
3.990000e+01 9.999998e-01 9.999993e-01 1.000001e+00 9.999997e-01 9.999954e-01
4.000000e+01 9.999997e-01 9.999993e-01 1.000001e+00 1.000000e+00 9.999957e-01
4.010000e+01 9.999997e-01 9.999994e-01 1.000001e+00 1.000000e+00 9.999960e-01
4.020000e+01 9.999997e-01 9.999994e-01 1.000001e+00 1.000000e+00 9.999963e-01
4.030000e+01 9.999997e-01 9.999995e-01 1.000001e+00 1.000000e+00 9.999967e-01
4.040000e+01 9.999997e-01 9.999996e-01 1.000000e+00 1.000000e+00 9.999970e-01
4.050000e+01 9.999997e-01 9.999998e-01 1.000000e+00 1.000000e+00 9.999973e-01
4.060000e+01 9.999998e-01 9.999999e-01 9.999998e-01 1.000000e+00 9.999976e-01
4.070000e+01 9.999999e-01 1.000000e+00 9.999995e-01 1.000000e+00 9.999978e-01
4.080000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999997e-01 9.999979e-01
4.090000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999994e-01 9.999980e-01
4.100000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999991e-01 9.999981e-01
4.110000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999988e-01 9.999982e-01
4.120000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999985e-01 9.999981e-01
4.130000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999984e-01 9.999981e-01
4.140000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999983e-01 9.999980e-01
4.150000e+01 1.000000e+00 9.999999e-01 9.999987e-01 9.999982e-01 9.999979e-01
4.160000e+01 1.000000e+00 9.999997e-01 9.999989e-01 9.999982e-01 9.999977e-01
4.170000e+01 1.000000e+00 9.999996e-01 9.999990e-01 9.999982e-01 9.999973e-01
4.180000e+01 1.000000e+00 9.999994e-01 9.999992e-01 9.999982e-01 9.999970e-01
4.190000e+01 1.000000e+00 9.999993e-01 9.999994e-01 9.999983e-01 9.999967e-01
4.200000e+01 9.999999e-01 9.999992e-01 9.999996e-01 9.999983e-01 9.999962e-01
4.210000e+01 9.999998e-01 9.999991e-01 9.999999e-01 9.999984e-01 9.999958e-01
4.220000e+01 9.999997e-01 9.999990e-01 1.000000e+00 9.999984e-01 9.999952e-01
4.230000e+01 9.999997e-01 9.999989e-01 1.000000e+00 9.999984e-01 9.999948e-01
4.240000e+01 9.999996e-01 9.999988e-01 1.000001e+00 9.999984e-01 9.999944e-01
4.250000e+01 9.999996e-01 9.999988e-01 1.000001e+00 9.999985e-01 9.999941e-01
4.260000e+01 9.999996e-01 9.999989e-01 1.000001e+00 9.999984e-01 9.999938e-01
4.270000e+01 9.999996e-01 9.999990e-01 1.000001e+00 9.999984e-01 9.999937e-01
4.280000e+01 9.999996e-01 9.999991e-01 1.000001e+00 9.999983e-01 9.999937e-01
4.290000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999982e-01 9.999938e-01
4.300000e+01 9.999998e-01 9.999995e-01 1.000001e+00 9.999981e-01 9.999940e-01
4.310000e+01 9.999998e-01 9.999997e-01 1.000001e+00 9.999979e-01 9.999945e-01
4.320000e+01 9.999999e-01 9.999999e-01 1.000000e+00 9.999978e-01 9.999949e-01
4.330000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999976e-01 9.999955e-01
4.340000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999976e-01 9.999962e-01
4.350000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999975e-01 9.999968e-01
4.360000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999974e-01 9.999974e-01
4.370000e+01 1.000000e+00 1.000000e+00 9.999979e-01 9.999972e-01 9.999979e-01
4.380000e+01 1.000000e+00 1.000000e+00 9.999976e-01 9.999970e-01 9.999984e-01
4.390000e+01 1.000000e+00 1.000000e+00 9.999972e-01 9.999969e-01 9.999986e-01
4.400000e+01 1.000000e+00 1.000000e+00 9.999971e-01 9.999967e-01 9.999988e-01
4.410000e+01 1.000000e+00 1.000000e+00 9.999970e-01 9.999966e-01 9.999988e-01
4.420000e+01 1.000000e+00 1.000000e+00 9.999970e-01 9.999965e-01 9.999987e-01
4.430000e+01 1.000000e+00 1.000000e+00 9.999971e-01 9.999965e-01 9.999986e-01
4.440000e+01 1.000000e+00 1.000000e+00 9.999972e-01 9.999967e-01 9.999983e-01
4.450000e+01 1.000000e+00 1.000000e+00 9.999975e-01 9.999969e-01 9.999981e-01
4.460000e+01 1.000000e+00 1.000000e+00 9.999978e-01 9.999972e-01 9.999977e-01
4.470000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999974e-01 9.999974e-01
4.480000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999978e-01 9.999970e-01
4.490000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999981e-01 9.999967e-01
4.500000e+01 9.999999e-01 1.000000e+00 9.999995e-01 9.999984e-01 9.999963e-01
4.510000e+01 9.999999e-01 1.000000e+00 9.999999e-01 9.999987e-01 9.999960e-01
4.520000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999989e-01 9.999957e-01
4.530000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999990e-01 9.999954e-01
4.540000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999992e-01 9.999952e-01
4.550000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999991e-01 9.999951e-01
4.560000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999990e-01 9.999950e-01
4.570000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999988e-01 9.999950e-01
4.580000e+01 9.999998e-01 9.999995e-01 1.000000e+00 9.999985e-01 9.999950e-01
4.590000e+01 9.999998e-01 9.999994e-01 9.999998e-01 9.999981e-01 9.999952e-01
4.600000e+01 9.999999e-01 9.999994e-01 9.999994e-01 9.999977e-01 9.999952e-01
4.610000e+01 9.999999e-01 9.999994e-01 9.999990e-01 9.999974e-01 9.999953e-01
4.620000e+01 1.000000e+00 9.999995e-01 9.999986e-01 9.999971e-01 9.999955e-01
4.630000e+01 1.000000e+00 9.999996e-01 9.999982e-01 9.999968e-01 9.999957e-01
4.640000e+01 1.000000e+00 9.999997e-01 9.999979e-01 9.999965e-01 9.999958e-01
4.650000e+01 1.000000e+00 9.999998e-01 9.999976e-01 9.999963e-01 9.999960e-01
4.660000e+01 1.000000e+00 9.999999e-01 9.999975e-01 9.999963e-01 9.999962e-01
4.670000e+01 1.000000e+00 1.000000e+00 9.999976e-01 9.999963e-01 9.999963e-01
4.680000e+01 1.000000e+00 1.000000e+00 9.999977e-01 9.999964e-01 9.999963e-01
4.690000e+01 1.000000e+00 1.000000e+00 9.999978e-01 9.999966e-01 9.999963e-01
4.700000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999968e-01 9.999963e-01
4.710000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999970e-01 9.999961e-01
4.720000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999973e-01 9.999960e-01
4.730000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999976e-01 9.999957e-01
4.740000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999977e-01 9.999954e-01
4.750000e+01 1.000000e+00 9.999999e-01 1.000000e+00 9.999978e-01 9.999950e-01
4.760000e+01 9.999999e-01 9.999998e-01 1.000000e+00 9.999980e-01 9.999946e-01
4.770000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999980e-01 9.999942e-01
4.780000e+01 9.999998e-01 9.999995e-01 1.000000e+00 9.999981e-01 9.999937e-01
4.790000e+01 9.999997e-01 9.999994e-01 1.000000e+00 9.999981e-01 9.999932e-01
4.800000e+01 9.999997e-01 9.999992e-01 1.000000e+00 9.999980e-01 9.999929e-01
4.810000e+01 9.999997e-01 9.999991e-01 1.000000e+00 9.999979e-01 9.999927e-01
4.820000e+01 9.999997e-01 9.999989e-01 1.000000e+00 9.999978e-01 9.999925e-01
4.830000e+01 9.999997e-01 9.999988e-01 1.000000e+00 9.999977e-01 9.999924e-01
4.840000e+01 9.999997e-01 9.999988e-01 1.000000e+00 9.999975e-01 9.999924e-01
4.850000e+01 9.999997e-01 9.999988e-01 9.999998e-01 9.999974e-01 9.999925e-01
4.860000e+01 9.999998e-01 9.999988e-01 9.999997e-01 9.999973e-01 9.999928e-01
4.870000e+01 9.999998e-01 9.999988e-01 9.999995e-01 9.999972e-01 9.999931e-01
4.880000e+01 9.999999e-01 9.999990e-01 9.999994e-01 9.999972e-01 9.999935e-01
4.890000e+01 1.000000e+00 9.999992e-01 9.999993e-01 9.999971e-01 9.999940e-01
4.900000e+01 1.000000e+00 9.999993e-01 9.999992e-01 9.999972e-01 9.999946e-01
4.910000e+01 1.000000e+00 9.999995e-01 9.999990e-01 9.999972e-01 9.999951e-01
4.920000e+01 1.000000e+00 9.999997e-01 9.999989e-01 9.999973e-01 9.999956e-01
4.930000e+01 1.000000e+00 9.999999e-01 9.999987e-01 9.999974e-01 9.999962e-01
4.940000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999974e-01 9.999967e-01
4.950000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999974e-01 9.999970e-01
4.960000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999974e-01 9.999972e-01
4.970000e+01 1.000000e+00 1.000001e+00 9.999982e-01 9.999974e-01 9.999974e-01
4.980000e+01 1.000000e+00 1.000001e+00 9.999982e-01 9.999973e-01 9.999974e-01
4.990000e+01 1.000000e+00 1.000001e+00 9.999983e-01 9.999971e-01 9.999973e-01
5.000000e+01 1.000000e+00 1.000001e+00 9.999983e-01 9.999971e-01 9.999972e-01
5.010000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999970e-01 9.999970e-01
5.020000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999970e-01 9.999967e-01
5.030000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999970e-01 9.999964e-01
5.040000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999971e-01 9.999961e-01
5.050000e+01 1.000000e+00 9.999999e-01 9.999989e-01 9.999971e-01 9.999958e-01
5.060000e+01 1.000000e+00 9.999998e-01 9.999990e-01 9.999971e-01 9.999955e-01
5.070000e+01 9.999999e-01 9.999997e-01 9.999990e-01 9.999972e-01 9.999953e-01
5.080000e+01 9.999999e-01 9.999996e-01 9.999992e-01 9.999972e-01 9.999951e-01
5.090000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999973e-01 9.999949e-01
5.100000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999973e-01 9.999948e-01
5.110000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999974e-01 9.999948e-01
5.120000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999974e-01 9.999947e-01
5.130000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999974e-01 9.999948e-01
5.140000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999975e-01 9.999949e-01
5.150000e+01 9.999999e-01 9.999997e-01 9.999992e-01 9.999974e-01 9.999949e-01
5.160000e+01 9.999999e-01 9.999997e-01 9.999992e-01 9.999973e-01 9.999951e-01
5.170000e+01 9.999999e-01 9.999998e-01 9.999991e-01 9.999973e-01 9.999953e-01
5.180000e+01 1.000000e+00 9.999999e-01 9.999990e-01 9.999974e-01 9.999955e-01
5.190000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999973e-01 9.999959e-01
5.200000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999974e-01 9.999962e-01
5.210000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999974e-01 9.999965e-01
5.220000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999974e-01 9.999969e-01
5.230000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999975e-01 9.999971e-01
5.240000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999976e-01 9.999973e-01
5.250000e+01 1.000000e+00 1.000001e+00 9.999983e-01 9.999977e-01 9.999975e-01
5.260000e+01 1.000000e+00 1.000001e+00 9.999983e-01 9.999977e-01 9.999976e-01
5.270000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999978e-01 9.999976e-01
5.280000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999979e-01 9.999975e-01
5.290000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999980e-01 9.999973e-01
5.300000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999980e-01 9.999970e-01
5.310000e+01 1.000000e+00 9.999999e-01 9.999987e-01 9.999980e-01 9.999967e-01
5.320000e+01 1.000000e+00 9.999997e-01 9.999989e-01 9.999980e-01 9.999963e-01
5.330000e+01 1.000000e+00 9.999996e-01 9.999991e-01 9.999979e-01 9.999958e-01
5.340000e+01 1.000000e+00 9.999994e-01 9.999993e-01 9.999979e-01 9.999953e-01
5.350000e+01 1.000000e+00 9.999992e-01 9.999994e-01 9.999979e-01 9.999948e-01
5.360000e+01 9.999999e-01 9.999991e-01 9.999996e-01 9.999979e-01 9.999944e-01
5.370000e+01 9.999998e-01 9.999990e-01 9.999997e-01 9.999980e-01 9.999940e-01
5.380000e+01 9.999998e-01 9.999989e-01 9.999999e-01 9.999982e-01 9.999938e-01
5.390000e+01 9.999998e-01 9.999989e-01 1.000000e+00 9.999984e-01 9.999937e-01
5.400000e+01 9.999997e-01 9.999989e-01 1.000000e+00 9.999985e-01 9.999937e-01
5.410000e+01 9.999997e-01 9.999989e-01 1.000000e+00 9.999987e-01 9.999938e-01
5.420000e+01 9.999997e-01 9.999990e-01 1.000000e+00 9.999989e-01 9.999939e-01
5.430000e+01 9.999997e-01 9.999992e-01 1.000000e+00 9.999990e-01 9.999942e-01
5.440000e+01 9.999997e-01 9.999993e-01 1.000000e+00 9.999991e-01 9.999945e-01
5.450000e+01 9.999998e-01 9.999995e-01 1.000000e+00 9.999992e-01 9.999948e-01
5.460000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999992e-01 9.999952e-01
5.470000e+01 9.999999e-01 9.999997e-01 1.000000e+00 9.999992e-01 9.999956e-01
5.480000e+01 9.999999e-01 9.999998e-01 1.000000e+00 9.999992e-01 9.999960e-01
5.490000e+01 1.000000e+00 9.999999e-01 1.000000e+00 9.999991e-01 9.999964e-01
5.500000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999989e-01 9.999967e-01
5.510000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999988e-01 9.999970e-01
5.520000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999986e-01 9.999972e-01
5.530000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999983e-01 9.999974e-01
5.540000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999981e-01 9.999974e-01
5.550000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999979e-01 9.999975e-01
5.560000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999978e-01 9.999976e-01
5.570000e+01 1.000000e+00 1.000000e+00 9.999979e-01 9.999977e-01 9.999975e-01
5.580000e+01 1.000000e+00 9.999999e-01 9.999980e-01 9.999976e-01 9.999974e-01
5.590000e+01 1.000000e+00 9.999998e-01 9.999981e-01 9.999977e-01 9.999973e-01
5.600000e+01 1.000000e+00 9.999997e-01 9.999983e-01 9.999979e-01 9.999972e-01
5.610000e+01 1.000000e+00 9.999996e-01 9.999986e-01 9.999980e-01 9.999970e-01
5.620000e+01 9.999999e-01 9.999995e-01 9.999990e-01 9.999982e-01 9.999968e-01
5.630000e+01 9.999999e-01 9.999995e-01 9.999993e-01 9.999984e-01 9.999967e-01
5.640000e+01 9.999999e-01 9.999996e-01 9.999996e-01 9.999986e-01 9.999966e-01
5.650000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999989e-01 9.999964e-01
5.660000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999991e-01 9.999963e-01
5.670000e+01 9.999998e-01 9.999998e-01 1.000000e+00 9.999993e-01 9.999964e-01
5.680000e+01 9.999998e-01 9.999999e-01 1.000001e+00 9.999995e-01 9.999963e-01
5.690000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999995e-01 9.999964e-01
5.700000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999995e-01 9.999966e-01
5.710000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999994e-01 9.999967e-01
5.720000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999993e-01 9.999969e-01
5.730000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999991e-01 9.999972e-01
5.740000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999989e-01 9.999975e-01
5.750000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999986e-01 9.999978e-01
5.760000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999984e-01 9.999982e-01
5.770000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999982e-01 9.999985e-01
5.780000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999980e-01 9.999989e-01
5.790000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999979e-01 9.999992e-01
5.800000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999978e-01 9.999995e-01
5.810000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999978e-01 9.999997e-01
5.820000e+01 1.000000e+00 1.000000e+00 9.999979e-01 9.999978e-01 9.999999e-01
5.830000e+01 1.000000e+00 1.000000e+00 9.999979e-01 9.999979e-01 9.999999e-01
5.840000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999981e-01 9.999999e-01
5.850000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999982e-01 9.999999e-01
5.860000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999984e-01 9.999997e-01
5.870000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999986e-01 9.999994e-01
5.880000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999988e-01 9.999991e-01
5.890000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999989e-01 9.999986e-01
5.900000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999991e-01 9.999981e-01
5.910000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 9.999977e-01
5.920000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999993e-01 9.999973e-01
5.930000e+01 9.999999e-01 9.999999e-01 1.000001e+00 9.999995e-01 9.999970e-01
5.940000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999996e-01 9.999967e-01
5.950000e+01 9.999998e-01 9.999996e-01 1.000001e+00 9.999997e-01 9.999966e-01
5.960000e+01 9.999997e-01 9.999995e-01 1.000001e+00 9.999997e-01 9.999965e-01
5.970000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999998e-01 9.999966e-01
5.980000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999998e-01 9.999967e-01
5.990000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999998e-01 9.999969e-01
6.000000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999997e-01 9.999971e-01
6.010000e+01 9.999997e-01 9.999993e-01 1.000000e+00 9.999996e-01 9.999973e-01
6.020000e+01 9.999998e-01 9.999994e-01 1.000000e+00 9.999995e-01 9.999976e-01
6.030000e+01 9.999999e-01 9.999994e-01 9.999999e-01 9.999994e-01 9.999980e-01
6.040000e+01 9.999999e-01 9.999995e-01 9.999998e-01 9.999993e-01 9.999983e-01
6.050000e+01 1.000000e+00 9.999996e-01 9.999995e-01 9.999992e-01 9.999985e-01
6.060000e+01 1.000000e+00 9.999997e-01 9.999994e-01 9.999991e-01 9.999987e-01
6.070000e+01 1.000000e+00 9.999998e-01 9.999994e-01 9.999990e-01 9.999989e-01
6.080000e+01 1.000000e+00 9.999999e-01 9.999993e-01 9.999989e-01 9.999990e-01
6.090000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999988e-01 9.999992e-01
6.100000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999988e-01 9.999992e-01
6.110000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999988e-01 9.999993e-01
6.120000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999989e-01 9.999993e-01
6.130000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999991e-01 9.999993e-01
6.140000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999993e-01 9.999994e-01
6.150000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999995e-01 9.999994e-01
6.160000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999997e-01 9.999994e-01
6.170000e+01 9.999999e-01 1.000000e+00 9.999999e-01 1.000000e+00 9.999993e-01
6.180000e+01 9.999999e-01 9.999999e-01 1.000000e+00 1.000000e+00 9.999992e-01
6.190000e+01 9.999998e-01 9.999998e-01 1.000000e+00 1.000000e+00 9.999992e-01
6.200000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000000e+00 9.999990e-01
6.210000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000000e+00 9.999989e-01
6.220000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999988e-01
6.230000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999987e-01
6.240000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999986e-01
6.250000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999985e-01
6.260000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999986e-01
6.270000e+01 1.000000e+00 9.999997e-01 1.000001e+00 9.999999e-01 9.999987e-01
6.280000e+01 1.000000e+00 9.999997e-01 1.000000e+00 9.999998e-01 9.999988e-01
6.290000e+01 1.000000e+00 9.999998e-01 1.000000e+00 9.999997e-01 9.999990e-01
6.300000e+01 1.000000e+00 9.999999e-01 9.999998e-01 9.999996e-01 9.999993e-01
6.310000e+01 1.000000e+00 9.999999e-01 9.999996e-01 9.999994e-01 9.999996e-01
6.320000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999994e-01 1.000000e+00
6.330000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999993e-01 1.000000e+00
6.340000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999993e-01 1.000001e+00
6.350000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999994e-01 1.000001e+00
6.360000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999994e-01 1.000001e+00
6.370000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999996e-01 1.000002e+00
6.380000e+01 1.000000e+00 1.000001e+00 9.999992e-01 9.999997e-01 1.000002e+00
6.390000e+01 1.000000e+00 1.000001e+00 9.999993e-01 9.999999e-01 1.000002e+00
6.400000e+01 1.000000e+00 1.000001e+00 9.999993e-01 1.000000e+00 1.000002e+00
6.410000e+01 1.000000e+00 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00
6.420000e+01 1.000000e+00 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00
6.430000e+01 1.000000e+00 1.000001e+00 9.999997e-01 1.000000e+00 1.000002e+00
6.440000e+01 1.000000e+00 1.000001e+00 9.999998e-01 1.000000e+00 1.000002e+00
6.450000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000000e+00 1.000002e+00
6.460000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.470000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.480000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.490000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
6.500000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.510000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000000e+00 9.999999e-01
6.520000e+01 9.999999e-01 9.999995e-01 1.000000e+00 1.000000e+00 9.999998e-01
6.530000e+01 9.999999e-01 9.999993e-01 1.000000e+00 1.000000e+00 9.999997e-01
6.540000e+01 9.999998e-01 9.999992e-01 1.000000e+00 1.000000e+00 9.999997e-01
6.550000e+01 9.999998e-01 9.999992e-01 1.000000e+00 1.000000e+00 9.999998e-01
6.560000e+01 9.999998e-01 9.999992e-01 1.000000e+00 1.000000e+00 9.999999e-01
6.570000e+01 9.999998e-01 9.999994e-01 1.000001e+00 1.000000e+00 1.000000e+00
6.580000e+01 9.999998e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.590000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.600000e+01 9.999999e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.610000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.620000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.630000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.640000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.650000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.660000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.670000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.680000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.690000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.700000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.710000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.720000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00
6.730000e+01 1.000000e+00 9.999997e-01 9.999999e-01 1.000001e+00 1.000001e+00
6.740000e+01 9.999999e-01 9.999996e-01 9.999999e-01 1.000001e+00 1.000001e+00
6.750000e+01 9.999999e-01 9.999995e-01 9.999999e-01 1.000001e+00 1.000001e+00
6.760000e+01 9.999999e-01 9.999994e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.770000e+01 9.999999e-01 9.999993e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.780000e+01 9.999999e-01 9.999993e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.790000e+01 9.999999e-01 9.999994e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.800000e+01 9.999999e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.810000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.820000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.830000e+01 9.999999e-01 9.999998e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.840000e+01 9.999999e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.850000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00
6.860000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00
6.870000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.880000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.890000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.900000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
6.910000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.920000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
6.930000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
6.940000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
6.950000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000004e+00
6.960000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000004e+00
6.970000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 1.000004e+00
6.980000e+01 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00 1.000004e+00
6.990000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 1.000004e+00
7.000000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000004e+00
7.010000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000003e+00
7.020000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 1.000003e+00
7.030000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
7.040000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.050000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.060000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.070000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.080000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.090000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
7.100000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00
7.110000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00
7.120000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.130000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.140000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.150000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.160000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.170000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.180000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.190000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.200000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.210000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.220000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
7.230000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
7.240000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000000e+00 1.000003e+00
7.250000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000000e+00 1.000003e+00
7.260000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000000e+00 1.000003e+00
7.270000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
7.280000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
7.290000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000003e+00
7.300000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.310000e+01 9.999999e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.320000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.330000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000002e+00
7.340000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000002e+00
7.350000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000002e+00 1.000001e+00
7.360000e+01 9.999998e-01 9.999999e-01 1.000002e+00 1.000002e+00 1.000001e+00
7.370000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.380000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.390000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.400000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.410000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.420000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00
7.430000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
7.440000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.450000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.460000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.470000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.480000e+01 1.000000e+00 9.999998e-01 9.999998e-01 1.000001e+00 1.000003e+00
7.490000e+01 1.000000e+00 9.999998e-01 9.999996e-01 1.000001e+00 1.000003e+00
7.500000e+01 1.000000e+00 9.999999e-01 9.999994e-01 1.000001e+00 1.000003e+00
7.510000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 1.000003e+00
7.520000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 1.000004e+00
7.530000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000004e+00
7.540000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000003e+00
7.550000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
7.560000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.570000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.580000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.590000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.600000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.610000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.620000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.630000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.640000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
7.650000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.660000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.670000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.680000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.690000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.700000e+01 9.999998e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.710000e+01 9.999999e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.720000e+01 9.999999e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.730000e+01 9.999999e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.740000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000003e+00
7.750000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
7.760000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
7.770000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
7.780000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000000e+00 1.000003e+00
7.790000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000003e+00
7.800000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000003e+00
7.810000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.820000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.830000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.840000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.850000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.860000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.870000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.880000e+01 9.999999e-01 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.890000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.900000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.910000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.920000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.930000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.940000e+01 9.999999e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.950000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.960000e+01 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.970000e+01 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.980000e+01 1.000000e+00 9.999997e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.990000e+01 1.000000e+00 9.999997e-01 1.000001e+00 1.000001e+00 1.000000e+00
8.000000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000000e+00
8.010000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000000e+00
8.020000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00
8.030000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00
8.040000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.050000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.060000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.070000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.080000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.090000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.100000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.110000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.120000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.130000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00
8.140000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00
8.150000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.160000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.170000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.180000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.190000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.200000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.210000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.220000e+01 1.000000e+00 9.999996e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.230000e+01 9.999999e-01 9.999995e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.240000e+01 9.999998e-01 9.999995e-01 1.000000e+00 1.000001e+00 9.999999e-01
8.250000e+01 9.999998e-01 9.999996e-01 1.000000e+00 1.000001e+00 9.999999e-01
8.260000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 9.999999e-01
8.270000e+01 9.999998e-01 9.999998e-01 1.000000e+00 1.000001e+00 9.999999e-01
8.280000e+01 9.999998e-01 9.999999e-01 1.000000e+00 1.000001e+00 9.999999e-01
8.290000e+01 9.999998e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00
8.300000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00
8.310000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00
8.320000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.330000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.340000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.350000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.360000e+01 1.000000e+00 1.000001e+00 9.999998e-01 1.000000e+00 1.000001e+00
8.370000e+01 1.000000e+00 1.000001e+00 9.999997e-01 9.999998e-01 1.000001e+00
8.380000e+01 1.000000e+00 1.000001e+00 9.999996e-01 9.999997e-01 1.000001e+00
8.390000e+01 1.000000e+00 1.000001e+00 9.999994e-01 9.999996e-01 1.000001e+00
8.400000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999995e-01 1.000001e+00
8.410000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999995e-01 1.000001e+00
8.420000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999995e-01 1.000001e+00
8.430000e+01 1.000000e+00 9.999998e-01 9.999992e-01 9.999994e-01 1.000001e+00
8.440000e+01 1.000000e+00 9.999997e-01 9.999993e-01 9.999994e-01 1.000001e+00
8.450000e+01 9.999999e-01 9.999996e-01 9.999994e-01 9.999994e-01 1.000001e+00
8.460000e+01 9.999999e-01 9.999995e-01 9.999996e-01 9.999994e-01 1.000001e+00
8.470000e+01 9.999999e-01 9.999995e-01 9.999998e-01 9.999994e-01 1.000000e+00
8.480000e+01 9.999999e-01 9.999995e-01 1.000000e+00 9.999995e-01 9.999998e-01
8.490000e+01 9.999999e-01 9.999995e-01 1.000000e+00 9.999996e-01 9.999994e-01
8.500000e+01 9.999999e-01 9.999996e-01 1.000001e+00 9.999997e-01 9.999990e-01
8.510000e+01 9.999999e-01 9.999997e-01 1.000001e+00 9.999997e-01 9.999986e-01
8.520000e+01 9.999999e-01 9.999998e-01 1.000001e+00 9.999998e-01 9.999983e-01
8.530000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000000e+00 9.999980e-01
8.540000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999978e-01
8.550000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999976e-01
8.560000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999974e-01
8.570000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999973e-01
8.580000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999972e-01
8.590000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999972e-01
8.600000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999971e-01
8.610000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999972e-01
8.620000e+01 9.999999e-01 9.999999e-01 9.999997e-01 1.000000e+00 9.999973e-01
8.630000e+01 9.999999e-01 9.999998e-01 9.999995e-01 9.999998e-01 9.999974e-01
8.640000e+01 9.999999e-01 9.999997e-01 9.999992e-01 9.999997e-01 9.999976e-01
8.650000e+01 1.000000e+00 9.999997e-01 9.999990e-01 9.999996e-01 9.999979e-01
8.660000e+01 1.000000e+00 9.999997e-01 9.999988e-01 9.999995e-01 9.999982e-01
8.670000e+01 1.000000e+00 9.999997e-01 9.999988e-01 9.999994e-01 9.999985e-01
8.680000e+01 1.000000e+00 9.999997e-01 9.999987e-01 9.999993e-01 9.999989e-01
8.690000e+01 1.000000e+00 9.999998e-01 9.999988e-01 9.999993e-01 9.999994e-01
8.700000e+01 1.000000e+00 9.999999e-01 9.999989e-01 9.999993e-01 9.999999e-01
8.710000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999993e-01 1.000000e+00
8.720000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999993e-01 1.000001e+00
8.730000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999993e-01 1.000001e+00
8.740000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999993e-01 1.000001e+00
8.750000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999993e-01 1.000002e+00
8.760000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 1.000002e+00
8.770000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999991e-01 1.000001e+00
8.780000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999990e-01 1.000001e+00
8.790000e+01 9.999998e-01 9.999999e-01 1.000001e+00 9.999988e-01 1.000001e+00
8.800000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999986e-01 1.000000e+00
8.810000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999983e-01 9.999994e-01
8.820000e+01 9.999997e-01 9.999997e-01 1.000001e+00 9.999981e-01 9.999987e-01
8.830000e+01 9.999997e-01 9.999997e-01 1.000001e+00 9.999979e-01 9.999980e-01
8.840000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999978e-01 9.999973e-01
8.850000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999977e-01 9.999967e-01
8.860000e+01 9.999999e-01 9.999997e-01 9.999999e-01 9.999977e-01 9.999962e-01
8.870000e+01 1.000000e+00 9.999997e-01 9.999997e-01 9.999978e-01 9.999958e-01
8.880000e+01 1.000000e+00 9.999997e-01 9.999995e-01 9.999980e-01 9.999956e-01
8.890000e+01 1.000000e+00 9.999998e-01 9.999993e-01 9.999983e-01 9.999955e-01
8.900000e+01 1.000000e+00 9.999999e-01 9.999992e-01 9.999988e-01 9.999955e-01
8.910000e+01 1.000000e+00 9.999999e-01 9.999991e-01 9.999993e-01 9.999956e-01
8.920000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999998e-01 9.999959e-01
8.930000e+01 1.000000e+00 1.000000e+00 9.999989e-01 1.000000e+00 9.999963e-01
8.940000e+01 1.000000e+00 1.000000e+00 9.999989e-01 1.000001e+00 9.999967e-01
8.950000e+01 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 9.999972e-01
8.960000e+01 1.000000e+00 1.000000e+00 9.999987e-01 1.000002e+00 9.999976e-01
8.970000e+01 1.000000e+00 1.000000e+00 9.999987e-01 1.000002e+00 9.999981e-01
8.980000e+01 1.000000e+00 1.000000e+00 9.999986e-01 1.000002e+00 9.999984e-01
8.990000e+01 1.000000e+00 1.000000e+00 9.999985e-01 1.000001e+00 9.999987e-01
9.000000e+01 1.000000e+00 1.000000e+00 9.999984e-01 1.000001e+00 9.999990e-01
9.010000e+01 9.999999e-01 1.000000e+00 9.999984e-01 1.000001e+00 9.999993e-01
9.020000e+01 9.999998e-01 1.000000e+00 9.999984e-01 1.000000e+00 9.999995e-01
9.030000e+01 9.999998e-01 1.000000e+00 9.999984e-01 9.999996e-01 9.999997e-01
9.040000e+01 9.999998e-01 1.000000e+00 9.999984e-01 9.999989e-01 9.999999e-01
9.050000e+01 9.999998e-01 1.000000e+00 9.999985e-01 9.999983e-01 1.000000e+00
9.060000e+01 9.999998e-01 1.000000e+00 9.999987e-01 9.999976e-01 1.000000e+00
9.070000e+01 9.999998e-01 1.000000e+00 9.999989e-01 9.999971e-01 1.000000e+00
9.080000e+01 9.999998e-01 1.000000e+00 9.999992e-01 9.999967e-01 1.000000e+00
9.090000e+01 9.999998e-01 1.000000e+00 9.999995e-01 9.999964e-01 1.000000e+00
9.100000e+01 9.999999e-01 1.000000e+00 9.999999e-01 9.999962e-01 9.999999e-01
9.110000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999961e-01 9.999998e-01
9.120000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999962e-01 9.999997e-01
9.130000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999963e-01 9.999996e-01
9.140000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999965e-01 9.999995e-01
9.150000e+01 1.000000e+00 9.999998e-01 1.000002e+00 9.999968e-01 9.999994e-01
9.160000e+01 1.000000e+00 9.999998e-01 1.000002e+00 9.999972e-01 9.999993e-01
9.170000e+01 1.000000e+00 9.999997e-01 1.000002e+00 9.999975e-01 9.999992e-01
9.180000e+01 1.000000e+00 9.999995e-01 1.000001e+00 9.999977e-01 9.999991e-01
9.190000e+01 1.000000e+00 9.999994e-01 1.000001e+00 9.999981e-01 9.999989e-01
9.200000e+01 1.000000e+00 9.999992e-01 1.000001e+00 9.999984e-01 9.999987e-01
9.210000e+01 1.000000e+00 9.999991e-01 1.000000e+00 9.999988e-01 9.999985e-01
9.220000e+01 1.000000e+00 9.999990e-01 1.000000e+00 9.999992e-01 9.999984e-01
9.230000e+01 1.000000e+00 9.999989e-01 9.999997e-01 9.999996e-01 9.999982e-01
9.240000e+01 1.000000e+00 9.999989e-01 9.999993e-01 1.000000e+00 9.999980e-01
9.250000e+01 1.000000e+00 9.999989e-01 9.999990e-01 1.000000e+00 9.999979e-01
9.260000e+01 1.000000e+00 9.999990e-01 9.999986e-01 1.000001e+00 9.999978e-01
9.270000e+01 1.000000e+00 9.999991e-01 9.999983e-01 1.000001e+00 9.999978e-01
9.280000e+01 1.000000e+00 9.999993e-01 9.999981e-01 1.000001e+00 9.999979e-01
9.290000e+01 1.000000e+00 9.999995e-01 9.999980e-01 1.000001e+00 9.999980e-01
9.300000e+01 1.000000e+00 9.999997e-01 9.999979e-01 1.000001e+00 9.999982e-01
9.310000e+01 1.000000e+00 1.000000e+00 9.999979e-01 1.000001e+00 9.999985e-01
9.320000e+01 1.000000e+00 1.000000e+00 9.999979e-01 1.000001e+00 9.999988e-01
9.330000e+01 1.000000e+00 1.000001e+00 9.999981e-01 1.000001e+00 9.999991e-01
9.340000e+01 1.000000e+00 1.000001e+00 9.999982e-01 1.000001e+00 9.999994e-01
9.350000e+01 1.000000e+00 1.000001e+00 9.999984e-01 1.000001e+00 9.999998e-01
9.360000e+01 9.999999e-01 1.000001e+00 9.999986e-01 1.000000e+00 1.000000e+00
9.370000e+01 9.999999e-01 1.000001e+00 9.999988e-01 1.000000e+00 1.000000e+00
9.380000e+01 9.999998e-01 1.000001e+00 9.999989e-01 9.999997e-01 1.000001e+00
9.390000e+01 9.999997e-01 1.000001e+00 9.999990e-01 9.999993e-01 1.000001e+00
9.400000e+01 9.999997e-01 1.000001e+00 9.999992e-01 9.999990e-01 1.000001e+00
9.410000e+01 9.999996e-01 1.000001e+00 9.999994e-01 9.999987e-01 1.000001e+00
9.420000e+01 9.999996e-01 1.000001e+00 9.999996e-01 9.999985e-01 1.000001e+00
9.430000e+01 9.999996e-01 1.000000e+00 9.999998e-01 9.999984e-01 1.000001e+00
9.440000e+01 9.999996e-01 1.000000e+00 1.000000e+00 9.999983e-01 1.000001e+00
9.450000e+01 9.999996e-01 9.999999e-01 1.000000e+00 9.999984e-01 1.000001e+00
9.460000e+01 9.999996e-01 9.999996e-01 1.000001e+00 9.999985e-01 1.000001e+00
9.470000e+01 9.999997e-01 9.999995e-01 1.000001e+00 9.999986e-01 1.000000e+00
9.480000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999988e-01 1.000000e+00
9.490000e+01 9.999999e-01 9.999992e-01 1.000001e+00 9.999990e-01 1.000000e+00
9.500000e+01 1.000000e+00 9.999991e-01 1.000001e+00 9.999993e-01 9.999997e-01
9.510000e+01 1.000000e+00 9.999991e-01 1.000001e+00 9.999996e-01 9.999995e-01
9.520000e+01 1.000000e+00 9.999991e-01 1.000001e+00 9.999999e-01 9.999993e-01
9.530000e+01 1.000000e+00 9.999991e-01 1.000001e+00 1.000000e+00 9.999990e-01
9.540000e+01 1.000001e+00 9.999991e-01 1.000001e+00 1.000001e+00 9.999987e-01
9.550000e+01 1.000001e+00 9.999991e-01 1.000001e+00 1.000001e+00 9.999984e-01
9.560000e+01 1.000001e+00 9.999992e-01 1.000000e+00 1.000001e+00 9.999982e-01
9.570000e+01 1.000001e+00 9.999992e-01 1.000000e+00 1.000001e+00 9.999980e-01
9.580000e+01 1.000001e+00 9.999992e-01 1.000000e+00 1.000001e+00 9.999978e-01
9.590000e+01 1.000001e+00 9.999993e-01 9.999998e-01 1.000002e+00 9.999978e-01
9.600000e+01 1.000001e+00 9.999994e-01 9.999996e-01 1.000002e+00 9.999978e-01
9.610000e+01 1.000001e+00 9.999995e-01 9.999994e-01 1.000002e+00 9.999979e-01
9.620000e+01 1.000000e+00 9.999997e-01 9.999993e-01 1.000001e+00 9.999982e-01
9.630000e+01 1.000000e+00 9.999999e-01 9.999992e-01 1.000001e+00 9.999985e-01
9.640000e+01 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00 9.999989e-01
9.650000e+01 9.999999e-01 1.000000e+00 9.999993e-01 1.000001e+00 9.999994e-01
9.660000e+01 9.999997e-01 1.000001e+00 9.999993e-01 1.000001e+00 9.999999e-01
9.670000e+01 9.999996e-01 1.000001e+00 9.999995e-01 1.000001e+00 1.000000e+00
9.680000e+01 9.999995e-01 1.000001e+00 9.999997e-01 1.000001e+00 1.000001e+00
9.690000e+01 9.999994e-01 1.000001e+00 9.999999e-01 1.000000e+00 1.000001e+00
9.700000e+01 9.999993e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
9.710000e+01 9.999993e-01 1.000001e+00 1.000000e+00 9.999999e-01 1.000002e+00
9.720000e+01 9.999993e-01 1.000001e+00 1.000001e+00 9.999998e-01 1.000002e+00
9.730000e+01 9.999993e-01 1.000001e+00 1.000001e+00 9.999995e-01 1.000002e+00
9.740000e+01 9.999994e-01 1.000001e+00 1.000001e+00 9.999992e-01 1.000002e+00
9.750000e+01 9.999995e-01 1.000001e+00 1.000001e+00 9.999989e-01 1.000002e+00
9.760000e+01 9.999995e-01 1.000001e+00 1.000001e+00 9.999987e-01 1.000002e+00
9.770000e+01 9.999996e-01 1.000001e+00 1.000001e+00 9.999985e-01 1.000002e+00
9.780000e+01 9.999997e-01 1.000001e+00 1.000001e+00 9.999983e-01 1.000001e+00
9.790000e+01 9.999997e-01 1.000000e+00 1.000001e+00 9.999983e-01 1.000001e+00
9.800000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999984e-01 1.000001e+00
9.810000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999985e-01 1.000001e+00
9.820000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999988e-01 1.000001e+00
9.830000e+01 1.000000e+00 9.999998e-01 1.000001e+00 9.999991e-01 1.000000e+00
9.840000e+01 1.000000e+00 9.999996e-01 1.000001e+00 9.999995e-01 1.000000e+00
9.850000e+01 1.000000e+00 9.999995e-01 1.000001e+00 9.999999e-01 1.000000e+00
9.860000e+01 1.000000e+00 9.999994e-01 1.000001e+00 1.000000e+00 1.000000e+00
9.870000e+01 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00
9.880000e+01 1.000001e+00 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00
9.890000e+01 1.000001e+00 9.999993e-01 1.000001e+00 1.000002e+00 1.000000e+00
9.900000e+01 1.000001e+00 9.999993e-01 1.000000e+00 1.000002e+00 1.000000e+00
9.910000e+01 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00 1.000000e+00
9.920000e+01 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.930000e+01 1.000001e+00 9.999997e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.940000e+01 1.000001e+00 9.999999e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.950000e+01 1.000001e+00 1.000000e+00 9.999998e-01 1.000002e+00 1.000001e+00
9.960000e+01 1.000001e+00 1.000000e+00 9.999997e-01 1.000002e+00 1.000001e+00
9.970000e+01 1.000001e+00 1.000000e+00 9.999995e-01 1.000002e+00 1.000001e+00
9.980000e+01 1.000000e+00 1.000001e+00 9.999994e-01 1.000001e+00 1.000001e+00
9.990000e+01 1.000000e+00 1.000001e+00 9.999993e-01 1.000001e+00 1.000001e+00
1.000000e+02 1.000000e+00 1.000001e+00 9.999993e-01 1.000001e+00 1.000001e+00
1.001000e+02 9.999998e-01 1.000001e+00 9.999993e-01 1.000001e+00 1.000001e+00
1.002000e+02 9.999996e-01 1.000001e+00 9.999994e-01 1.000001e+00 1.000001e+00
1.003000e+02 9.999995e-01 1.000001e+00 9.999995e-01 1.000000e+00 1.000001e+00
1.004000e+02 9.999993e-01 1.000001e+00 9.999996e-01 1.000000e+00 1.000001e+00
1.005000e+02 9.999992e-01 1.000001e+00 9.999997e-01 1.000000e+00 1.000002e+00
1.006000e+02 9.999991e-01 1.000001e+00 9.999999e-01 1.000000e+00 1.000002e+00
1.007000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.008000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.009000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
1.010000e+02 9.999992e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.011000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.012000e+02 9.999994e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.013000e+02 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.014000e+02 9.999998e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.015000e+02 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.016000e+02 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.017000e+02 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.018000e+02 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.019000e+02 1.000000e+00 9.999993e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.020000e+02 1.000001e+00 9.999990e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.021000e+02 1.000001e+00 9.999988e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.022000e+02 1.000001e+00 9.999986e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.023000e+02 1.000001e+00 9.999984e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.024000e+02 1.000001e+00 9.999984e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.025000e+02 1.000001e+00 9.999983e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.026000e+02 1.000001e+00 9.999984e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.027000e+02 1.000001e+00 9.999985e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.028000e+02 1.000000e+00 9.999987e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.029000e+02 1.000000e+00 9.999990e-01 1.000001e+00 1.000001e+00 1.000001e+00
1.030000e+02 1.000000e+00 9.999992e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.031000e+02 1.000000e+00 9.999995e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.032000e+02 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.033000e+02 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.034000e+02 9.999998e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.035000e+02 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.036000e+02 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000002e+00
1.037000e+02 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000002e+00
1.038000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000002e+00
1.039000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000002e+00
1.040000e+02 9.999992e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.041000e+02 9.999993e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.042000e+02 9.999993e-01 1.000001e+00 9.999998e-01 1.000000e+00 1.000002e+00
1.043000e+02 9.999994e-01 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00
1.044000e+02 9.999995e-01 1.000001e+00 9.999992e-01 1.000000e+00 1.000001e+00
1.045000e+02 9.999996e-01 1.000001e+00 9.999990e-01 1.000001e+00 1.000001e+00
1.046000e+02 9.999997e-01 1.000001e+00 9.999988e-01 1.000001e+00 1.000001e+00
1.047000e+02 9.999999e-01 1.000001e+00 9.999987e-01 1.000001e+00 1.000001e+00
1.048000e+02 1.000000e+00 1.000001e+00 9.999986e-01 1.000001e+00 1.000001e+00
1.049000e+02 1.000000e+00 1.000001e+00 9.999987e-01 1.000001e+00 1.000001e+00
1.050000e+02 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 1.000001e+00
1.051000e+02 1.000000e+00 1.000000e+00 9.999989e-01 1.000002e+00 1.000000e+00
1.052000e+02 1.000001e+00 1.000000e+00 9.999991e-01 1.000002e+00 1.000000e+00
1.053000e+02 1.000001e+00 9.999999e-01 9.999994e-01 1.000002e+00 1.000000e+00
1.054000e+02 1.000001e+00 9.999998e-01 9.999996e-01 1.000002e+00 1.000000e+00
1.055000e+02 1.000001e+00 9.999997e-01 9.999999e-01 1.000002e+00 1.000000e+00
1.056000e+02 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00 1.000000e+00
1.057000e+02 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00 1.000000e+00
1.058000e+02 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00 1.000000e+00
1.059000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00
1.060000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00
1.061000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000000e+00 1.000000e+00
1.062000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000000e+00 1.000000e+00
1.063000e+02 1.000000e+00 9.999995e-01 1.000001e+00 9.999995e-01 1.000000e+00
1.064000e+02 1.000000e+00 9.999996e-01 1.000001e+00 9.999991e-01 1.000000e+00
1.065000e+02 1.000000e+00 9.999998e-01 1.000001e+00 9.999987e-01 1.000000e+00
1.066000e+02 9.999999e-01 9.999999e-01 1.000001e+00 9.999983e-01 1.000001e+00
1.067000e+02 9.999998e-01 1.000000e+00 1.000001e+00 9.999981e-01 1.000001e+00
1.068000e+02 9.999998e-01 1.000000e+00 1.000001e+00 9.999979e-01 1.000001e+00
1.069000e+02 9.999997e-01 1.000000e+00 1.000001e+00 9.999979e-01 1.000001e+00
1.070000e+02 9.999997e-01 1.000000e+00 1.000001e+00 9.999979e-01 1.000001e+00
1.071000e+02 9.999997e-01 1.000001e+00 1.000001e+00 9.999981e-01 1.000002e+00
1.072000e+02 9.999996e-01 1.000001e+00 1.000001e+00 9.999983e-01 1.000002e+00
1.073000e+02 9.999996e-01 1.000001e+00 1.000001e+00 9.999986e-01 1.000002e+00
1.074000e+02 9.999996e-01 1.000001e+00 1.000000e+00 9.999990e-01 1.000002e+00
1.075000e+02 9.999995e-01 1.000001e+00 1.000000e+00 9.999993e-01 1.000002e+00
1.076000e+02 9.999995e-01 1.000001e+00 1.000000e+00 9.999997e-01 1.000002e+00
1.077000e+02 9.999995e-01 1.000001e+00 9.999998e-01 9.999999e-01 1.000002e+00
1.078000e+02 9.999996e-01 1.000001e+00 9.999997e-01 1.000000e+00 1.000002e+00
1.079000e+02 9.999996e-01 1.000001e+00 9.999995e-01 1.000001e+00 1.000001e+00
1.080000e+02 9.999997e-01 1.000001e+00 9.999994e-01 1.000001e+00 1.000001e+00
1.081000e+02 9.999998e-01 1.000001e+00 9.999993e-01 1.000001e+00 1.000000e+00
1.082000e+02 9.999999e-01 1.000000e+00 9.999992e-01 1.000001e+00 9.999999e-01
1.083000e+02 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00 9.999994e-01
1.084000e+02 1.000000e+00 1.000000e+00 9.999992e-01 1.000002e+00 9.999989e-01
1.085000e+02 1.000000e+00 9.999999e-01 9.999993e-01 1.000002e+00 9.999984e-01
1.086000e+02 1.000000e+00 9.999997e-01 9.999994e-01 1.000002e+00 9.999980e-01
1.087000e+02 1.000000e+00 9.999996e-01 9.999995e-01 1.000002e+00 9.999977e-01
1.088000e+02 1.000000e+00 9.999995e-01 9.999997e-01 1.000002e+00 9.999975e-01
1.089000e+02 1.000000e+00 9.999994e-01 9.999999e-01 1.000001e+00 9.999974e-01
1.090000e+02 1.000001e+00 9.999994e-01 1.000000e+00 1.000001e+00 9.999974e-01
1.091000e+02 1.000001e+00 9.999994e-01 1.000000e+00 1.000001e+00 9.999975e-01
1.092000e+02 1.000000e+00 9.999994e-01 1.000000e+00 1.000001e+00 9.999977e-01
1.093000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00 9.999980e-01
1.094000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000000e+00 9.999983e-01
1.095000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000000e+00 9.999988e-01
1.096000e+02 1.000000e+00 9.999993e-01 1.000001e+00 9.999998e-01 9.999992e-01
1.097000e+02 1.000000e+00 9.999993e-01 1.000001e+00 9.999996e-01 9.999995e-01
1.098000e+02 1.000000e+00 9.999994e-01 1.000001e+00 9.999993e-01 9.999999e-01
1.099000e+02 9.999999e-01 9.999994e-01 1.000001e+00 9.999991e-01 1.000000e+00
1.100000e+02 9.999998e-01 9.999995e-01 1.000001e+00 9.999990e-01 1.000001e+00
1.101000e+02 9.999998e-01 9.999997e-01 1.000001e+00 9.999988e-01 1.000001e+00
1.102000e+02 9.999997e-01 9.999998e-01 1.000001e+00 9.999988e-01 1.000001e+00
1.103000e+02 9.999997e-01 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00
1.104000e+02 9.999997e-01 1.000000e+00 1.000000e+00 9.999988e-01 1.000002e+00
1.105000e+02 9.999997e-01 1.000000e+00 9.999999e-01 9.999988e-01 1.000002e+00
1.106000e+02 9.999998e-01 1.000000e+00 9.999997e-01 9.999989e-01 1.000002e+00
1.107000e+02 9.999998e-01 1.000001e+00 9.999995e-01 9.999991e-01 1.000002e+00
1.108000e+02 9.999998e-01 1.000001e+00 9.999993e-01 9.999993e-01 1.000002e+00
1.109000e+02 9.999998e-01 1.000001e+00 9.999992e-01 9.999995e-01 1.000001e+00
1.110000e+02 9.999999e-01 1.000001e+00 9.999991e-01 9.999998e-01 1.000001e+00
1.111000e+02 9.999999e-01 1.000001e+00 9.999990e-01 1.000000e+00 1.000001e+00
1.112000e+02 1.000000e+00 1.000001e+00 9.999990e-01 1.000000e+00 1.000001e+00
1.113000e+02 1.000000e+00 1.000001e+00 9.999988e-01 1.000001e+00 1.000000e+00
1.114000e+02 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 1.000000e+00
1.115000e+02 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 9.999998e-01
1.116000e+02 1.000000e+00 1.000000e+00 9.999986e-01 1.000001e+00 9.999995e-01
1.117000e+02 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 9.999992e-01
1.118000e+02 1.000000e+00 9.999998e-01 9.999987e-01 1.000001e+00 9.999990e-01
1.119000e+02 1.000000e+00 9.999997e-01 9.999988e-01 1.000001e+00 9.999988e-01
1.120000e+02 1.000000e+00 9.999996e-01 9.999989e-01 1.000001e+00 9.999986e-01
1.121000e+02 1.000000e+00 9.999995e-01 9.999991e-01 1.000001e+00 9.999985e-01
1.122000e+02 1.000000e+00 9.999994e-01 9.999993e-01 1.000001e+00 9.999984e-01
1.123000e+02 1.000000e+00 9.999994e-01 9.999996e-01 1.000000e+00 9.999984e-01
1.124000e+02 1.000000e+00 9.999994e-01 9.999998e-01 1.000000e+00 9.999984e-01
1.125000e+02 1.000000e+00 9.999994e-01 1.000000e+00 9.999999e-01 9.999985e-01
1.126000e+02 1.000000e+00 9.999994e-01 1.000000e+00 9.999996e-01 9.999986e-01
1.127000e+02 1.000000e+00 9.999995e-01 1.000001e+00 9.999994e-01 9.999988e-01
1.128000e+02 1.000000e+00 9.999996e-01 1.000001e+00 9.999991e-01 9.999990e-01
1.129000e+02 1.000000e+00 9.999996e-01 1.000001e+00 9.999989e-01 9.999992e-01
1.130000e+02 1.000000e+00 9.999997e-01 1.000001e+00 9.999987e-01 9.999994e-01
1.131000e+02 1.000000e+00 9.999998e-01 1.000001e+00 9.999986e-01 9.999996e-01
1.132000e+02 1.000000e+00 9.999998e-01 1.000001e+00 9.999984e-01 9.999999e-01
1.133000e+02 1.000000e+00 9.999999e-01 1.000001e+00 9.999983e-01 1.000000e+00
1.134000e+02 1.000000e+00 9.999999e-01 1.000001e+00 9.999981e-01 1.000000e+00
1.135000e+02 1.000000e+00 1.000000e+00 1.000001e+00 9.999980e-01 1.000001e+00
1.136000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999979e-01 1.000001e+00
1.137000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999979e-01 1.000001e+00
1.138000e+02 9.999999e-01 1.000000e+00 9.999999e-01 9.999980e-01 1.000001e+00
1.139000e+02 9.999999e-01 1.000000e+00 9.999997e-01 9.999981e-01 1.000001e+00
1.140000e+02 9.999999e-01 1.000000e+00 9.999995e-01 9.999983e-01 1.000001e+00
1.141000e+02 9.999999e-01 1.000000e+00 9.999994e-01 9.999986e-01 1.000001e+00
1.142000e+02 9.999999e-01 1.000000e+00 9.999993e-01 9.999989e-01 1.000001e+00
1.143000e+02 9.999999e-01 1.000000e+00 9.999992e-01 9.999992e-01 1.000000e+00
1.144000e+02 9.999999e-01 1.000000e+00 9.999991e-01 9.999995e-01 1.000000e+00
1.145000e+02 9.999999e-01 1.000000e+00 9.999991e-01 9.999999e-01 1.000000e+00
1.146000e+02 9.999999e-01 1.000000e+00 9.999991e-01 1.000000e+00 9.999997e-01
1.147000e+02 1.000000e+00 1.000000e+00 9.999992e-01 1.000000e+00 9.999994e-01
1.148000e+02 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00 9.999991e-01
1.149000e+02 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 9.999989e-01
1.150000e+02 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 9.999987e-01
1.151000e+02 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 9.999985e-01
1.152000e+02 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 9.999983e-01
1.153000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 9.999981e-01
1.154000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 9.999979e-01
1.155000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000001e+00 9.999977e-01
1.156000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999976e-01
1.157000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999976e-01
1.158000e+02 1.000000e+00 9.999998e-01 9.999998e-01 9.999998e-01 9.999976e-01
1.159000e+02 1.000000e+00 9.999998e-01 9.999999e-01 9.999996e-01 9.999977e-01
1.160000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999994e-01 9.999978e-01
1.161000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999992e-01 9.999980e-01
1.162000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999990e-01 9.999983e-01
1.163000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999989e-01 9.999986e-01
1.164000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999989e-01 9.999990e-01
1.165000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999989e-01 9.999994e-01
1.166000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999989e-01 9.999998e-01
1.167000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999990e-01 1.000000e+00
1.168000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999990e-01 1.000000e+00
1.169000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999991e-01 1.000001e+00
1.170000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00
1.171000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00
1.172000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00
1.173000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00
1.174000e+02 1.000000e+00 1.000000e+00 9.999999e-01 9.999996e-01 1.000001e+00
1.175000e+02 1.000000e+00 1.000000e+00 9.999998e-01 9.999997e-01 1.000001e+00
1.176000e+02 1.000000e+00 1.000000e+00 9.999998e-01 9.999997e-01 1.000001e+00
1.177000e+02 1.000000e+00 1.000000e+00 9.999997e-01 9.999998e-01 1.000000e+00
1.178000e+02 1.000000e+00 1.000000e+00 9.999997e-01 9.999998e-01 1.000000e+00
1.179000e+02 1.000000e+00 1.000000e+00 9.999997e-01 9.999999e-01 9.999997e-01
1.180000e+02 1.000000e+00 1.000000e+00 9.999997e-01 1.000000e+00 9.999994e-01
1.181000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999992e-01
1.182000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999990e-01
1.183000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999988e-01
1.184000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999987e-01
1.185000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999986e-01
1.186000e+02 1.000000e+00 9.999999e-01 9.999999e-01 1.000000e+00 9.999986e-01
1.187000e+02 1.000000e+00 9.999999e-01 9.999999e-01 1.000000e+00 9.999986e-01
1.188000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 9.999987e-01
1.189000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999988e-01
1.190000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999989e-01
1.191000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999990e-01
1.192000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999991e-01
1.193000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999999e-01 9.999993e-01
1.194000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999999e-01 9.999994e-01
1.195000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999998e-01 9.999995e-01
1.196000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999997e-01 9.999997e-01
1.197000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999996e-01 9.999998e-01
1.198000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999996e-01 9.999999e-01
1.199000e+02 1.000000e+00 1.000000e+00 9.999999e-01 9.999995e-01 1.000000e+00


==> chapters/bridge/datas/g_of_r/data_HS_HNC_bridge_1.021_0/g_HS_HNC_bridge_2_4_6_8_10.csv <==
0.000000e+00 1.626236e-17 6.158514e-19 5.209070e-22 2.470734e-22 1.812406e-22
1.000000e-01 1.634621e-17 6.108888e-19 5.192456e-22 2.475181e-22 1.825248e-22
2.000000e-01 1.659807e-17 5.976124e-19 5.159219e-22 2.470521e-22 1.825370e-22
3.000000e-01 1.702017e-17 5.768955e-19 5.104665e-22 2.462540e-22 1.825624e-22
4.000000e-01 1.761603e-17 5.507327e-19 5.031115e-22 2.452495e-22 1.826042e-22
5.000000e-01 1.839033e-17 5.214282e-19 4.945568e-22 2.441168e-22 1.826428e-22
6.000000e-01 1.933732e-17 4.914461e-19 4.862828e-22 2.429210e-22 1.826873e-22
7.000000e-01 2.016102e-17 4.632712e-19 4.805128e-22 2.417922e-22 1.827286e-22
8.000000e-01 1.998962e-17 4.395061e-19 4.797201e-22 2.408246e-22 1.827695e-22
9.000000e-01 1.869331e-17 4.233668e-19 4.860936e-22 2.401066e-22 1.828235e-22
1.000000e+00 1.696816e-17 4.199317e-19 5.014798e-22 2.397035e-22 1.828866e-22
1.100000e+00 1.532674e-17 4.383262e-19 5.275916e-22 2.396892e-22 1.829634e-22
1.200000e+00 1.392764e-17 4.942008e-19 5.663153e-22 2.401147e-22 1.830699e-22
1.300000e+00 1.276424e-17 6.053703e-19 6.199084e-22 2.410040e-22 1.832122e-22
1.400000e+00 1.178692e-17 7.686484e-19 6.911507e-22 2.423719e-22 1.834036e-22
1.500000e+00 1.094679e-17 9.581687e-19 7.833877e-22 2.442108e-22 1.836648e-22
1.600000e+00 1.020597e-17 1.164800e-18 9.005558e-22 2.464975e-22 1.840140e-22
1.700000e+00 9.537937e-18 1.389830e-18 1.047094e-21 2.492013e-22 1.844557e-22
1.800000e+00 8.913636e-18 1.635561e-18 1.227885e-21 2.522710e-22 1.849964e-22
1.900000e+00 1.647025e-13 1.904975e-18 1.448244e-21 2.556519e-22 1.856399e-22
2.000000e+00 2.020050e+00 2.201702e-18 1.713927e-21 2.592722e-22 1.863696e-22
2.100000e+00 1.895466e+00 2.529724e-18 2.031236e-21 2.630499e-22 1.871700e-22
2.200000e+00 1.780310e+00 2.893094e-18 2.407486e-21 2.668744e-22 1.880143e-22
2.300000e+00 1.673512e+00 3.295288e-18 2.851195e-21 2.706305e-22 1.888700e-22
2.400000e+00 1.574063e+00 3.738572e-18 3.372989e-21 2.742051e-22 1.897079e-22
2.500000e+00 1.481254e+00 4.223244e-18 3.986350e-21 2.775451e-22 1.905079e-22
2.600000e+00 1.394745e+00 4.746807e-18 4.708939e-21 2.807534e-22 1.912617e-22
2.700000e+00 1.314504e+00 5.303258e-18 5.565398e-21 2.841732e-22 1.919749e-22
2.800000e+00 1.240677e+00 5.882418e-18 6.592438e-21 2.883785e-22 1.926630e-22
2.900000e+00 1.173478e+00 6.469692e-18 7.850604e-21 2.940703e-22 1.933531e-22
3.000000e+00 1.113125e+00 7.046356e-18 9.452291e-21 3.019858e-22 1.940782e-22
3.100000e+00 1.059788e+00 7.590420e-18 1.162279e-20 3.128691e-22 1.948781e-22
3.200000e+00 1.013584e+00 8.078058e-18 1.479988e-20 3.274977e-22 1.957940e-22
3.300000e+00 9.745772e-01 8.485566e-18 1.965829e-20 3.467080e-22 1.968636e-22
3.400000e+00 9.427363e-01 8.791893e-18 2.678042e-20 3.714282e-22 1.981189e-22
3.500000e+00 9.178791e-01 8.980913e-18 3.647711e-20 4.027093e-22 1.995856e-22
3.600000e+00 8.996285e-01 9.043660e-18 4.934422e-20 4.417417e-22 2.012829e-22
3.700000e+00 8.874806e-01 8.979720e-18 6.630584e-20 4.898764e-22 2.032202e-22
3.800000e+00 8.809165e-01 8.810610e-18 8.855044e-20 5.486456e-22 2.053983e-22
3.900000e+00 8.794873e-01 8.832259e-16 1.175992e-19 6.198068e-22 2.078078e-22
4.000000e+00 8.828387e-01 2.102913e+00 1.552246e-19 7.053843e-22 2.104284e-22
4.100000e+00 8.906974e-01 1.997787e+00 2.042768e-19 8.077377e-22 2.132298e-22
4.200000e+00 9.028688e-01 1.885596e+00 2.681841e-19 9.296855e-22 2.161639e-22
4.300000e+00 9.192120e-01 1.770916e+00 3.492966e-19 1.074608e-21 2.191730e-22
4.400000e+00 9.396338e-01 1.657256e+00 4.522644e-19 1.246667e-21 2.221950e-22
4.500000e+00 9.640082e-01 1.547272e+00 5.868057e-19 1.451080e-21 2.251888e-22
4.600000e+00 9.900869e-01 1.442949e+00 7.524810e-19 1.694545e-21 2.281845e-22
4.700000e+00 1.009978e+00 1.345748e+00 9.565713e-19 1.985971e-21 2.313327e-22
4.800000e+00 1.019023e+00 1.256645e+00 1.209520e-18 2.337908e-21 2.349145e-22
4.900000e+00 1.020138e+00 1.176200e+00 1.513801e-18 2.769602e-21 2.392995e-22
5.000000e+00 1.017717e+00 1.104641e+00 9.816923e-17 3.314003e-21 2.449041e-22
5.100000e+00 1.014492e+00 1.041956e+00 6.340798e-14 4.032682e-21 2.521699e-22
5.200000e+00 1.011685e+00 9.879524e-01 4.757801e-16 5.039975e-21 2.615667e-22
5.300000e+00 1.009716e+00 9.423228e-01 2.487180e-15 6.510476e-21 2.736018e-22
5.400000e+00 1.008656e+00 9.047122e-01 6.916607e-15 8.612135e-21 2.888290e-22
5.500000e+00 1.008425e+00 8.747441e-01 3.265325e-17 1.148062e-20 3.078613e-22
5.600000e+00 1.008890e+00 8.520514e-01 3.838116e-17 1.534638e-20 3.313812e-22
5.700000e+00 1.009883e+00 8.363115e-01 2.085522e-15 2.055434e-20 3.601523e-22
5.800000e+00 1.011217e+00 8.272421e-01 1.086585e-15 2.756939e-20 3.950363e-22
5.900000e+00 1.012683e+00 8.246257e-01 7.641486e-15 3.701544e-20 4.370208e-22
6.000000e+00 1.014070e+00 8.283018e-01 1.572678e+00 4.979716e-20 4.872485e-22
6.100000e+00 1.015165e+00 8.381716e-01 1.598496e+00 6.690409e-20 5.470587e-22
6.200000e+00 1.015784e+00 8.541938e-01 1.601239e+00 8.840584e-20 6.180558e-22
6.300000e+00 1.015780e+00 8.763864e-01 1.583434e+00 1.195129e-19 7.021759e-22
6.400000e+00 1.015068e+00 9.048202e-01 1.548242e+00 1.624997e-19 8.018016e-22
6.500000e+00 1.013631e+00 9.395149e-01 1.499228e+00 2.155602e-19 9.199121e-22
6.600000e+00 1.011519e+00 9.774364e-01 1.440109e+00 2.864379e-19 1.060306e-21
6.700000e+00 1.008849e+00 1.007091e+00 1.374503e+00 3.850000e-19 1.227975e-21
6.800000e+00 1.005779e+00 1.021165e+00 1.305717e+00 5.135286e-19 1.429803e-21
6.900000e+00 1.002489e+00 1.023592e+00 1.236605e+00 6.707970e-19 1.676023e-21
7.000000e+00 9.991665e-01 1.020814e+00 1.169496e+00 8.427712e-16 1.983445e-21
7.100000e+00 9.959941e-01 1.016932e+00 1.106192e+00 6.307097e-18 2.382198e-21
7.200000e+00 9.931375e-01 1.013800e+00 1.048005e+00 3.902562e-15 2.926400e-21
7.300000e+00 9.907330e-01 1.012024e+00 9.958275e-01 3.758742e-15 3.697359e-21
7.400000e+00 9.888989e-01 1.011653e+00 9.502149e-01 1.665585e-15 4.776229e-21
7.500000e+00 9.877256e-01 1.012502e+00 9.114674e-01 8.349055e-15 6.236920e-21
7.600000e+00 9.872629e-01 1.014289e+00 8.797059e-01 7.890672e-15 8.201855e-21
7.700000e+00 9.875078e-01 1.016695e+00 8.549369e-01 5.108767e-15 1.085306e-20
7.800000e+00 9.883961e-01 1.019388e+00 8.371060e-01 9.108618e-16 1.444005e-20
7.900000e+00 9.898209e-01 1.022023e+00 8.261390e-01 1.676257e-14 1.930398e-20
8.000000e+00 9.916421e-01 1.024272e+00 8.219727e-01 1.229805e+00 2.593465e-20
8.100000e+00 9.937132e-01 1.025822e+00 8.245768e-01 1.308445e+00 3.447621e-20
8.200000e+00 9.958880e-01 1.026416e+00 8.339692e-01 1.367057e+00 4.658171e-20
8.300000e+00 9.980334e-01 1.025867e+00 8.502265e-01 1.404509e+00 6.298731e-20
8.400000e+00 1.000033e+00 1.024083e+00 8.734908e-01 1.420982e+00 8.533849e-20
8.500000e+00 1.001793e+00 1.021086e+00 9.038878e-01 1.417881e+00 1.156288e-19
8.600000e+00 1.003244e+00 1.017013e+00 9.390442e-01 1.397613e+00 1.568048e-19
8.700000e+00 1.004341e+00 1.012089e+00 9.693857e-01 1.363268e+00 2.129690e-19
8.800000e+00 1.005064e+00 1.006602e+00 9.879991e-01 1.318276e+00 2.853850e-19
8.900000e+00 1.005420e+00 1.000874e+00 9.968671e-01 1.266087e+00 3.821045e-19
9.000000e+00 1.005437e+00 9.952247e-01 1.000516e+00 1.209917e+00 2.037915e-16
9.100000e+00 1.005163e+00 9.899563e-01 1.002104e+00 1.152587e+00 3.875011e-15
9.200000e+00 1.004655e+00 9.853329e-01 1.003251e+00 1.096435e+00 2.718165e-15
9.300000e+00 1.003981e+00 9.815636e-01 1.004673e+00 1.043301e+00 1.150843e-14
9.400000e+00 1.003207e+00 9.788138e-01 1.006640e+00 9.945590e-01 1.166624e-14
9.500000e+00 1.002398e+00 9.772033e-01 1.009202e+00 9.511807e-01 6.925221e-16
9.600000e+00 1.001609e+00 9.767915e-01 1.012285e+00 9.138130e-01 2.009056e-14
9.700000e+00 1.000884e+00 9.775501e-01 1.015738e+00 8.828565e-01 1.243916e-14
9.800000e+00 1.000252e+00 9.793623e-01 1.019348e+00 8.585399e-01 1.214345e-14
9.900000e+00 9.997309e-01 9.820386e-01 1.022849e+00 8.409838e-01 8.253396e-15
1.000000e+01 9.993265e-01 9.853401e-01 1.025952e+00 8.302534e-01 1.006344e+00
1.010000e+01 9.990383e-01 9.890192e-01 1.028349e+00 8.263998e-01 1.105600e+00
1.020000e+01 9.988548e-01 9.928319e-01 1.029758e+00 8.294927e-01 1.190742e+00
1.030000e+01 9.987621e-01 9.965559e-01 1.029952e+00 8.396437e-01 1.258511e+00
1.040000e+01 9.987412e-01 1.000000e+00 1.028788e+00 8.570236e-01 1.306856e+00
1.050000e+01 9.987702e-01 1.003011e+00 1.026232e+00 8.818045e-01 1.335095e+00
1.060000e+01 9.988330e-01 1.005476e+00 1.022373e+00 9.121256e-01 1.343897e+00
1.070000e+01 9.989154e-01 1.007324e+00 1.017402e+00 9.401466e-01 1.335087e+00
1.080000e+01 9.990059e-01 1.008526e+00 1.011593e+00 9.598045e-01 1.311343e+00
1.090000e+01 9.990960e-01 1.009098e+00 1.005276e+00 9.719932e-01 1.275844e+00
1.100000e+01 9.991822e-01 1.009094e+00 9.988015e-01 9.798034e-01 1.231924e+00
1.110000e+01 9.992630e-01 1.008596e+00 9.925176e-01 9.854784e-01 1.182802e+00
1.120000e+01 9.993385e-01 1.007705e+00 9.867484e-01 9.902109e-01 1.131376e+00
1.130000e+01 9.994121e-01 1.006539e+00 9.817689e-01 9.945792e-01 1.080112e+00
1.140000e+01 9.994873e-01 1.005210e+00 9.778057e-01 9.988682e-01 1.031001e+00
1.150000e+01 9.995658e-01 1.003828e+00 9.750308e-01 1.003213e+00 9.855739e-01
1.160000e+01 9.996516e-01 1.002483e+00 9.735482e-01 1.007659e+00 9.449514e-01
1.170000e+01 9.997449e-01 1.001249e+00 9.733721e-01 1.012175e+00 9.099165e-01
1.180000e+01 9.998467e-01 1.000174e+00 9.744267e-01 1.016659e+00 8.809906e-01
1.190000e+01 9.999558e-01 9.992851e-01 9.765580e-01 1.020940e+00 8.585075e-01
1.200000e+01 1.000069e+00 9.985926e-01 9.795513e-01 1.024796e+00 8.426803e-01
1.210000e+01 1.000183e+00 9.980936e-01 9.831676e-01 1.027962e+00 8.336575e-01
1.220000e+01 1.000292e+00 9.977671e-01 9.871558e-01 1.030172e+00 8.315678e-01
1.230000e+01 1.000390e+00 9.975906e-01 9.912720e-01 1.031190e+00 8.365566e-01
1.240000e+01 1.000471e+00 9.975341e-01 9.952913e-01 1.030841e+00 8.488130e-01
1.250000e+01 1.000531e+00 9.975624e-01 9.990163e-01 1.029049e+00 8.685310e-01
1.260000e+01 1.000567e+00 9.976508e-01 1.002287e+00 1.025845e+00 8.942008e-01
1.270000e+01 1.000577e+00 9.977777e-01 1.004983e+00 1.021371e+00 9.192518e-01
1.280000e+01 1.000561e+00 9.979252e-01 1.007028e+00 1.015858e+00 9.383957e-01
1.290000e+01 1.000520e+00 9.980802e-01 1.008395e+00 1.009606e+00 9.519605e-01
1.300000e+01 1.000457e+00 9.982377e-01 1.009100e+00 1.002960e+00 9.621182e-01
1.310000e+01 1.000376e+00 9.983950e-01 1.009201e+00 9.962762e-01 9.704456e-01
1.320000e+01 1.000283e+00 9.985514e-01 1.008781e+00 9.899050e-01 9.777530e-01
1.330000e+01 1.000182e+00 9.987121e-01 1.007950e+00 9.841611e-01 9.844238e-01
1.340000e+01 1.000081e+00 9.988810e-01 1.006822e+00 9.793163e-01 9.906622e-01
1.350000e+01 9.999832e-01 9.990596e-01 1.005516e+00 9.755871e-01 9.965951e-01
1.360000e+01 9.998949e-01 9.992524e-01 1.004141e+00 9.731198e-01 1.002304e+00
1.370000e+01 9.998193e-01 9.994575e-01 1.002785e+00 9.719740e-01 1.007820e+00
1.380000e+01 9.997594e-01 9.996751e-01 1.001521e+00 9.721203e-01 1.013117e+00
1.390000e+01 9.997164e-01 9.999013e-01 1.000396e+00 9.734505e-01 1.018097e+00
1.400000e+01 9.996911e-01 1.000130e+00 9.994418e-01 9.757906e-01 1.022604e+00
1.410000e+01 9.996837e-01 1.000352e+00 9.986717e-01 9.789322e-01 1.026423e+00
1.420000e+01 9.996927e-01 1.000558e+00 9.980797e-01 9.826420e-01 1.029318e+00
1.430000e+01 9.997156e-01 1.000738e+00 9.976547e-01 9.866811e-01 1.031064e+00
1.440000e+01 9.997493e-01 1.000883e+00 9.973753e-01 9.908168e-01 1.031475e+00
1.450000e+01 9.997908e-01 1.000985e+00 9.972115e-01 9.948332e-01 1.030443e+00
1.460000e+01 9.998367e-01 1.001038e+00 9.971408e-01 9.985423e-01 1.027960e+00
1.470000e+01 9.998839e-01 1.001042e+00 9.971420e-01 1.001790e+00 1.024117e+00
1.480000e+01 9.999297e-01 1.000998e+00 9.971959e-01 1.004461e+00 1.019100e+00
1.490000e+01 9.999719e-01 1.000908e+00 9.972869e-01 1.006489e+00 1.013175e+00
1.500000e+01 1.000009e+00 1.000780e+00 9.974067e-01 1.007852e+00 1.006659e+00
1.510000e+01 1.000039e+00 1.000622e+00 9.975494e-01 1.008573e+00 9.999001e-01
1.520000e+01 1.000063e+00 1.000442e+00 9.977108e-01 1.008707e+00 9.932561e-01
1.530000e+01 1.000080e+00 1.000252e+00 9.978929e-01 1.008343e+00 9.870618e-01
1.540000e+01 1.000090e+00 1.000062e+00 9.980971e-01 1.007583e+00 9.816182e-01
1.550000e+01 1.000095e+00 9.998833e-01 9.983226e-01 1.006539e+00 9.771750e-01
1.560000e+01 1.000095e+00 9.997235e-01 9.985719e-01 1.005322e+00 9.739152e-01
1.570000e+01 1.000092e+00 9.995891e-01 9.988419e-01 1.004029e+00 9.719372e-01
1.580000e+01 1.000086e+00 9.994848e-01 9.991313e-01 1.002745e+00 9.712540e-01
1.590000e+01 1.000078e+00 9.994123e-01 9.994350e-01 1.001533e+00 9.718002e-01
1.600000e+01 1.000069e+00 9.993727e-01 9.997454e-01 1.000439e+00 9.734425e-01
1.610000e+01 1.000060e+00 9.993662e-01 1.000052e+00 9.994939e-01 9.760061e-01
1.620000e+01 1.000050e+00 9.993891e-01 1.000344e+00 9.987069e-01 9.792836e-01
1.630000e+01 1.000041e+00 9.994369e-01 1.000609e+00 9.980799e-01 9.830516e-01
1.640000e+01 1.000032e+00 9.995038e-01 1.000836e+00 9.976024e-01 9.870826e-01
1.650000e+01 1.000024e+00 9.995839e-01 1.001013e+00 9.972539e-01 9.911557e-01
1.660000e+01 1.000016e+00 9.996714e-01 1.001134e+00 9.970175e-01 9.950692e-01
1.670000e+01 1.000008e+00 9.997607e-01 1.001195e+00 9.968756e-01 9.986470e-01
1.680000e+01 1.000001e+00 9.998467e-01 1.001196e+00 9.968106e-01 1.001748e+00
1.690000e+01 9.999939e-01 9.999257e-01 1.001138e+00 9.968071e-01 1.004272e+00
1.700000e+01 9.999875e-01 9.999949e-01 1.001026e+00 9.968554e-01 1.006168e+00
1.710000e+01 9.999816e-01 1.000053e+00 1.000871e+00 9.969477e-01 1.007425e+00
1.720000e+01 9.999762e-01 1.000098e+00 1.000681e+00 9.970778e-01 1.008070e+00
1.730000e+01 9.999715e-01 1.000130e+00 1.000468e+00 9.972449e-01 1.008167e+00
1.740000e+01 9.999676e-01 1.000151e+00 1.000245e+00 9.974481e-01 1.007800e+00
1.750000e+01 9.999648e-01 1.000162e+00 1.000024e+00 9.976846e-01 1.007071e+00
1.760000e+01 9.999631e-01 1.000165e+00 9.998164e-01 9.979552e-01 1.006084e+00
1.770000e+01 9.999627e-01 1.000160e+00 9.996312e-01 9.982554e-01 1.004938e+00
1.780000e+01 9.999637e-01 1.000150e+00 9.994758e-01 9.985827e-01 1.003723e+00
1.790000e+01 9.999659e-01 1.000137e+00 9.993544e-01 9.989311e-01 1.002512e+00
1.800000e+01 9.999694e-01 1.000122e+00 9.992701e-01 9.992922e-01 1.001362e+00
1.810000e+01 9.999740e-01 1.000105e+00 9.992249e-01 9.996551e-01 1.000316e+00
1.820000e+01 9.999794e-01 1.000088e+00 9.992168e-01 1.000008e+00 9.993985e-01
1.830000e+01 9.999855e-01 1.000071e+00 9.992418e-01 1.000337e+00 9.986216e-01
1.840000e+01 9.999919e-01 1.000054e+00 9.992946e-01 1.000629e+00 9.979863e-01
1.850000e+01 9.999982e-01 1.000038e+00 9.993692e-01 1.000873e+00 9.974815e-01
1.860000e+01 1.000004e+00 1.000022e+00 9.994593e-01 1.001060e+00 9.970970e-01
1.870000e+01 1.000009e+00 1.000006e+00 9.995582e-01 1.001182e+00 9.968203e-01
1.880000e+01 1.000014e+00 9.999911e-01 9.996597e-01 1.001238e+00 9.966370e-01
1.890000e+01 1.000017e+00 9.999770e-01 9.997586e-01 1.001228e+00 9.965336e-01
1.900000e+01 1.000019e+00 9.999638e-01 9.998508e-01 1.001155e+00 9.965005e-01
1.910000e+01 1.000021e+00 9.999517e-01 9.999329e-01 1.001028e+00 9.965291e-01
1.920000e+01 1.000021e+00 9.999410e-01 1.000003e+00 1.000856e+00 9.966119e-01
1.930000e+01 1.000020e+00 9.999317e-01 1.000060e+00 1.000648e+00 9.967466e-01
1.940000e+01 1.000018e+00 9.999244e-01 1.000103e+00 1.000420e+00 9.969303e-01
1.950000e+01 1.000015e+00 9.999191e-01 1.000135e+00 1.000184e+00 9.971590e-01
1.960000e+01 1.000013e+00 9.999162e-01 1.000154e+00 9.999529e-01 9.974315e-01
1.970000e+01 1.000009e+00 9.999160e-01 1.000164e+00 9.997371e-01 9.977427e-01
1.980000e+01 1.000006e+00 9.999186e-01 1.000166e+00 9.995459e-01 9.980889e-01
1.990000e+01 1.000003e+00 9.999237e-01 1.000161e+00 9.993858e-01 9.984632e-01
2.000000e+01 1.000000e+00 9.999312e-01 1.000151e+00 9.992622e-01 9.988569e-01
2.010000e+01 9.999979e-01 9.999410e-01 1.000137e+00 9.991786e-01 9.992584e-01
2.020000e+01 9.999959e-01 9.999524e-01 1.000120e+00 9.991349e-01 9.996554e-01
2.030000e+01 9.999944e-01 9.999650e-01 1.000102e+00 9.991288e-01 1.000034e+00
2.040000e+01 9.999933e-01 9.999779e-01 1.000082e+00 9.991564e-01 1.000379e+00
2.050000e+01 9.999926e-01 9.999908e-01 1.000061e+00 9.992123e-01 1.000679e+00
2.060000e+01 9.999923e-01 1.000003e+00 1.000040e+00 9.992903e-01 1.000922e+00
2.070000e+01 9.999923e-01 1.000014e+00 1.000019e+00 9.993839e-01 1.001100e+00
2.080000e+01 9.999927e-01 1.000023e+00 9.999980e-01 9.994865e-01 1.001210e+00
2.090000e+01 9.999932e-01 1.000030e+00 9.999778e-01 9.995923e-01 1.001249e+00
2.100000e+01 9.999939e-01 1.000035e+00 9.999585e-01 9.996960e-01 1.001220e+00
2.110000e+01 9.999946e-01 1.000037e+00 9.999405e-01 9.997933e-01 1.001128e+00
2.120000e+01 9.999955e-01 1.000037e+00 9.999240e-01 9.998808e-01 1.000982e+00
2.130000e+01 9.999963e-01 1.000036e+00 9.999096e-01 9.999566e-01 1.000792e+00
2.140000e+01 9.999971e-01 1.000032e+00 9.998977e-01 1.000020e+00 1.000571e+00
2.150000e+01 9.999978e-01 1.000028e+00 9.998887e-01 1.000070e+00 1.000332e+00
2.160000e+01 9.999985e-01 1.000022e+00 9.998827e-01 1.000107e+00 1.000090e+00
2.170000e+01 9.999991e-01 1.000016e+00 9.998803e-01 1.000133e+00 9.998546e-01
2.180000e+01 9.999998e-01 1.000010e+00 9.998814e-01 1.000148e+00 9.996379e-01
2.190000e+01 1.000000e+00 1.000004e+00 9.998859e-01 1.000155e+00 9.994480e-01
2.200000e+01 1.000001e+00 9.999979e-01 9.998937e-01 1.000154e+00 9.992917e-01
2.210000e+01 1.000001e+00 9.999927e-01 9.999043e-01 1.000147e+00 9.991745e-01
2.220000e+01 1.000002e+00 9.999883e-01 9.999174e-01 1.000135e+00 9.990980e-01
2.230000e+01 1.000002e+00 9.999848e-01 9.999322e-01 1.000119e+00 9.990614e-01
2.240000e+01 1.000002e+00 9.999822e-01 9.999480e-01 1.000101e+00 9.990622e-01
2.250000e+01 1.000002e+00 9.999805e-01 9.999643e-01 1.000080e+00 9.990960e-01
2.260000e+01 1.000003e+00 9.999796e-01 9.999803e-01 1.000058e+00 9.991573e-01
2.270000e+01 1.000002e+00 9.999794e-01 9.999952e-01 1.000035e+00 9.992399e-01
2.280000e+01 1.000002e+00 9.999799e-01 1.000008e+00 1.000011e+00 9.993371e-01
2.290000e+01 1.000002e+00 9.999809e-01 1.000019e+00 9.999871e-01 9.994428e-01
2.300000e+01 1.000002e+00 9.999824e-01 1.000028e+00 9.999639e-01 9.995513e-01
2.310000e+01 1.000001e+00 9.999842e-01 1.000034e+00 9.999416e-01 9.996575e-01
2.320000e+01 1.000001e+00 9.999860e-01 1.000037e+00 9.999208e-01 9.997572e-01
2.330000e+01 1.000000e+00 9.999881e-01 1.000038e+00 9.999019e-01 9.998476e-01
2.340000e+01 1.000000e+00 9.999903e-01 1.000036e+00 9.998856e-01 9.999266e-01
2.350000e+01 9.999997e-01 9.999925e-01 1.000033e+00 9.998721e-01 9.999931e-01
2.360000e+01 9.999994e-01 9.999946e-01 1.000028e+00 9.998620e-01 1.000047e+00
2.370000e+01 9.999992e-01 9.999967e-01 1.000021e+00 9.998557e-01 1.000088e+00
2.380000e+01 9.999990e-01 9.999986e-01 1.000015e+00 9.998533e-01 1.000117e+00
2.390000e+01 9.999990e-01 1.000000e+00 1.000007e+00 9.998550e-01 1.000136e+00
2.400000e+01 9.999990e-01 1.000002e+00 1.000000e+00 9.998605e-01 1.000145e+00
2.410000e+01 9.999990e-01 1.000003e+00 9.999935e-01 9.998697e-01 1.000147e+00
2.420000e+01 9.999991e-01 1.000004e+00 9.999875e-01 9.998820e-01 1.000141e+00
2.430000e+01 9.999993e-01 1.000005e+00 9.999824e-01 9.998970e-01 1.000130e+00
2.440000e+01 9.999993e-01 1.000005e+00 9.999783e-01 9.999137e-01 1.000115e+00
2.450000e+01 9.999994e-01 1.000005e+00 9.999751e-01 9.999317e-01 1.000096e+00
2.460000e+01 9.999994e-01 1.000005e+00 9.999731e-01 9.999501e-01 1.000074e+00
2.470000e+01 9.999995e-01 1.000004e+00 9.999719e-01 9.999678e-01 1.000049e+00
2.480000e+01 9.999996e-01 1.000004e+00 9.999716e-01 9.999843e-01 1.000024e+00
2.490000e+01 9.999996e-01 1.000003e+00 9.999721e-01 9.999989e-01 9.999976e-01
2.500000e+01 9.999997e-01 1.000002e+00 9.999733e-01 1.000011e+00 9.999711e-01
2.510000e+01 9.999998e-01 1.000001e+00 9.999750e-01 1.000021e+00 9.999451e-01
2.520000e+01 9.999998e-01 1.000000e+00 9.999770e-01 1.000028e+00 9.999204e-01
2.530000e+01 9.999999e-01 9.999996e-01 9.999794e-01 1.000032e+00 9.998974e-01
2.540000e+01 9.999999e-01 9.999989e-01 9.999819e-01 1.000033e+00 9.998769e-01
2.550000e+01 1.000000e+00 9.999982e-01 9.999844e-01 1.000032e+00 9.998594e-01
2.560000e+01 1.000000e+00 9.999976e-01 9.999870e-01 1.000029e+00 9.998455e-01
2.570000e+01 1.000000e+00 9.999972e-01 9.999895e-01 1.000024e+00 9.998356e-01
2.580000e+01 1.000000e+00 9.999969e-01 9.999918e-01 1.000018e+00 9.998301e-01
2.590000e+01 1.000000e+00 9.999968e-01 9.999941e-01 1.000011e+00 9.998291e-01
2.600000e+01 1.000001e+00 9.999969e-01 9.999962e-01 1.000003e+00 9.998325e-01
2.610000e+01 1.000001e+00 9.999970e-01 9.999979e-01 9.999954e-01 9.998403e-01
2.620000e+01 1.000001e+00 9.999973e-01 9.999993e-01 9.999883e-01 9.998522e-01
2.630000e+01 1.000001e+00 9.999975e-01 1.000000e+00 9.999819e-01 9.998673e-01
2.640000e+01 1.000001e+00 9.999978e-01 1.000001e+00 9.999764e-01 9.998851e-01
2.650000e+01 1.000001e+00 9.999979e-01 1.000002e+00 9.999719e-01 9.999046e-01
2.660000e+01 1.000000e+00 9.999981e-01 1.000002e+00 9.999686e-01 9.999252e-01
2.670000e+01 1.000000e+00 9.999983e-01 1.000002e+00 9.999661e-01 9.999456e-01
2.680000e+01 1.000000e+00 9.999985e-01 1.000001e+00 9.999649e-01 9.999650e-01
2.690000e+01 1.000000e+00 9.999987e-01 1.000001e+00 9.999645e-01 9.999826e-01
2.700000e+01 1.000000e+00 9.999990e-01 1.000000e+00 9.999648e-01 9.999981e-01
2.710000e+01 1.000000e+00 9.999992e-01 9.999994e-01 9.999659e-01 1.000011e+00
2.720000e+01 9.999999e-01 9.999993e-01 9.999986e-01 9.999676e-01 1.000020e+00
2.730000e+01 9.999998e-01 9.999995e-01 9.999979e-01 9.999698e-01 1.000026e+00
2.740000e+01 9.999998e-01 9.999995e-01 9.999974e-01 9.999723e-01 1.000029e+00
2.750000e+01 9.999998e-01 9.999996e-01 9.999968e-01 9.999751e-01 1.000030e+00
2.760000e+01 9.999998e-01 9.999996e-01 9.999963e-01 9.999779e-01 1.000027e+00
2.770000e+01 9.999998e-01 9.999997e-01 9.999960e-01 9.999809e-01 1.000023e+00
2.780000e+01 9.999999e-01 9.999998e-01 9.999958e-01 9.999838e-01 1.000016e+00
2.790000e+01 9.999999e-01 9.999999e-01 9.999957e-01 9.999867e-01 1.000009e+00
2.800000e+01 9.999999e-01 1.000000e+00 9.999957e-01 9.999895e-01 1.000001e+00
2.810000e+01 9.999999e-01 1.000000e+00 9.999959e-01 9.999920e-01 9.999925e-01
2.820000e+01 9.999999e-01 1.000000e+00 9.999961e-01 9.999945e-01 9.999847e-01
2.830000e+01 9.999998e-01 9.999998e-01 9.999963e-01 9.999967e-01 9.999773e-01
2.840000e+01 9.999998e-01 9.999997e-01 9.999965e-01 9.999986e-01 9.999709e-01
2.850000e+01 9.999997e-01 9.999996e-01 9.999968e-01 1.000000e+00 9.999656e-01
2.860000e+01 9.999996e-01 9.999994e-01 9.999970e-01 1.000001e+00 9.999616e-01
2.870000e+01 9.999995e-01 9.999992e-01 9.999972e-01 1.000002e+00 9.999587e-01
2.880000e+01 9.999995e-01 9.999989e-01 9.999975e-01 1.000003e+00 9.999571e-01
2.890000e+01 9.999995e-01 9.999987e-01 9.999976e-01 1.000002e+00 9.999566e-01
2.900000e+01 9.999996e-01 9.999985e-01 9.999977e-01 1.000002e+00 9.999572e-01
2.910000e+01 9.999996e-01 9.999984e-01 9.999978e-01 1.000001e+00 9.999585e-01
2.920000e+01 9.999997e-01 9.999983e-01 9.999978e-01 1.000000e+00 9.999604e-01
2.930000e+01 9.999998e-01 9.999984e-01 9.999978e-01 9.999991e-01 9.999630e-01
2.940000e+01 1.000000e+00 9.999986e-01 9.999977e-01 9.999977e-01 9.999659e-01
2.950000e+01 1.000000e+00 9.999989e-01 9.999977e-01 9.999963e-01 9.999690e-01
2.960000e+01 1.000000e+00 9.999992e-01 9.999976e-01 9.999947e-01 9.999722e-01
2.970000e+01 1.000000e+00 9.999995e-01 9.999976e-01 9.999933e-01 9.999755e-01
2.980000e+01 1.000001e+00 9.999998e-01 9.999975e-01 9.999920e-01 9.999787e-01
2.990000e+01 1.000001e+00 1.000000e+00 9.999976e-01 9.999909e-01 9.999818e-01
3.000000e+01 1.000001e+00 1.000000e+00 9.999977e-01 9.999901e-01 9.999848e-01
3.010000e+01 1.000001e+00 1.000000e+00 9.999979e-01 9.999897e-01 9.999875e-01
3.020000e+01 1.000001e+00 1.000000e+00 9.999982e-01 9.999896e-01 9.999899e-01
3.030000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999896e-01 9.999921e-01
3.040000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999898e-01 9.999939e-01
3.050000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999902e-01 9.999954e-01
3.060000e+01 9.999998e-01 9.999999e-01 9.999998e-01 9.999908e-01 9.999965e-01
3.070000e+01 9.999996e-01 9.999997e-01 1.000000e+00 9.999916e-01 9.999974e-01
3.080000e+01 9.999995e-01 9.999997e-01 1.000000e+00 9.999925e-01 9.999979e-01
3.090000e+01 9.999994e-01 9.999996e-01 1.000001e+00 9.999935e-01 9.999980e-01
3.100000e+01 9.999993e-01 9.999995e-01 1.000001e+00 9.999945e-01 9.999979e-01
3.110000e+01 9.999993e-01 9.999994e-01 1.000001e+00 9.999955e-01 9.999976e-01
3.120000e+01 9.999993e-01 9.999994e-01 1.000000e+00 9.999964e-01 9.999971e-01
3.130000e+01 9.999994e-01 9.999995e-01 1.000000e+00 9.999971e-01 9.999964e-01
3.140000e+01 9.999995e-01 9.999996e-01 1.000000e+00 9.999977e-01 9.999957e-01
3.150000e+01 9.999997e-01 9.999998e-01 9.999997e-01 9.999981e-01 9.999948e-01
3.160000e+01 9.999998e-01 9.999999e-01 9.999993e-01 9.999984e-01 9.999938e-01
3.170000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999986e-01 9.999929e-01
3.180000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999987e-01 9.999922e-01
3.190000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999987e-01 9.999915e-01
3.200000e+01 1.000000e+00 1.000000e+00 9.999977e-01 9.999986e-01 9.999911e-01
3.210000e+01 1.000000e+00 1.000000e+00 9.999973e-01 9.999986e-01 9.999910e-01
3.220000e+01 1.000001e+00 1.000000e+00 9.999971e-01 9.999985e-01 9.999911e-01
3.230000e+01 1.000000e+00 1.000000e+00 9.999969e-01 9.999984e-01 9.999914e-01
3.240000e+01 1.000000e+00 1.000000e+00 9.999967e-01 9.999983e-01 9.999917e-01
3.250000e+01 1.000000e+00 1.000000e+00 9.999965e-01 9.999982e-01 9.999921e-01
3.260000e+01 1.000000e+00 1.000000e+00 9.999965e-01 9.999981e-01 9.999926e-01
3.270000e+01 1.000000e+00 1.000000e+00 9.999966e-01 9.999981e-01 9.999931e-01
3.280000e+01 1.000000e+00 1.000000e+00 9.999969e-01 9.999981e-01 9.999936e-01
3.290000e+01 1.000000e+00 1.000000e+00 9.999973e-01 9.999980e-01 9.999940e-01
3.300000e+01 1.000000e+00 1.000000e+00 9.999978e-01 9.999979e-01 9.999945e-01
3.310000e+01 1.000000e+00 1.000001e+00 9.999983e-01 9.999979e-01 9.999949e-01
3.320000e+01 1.000000e+00 1.000001e+00 9.999987e-01 9.999979e-01 9.999952e-01
3.330000e+01 9.999999e-01 1.000001e+00 9.999993e-01 9.999979e-01 9.999953e-01
3.340000e+01 9.999999e-01 1.000001e+00 9.999999e-01 9.999980e-01 9.999953e-01
3.350000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999981e-01 9.999953e-01
3.360000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999981e-01 9.999953e-01
3.370000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999981e-01 9.999952e-01
3.380000e+01 1.000000e+00 1.000000e+00 1.000002e+00 9.999982e-01 9.999951e-01
3.390000e+01 9.999999e-01 9.999998e-01 1.000002e+00 9.999981e-01 9.999952e-01
3.400000e+01 9.999999e-01 9.999996e-01 1.000002e+00 9.999982e-01 9.999953e-01
3.410000e+01 9.999998e-01 9.999994e-01 1.000002e+00 9.999983e-01 9.999954e-01
3.420000e+01 9.999998e-01 9.999993e-01 1.000001e+00 9.999984e-01 9.999956e-01
3.430000e+01 9.999997e-01 9.999991e-01 1.000001e+00 9.999985e-01 9.999957e-01
3.440000e+01 9.999997e-01 9.999988e-01 1.000001e+00 9.999986e-01 9.999959e-01
3.450000e+01 9.999997e-01 9.999986e-01 1.000000e+00 9.999986e-01 9.999961e-01
3.460000e+01 9.999998e-01 9.999986e-01 9.999998e-01 9.999987e-01 9.999963e-01
3.470000e+01 9.999998e-01 9.999986e-01 9.999996e-01 9.999987e-01 9.999965e-01
3.480000e+01 9.999998e-01 9.999986e-01 9.999994e-01 9.999987e-01 9.999965e-01
3.490000e+01 9.999999e-01 9.999988e-01 9.999993e-01 9.999988e-01 9.999967e-01
3.500000e+01 1.000000e+00 9.999991e-01 9.999992e-01 9.999989e-01 9.999967e-01
3.510000e+01 1.000000e+00 9.999993e-01 9.999992e-01 9.999989e-01 9.999966e-01
3.520000e+01 1.000000e+00 9.999996e-01 9.999993e-01 9.999990e-01 9.999965e-01
3.530000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999991e-01 9.999965e-01
3.540000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999992e-01 9.999965e-01
3.550000e+01 1.000000e+00 1.000001e+00 9.999998e-01 9.999994e-01 9.999964e-01
3.560000e+01 1.000000e+00 1.000001e+00 9.999999e-01 9.999995e-01 9.999964e-01
3.570000e+01 1.000000e+00 1.000001e+00 1.000000e+00 9.999997e-01 9.999964e-01
3.580000e+01 1.000000e+00 1.000001e+00 1.000000e+00 9.999998e-01 9.999964e-01
3.590000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 9.999964e-01
3.600000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 9.999964e-01
3.610000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 9.999963e-01
3.620000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999963e-01
3.630000e+01 9.999999e-01 9.999999e-01 1.000000e+00 9.999999e-01 9.999962e-01
3.640000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999998e-01 9.999960e-01
3.650000e+01 9.999997e-01 9.999993e-01 1.000000e+00 9.999996e-01 9.999959e-01
3.660000e+01 9.999996e-01 9.999990e-01 1.000000e+00 9.999994e-01 9.999957e-01
3.670000e+01 9.999996e-01 9.999988e-01 1.000000e+00 9.999992e-01 9.999956e-01
3.680000e+01 9.999996e-01 9.999987e-01 1.000000e+00 9.999990e-01 9.999956e-01
3.690000e+01 9.999996e-01 9.999987e-01 1.000000e+00 9.999990e-01 9.999957e-01
3.700000e+01 9.999997e-01 9.999988e-01 1.000000e+00 9.999989e-01 9.999959e-01
3.710000e+01 9.999998e-01 9.999990e-01 1.000000e+00 9.999987e-01 9.999961e-01
3.720000e+01 9.999998e-01 9.999993e-01 1.000000e+00 9.999986e-01 9.999964e-01
3.730000e+01 9.999999e-01 9.999996e-01 1.000000e+00 9.999986e-01 9.999968e-01
3.740000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999986e-01 9.999972e-01
3.750000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999986e-01 9.999977e-01
3.760000e+01 1.000000e+00 1.000001e+00 9.999999e-01 9.999986e-01 9.999983e-01
3.770000e+01 1.000000e+00 1.000001e+00 9.999998e-01 9.999987e-01 9.999988e-01
3.780000e+01 1.000000e+00 1.000001e+00 9.999998e-01 9.999988e-01 9.999994e-01
3.790000e+01 1.000000e+00 1.000001e+00 9.999997e-01 9.999988e-01 9.999999e-01
3.800000e+01 1.000000e+00 1.000001e+00 9.999997e-01 9.999989e-01 1.000000e+00
3.810000e+01 1.000000e+00 1.000001e+00 9.999995e-01 9.999989e-01 1.000001e+00
3.820000e+01 1.000000e+00 1.000001e+00 9.999993e-01 9.999988e-01 1.000001e+00
3.830000e+01 1.000000e+00 1.000001e+00 9.999991e-01 9.999987e-01 1.000001e+00
3.840000e+01 1.000000e+00 1.000001e+00 9.999990e-01 9.999985e-01 1.000001e+00
3.850000e+01 1.000000e+00 1.000001e+00 9.999989e-01 9.999984e-01 1.000000e+00
3.860000e+01 1.000000e+00 1.000001e+00 9.999987e-01 9.999982e-01 1.000000e+00
3.870000e+01 1.000000e+00 1.000001e+00 9.999986e-01 9.999981e-01 9.999997e-01
3.880000e+01 1.000000e+00 1.000001e+00 9.999985e-01 9.999980e-01 9.999993e-01
3.890000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999980e-01 9.999988e-01
3.900000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999980e-01 9.999982e-01
3.910000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999981e-01 9.999976e-01
3.920000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999983e-01 9.999970e-01
3.930000e+01 1.000000e+00 9.999999e-01 9.999994e-01 9.999985e-01 9.999965e-01
3.940000e+01 1.000000e+00 9.999998e-01 9.999997e-01 9.999987e-01 9.999961e-01
3.950000e+01 1.000000e+00 9.999997e-01 1.000000e+00 9.999989e-01 9.999958e-01
3.960000e+01 1.000000e+00 9.999996e-01 1.000000e+00 9.999992e-01 9.999955e-01
3.970000e+01 9.999999e-01 9.999995e-01 1.000001e+00 9.999995e-01 9.999954e-01
3.980000e+01 9.999998e-01 9.999994e-01 1.000001e+00 9.999998e-01 9.999954e-01
3.990000e+01 9.999997e-01 9.999993e-01 1.000001e+00 1.000000e+00 9.999954e-01
4.000000e+01 9.999997e-01 9.999993e-01 1.000001e+00 1.000000e+00 9.999956e-01
4.010000e+01 9.999997e-01 9.999994e-01 1.000001e+00 1.000000e+00 9.999958e-01
4.020000e+01 9.999997e-01 9.999994e-01 1.000001e+00 1.000000e+00 9.999961e-01
4.030000e+01 9.999996e-01 9.999995e-01 1.000001e+00 1.000000e+00 9.999964e-01
4.040000e+01 9.999997e-01 9.999996e-01 1.000000e+00 1.000000e+00 9.999966e-01
4.050000e+01 9.999997e-01 9.999998e-01 1.000000e+00 9.999999e-01 9.999969e-01
4.060000e+01 9.999998e-01 9.999999e-01 9.999997e-01 9.999997e-01 9.999971e-01
4.070000e+01 9.999999e-01 1.000000e+00 9.999995e-01 9.999994e-01 9.999973e-01
4.080000e+01 9.999999e-01 1.000000e+00 9.999992e-01 9.999991e-01 9.999974e-01
4.090000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999988e-01 9.999976e-01
4.100000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999985e-01 9.999977e-01
4.110000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999982e-01 9.999977e-01
4.120000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999979e-01 9.999977e-01
4.130000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999978e-01 9.999977e-01
4.140000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999978e-01 9.999976e-01
4.150000e+01 1.000000e+00 9.999999e-01 9.999986e-01 9.999978e-01 9.999976e-01
4.160000e+01 1.000000e+00 9.999997e-01 9.999988e-01 9.999978e-01 9.999975e-01
4.170000e+01 1.000000e+00 9.999996e-01 9.999989e-01 9.999979e-01 9.999972e-01
4.180000e+01 1.000000e+00 9.999994e-01 9.999991e-01 9.999980e-01 9.999970e-01
4.190000e+01 1.000000e+00 9.999993e-01 9.999993e-01 9.999981e-01 9.999967e-01
4.200000e+01 9.999999e-01 9.999992e-01 9.999995e-01 9.999983e-01 9.999963e-01
4.210000e+01 9.999998e-01 9.999992e-01 9.999998e-01 9.999985e-01 9.999959e-01
4.220000e+01 9.999997e-01 9.999991e-01 1.000000e+00 9.999985e-01 9.999954e-01
4.230000e+01 9.999997e-01 9.999990e-01 1.000000e+00 9.999987e-01 9.999950e-01
4.240000e+01 9.999996e-01 9.999989e-01 1.000000e+00 9.999988e-01 9.999947e-01
4.250000e+01 9.999996e-01 9.999989e-01 1.000001e+00 9.999990e-01 9.999944e-01
4.260000e+01 9.999995e-01 9.999990e-01 1.000001e+00 9.999990e-01 9.999942e-01
4.270000e+01 9.999996e-01 9.999990e-01 1.000001e+00 9.999991e-01 9.999941e-01
4.280000e+01 9.999996e-01 9.999992e-01 1.000001e+00 9.999990e-01 9.999941e-01
4.290000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999989e-01 9.999942e-01
4.300000e+01 9.999998e-01 9.999996e-01 1.000001e+00 9.999989e-01 9.999944e-01
4.310000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999988e-01 9.999948e-01
4.320000e+01 9.999999e-01 9.999999e-01 1.000000e+00 9.999987e-01 9.999952e-01
4.330000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999985e-01 9.999958e-01
4.340000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999984e-01 9.999964e-01
4.350000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999983e-01 9.999969e-01
4.360000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999982e-01 9.999975e-01
4.370000e+01 1.000000e+00 1.000000e+00 9.999979e-01 9.999979e-01 9.999979e-01
4.380000e+01 1.000000e+00 1.000000e+00 9.999975e-01 9.999977e-01 9.999982e-01
4.390000e+01 1.000000e+00 1.000000e+00 9.999972e-01 9.999975e-01 9.999984e-01
4.400000e+01 1.000000e+00 1.000000e+00 9.999970e-01 9.999972e-01 9.999985e-01
4.410000e+01 1.000000e+00 1.000000e+00 9.999970e-01 9.999970e-01 9.999986e-01
4.420000e+01 1.000000e+00 1.000000e+00 9.999970e-01 9.999969e-01 9.999984e-01
4.430000e+01 1.000000e+00 1.000000e+00 9.999970e-01 9.999968e-01 9.999983e-01
4.440000e+01 1.000000e+00 1.000000e+00 9.999971e-01 9.999968e-01 9.999980e-01
4.450000e+01 1.000000e+00 1.000000e+00 9.999974e-01 9.999970e-01 9.999977e-01
4.460000e+01 1.000000e+00 1.000000e+00 9.999977e-01 9.999971e-01 9.999974e-01
4.470000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999973e-01 9.999971e-01
4.480000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999975e-01 9.999968e-01
4.490000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999978e-01 9.999964e-01
4.500000e+01 9.999999e-01 1.000000e+00 9.999993e-01 9.999980e-01 9.999961e-01
4.510000e+01 9.999999e-01 1.000000e+00 9.999996e-01 9.999983e-01 9.999958e-01
4.520000e+01 9.999999e-01 1.000000e+00 9.999999e-01 9.999984e-01 9.999955e-01
4.530000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999985e-01 9.999953e-01
4.540000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999986e-01 9.999952e-01
4.550000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999986e-01 9.999951e-01
4.560000e+01 9.999998e-01 9.999998e-01 1.000000e+00 9.999985e-01 9.999950e-01
4.570000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999983e-01 9.999950e-01
4.580000e+01 9.999998e-01 9.999995e-01 9.999999e-01 9.999980e-01 9.999950e-01
4.590000e+01 9.999998e-01 9.999994e-01 9.999996e-01 9.999977e-01 9.999951e-01
4.600000e+01 9.999999e-01 9.999994e-01 9.999993e-01 9.999974e-01 9.999952e-01
4.610000e+01 9.999999e-01 9.999994e-01 9.999989e-01 9.999972e-01 9.999953e-01
4.620000e+01 1.000000e+00 9.999995e-01 9.999985e-01 9.999969e-01 9.999955e-01
4.630000e+01 1.000000e+00 9.999996e-01 9.999981e-01 9.999967e-01 9.999957e-01
4.640000e+01 1.000000e+00 9.999997e-01 9.999978e-01 9.999964e-01 9.999958e-01
4.650000e+01 1.000000e+00 9.999998e-01 9.999976e-01 9.999963e-01 9.999960e-01
4.660000e+01 1.000000e+00 9.999999e-01 9.999975e-01 9.999963e-01 9.999962e-01
4.670000e+01 1.000000e+00 1.000000e+00 9.999976e-01 9.999964e-01 9.999962e-01
4.680000e+01 1.000000e+00 1.000000e+00 9.999977e-01 9.999966e-01 9.999963e-01
4.690000e+01 1.000000e+00 1.000000e+00 9.999978e-01 9.999968e-01 9.999963e-01
4.700000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999971e-01 9.999962e-01
4.710000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999973e-01 9.999961e-01
4.720000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999976e-01 9.999959e-01
4.730000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999979e-01 9.999957e-01
4.740000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999981e-01 9.999954e-01
4.750000e+01 1.000000e+00 9.999999e-01 9.999999e-01 9.999982e-01 9.999950e-01
4.760000e+01 9.999999e-01 9.999998e-01 1.000000e+00 9.999983e-01 9.999946e-01
4.770000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999984e-01 9.999942e-01
4.780000e+01 9.999998e-01 9.999995e-01 1.000000e+00 9.999984e-01 9.999937e-01
4.790000e+01 9.999997e-01 9.999994e-01 1.000000e+00 9.999984e-01 9.999933e-01
4.800000e+01 9.999997e-01 9.999992e-01 1.000000e+00 9.999983e-01 9.999930e-01
4.810000e+01 9.999997e-01 9.999991e-01 1.000000e+00 9.999982e-01 9.999927e-01
4.820000e+01 9.999997e-01 9.999989e-01 1.000000e+00 9.999981e-01 9.999926e-01
4.830000e+01 9.999997e-01 9.999988e-01 1.000000e+00 9.999980e-01 9.999925e-01
4.840000e+01 9.999997e-01 9.999988e-01 9.999999e-01 9.999978e-01 9.999924e-01
4.850000e+01 9.999998e-01 9.999988e-01 9.999997e-01 9.999977e-01 9.999925e-01
4.860000e+01 9.999998e-01 9.999988e-01 9.999996e-01 9.999976e-01 9.999928e-01
4.870000e+01 9.999998e-01 9.999988e-01 9.999995e-01 9.999975e-01 9.999931e-01
4.880000e+01 9.999999e-01 9.999990e-01 9.999993e-01 9.999974e-01 9.999934e-01
4.890000e+01 1.000000e+00 9.999992e-01 9.999992e-01 9.999974e-01 9.999939e-01
4.900000e+01 1.000000e+00 9.999993e-01 9.999991e-01 9.999974e-01 9.999944e-01
4.910000e+01 1.000000e+00 9.999995e-01 9.999990e-01 9.999974e-01 9.999949e-01
4.920000e+01 1.000000e+00 9.999997e-01 9.999988e-01 9.999975e-01 9.999954e-01
4.930000e+01 1.000000e+00 9.999999e-01 9.999987e-01 9.999976e-01 9.999960e-01
4.940000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999976e-01 9.999964e-01
4.950000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999976e-01 9.999967e-01
4.960000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999976e-01 9.999969e-01
4.970000e+01 1.000000e+00 1.000001e+00 9.999982e-01 9.999976e-01 9.999970e-01
4.980000e+01 1.000000e+00 1.000001e+00 9.999982e-01 9.999974e-01 9.999971e-01
4.990000e+01 1.000000e+00 1.000001e+00 9.999983e-01 9.999973e-01 9.999970e-01
5.000000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999972e-01 9.999969e-01
5.010000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999972e-01 9.999967e-01
5.020000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999972e-01 9.999965e-01
5.030000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999972e-01 9.999962e-01
5.040000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999973e-01 9.999960e-01
5.050000e+01 1.000000e+00 9.999999e-01 9.999989e-01 9.999973e-01 9.999957e-01
5.060000e+01 1.000000e+00 9.999998e-01 9.999989e-01 9.999974e-01 9.999955e-01
5.070000e+01 9.999999e-01 9.999997e-01 9.999990e-01 9.999975e-01 9.999953e-01
5.080000e+01 9.999999e-01 9.999996e-01 9.999991e-01 9.999975e-01 9.999952e-01
5.090000e+01 9.999999e-01 9.999996e-01 9.999992e-01 9.999975e-01 9.999950e-01
5.100000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999976e-01 9.999949e-01
5.110000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999977e-01 9.999949e-01
5.120000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999977e-01 9.999949e-01
5.130000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999977e-01 9.999949e-01
5.140000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999977e-01 9.999950e-01
5.150000e+01 9.999999e-01 9.999996e-01 9.999992e-01 9.999977e-01 9.999950e-01
5.160000e+01 9.999999e-01 9.999997e-01 9.999992e-01 9.999976e-01 9.999952e-01
5.170000e+01 9.999999e-01 9.999997e-01 9.999991e-01 9.999976e-01 9.999953e-01
5.180000e+01 1.000000e+00 9.999998e-01 9.999990e-01 9.999976e-01 9.999956e-01
5.190000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999976e-01 9.999958e-01
5.200000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999976e-01 9.999961e-01
5.210000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999976e-01 9.999964e-01
5.220000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999976e-01 9.999967e-01
5.230000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999976e-01 9.999970e-01
5.240000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999977e-01 9.999972e-01
5.250000e+01 1.000000e+00 1.000001e+00 9.999983e-01 9.999977e-01 9.999973e-01
5.260000e+01 1.000000e+00 1.000001e+00 9.999984e-01 9.999977e-01 9.999974e-01
5.270000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999978e-01 9.999974e-01
5.280000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999979e-01 9.999973e-01
5.290000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999979e-01 9.999971e-01
5.300000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999979e-01 9.999969e-01
5.310000e+01 1.000000e+00 9.999999e-01 9.999988e-01 9.999979e-01 9.999966e-01
5.320000e+01 1.000000e+00 9.999997e-01 9.999989e-01 9.999978e-01 9.999962e-01
5.330000e+01 1.000000e+00 9.999996e-01 9.999991e-01 9.999978e-01 9.999957e-01
5.340000e+01 1.000000e+00 9.999994e-01 9.999993e-01 9.999977e-01 9.999953e-01
5.350000e+01 1.000000e+00 9.999992e-01 9.999994e-01 9.999976e-01 9.999949e-01
5.360000e+01 9.999999e-01 9.999991e-01 9.999996e-01 9.999977e-01 9.999945e-01
5.370000e+01 9.999998e-01 9.999990e-01 9.999998e-01 9.999977e-01 9.999941e-01
5.380000e+01 9.999998e-01 9.999990e-01 9.999999e-01 9.999979e-01 9.999939e-01
5.390000e+01 9.999998e-01 9.999989e-01 1.000000e+00 9.999981e-01 9.999938e-01
5.400000e+01 9.999997e-01 9.999989e-01 1.000000e+00 9.999982e-01 9.999938e-01
5.410000e+01 9.999997e-01 9.999990e-01 1.000000e+00 9.999984e-01 9.999939e-01
5.420000e+01 9.999997e-01 9.999990e-01 1.000000e+00 9.999985e-01 9.999940e-01
5.430000e+01 9.999997e-01 9.999992e-01 1.000000e+00 9.999986e-01 9.999943e-01
5.440000e+01 9.999997e-01 9.999993e-01 1.000000e+00 9.999987e-01 9.999945e-01
5.450000e+01 9.999998e-01 9.999995e-01 1.000000e+00 9.999988e-01 9.999948e-01
5.460000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999988e-01 9.999952e-01
5.470000e+01 9.999999e-01 9.999997e-01 1.000000e+00 9.999988e-01 9.999956e-01
5.480000e+01 9.999999e-01 9.999998e-01 1.000000e+00 9.999987e-01 9.999960e-01
5.490000e+01 1.000000e+00 9.999999e-01 1.000000e+00 9.999987e-01 9.999963e-01
5.500000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999986e-01 9.999966e-01
5.510000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999984e-01 9.999969e-01
5.520000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999982e-01 9.999971e-01
5.530000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999980e-01 9.999973e-01
5.540000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999978e-01 9.999973e-01
5.550000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999977e-01 9.999974e-01
5.560000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999976e-01 9.999974e-01
5.570000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999975e-01 9.999974e-01
5.580000e+01 1.000000e+00 9.999999e-01 9.999980e-01 9.999974e-01 9.999973e-01
5.590000e+01 1.000000e+00 9.999998e-01 9.999982e-01 9.999975e-01 9.999972e-01
5.600000e+01 1.000000e+00 9.999997e-01 9.999984e-01 9.999977e-01 9.999971e-01
5.610000e+01 1.000000e+00 9.999996e-01 9.999987e-01 9.999978e-01 9.999970e-01
5.620000e+01 9.999999e-01 9.999995e-01 9.999990e-01 9.999980e-01 9.999968e-01
5.630000e+01 9.999999e-01 9.999995e-01 9.999993e-01 9.999982e-01 9.999967e-01
5.640000e+01 9.999999e-01 9.999996e-01 9.999996e-01 9.999984e-01 9.999966e-01
5.650000e+01 9.999998e-01 9.999996e-01 9.999999e-01 9.999987e-01 9.999964e-01
5.660000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999989e-01 9.999964e-01
5.670000e+01 9.999998e-01 9.999998e-01 1.000000e+00 9.999991e-01 9.999964e-01
5.680000e+01 9.999998e-01 9.999999e-01 1.000001e+00 9.999993e-01 9.999964e-01
5.690000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999993e-01 9.999965e-01
5.700000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999993e-01 9.999966e-01
5.710000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999992e-01 9.999968e-01
5.720000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999991e-01 9.999970e-01
5.730000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999989e-01 9.999972e-01
5.740000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999987e-01 9.999975e-01
5.750000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999985e-01 9.999978e-01
5.760000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999984e-01 9.999981e-01
5.770000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999982e-01 9.999984e-01
5.780000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999980e-01 9.999987e-01
5.790000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999979e-01 9.999990e-01
5.800000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999978e-01 9.999993e-01
5.810000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999978e-01 9.999995e-01
5.820000e+01 1.000000e+00 1.000000e+00 9.999979e-01 9.999978e-01 9.999996e-01
5.830000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999980e-01 9.999997e-01
5.840000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999981e-01 9.999997e-01
5.850000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999982e-01 9.999997e-01
5.860000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999984e-01 9.999995e-01
5.870000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999986e-01 9.999992e-01
5.880000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999988e-01 9.999989e-01
5.890000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999989e-01 9.999985e-01
5.900000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999991e-01 9.999981e-01
5.910000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 9.999977e-01
5.920000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999993e-01 9.999973e-01
5.930000e+01 9.999999e-01 9.999999e-01 1.000001e+00 9.999994e-01 9.999970e-01
5.940000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999996e-01 9.999968e-01
5.950000e+01 9.999998e-01 9.999996e-01 1.000001e+00 9.999997e-01 9.999966e-01
5.960000e+01 9.999997e-01 9.999995e-01 1.000001e+00 9.999997e-01 9.999966e-01
5.970000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999998e-01 9.999967e-01
5.980000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999998e-01 9.999968e-01
5.990000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999998e-01 9.999969e-01
6.000000e+01 9.999997e-01 9.999993e-01 1.000000e+00 9.999997e-01 9.999971e-01
6.010000e+01 9.999997e-01 9.999993e-01 1.000000e+00 9.999996e-01 9.999974e-01
6.020000e+01 9.999998e-01 9.999994e-01 1.000000e+00 9.999995e-01 9.999976e-01
6.030000e+01 9.999999e-01 9.999994e-01 9.999999e-01 9.999994e-01 9.999980e-01
6.040000e+01 9.999999e-01 9.999995e-01 9.999997e-01 9.999994e-01 9.999982e-01
6.050000e+01 1.000000e+00 9.999996e-01 9.999995e-01 9.999993e-01 9.999985e-01
6.060000e+01 1.000000e+00 9.999997e-01 9.999994e-01 9.999991e-01 9.999987e-01
6.070000e+01 1.000000e+00 9.999998e-01 9.999994e-01 9.999991e-01 9.999988e-01
6.080000e+01 1.000000e+00 9.999999e-01 9.999993e-01 9.999990e-01 9.999990e-01
6.090000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999989e-01 9.999991e-01
6.100000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999989e-01 9.999991e-01
6.110000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999989e-01 9.999992e-01
6.120000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999990e-01 9.999992e-01
6.130000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999992e-01 9.999992e-01
6.140000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999993e-01 9.999993e-01
6.150000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999995e-01 9.999993e-01
6.160000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999998e-01 9.999993e-01
6.170000e+01 9.999999e-01 1.000000e+00 9.999999e-01 1.000000e+00 9.999992e-01
6.180000e+01 9.999999e-01 9.999999e-01 1.000000e+00 1.000000e+00 9.999992e-01
6.190000e+01 9.999998e-01 9.999998e-01 1.000000e+00 1.000000e+00 9.999991e-01
6.200000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000000e+00 9.999990e-01
6.210000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000000e+00 9.999989e-01
6.220000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999988e-01
6.230000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999987e-01
6.240000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999987e-01
6.250000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999986e-01
6.260000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999987e-01
6.270000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000000e+00 9.999988e-01
6.280000e+01 1.000000e+00 9.999997e-01 1.000000e+00 9.999999e-01 9.999989e-01
6.290000e+01 1.000000e+00 9.999998e-01 1.000000e+00 9.999998e-01 9.999991e-01
6.300000e+01 1.000000e+00 9.999999e-01 9.999998e-01 9.999996e-01 9.999994e-01
6.310000e+01 1.000000e+00 9.999999e-01 9.999996e-01 9.999995e-01 9.999997e-01
6.320000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999995e-01 1.000000e+00
6.330000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999994e-01 1.000000e+00
6.340000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999994e-01 1.000001e+00
6.350000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999995e-01 1.000001e+00
6.360000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999995e-01 1.000001e+00
6.370000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999996e-01 1.000002e+00
6.380000e+01 1.000000e+00 1.000001e+00 9.999993e-01 9.999998e-01 1.000002e+00
6.390000e+01 1.000000e+00 1.000001e+00 9.999993e-01 9.999999e-01 1.000002e+00
6.400000e+01 1.000000e+00 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00
6.410000e+01 1.000000e+00 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00
6.420000e+01 1.000000e+00 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00
6.430000e+01 1.000000e+00 1.000001e+00 9.999997e-01 1.000000e+00 1.000002e+00
6.440000e+01 1.000000e+00 1.000001e+00 9.999998e-01 1.000000e+00 1.000002e+00
6.450000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000000e+00 1.000002e+00
6.460000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.470000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.480000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.490000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
6.500000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.510000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.520000e+01 9.999999e-01 9.999995e-01 1.000000e+00 1.000000e+00 9.999999e-01
6.530000e+01 9.999999e-01 9.999994e-01 1.000000e+00 1.000000e+00 9.999999e-01
6.540000e+01 9.999998e-01 9.999992e-01 1.000000e+00 1.000000e+00 9.999998e-01
6.550000e+01 9.999998e-01 9.999992e-01 1.000000e+00 1.000000e+00 9.999999e-01
6.560000e+01 9.999998e-01 9.999992e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.570000e+01 9.999998e-01 9.999994e-01 1.000001e+00 1.000000e+00 1.000000e+00
6.580000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 1.000000e+00
6.590000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.600000e+01 9.999999e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.610000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.620000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.630000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.640000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.650000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.660000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.670000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.680000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.690000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.700000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.710000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.720000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00
6.730000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.740000e+01 9.999999e-01 9.999996e-01 9.999999e-01 1.000001e+00 1.000001e+00
6.750000e+01 9.999999e-01 9.999995e-01 9.999999e-01 1.000001e+00 1.000001e+00
6.760000e+01 9.999999e-01 9.999994e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.770000e+01 9.999999e-01 9.999993e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.780000e+01 9.999999e-01 9.999993e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.790000e+01 9.999999e-01 9.999994e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.800000e+01 9.999999e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.810000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.820000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.830000e+01 9.999999e-01 9.999998e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.840000e+01 9.999999e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.850000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00
6.860000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.870000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.880000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.890000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
6.900000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
6.910000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.920000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
6.930000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
6.940000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
6.950000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 1.000004e+00
6.960000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000004e+00
6.970000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 1.000004e+00
6.980000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 1.000004e+00
6.990000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 1.000004e+00
7.000000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000003e+00
7.010000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000003e+00
7.020000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
7.030000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
7.040000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.050000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.060000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.070000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.080000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.090000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.100000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.110000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.120000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.130000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.140000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.150000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.160000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.170000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.180000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.190000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.200000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.210000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.220000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
7.230000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
7.240000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 1.000003e+00
7.250000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 1.000003e+00
7.260000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
7.270000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
7.280000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
7.290000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000003e+00
7.300000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.310000e+01 9.999999e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.320000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.330000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000002e+00
7.340000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000002e+00
7.350000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000002e+00 1.000001e+00
7.360000e+01 9.999998e-01 9.999999e-01 1.000002e+00 1.000002e+00 1.000001e+00
7.370000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.380000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.390000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.400000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.410000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.420000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00
7.430000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00
7.440000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.450000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.460000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.470000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.480000e+01 1.000000e+00 9.999998e-01 9.999999e-01 1.000001e+00 1.000003e+00
7.490000e+01 1.000000e+00 9.999998e-01 9.999996e-01 1.000001e+00 1.000003e+00
7.500000e+01 1.000000e+00 9.999999e-01 9.999995e-01 1.000001e+00 1.000003e+00
7.510000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000003e+00
7.520000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000003e+00
7.530000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000003e+00
7.540000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000003e+00
7.550000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
7.560000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.570000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.580000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.590000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.600000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.610000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.620000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.630000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.640000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.650000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.660000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.670000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.680000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.690000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.700000e+01 9.999998e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.710000e+01 9.999999e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.720000e+01 9.999999e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.730000e+01 9.999999e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.740000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000003e+00
7.750000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.760000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
7.770000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.780000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.790000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.800000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.810000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.820000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.830000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.840000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.850000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.860000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.870000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.880000e+01 9.999999e-01 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.890000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.900000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.910000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.920000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.930000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.940000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.950000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.960000e+01 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.970000e+01 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.980000e+01 1.000000e+00 9.999997e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.990000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000000e+00
8.000000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000000e+00
8.010000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000000e+00
8.020000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00
8.030000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00
8.040000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.050000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.060000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.070000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.080000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.090000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.100000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.110000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.120000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.130000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00
8.140000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.150000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.160000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.170000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.180000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.190000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.200000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.210000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.220000e+01 9.999999e-01 9.999996e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.230000e+01 9.999999e-01 9.999995e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.240000e+01 9.999998e-01 9.999995e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.250000e+01 9.999998e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.260000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.270000e+01 9.999998e-01 9.999998e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.280000e+01 9.999998e-01 9.999999e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.290000e+01 9.999998e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00
8.300000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00
8.310000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00
8.320000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.330000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.340000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.350000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.360000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000000e+00 1.000001e+00
8.370000e+01 1.000000e+00 1.000001e+00 9.999997e-01 9.999998e-01 1.000001e+00
8.380000e+01 1.000000e+00 1.000001e+00 9.999996e-01 9.999997e-01 1.000001e+00
8.390000e+01 1.000000e+00 1.000001e+00 9.999995e-01 9.999997e-01 1.000001e+00
8.400000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999996e-01 1.000001e+00
8.410000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999995e-01 1.000001e+00
8.420000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999995e-01 1.000001e+00
8.430000e+01 1.000000e+00 9.999998e-01 9.999992e-01 9.999995e-01 1.000001e+00
8.440000e+01 1.000000e+00 9.999997e-01 9.999993e-01 9.999994e-01 1.000001e+00
8.450000e+01 9.999999e-01 9.999996e-01 9.999994e-01 9.999994e-01 1.000001e+00
8.460000e+01 9.999999e-01 9.999995e-01 9.999996e-01 9.999995e-01 1.000000e+00
8.470000e+01 9.999999e-01 9.999995e-01 9.999998e-01 9.999995e-01 1.000000e+00
8.480000e+01 9.999999e-01 9.999995e-01 1.000000e+00 9.999995e-01 9.999997e-01
8.490000e+01 9.999999e-01 9.999995e-01 1.000000e+00 9.999996e-01 9.999993e-01
8.500000e+01 9.999999e-01 9.999996e-01 1.000001e+00 9.999997e-01 9.999990e-01
8.510000e+01 9.999999e-01 9.999997e-01 1.000001e+00 9.999998e-01 9.999986e-01
8.520000e+01 9.999999e-01 9.999998e-01 1.000001e+00 9.999998e-01 9.999983e-01
8.530000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000000e+00 9.999981e-01
8.540000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999979e-01
8.550000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999977e-01
8.560000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999975e-01
8.570000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999974e-01
8.580000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999974e-01
8.590000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999973e-01
8.600000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999973e-01
8.610000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999974e-01
8.620000e+01 9.999999e-01 9.999999e-01 9.999997e-01 9.999999e-01 9.999975e-01
8.630000e+01 9.999999e-01 9.999998e-01 9.999995e-01 9.999998e-01 9.999976e-01
8.640000e+01 9.999999e-01 9.999997e-01 9.999992e-01 9.999997e-01 9.999978e-01
8.650000e+01 1.000000e+00 9.999997e-01 9.999990e-01 9.999995e-01 9.999980e-01
8.660000e+01 1.000000e+00 9.999997e-01 9.999989e-01 9.999994e-01 9.999983e-01
8.670000e+01 1.000000e+00 9.999997e-01 9.999988e-01 9.999993e-01 9.999986e-01
8.680000e+01 1.000000e+00 9.999997e-01 9.999988e-01 9.999993e-01 9.999990e-01
8.690000e+01 1.000000e+00 9.999998e-01 9.999988e-01 9.999993e-01 9.999994e-01
8.700000e+01 1.000000e+00 9.999999e-01 9.999989e-01 9.999992e-01 9.999998e-01
8.710000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999992e-01 1.000000e+00
8.720000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999993e-01 1.000001e+00
8.730000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999993e-01 1.000001e+00
8.740000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999993e-01 1.000001e+00
8.750000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00
8.760000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00
8.770000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999991e-01 1.000001e+00
8.780000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999990e-01 1.000001e+00
8.790000e+01 9.999998e-01 9.999999e-01 1.000001e+00 9.999988e-01 1.000000e+00
8.800000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999986e-01 9.999999e-01
8.810000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999984e-01 9.999992e-01
8.820000e+01 9.999997e-01 9.999997e-01 1.000001e+00 9.999982e-01 9.999986e-01
8.830000e+01 9.999997e-01 9.999997e-01 1.000000e+00 9.999980e-01 9.999979e-01
8.840000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999979e-01 9.999973e-01
8.850000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999978e-01 9.999967e-01
8.860000e+01 9.999999e-01 9.999997e-01 9.999998e-01 9.999978e-01 9.999963e-01
8.870000e+01 1.000000e+00 9.999997e-01 9.999996e-01 9.999979e-01 9.999959e-01
8.880000e+01 1.000000e+00 9.999997e-01 9.999994e-01 9.999981e-01 9.999957e-01
8.890000e+01 1.000000e+00 9.999998e-01 9.999993e-01 9.999984e-01 9.999956e-01
8.900000e+01 1.000000e+00 9.999999e-01 9.999992e-01 9.999988e-01 9.999957e-01
8.910000e+01 1.000000e+00 9.999999e-01 9.999991e-01 9.999993e-01 9.999958e-01
8.920000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999998e-01 9.999961e-01
8.930000e+01 1.000000e+00 1.000000e+00 9.999989e-01 1.000000e+00 9.999964e-01
8.940000e+01 1.000000e+00 1.000000e+00 9.999989e-01 1.000001e+00 9.999969e-01
8.950000e+01 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 9.999973e-01
8.960000e+01 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 9.999977e-01
8.970000e+01 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 9.999982e-01
8.980000e+01 1.000000e+00 1.000000e+00 9.999986e-01 1.000001e+00 9.999985e-01
8.990000e+01 1.000000e+00 1.000000e+00 9.999986e-01 1.000001e+00 9.999987e-01
9.000000e+01 1.000000e+00 1.000000e+00 9.999985e-01 1.000001e+00 9.999991e-01
9.010000e+01 9.999999e-01 1.000000e+00 9.999984e-01 1.000001e+00 9.999993e-01
9.020000e+01 9.999998e-01 1.000000e+00 9.999984e-01 1.000000e+00 9.999995e-01
9.030000e+01 9.999998e-01 1.000000e+00 9.999984e-01 9.999995e-01 9.999997e-01
9.040000e+01 9.999998e-01 1.000000e+00 9.999985e-01 9.999988e-01 9.999998e-01
9.050000e+01 9.999998e-01 1.000000e+00 9.999986e-01 9.999982e-01 9.999999e-01
9.060000e+01 9.999998e-01 1.000000e+00 9.999988e-01 9.999977e-01 1.000000e+00
9.070000e+01 9.999998e-01 1.000000e+00 9.999990e-01 9.999971e-01 1.000000e+00
9.080000e+01 9.999998e-01 1.000000e+00 9.999992e-01 9.999967e-01 1.000000e+00
9.090000e+01 9.999998e-01 1.000000e+00 9.999995e-01 9.999965e-01 9.999999e-01
9.100000e+01 9.999999e-01 1.000000e+00 9.999999e-01 9.999963e-01 9.999998e-01
9.110000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999963e-01 9.999997e-01
9.120000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999963e-01 9.999997e-01
9.130000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999965e-01 9.999995e-01
9.140000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999967e-01 9.999995e-01
9.150000e+01 1.000000e+00 9.999998e-01 1.000001e+00 9.999970e-01 9.999994e-01
9.160000e+01 1.000000e+00 9.999998e-01 1.000002e+00 9.999973e-01 9.999992e-01
9.170000e+01 1.000000e+00 9.999997e-01 1.000001e+00 9.999976e-01 9.999991e-01
9.180000e+01 1.000000e+00 9.999995e-01 1.000001e+00 9.999978e-01 9.999990e-01
9.190000e+01 1.000000e+00 9.999994e-01 1.000001e+00 9.999981e-01 9.999989e-01
9.200000e+01 1.000000e+00 9.999993e-01 1.000001e+00 9.999985e-01 9.999987e-01
9.210000e+01 1.000000e+00 9.999991e-01 1.000000e+00 9.999989e-01 9.999986e-01
9.220000e+01 1.000000e+00 9.999990e-01 1.000000e+00 9.999992e-01 9.999984e-01
9.230000e+01 1.000000e+00 9.999990e-01 9.999997e-01 9.999996e-01 9.999982e-01
9.240000e+01 1.000000e+00 9.999989e-01 9.999993e-01 1.000000e+00 9.999981e-01
9.250000e+01 1.000000e+00 9.999990e-01 9.999990e-01 1.000000e+00 9.999980e-01
9.260000e+01 1.000000e+00 9.999990e-01 9.999987e-01 1.000001e+00 9.999979e-01
9.270000e+01 1.000000e+00 9.999991e-01 9.999984e-01 1.000001e+00 9.999979e-01
9.280000e+01 1.000000e+00 9.999993e-01 9.999981e-01 1.000001e+00 9.999980e-01
9.290000e+01 1.000000e+00 9.999995e-01 9.999980e-01 1.000001e+00 9.999981e-01
9.300000e+01 1.000000e+00 9.999997e-01 9.999979e-01 1.000001e+00 9.999983e-01
9.310000e+01 1.000000e+00 1.000000e+00 9.999979e-01 1.000001e+00 9.999986e-01
9.320000e+01 1.000000e+00 1.000000e+00 9.999980e-01 1.000001e+00 9.999989e-01
9.330000e+01 1.000000e+00 1.000001e+00 9.999981e-01 1.000001e+00 9.999992e-01
9.340000e+01 1.000000e+00 1.000001e+00 9.999983e-01 1.000001e+00 9.999995e-01
9.350000e+01 1.000000e+00 1.000001e+00 9.999985e-01 1.000001e+00 9.999998e-01
9.360000e+01 9.999999e-01 1.000001e+00 9.999987e-01 1.000000e+00 1.000000e+00
9.370000e+01 9.999999e-01 1.000001e+00 9.999988e-01 1.000000e+00 1.000000e+00
9.380000e+01 9.999998e-01 1.000001e+00 9.999989e-01 9.999997e-01 1.000001e+00
9.390000e+01 9.999997e-01 1.000001e+00 9.999990e-01 9.999993e-01 1.000001e+00
9.400000e+01 9.999997e-01 1.000001e+00 9.999992e-01 9.999990e-01 1.000001e+00
9.410000e+01 9.999996e-01 1.000001e+00 9.999994e-01 9.999988e-01 1.000001e+00
9.420000e+01 9.999996e-01 1.000000e+00 9.999996e-01 9.999986e-01 1.000001e+00
9.430000e+01 9.999996e-01 1.000000e+00 9.999998e-01 9.999985e-01 1.000001e+00
9.440000e+01 9.999996e-01 1.000000e+00 1.000000e+00 9.999984e-01 1.000001e+00
9.450000e+01 9.999996e-01 9.999999e-01 1.000000e+00 9.999985e-01 1.000001e+00
9.460000e+01 9.999996e-01 9.999997e-01 1.000001e+00 9.999986e-01 1.000000e+00
9.470000e+01 9.999997e-01 9.999995e-01 1.000001e+00 9.999987e-01 1.000000e+00
9.480000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999989e-01 1.000000e+00
9.490000e+01 9.999999e-01 9.999992e-01 1.000001e+00 9.999991e-01 9.999998e-01
9.500000e+01 1.000000e+00 9.999991e-01 1.000001e+00 9.999994e-01 9.999996e-01
9.510000e+01 1.000000e+00 9.999991e-01 1.000001e+00 9.999997e-01 9.999995e-01
9.520000e+01 1.000000e+00 9.999991e-01 1.000001e+00 1.000000e+00 9.999993e-01
9.530000e+01 1.000000e+00 9.999991e-01 1.000001e+00 1.000000e+00 9.999991e-01
9.540000e+01 1.000001e+00 9.999991e-01 1.000001e+00 1.000001e+00 9.999988e-01
9.550000e+01 1.000001e+00 9.999992e-01 1.000001e+00 1.000001e+00 9.999985e-01
9.560000e+01 1.000001e+00 9.999992e-01 1.000000e+00 1.000001e+00 9.999983e-01
9.570000e+01 1.000001e+00 9.999993e-01 1.000000e+00 1.000001e+00 9.999981e-01
9.580000e+01 1.000001e+00 9.999993e-01 1.000000e+00 1.000001e+00 9.999980e-01
9.590000e+01 1.000001e+00 9.999993e-01 9.999998e-01 1.000001e+00 9.999979e-01
9.600000e+01 1.000001e+00 9.999994e-01 9.999996e-01 1.000001e+00 9.999980e-01
9.610000e+01 1.000001e+00 9.999995e-01 9.999994e-01 1.000001e+00 9.999981e-01
9.620000e+01 1.000000e+00 9.999997e-01 9.999993e-01 1.000001e+00 9.999984e-01
9.630000e+01 1.000000e+00 9.999999e-01 9.999992e-01 1.000001e+00 9.999987e-01
9.640000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 9.999990e-01
9.650000e+01 9.999999e-01 1.000000e+00 9.999993e-01 1.000001e+00 9.999994e-01
9.660000e+01 9.999997e-01 1.000001e+00 9.999994e-01 1.000001e+00 9.999999e-01
9.670000e+01 9.999996e-01 1.000001e+00 9.999996e-01 1.000001e+00 1.000000e+00
9.680000e+01 9.999995e-01 1.000001e+00 9.999997e-01 1.000000e+00 1.000001e+00
9.690000e+01 9.999994e-01 1.000001e+00 9.999999e-01 1.000000e+00 1.000001e+00
9.700000e+01 9.999993e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
9.710000e+01 9.999993e-01 1.000001e+00 1.000000e+00 9.999999e-01 1.000002e+00
9.720000e+01 9.999993e-01 1.000001e+00 1.000001e+00 9.999998e-01 1.000002e+00
9.730000e+01 9.999993e-01 1.000001e+00 1.000001e+00 9.999996e-01 1.000002e+00
9.740000e+01 9.999994e-01 1.000001e+00 1.000001e+00 9.999993e-01 1.000002e+00
9.750000e+01 9.999995e-01 1.000001e+00 1.000001e+00 9.999990e-01 1.000002e+00
9.760000e+01 9.999996e-01 1.000001e+00 1.000001e+00 9.999987e-01 1.000002e+00
9.770000e+01 9.999996e-01 1.000001e+00 1.000001e+00 9.999986e-01 1.000002e+00
9.780000e+01 9.999997e-01 1.000001e+00 1.000001e+00 9.999984e-01 1.000001e+00
9.790000e+01 9.999997e-01 1.000000e+00 1.000001e+00 9.999984e-01 1.000001e+00
9.800000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999985e-01 1.000001e+00
9.810000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999986e-01 1.000001e+00
9.820000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999989e-01 1.000001e+00
9.830000e+01 1.000000e+00 9.999998e-01 1.000001e+00 9.999992e-01 1.000000e+00
9.840000e+01 1.000000e+00 9.999996e-01 1.000001e+00 9.999995e-01 1.000000e+00
9.850000e+01 1.000000e+00 9.999995e-01 1.000001e+00 9.999999e-01 1.000000e+00
9.860000e+01 1.000000e+00 9.999994e-01 1.000001e+00 1.000000e+00 1.000000e+00
9.870000e+01 1.000000e+00 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00
9.880000e+01 1.000001e+00 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00
9.890000e+01 1.000001e+00 9.999993e-01 1.000001e+00 1.000002e+00 1.000000e+00
9.900000e+01 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00 1.000000e+00
9.910000e+01 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.920000e+01 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.930000e+01 1.000001e+00 9.999997e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.940000e+01 1.000001e+00 9.999999e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.950000e+01 1.000001e+00 1.000000e+00 9.999998e-01 1.000002e+00 1.000001e+00
9.960000e+01 1.000001e+00 1.000000e+00 9.999997e-01 1.000002e+00 1.000001e+00
9.970000e+01 1.000001e+00 1.000000e+00 9.999995e-01 1.000002e+00 1.000001e+00
9.980000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000001e+00
9.990000e+01 1.000000e+00 1.000001e+00 9.999994e-01 1.000001e+00 1.000001e+00
1.000000e+02 1.000000e+00 1.000001e+00 9.999993e-01 1.000001e+00 1.000001e+00
1.001000e+02 9.999998e-01 1.000001e+00 9.999994e-01 1.000001e+00 1.000001e+00
1.002000e+02 9.999996e-01 1.000001e+00 9.999994e-01 1.000001e+00 1.000001e+00
1.003000e+02 9.999995e-01 1.000001e+00 9.999996e-01 1.000001e+00 1.000001e+00
1.004000e+02 9.999993e-01 1.000001e+00 9.999996e-01 1.000000e+00 1.000001e+00
1.005000e+02 9.999992e-01 1.000001e+00 9.999998e-01 1.000000e+00 1.000002e+00
1.006000e+02 9.999991e-01 1.000001e+00 9.999999e-01 1.000000e+00 1.000002e+00
1.007000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.008000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.009000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
1.010000e+02 9.999992e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.011000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.012000e+02 9.999994e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.013000e+02 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.014000e+02 9.999998e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.015000e+02 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.016000e+02 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.017000e+02 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.018000e+02 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.019000e+02 1.000000e+00 9.999993e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.020000e+02 1.000001e+00 9.999990e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.021000e+02 1.000001e+00 9.999988e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.022000e+02 1.000001e+00 9.999986e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.023000e+02 1.000001e+00 9.999985e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.024000e+02 1.000001e+00 9.999984e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.025000e+02 1.000001e+00 9.999984e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.026000e+02 1.000001e+00 9.999984e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.027000e+02 1.000001e+00 9.999986e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.028000e+02 1.000000e+00 9.999988e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.029000e+02 1.000000e+00 9.999990e-01 1.000001e+00 1.000001e+00 1.000001e+00
1.030000e+02 1.000000e+00 9.999992e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.031000e+02 1.000000e+00 9.999995e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.032000e+02 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.033000e+02 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.034000e+02 9.999998e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.035000e+02 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.036000e+02 9.999995e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.037000e+02 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000002e+00
1.038000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000002e+00
1.039000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000002e+00
1.040000e+02 9.999992e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.041000e+02 9.999993e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.042000e+02 9.999993e-01 1.000001e+00 9.999998e-01 1.000000e+00 1.000002e+00
1.043000e+02 9.999994e-01 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00
1.044000e+02 9.999995e-01 1.000001e+00 9.999993e-01 1.000000e+00 1.000001e+00
1.045000e+02 9.999996e-01 1.000001e+00 9.999991e-01 1.000001e+00 1.000001e+00
1.046000e+02 9.999997e-01 1.000001e+00 9.999989e-01 1.000001e+00 1.000001e+00
1.047000e+02 9.999999e-01 1.000001e+00 9.999988e-01 1.000001e+00 1.000001e+00
1.048000e+02 1.000000e+00 1.000001e+00 9.999987e-01 1.000001e+00 1.000001e+00
1.049000e+02 1.000000e+00 1.000001e+00 9.999987e-01 1.000001e+00 1.000001e+00
1.050000e+02 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 1.000001e+00
1.051000e+02 1.000000e+00 1.000000e+00 9.999990e-01 1.000002e+00 1.000001e+00
1.052000e+02 1.000001e+00 1.000000e+00 9.999992e-01 1.000002e+00 1.000000e+00
1.053000e+02 1.000001e+00 1.000000e+00 9.999994e-01 1.000002e+00 1.000000e+00
1.054000e+02 1.000001e+00 9.999998e-01 9.999996e-01 1.000002e+00 1.000000e+00
1.055000e+02 1.000001e+00 9.999997e-01 9.999999e-01 1.000002e+00 1.000000e+00
1.056000e+02 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00 1.000000e+00
1.057000e+02 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00 1.000000e+00
1.058000e+02 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00 1.000000e+00
1.059000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00
1.060000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00
1.061000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00
1.062000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000000e+00 1.000000e+00
1.063000e+02 1.000000e+00 9.999995e-01 1.000001e+00 9.999996e-01 1.000000e+00
1.064000e+02 1.000000e+00 9.999996e-01 1.000001e+00 9.999992e-01 1.000000e+00
1.065000e+02 1.000000e+00 9.999998e-01 1.000001e+00 9.999988e-01 1.000000e+00
1.066000e+02 9.999999e-01 9.999999e-01 1.000001e+00 9.999984e-01 1.000001e+00
1.067000e+02 9.999998e-01 1.000000e+00 1.000001e+00 9.999982e-01 1.000001e+00
1.068000e+02 9.999998e-01 1.000000e+00 1.000001e+00 9.999980e-01 1.000001e+00
1.069000e+02 9.999997e-01 1.000000e+00 1.000001e+00 9.999980e-01 1.000001e+00
1.070000e+02 9.999997e-01 1.000000e+00 1.000001e+00 9.999981e-01 1.000001e+00
1.071000e+02 9.999997e-01 1.000001e+00 1.000001e+00 9.999982e-01 1.000001e+00
1.072000e+02 9.999996e-01 1.000001e+00 1.000001e+00 9.999984e-01 1.000002e+00
1.073000e+02 9.999996e-01 1.000001e+00 1.000001e+00 9.999987e-01 1.000002e+00
1.074000e+02 9.999996e-01 1.000001e+00 1.000000e+00 9.999990e-01 1.000002e+00
1.075000e+02 9.999995e-01 1.000001e+00 1.000000e+00 9.999993e-01 1.000002e+00
1.076000e+02 9.999995e-01 1.000001e+00 1.000000e+00 9.999997e-01 1.000002e+00
1.077000e+02 9.999995e-01 1.000001e+00 9.999999e-01 9.999999e-01 1.000002e+00
1.078000e+02 9.999996e-01 1.000001e+00 9.999997e-01 1.000000e+00 1.000002e+00
1.079000e+02 9.999996e-01 1.000001e+00 9.999996e-01 1.000000e+00 1.000001e+00
1.080000e+02 9.999997e-01 1.000001e+00 9.999994e-01 1.000001e+00 1.000001e+00
1.081000e+02 9.999998e-01 1.000001e+00 9.999993e-01 1.000001e+00 1.000000e+00
1.082000e+02 9.999999e-01 1.000000e+00 9.999993e-01 1.000001e+00 1.000000e+00
1.083000e+02 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 9.999995e-01
1.084000e+02 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 9.999990e-01
1.085000e+02 1.000000e+00 9.999999e-01 9.999993e-01 1.000001e+00 9.999986e-01
1.086000e+02 1.000000e+00 9.999997e-01 9.999994e-01 1.000002e+00 9.999982e-01
1.087000e+02 1.000000e+00 9.999996e-01 9.999995e-01 1.000002e+00 9.999979e-01
1.088000e+02 1.000000e+00 9.999995e-01 9.999997e-01 1.000001e+00 9.999977e-01
1.089000e+02 1.000000e+00 9.999994e-01 9.999999e-01 1.000001e+00 9.999976e-01
1.090000e+02 1.000001e+00 9.999994e-01 1.000000e+00 1.000001e+00 9.999975e-01
1.091000e+02 1.000001e+00 9.999994e-01 1.000000e+00 1.000001e+00 9.999976e-01
1.092000e+02 1.000000e+00 9.999994e-01 1.000000e+00 1.000001e+00 9.999978e-01
1.093000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00 9.999981e-01
1.094000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000000e+00 9.999984e-01
1.095000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000000e+00 9.999988e-01
1.096000e+02 1.000000e+00 9.999993e-01 1.000001e+00 9.999998e-01 9.999992e-01
1.097000e+02 1.000000e+00 9.999993e-01 1.000001e+00 9.999996e-01 9.999995e-01
1.098000e+02 1.000000e+00 9.999994e-01 1.000001e+00 9.999994e-01 9.999998e-01
1.099000e+02 9.999999e-01 9.999994e-01 1.000001e+00 9.999992e-01 1.000000e+00
1.100000e+02 9.999998e-01 9.999995e-01 1.000001e+00 9.999991e-01 1.000000e+00
1.101000e+02 9.999998e-01 9.999997e-01 1.000001e+00 9.999989e-01 1.000001e+00
1.102000e+02 9.999997e-01 9.999998e-01 1.000001e+00 9.999988e-01 1.000001e+00
1.103000e+02 9.999997e-01 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00
1.104000e+02 9.999997e-01 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00
1.105000e+02 9.999997e-01 1.000000e+00 9.999999e-01 9.999989e-01 1.000001e+00
1.106000e+02 9.999998e-01 1.000000e+00 9.999997e-01 9.999990e-01 1.000001e+00
1.107000e+02 9.999998e-01 1.000001e+00 9.999995e-01 9.999992e-01 1.000001e+00
1.108000e+02 9.999998e-01 1.000001e+00 9.999993e-01 9.999993e-01 1.000001e+00
1.109000e+02 9.999998e-01 1.000001e+00 9.999992e-01 9.999995e-01 1.000001e+00
1.110000e+02 9.999999e-01 1.000001e+00 9.999991e-01 9.999997e-01 1.000001e+00
1.111000e+02 9.999999e-01 1.000001e+00 9.999991e-01 1.000000e+00 1.000001e+00
1.112000e+02 1.000000e+00 1.000001e+00 9.999990e-01 1.000000e+00 1.000001e+00
1.113000e+02 1.000000e+00 1.000001e+00 9.999989e-01 1.000000e+00 1.000000e+00
1.114000e+02 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 1.000000e+00
1.115000e+02 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 9.999998e-01
1.116000e+02 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 9.999996e-01
1.117000e+02 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 9.999993e-01
1.118000e+02 1.000000e+00 9.999998e-01 9.999988e-01 1.000001e+00 9.999991e-01
1.119000e+02 1.000000e+00 9.999997e-01 9.999989e-01 1.000001e+00 9.999989e-01
1.120000e+02 1.000000e+00 9.999996e-01 9.999990e-01 1.000001e+00 9.999987e-01
1.121000e+02 1.000000e+00 9.999995e-01 9.999991e-01 1.000001e+00 9.999986e-01
1.122000e+02 1.000000e+00 9.999994e-01 9.999993e-01 1.000001e+00 9.999985e-01
1.123000e+02 1.000000e+00 9.999994e-01 9.999996e-01 1.000000e+00 9.999985e-01
1.124000e+02 1.000000e+00 9.999994e-01 9.999998e-01 1.000000e+00 9.999985e-01
1.125000e+02 1.000000e+00 9.999994e-01 1.000000e+00 9.999999e-01 9.999986e-01
1.126000e+02 1.000000e+00 9.999995e-01 1.000000e+00 9.999996e-01 9.999987e-01
1.127000e+02 1.000000e+00 9.999995e-01 1.000000e+00 9.999994e-01 9.999988e-01
1.128000e+02 1.000000e+00 9.999996e-01 1.000001e+00 9.999991e-01 9.999990e-01
1.129000e+02 1.000000e+00 9.999997e-01 1.000001e+00 9.999989e-01 9.999992e-01
1.130000e+02 1.000000e+00 9.999997e-01 1.000001e+00 9.999988e-01 9.999994e-01
1.131000e+02 1.000000e+00 9.999998e-01 1.000001e+00 9.999987e-01 9.999996e-01
1.132000e+02 1.000000e+00 9.999998e-01 1.000001e+00 9.999985e-01 9.999998e-01
1.133000e+02 1.000000e+00 9.999999e-01 1.000001e+00 9.999984e-01 1.000000e+00
1.134000e+02 1.000000e+00 9.999999e-01 1.000001e+00 9.999982e-01 1.000000e+00
1.135000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999981e-01 1.000000e+00
1.136000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999980e-01 1.000001e+00
1.137000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999980e-01 1.000001e+00
1.138000e+02 9.999999e-01 1.000000e+00 9.999999e-01 9.999981e-01 1.000001e+00
1.139000e+02 9.999999e-01 1.000000e+00 9.999997e-01 9.999982e-01 1.000001e+00
1.140000e+02 9.999999e-01 1.000000e+00 9.999995e-01 9.999984e-01 1.000001e+00
1.141000e+02 9.999999e-01 1.000000e+00 9.999994e-01 9.999986e-01 1.000001e+00
1.142000e+02 9.999999e-01 1.000000e+00 9.999993e-01 9.999989e-01 1.000001e+00
1.143000e+02 9.999999e-01 1.000000e+00 9.999992e-01 9.999992e-01 1.000000e+00
1.144000e+02 9.999999e-01 1.000000e+00 9.999992e-01 9.999995e-01 1.000000e+00
1.145000e+02 9.999999e-01 1.000000e+00 9.999991e-01 9.999998e-01 1.000000e+00
1.146000e+02 9.999999e-01 1.000000e+00 9.999992e-01 1.000000e+00 9.999997e-01
1.147000e+02 1.000000e+00 1.000000e+00 9.999992e-01 1.000000e+00 9.999994e-01
1.148000e+02 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 9.999992e-01
1.149000e+02 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 9.999989e-01
1.150000e+02 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 9.999988e-01
1.151000e+02 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 9.999986e-01
1.152000e+02 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 9.999984e-01
1.153000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 9.999982e-01
1.154000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 9.999980e-01
1.155000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999978e-01
1.156000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999977e-01
1.157000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999977e-01
1.158000e+02 1.000000e+00 9.999998e-01 9.999998e-01 9.999998e-01 9.999977e-01
1.159000e+02 1.000000e+00 9.999998e-01 9.999999e-01 9.999996e-01 9.999978e-01
1.160000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999994e-01 9.999979e-01
1.161000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999992e-01 9.999981e-01
1.162000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999991e-01 9.999983e-01
1.163000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999990e-01 9.999986e-01
1.164000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999990e-01 9.999990e-01
1.165000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999990e-01 9.999993e-01
1.166000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999990e-01 9.999997e-01
1.167000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999990e-01 1.000000e+00
1.168000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999991e-01 1.000000e+00
1.169000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00
1.170000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00
1.171000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00
1.172000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00
1.173000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00
1.174000e+02 1.000000e+00 1.000000e+00 9.999999e-01 9.999995e-01 1.000001e+00
1.175000e+02 1.000000e+00 1.000000e+00 9.999998e-01 9.999996e-01 1.000001e+00
1.176000e+02 1.000000e+00 1.000000e+00 9.999998e-01 9.999997e-01 1.000000e+00
1.177000e+02 1.000000e+00 1.000000e+00 9.999997e-01 9.999998e-01 1.000000e+00
1.178000e+02 1.000000e+00 1.000000e+00 9.999997e-01 9.999998e-01 1.000000e+00
1.179000e+02 1.000000e+00 1.000000e+00 9.999997e-01 9.999999e-01 9.999997e-01
1.180000e+02 1.000000e+00 1.000000e+00 9.999997e-01 9.999999e-01 9.999995e-01
1.181000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999993e-01
1.182000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999991e-01
1.183000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999989e-01
1.184000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999988e-01
1.185000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999987e-01
1.186000e+02 1.000000e+00 9.999999e-01 9.999999e-01 1.000000e+00 9.999987e-01
1.187000e+02 1.000000e+00 9.999999e-01 9.999999e-01 1.000000e+00 9.999987e-01
1.188000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 9.999988e-01
1.189000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999988e-01
1.190000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999989e-01
1.191000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999990e-01
1.192000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999991e-01
1.193000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999999e-01 9.999992e-01
1.194000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999999e-01 9.999994e-01
1.195000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999998e-01 9.999995e-01
1.196000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999997e-01 9.999996e-01
1.197000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999996e-01 9.999997e-01
1.198000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999996e-01 9.999998e-01
1.199000e+02 1.000000e+00 1.000000e+00 9.999999e-01 9.999996e-01 1.000000e+00


==> chapters/bridge/datas/g_of_r/data_HS_HNC_bridge_1.061_-5/g_HS_HNC_bridge_2_4_6_8_10.csv <==
0.000000e+00 1.883424e-17 2.356692e-18 5.460180e-22 2.451588e-22 1.801418e-22
1.000000e-01 1.891979e-17 2.338680e-18 5.446303e-22 2.456336e-22 1.813842e-22
2.000000e-01 1.917671e-17 2.290571e-18 5.421320e-22 2.451723e-22 1.813937e-22
3.000000e-01 1.960713e-17 2.215063e-18 5.380500e-22 2.443840e-22 1.814151e-22
4.000000e-01 2.021453e-17 2.118908e-18 5.326169e-22 2.433975e-22 1.814519e-22
5.000000e-01 2.100382e-17 2.009964e-18 5.265619e-22 2.422937e-22 1.814855e-22
6.000000e-01 2.196811e-17 1.896808e-18 5.214622e-22 2.411386e-22 1.815255e-22
7.000000e-01 2.276742e-17 1.788281e-18 5.197372e-22 2.400622e-22 1.815640e-22
8.000000e-01 2.241152e-17 1.693853e-18 5.241636e-22 2.391580e-22 1.816045e-22
9.000000e-01 2.077804e-17 1.625386e-18 5.373346e-22 2.385121e-22 1.816612e-22
1.000000e+00 1.868060e-17 1.601574e-18 5.616326e-22 2.381874e-22 1.817301e-22
1.100000e+00 1.670524e-17 1.655400e-18 5.994918e-22 2.382553e-22 1.818159e-22
1.200000e+00 1.502778e-17 1.841409e-18 6.537930e-22 2.387647e-22 1.819339e-22
1.300000e+00 1.363654e-17 2.215326e-18 7.281665e-22 2.397384e-22 1.820895e-22
1.400000e+00 1.247270e-17 2.746101e-18 8.272796e-22 2.411916e-22 1.822949e-22
1.500000e+00 1.147948e-17 3.319795e-18 9.570433e-22 2.431193e-22 1.825694e-22
1.600000e+00 1.061303e-17 3.890850e-18 1.124842e-21 2.455029e-22 1.829300e-22
1.700000e+00 9.842444e-18 4.453436e-18 1.339671e-21 2.483193e-22 1.833795e-22
1.800000e+00 9.125480e-18 5.005086e-18 1.612341e-21 2.515273e-22 1.839234e-22
1.900000e+00 4.875844e-14 5.545035e-18 1.955791e-21 2.550859e-22 1.845646e-22
2.000000e+00 2.046949e+00 6.073910e-18 2.385452e-21 2.589402e-22 1.852859e-22
2.100000e+00 1.912263e+00 6.592813e-18 2.919778e-21 2.630287e-22 1.860722e-22
2.200000e+00 1.789608e+00 7.102829e-18 3.581311e-21 2.672653e-22 1.868977e-22
2.300000e+00 1.677411e+00 7.603870e-18 4.397592e-21 2.715631e-22 1.877316e-22
2.400000e+00 1.574229e+00 8.094123e-18 5.402678e-21 2.758410e-22 1.885472e-22
2.500000e+00 1.478980e+00 8.569574e-18 6.639215e-21 2.800817e-22 1.893271e-22
2.600000e+00 1.391014e+00 9.023751e-18 8.161272e-21 2.844286e-22 1.900654e-22
2.700000e+00 1.310037e+00 9.447886e-18 1.004021e-20 2.892718e-22 1.907698e-22
2.800000e+00 1.235985e+00 9.831081e-18 1.237558e-20 2.952436e-22 1.914568e-22
2.900000e+00 1.168907e+00 1.016100e-17 1.532067e-20 3.031190e-22 1.921542e-22
3.000000e+00 1.108891e+00 1.042485e-17 1.914471e-20 3.137347e-22 1.928944e-22
3.100000e+00 1.056013e+00 1.061043e-17 2.437315e-20 3.279728e-22 1.937160e-22
3.200000e+00 1.010325e+00 1.070727e-17 3.202729e-20 3.468035e-22 1.946588e-22
3.300000e+00 9.718474e-01 1.070759e-17 4.370962e-20 3.713319e-22 1.957587e-22
3.400000e+00 9.405250e-01 1.060759e-17 6.084352e-20 4.028570e-22 1.970466e-22
3.500000e+00 9.161618e-01 1.040794e-17 8.414992e-20 4.429369e-22 1.985476e-22
3.600000e+00 8.983737e-01 1.011439e-17 1.148550e-19 4.934485e-22 2.002820e-22
3.700000e+00 8.866529e-01 9.737765e-18 1.547504e-19 5.566639e-22 2.022613e-22
3.800000e+00 8.804785e-01 9.345763e-18 2.059464e-19 6.353418e-22 2.044903e-22
3.900000e+00 8.794010e-01 1.104372e-16 2.708903e-19 7.328626e-22 2.069662e-22
4.000000e+00 8.830667e-01 2.135857e+00 2.493003e-19 8.533838e-22 2.096772e-22
4.100000e+00 8.912038e-01 2.001578e+00 3.961921e-19 1.002051e-21 2.126045e-22
4.200000e+00 9.036195e-01 1.870113e+00 5.682610e-19 1.185310e-21 2.157144e-22
4.300000e+00 9.201752e-01 1.744031e+00 7.293421e-19 1.411233e-21 2.189668e-22
4.400000e+00 9.407801e-01 1.624933e+00 8.834633e-19 1.690032e-21 2.223205e-22
4.500000e+00 9.653096e-01 1.513792e+00 1.100948e-18 2.034719e-21 2.257587e-22
4.600000e+00 9.914861e-01 1.411190e+00 1.140768e-18 2.462058e-21 2.293388e-22
4.700000e+00 1.011313e+00 1.317481e+00 1.664639e-18 2.994078e-21 2.332411e-22
4.800000e+00 1.020108e+00 1.232799e+00 5.203916e-19 3.660872e-21 2.377800e-22
4.900000e+00 1.020896e+00 1.157105e+00 2.111723e-18 4.506423e-21 2.433633e-22
5.000000e+00 1.018170e+00 1.090219e+00 8.917402e-14 5.601720e-21 2.504550e-22
5.100000e+00 1.014703e+00 1.031874e+00 4.553353e-14 7.075360e-21 2.595590e-22
5.200000e+00 1.011727e+00 9.817372e-01 1.728374e-13 9.160901e-21 2.712317e-22
5.300000e+00 1.009649e+00 9.394386e-01 9.971157e-14 1.222566e-20 2.861005e-22
5.400000e+00 1.008525e+00 9.046153e-01 9.018312e-14 1.664112e-20 3.048854e-22
5.500000e+00 1.008264e+00 8.769145e-01 1.239587e-13 2.271841e-20 3.284273e-22
5.600000e+00 1.008721e+00 8.560108e-01 1.314356e-13 3.094242e-20 3.577186e-22
5.700000e+00 1.009719e+00 8.416301e-01 2.141779e-14 4.200449e-20 3.939398e-22
5.800000e+00 1.011065e+00 8.335391e-01 1.015344e-13 5.679625e-20 4.385098e-22
5.900000e+00 1.012544e+00 8.315659e-01 9.481691e-13 7.644501e-20 4.931563e-22
6.000000e+00 1.013943e+00 8.355901e-01 1.585142e+00 9.896179e-20 5.599996e-22
6.100000e+00 1.015047e+00 8.455460e-01 1.584117e+00 1.316200e-19 6.416632e-22
6.200000e+00 1.015671e+00 8.614194e-01 1.566709e+00 1.802076e-19 7.414328e-22
6.300000e+00 1.015667e+00 8.832494e-01 1.535492e+00 2.174191e-19 8.634346e-22
6.400000e+00 1.014952e+00 9.111226e-01 1.493082e+00 3.029962e-19 1.012899e-21
6.500000e+00 1.013509e+00 9.450684e-01 1.442108e+00 4.016815e-19 1.196500e-21
6.600000e+00 1.011391e+00 9.819972e-01 1.385149e+00 5.097316e-19 1.422842e-21
6.700000e+00 1.008716e+00 1.010259e+00 1.324646e+00 6.581763e-19 1.703201e-21
6.800000e+00 1.005644e+00 1.022674e+00 1.262816e+00 8.274913e-19 2.052844e-21
6.900000e+00 1.002356e+00 1.023566e+00 1.201585e+00 1.039646e-18 2.493629e-21
7.000000e+00 9.990404e-01 1.019628e+00 1.142553e+00 1.880479e-15 3.059738e-21
7.100000e+00 9.958797e-01 1.015002e+00 1.086996e+00 1.105921e-15 3.809856e-21
7.200000e+00 9.930395e-01 1.011471e+00 1.035882e+00 1.197194e-15 4.847700e-21
7.300000e+00 9.906555e-01 1.009548e+00 9.899087e-01 1.657757e-15 6.332008e-21
7.400000e+00 9.888451e-01 1.009196e+00 9.495527e-01 5.707780e-16 8.431478e-21
7.500000e+00 9.876981e-01 1.010161e+00 9.151130e-01 1.835473e-15 1.130662e-20
7.600000e+00 9.872634e-01 1.012114e+00 8.867606e-01 1.513242e-15 1.520548e-20
7.700000e+00 9.875367e-01 1.014706e+00 8.645788e-01 2.253490e-15 2.048406e-20
7.800000e+00 9.884521e-01 1.017585e+00 8.486003e-01 2.692950e-15 2.761489e-20
7.900000e+00 9.899008e-01 1.020398e+00 8.388369e-01 4.992015e-15 3.721904e-20
8.000000e+00 9.917411e-01 1.022813e+00 8.353027e-01 1.233393e+00 5.010336e-20
8.100000e+00 9.938253e-01 1.024519e+00 8.380328e-01 1.286826e+00 6.754111e-20
8.200000e+00 9.960066e-01 1.025260e+00 8.470969e-01 1.324315e+00 9.023302e-20
8.300000e+00 9.981520e-01 1.024855e+00 8.626096e-01 1.345872e+00 1.204498e-19
8.400000e+00 1.000146e+00 1.023216e+00 8.847387e-01 1.352169e+00 1.600872e-19
8.500000e+00 1.001895e+00 1.020370e+00 9.136228e-01 1.344490e+00 2.120619e-19
8.600000e+00 1.003330e+00 1.016453e+00 9.468530e-01 1.324632e+00 2.784755e-19
8.700000e+00 1.004408e+00 1.011693e+00 9.747893e-01 1.294750e+00 3.635990e-19
8.800000e+00 1.005110e+00 1.006376e+00 9.907543e-01 1.257185e+00 4.711813e-19
8.900000e+00 1.005445e+00 1.000818e+00 9.971751e-01 1.214295e+00 6.044470e-19
9.000000e+00 1.005443e+00 9.953362e-01 9.988687e-01 1.168320e+00 4.244718e-15
9.100000e+00 1.005150e+00 9.902256e-01 9.990684e-01 1.121277e+00 2.359586e-15
9.200000e+00 1.004627e+00 9.857450e-01 9.993407e-01 1.074907e+00 6.241529e-19
9.300000e+00 1.003941e+00 9.820984e-01 1.000298e+00 1.030649e+00 2.605885e-18
9.400000e+00 1.003158e+00 9.794482e-01 1.002101e+00 9.896488e-01 2.719922e-15
9.500000e+00 1.002345e+00 9.779127e-01 1.004701e+00 9.527831e-01 4.600051e-15
9.600000e+00 1.001554e+00 9.775498e-01 1.007949e+00 9.207018e-01 1.571596e-15
9.700000e+00 1.000831e+00 9.783293e-01 1.011634e+00 8.938699e-01 2.193186e-18
9.800000e+00 1.000203e+00 9.801324e-01 1.015508e+00 8.726147e-01 1.560997e-15
9.900000e+00 9.996881e-01 9.827686e-01 1.019285e+00 8.571681e-01 2.689440e-14
1.000000e+01 9.992912e-01 9.860000e-01 1.022665e+00 8.477038e-01 1.005682e+00
1.010000e+01 9.990112e-01 9.895824e-01 1.025342e+00 8.443704e-01 1.081180e+00
1.020000e+01 9.988360e-01 9.932774e-01 1.027038e+00 8.473175e-01 1.144730e+00
1.030000e+01 9.987511e-01 9.968697e-01 1.027534e+00 8.567176e-01 1.194708e+00
1.040000e+01 9.987373e-01 1.000176e+00 1.026694e+00 8.727834e-01 1.230193e+00
1.050000e+01 9.987722e-01 1.003050e+00 1.024488e+00 8.957093e-01 1.251030e+00
1.060000e+01 9.988396e-01 1.005385e+00 1.021005e+00 9.236099e-01 1.257818e+00
1.070000e+01 9.989254e-01 1.007118e+00 1.016432e+00 9.486127e-01 1.251813e+00
1.080000e+01 9.990181e-01 1.008225e+00 1.011034e+00 9.649196e-01 1.234779e+00
1.090000e+01 9.991093e-01 1.008723e+00 1.005130e+00 9.738941e-01 1.208804e+00
1.100000e+01 9.991958e-01 1.008669e+00 9.990548e-01 9.789678e-01 1.176119e+00
1.110000e+01 9.992763e-01 1.008145e+00 9.931426e-01 9.825218e-01 1.138938e+00
1.120000e+01 9.993508e-01 1.007253e+00 9.877035e-01 9.857481e-01 1.099336e+00
1.130000e+01 9.994234e-01 1.006105e+00 9.830009e-01 9.891515e-01 1.059167e+00
1.140000e+01 9.994973e-01 1.004813e+00 9.792540e-01 9.929124e-01 1.020015e+00
1.150000e+01 9.995747e-01 1.003481e+00 9.766310e-01 9.970570e-01 9.831844e-01
1.160000e+01 9.996593e-01 1.002196e+00 9.752338e-01 1.001530e+00 9.497143e-01
1.170000e+01 9.997515e-01 1.001027e+00 9.750760e-01 1.006221e+00 9.204060e-01
1.180000e+01 9.998524e-01 1.000018e+00 9.760815e-01 1.010966e+00 8.958646e-01
1.190000e+01 9.999607e-01 9.991935e-01 9.780989e-01 1.015556e+00 8.765415e-01
1.200000e+01 1.000074e+00 9.985599e-01 9.809188e-01 1.019747e+00 8.627781e-01
1.210000e+01 1.000187e+00 9.981127e-01 9.843115e-01 1.023268e+00 8.548457e-01
1.220000e+01 1.000295e+00 9.978292e-01 9.880379e-01 1.025856e+00 8.529799e-01
1.230000e+01 1.000392e+00 9.976863e-01 9.918686e-01 1.027283e+00 8.574117e-01
1.240000e+01 1.000472e+00 9.976539e-01 9.955939e-01 1.027385e+00 8.683921e-01
1.250000e+01 1.000532e+00 9.976971e-01 9.990314e-01 1.026089e+00 8.861520e-01
1.260000e+01 1.000567e+00 9.977920e-01 1.002035e+00 1.023431e+00 9.091695e-01
1.270000e+01 1.000575e+00 9.979184e-01 1.004496e+00 1.019545e+00 9.308555e-01
1.280000e+01 1.000558e+00 9.980597e-01 1.006348e+00 1.014652e+00 9.461866e-01
1.290000e+01 1.000516e+00 9.982040e-01 1.007569e+00 1.009033e+00 9.559637e-01
1.300000e+01 1.000452e+00 9.983477e-01 1.008180e+00 1.003010e+00 9.627351e-01
1.310000e+01 1.000371e+00 9.984894e-01 1.008236e+00 9.969180e-01 9.682731e-01
1.320000e+01 1.000278e+00 9.986291e-01 1.007819e+00 9.910835e-01 9.734455e-01
1.330000e+01 1.000177e+00 9.987732e-01 1.007032e+00 9.858017e-01 9.786061e-01
1.340000e+01 1.000075e+00 9.989261e-01 1.005985e+00 9.813301e-01 9.838795e-01
1.350000e+01 9.999781e-01 9.990895e-01 1.004786e+00 9.778762e-01 9.892887e-01
1.360000e+01 9.998902e-01 9.992685e-01 1.003535e+00 9.755820e-01 9.948068e-01
1.370000e+01 9.998154e-01 9.994612e-01 1.002314e+00 9.745046e-01 1.000368e+00
1.380000e+01 9.997564e-01 9.996678e-01 1.001186e+00 9.746154e-01 1.005863e+00
1.390000e+01 9.997144e-01 9.998844e-01 1.000193e+00 9.758100e-01 1.011137e+00
1.400000e+01 9.996901e-01 1.000105e+00 9.993594e-01 9.779227e-01 1.015996e+00
1.410000e+01 9.996838e-01 1.000320e+00 9.986960e-01 9.807579e-01 1.020210e+00
1.420000e+01 9.996937e-01 1.000520e+00 9.981934e-01 9.840993e-01 1.023539e+00
1.430000e+01 9.997174e-01 1.000696e+00 9.978393e-01 9.877280e-01 1.025764e+00
1.440000e+01 9.997519e-01 1.000837e+00 9.976119e-01 9.914332e-01 1.026709e+00
1.450000e+01 9.997938e-01 1.000937e+00 9.974821e-01 9.950205e-01 1.026275e+00
1.460000e+01 9.998399e-01 1.000990e+00 9.974290e-01 9.983231e-01 1.024458e+00
1.470000e+01 9.998873e-01 1.000994e+00 9.974333e-01 1.001205e+00 1.021345e+00
1.480000e+01 9.999329e-01 1.000951e+00 9.974783e-01 1.003566e+00 1.017110e+00
1.490000e+01 9.999748e-01 1.000865e+00 9.975509e-01 1.005350e+00 1.011997e+00
1.500000e+01 1.000011e+00 1.000741e+00 9.976452e-01 1.006542e+00 1.006296e+00
1.510000e+01 1.000041e+00 1.000588e+00 9.977576e-01 1.007166e+00 1.000326e+00
1.520000e+01 1.000064e+00 1.000414e+00 9.978860e-01 1.007276e+00 9.944137e-01
1.530000e+01 1.000081e+00 1.000231e+00 9.980339e-01 1.006951e+00 9.888661e-01
1.540000e+01 1.000091e+00 1.000049e+00 9.982040e-01 1.006285e+00 9.839623e-01
1.550000e+01 1.000095e+00 9.998766e-01 9.983967e-01 1.005381e+00 9.799371e-01
1.560000e+01 1.000095e+00 9.997237e-01 9.986149e-01 1.004334e+00 9.769642e-01
1.570000e+01 1.000091e+00 9.995958e-01 9.988560e-01 1.003232e+00 9.751374e-01
1.580000e+01 1.000085e+00 9.994972e-01 9.991192e-01 1.002145e+00 9.744687e-01
1.590000e+01 1.000077e+00 9.994294e-01 9.993994e-01 1.001128e+00 9.748969e-01
1.600000e+01 1.000068e+00 9.993935e-01 9.996891e-01 1.000218e+00 9.762978e-01
1.610000e+01 1.000058e+00 9.993894e-01 9.999783e-01 9.994386e-01 9.785118e-01
1.620000e+01 1.000049e+00 9.994136e-01 1.000256e+00 9.987947e-01 9.813515e-01
1.630000e+01 1.000040e+00 9.994613e-01 1.000509e+00 9.982852e-01 9.846176e-01
1.640000e+01 1.000031e+00 9.995272e-01 1.000727e+00 9.978987e-01 9.881093e-01
1.650000e+01 1.000023e+00 9.996053e-01 1.000899e+00 9.976150e-01 9.916335e-01
1.660000e+01 1.000015e+00 9.996899e-01 1.001018e+00 9.974189e-01 9.950152e-01
1.670000e+01 1.000008e+00 9.997758e-01 1.001080e+00 9.972951e-01 9.981030e-01
1.680000e+01 1.000000e+00 9.998581e-01 1.001085e+00 9.972293e-01 1.000776e+00
1.690000e+01 9.999938e-01 9.999331e-01 1.001035e+00 9.972092e-01 1.002952e+00
1.700000e+01 9.999875e-01 9.999985e-01 1.000934e+00 9.972287e-01 1.004587e+00
1.710000e+01 9.999817e-01 1.000052e+00 1.000792e+00 9.972830e-01 1.005677e+00
1.720000e+01 9.999764e-01 1.000094e+00 1.000617e+00 9.973688e-01 1.006248e+00
1.730000e+01 9.999717e-01 1.000124e+00 1.000420e+00 9.974879e-01 1.006357e+00
1.740000e+01 9.999679e-01 1.000143e+00 1.000214e+00 9.976416e-01 1.006078e+00
1.750000e+01 9.999651e-01 1.000153e+00 1.000010e+00 9.978286e-01 1.005500e+00
1.760000e+01 9.999635e-01 1.000154e+00 9.998185e-01 9.980510e-01 1.004710e+00
1.770000e+01 9.999631e-01 1.000149e+00 9.996483e-01 9.983053e-01 1.003795e+00
1.780000e+01 9.999641e-01 1.000139e+00 9.995060e-01 9.985898e-01 1.002826e+00
1.790000e+01 9.999664e-01 1.000126e+00 9.993953e-01 9.988988e-01 1.001864e+00
1.800000e+01 9.999698e-01 1.000112e+00 9.993191e-01 9.992245e-01 1.000954e+00
1.810000e+01 9.999745e-01 1.000097e+00 9.992793e-01 9.995562e-01 1.000131e+00
1.820000e+01 9.999800e-01 1.000081e+00 9.992737e-01 9.998821e-01 9.994089e-01
1.830000e+01 9.999860e-01 1.000065e+00 9.992984e-01 1.000189e+00 9.987980e-01
1.840000e+01 9.999923e-01 1.000050e+00 9.993484e-01 1.000465e+00 9.982961e-01
1.850000e+01 9.999986e-01 1.000034e+00 9.994182e-01 1.000697e+00 9.978916e-01
1.860000e+01 1.000005e+00 1.000019e+00 9.995015e-01 1.000877e+00 9.975757e-01
1.870000e+01 1.000010e+00 1.000005e+00 9.995924e-01 1.000999e+00 9.973383e-01
1.880000e+01 1.000014e+00 9.999910e-01 9.996851e-01 1.001059e+00 9.971685e-01
1.890000e+01 1.000017e+00 9.999778e-01 9.997749e-01 1.001060e+00 9.970565e-01
1.900000e+01 1.000019e+00 9.999653e-01 9.998582e-01 1.001002e+00 9.969969e-01
1.910000e+01 1.000020e+00 9.999538e-01 9.999319e-01 1.000894e+00 9.969851e-01
1.920000e+01 1.000020e+00 9.999435e-01 9.999942e-01 1.000744e+00 9.970173e-01
1.930000e+01 1.000019e+00 9.999345e-01 1.000045e+00 1.000561e+00 9.970945e-01
1.940000e+01 1.000017e+00 9.999273e-01 1.000083e+00 1.000359e+00 9.972168e-01
1.950000e+01 1.000015e+00 9.999221e-01 1.000111e+00 1.000150e+00 9.973825e-01
1.960000e+01 1.000012e+00 9.999192e-01 1.000128e+00 9.999443e-01 9.975923e-01
1.970000e+01 1.000009e+00 9.999189e-01 1.000137e+00 9.997524e-01 9.978424e-01
1.980000e+01 1.000006e+00 9.999212e-01 1.000139e+00 9.995826e-01 9.981304e-01
1.990000e+01 1.000003e+00 9.999261e-01 1.000135e+00 9.994406e-01 9.984502e-01
2.000000e+01 9.999999e-01 9.999332e-01 1.000127e+00 9.993310e-01 9.987939e-01
2.010000e+01 9.999975e-01 9.999426e-01 1.000116e+00 9.992573e-01 9.991505e-01
2.020000e+01 9.999956e-01 9.999537e-01 1.000102e+00 9.992193e-01 9.995080e-01
2.030000e+01 9.999942e-01 9.999658e-01 1.000087e+00 9.992145e-01 9.998527e-01
2.040000e+01 9.999932e-01 9.999783e-01 1.000070e+00 9.992395e-01 1.000171e+00
2.050000e+01 9.999926e-01 9.999907e-01 1.000053e+00 9.992893e-01 1.000451e+00
2.060000e+01 9.999924e-01 1.000003e+00 1.000034e+00 9.993583e-01 1.000682e+00
2.070000e+01 9.999925e-01 1.000013e+00 1.000016e+00 9.994408e-01 1.000855e+00
2.080000e+01 9.999929e-01 1.000022e+00 9.999975e-01 9.995307e-01 1.000968e+00
2.090000e+01 9.999935e-01 1.000028e+00 9.999794e-01 9.996231e-01 1.001017e+00
2.100000e+01 9.999942e-01 1.000033e+00 9.999619e-01 9.997135e-01 1.001005e+00
2.110000e+01 9.999950e-01 1.000035e+00 9.999453e-01 9.997979e-01 1.000936e+00
2.120000e+01 9.999958e-01 1.000036e+00 9.999299e-01 9.998736e-01 1.000817e+00
2.130000e+01 9.999966e-01 1.000034e+00 9.999162e-01 9.999392e-01 1.000659e+00
2.140000e+01 9.999974e-01 1.000031e+00 9.999048e-01 9.999938e-01 1.000472e+00
2.150000e+01 9.999982e-01 1.000026e+00 9.998960e-01 1.000037e+00 1.000269e+00
2.160000e+01 9.999988e-01 1.000021e+00 9.998901e-01 1.000070e+00 1.000061e+00
2.170000e+01 9.999994e-01 1.000015e+00 9.998874e-01 1.000093e+00 9.998591e-01
2.180000e+01 1.000000e+00 1.000009e+00 9.998881e-01 1.000108e+00 9.996725e-01
2.190000e+01 1.000001e+00 1.000003e+00 9.998920e-01 1.000115e+00 9.995086e-01
2.200000e+01 1.000001e+00 9.999977e-01 9.998991e-01 1.000116e+00 9.993733e-01
2.210000e+01 1.000001e+00 9.999928e-01 9.999089e-01 1.000112e+00 9.992717e-01
2.220000e+01 1.000002e+00 9.999887e-01 9.999210e-01 1.000104e+00 9.992052e-01
2.230000e+01 1.000002e+00 9.999854e-01 9.999348e-01 1.000093e+00 9.991730e-01
2.240000e+01 1.000002e+00 9.999830e-01 9.999495e-01 1.000079e+00 9.991727e-01
2.250000e+01 1.000002e+00 9.999815e-01 9.999647e-01 1.000063e+00 9.992006e-01
2.260000e+01 1.000002e+00 9.999807e-01 9.999796e-01 1.000045e+00 9.992519e-01
2.270000e+01 1.000002e+00 9.999805e-01 9.999935e-01 1.000027e+00 9.993212e-01
2.280000e+01 1.000002e+00 9.999809e-01 1.000006e+00 1.000007e+00 9.994028e-01
2.290000e+01 1.000002e+00 9.999819e-01 1.000016e+00 9.999868e-01 9.994915e-01
2.300000e+01 1.000001e+00 9.999833e-01 1.000024e+00 9.999668e-01 9.995825e-01
2.310000e+01 1.000001e+00 9.999849e-01 1.000029e+00 9.999472e-01 9.996717e-01
2.320000e+01 1.000001e+00 9.999867e-01 1.000032e+00 9.999285e-01 9.997554e-01
2.330000e+01 1.000000e+00 9.999885e-01 1.000033e+00 9.999114e-01 9.998315e-01
2.340000e+01 9.999998e-01 9.999905e-01 1.000031e+00 9.998962e-01 9.998984e-01
2.350000e+01 9.999994e-01 9.999926e-01 1.000028e+00 9.998834e-01 9.999551e-01
2.360000e+01 9.999991e-01 9.999945e-01 1.000024e+00 9.998736e-01 1.000001e+00
2.370000e+01 9.999989e-01 9.999964e-01 1.000018e+00 9.998672e-01 1.000038e+00
2.380000e+01 9.999988e-01 9.999982e-01 1.000012e+00 9.998644e-01 1.000065e+00
2.390000e+01 9.999987e-01 9.999999e-01 1.000005e+00 9.998653e-01 1.000083e+00
2.400000e+01 9.999988e-01 1.000001e+00 9.999988e-01 9.998697e-01 1.000094e+00
2.410000e+01 9.999989e-01 1.000002e+00 9.999929e-01 9.998775e-01 1.000099e+00
2.420000e+01 9.999990e-01 1.000003e+00 9.999875e-01 9.998884e-01 1.000098e+00
2.430000e+01 9.999991e-01 1.000004e+00 9.999830e-01 9.999016e-01 1.000092e+00
2.440000e+01 9.999993e-01 1.000004e+00 9.999795e-01 9.999166e-01 1.000082e+00
2.450000e+01 9.999994e-01 1.000004e+00 9.999767e-01 9.999328e-01 1.000069e+00
2.460000e+01 9.999994e-01 1.000004e+00 9.999750e-01 9.999494e-01 1.000053e+00
2.470000e+01 9.999995e-01 1.000004e+00 9.999739e-01 9.999654e-01 1.000035e+00
2.480000e+01 9.999996e-01 1.000003e+00 9.999737e-01 9.999803e-01 1.000015e+00
2.490000e+01 9.999997e-01 1.000002e+00 9.999741e-01 9.999936e-01 9.999937e-01
2.500000e+01 9.999997e-01 1.000002e+00 9.999752e-01 1.000005e+00 9.999719e-01
2.510000e+01 9.999999e-01 1.000001e+00 9.999766e-01 1.000014e+00 9.999500e-01
2.520000e+01 9.999999e-01 1.000000e+00 9.999783e-01 1.000020e+00 9.999287e-01
2.530000e+01 9.999999e-01 9.999995e-01 9.999803e-01 1.000024e+00 9.999085e-01
2.540000e+01 1.000000e+00 9.999989e-01 9.999824e-01 1.000025e+00 9.998901e-01
2.550000e+01 1.000000e+00 9.999983e-01 9.999847e-01 1.000024e+00 9.998741e-01
2.560000e+01 1.000000e+00 9.999978e-01 9.999869e-01 1.000022e+00 9.998610e-01
2.570000e+01 1.000000e+00 9.999974e-01 9.999891e-01 1.000018e+00 9.998514e-01
2.580000e+01 1.000000e+00 9.999972e-01 9.999912e-01 1.000012e+00 9.998456e-01
2.590000e+01 1.000000e+00 9.999971e-01 9.999934e-01 1.000006e+00 9.998438e-01
2.600000e+01 1.000001e+00 9.999973e-01 9.999953e-01 1.000000e+00 9.998460e-01
2.610000e+01 1.000001e+00 9.999975e-01 9.999969e-01 9.999936e-01 9.998521e-01
2.620000e+01 1.000001e+00 9.999977e-01 9.999983e-01 9.999876e-01 9.998619e-01
2.630000e+01 1.000001e+00 9.999980e-01 9.999994e-01 9.999822e-01 9.998748e-01
2.640000e+01 1.000000e+00 9.999982e-01 1.000000e+00 9.999776e-01 9.998900e-01
2.650000e+01 1.000000e+00 9.999983e-01 1.000001e+00 9.999738e-01 9.999071e-01
2.660000e+01 1.000000e+00 9.999985e-01 1.000001e+00 9.999711e-01 9.999251e-01
2.670000e+01 1.000000e+00 9.999986e-01 1.000001e+00 9.999690e-01 9.999431e-01
2.680000e+01 1.000000e+00 9.999988e-01 1.000001e+00 9.999680e-01 9.999603e-01
2.690000e+01 1.000000e+00 9.999989e-01 1.000000e+00 9.999676e-01 9.999760e-01
2.700000e+01 1.000000e+00 9.999991e-01 9.999998e-01 9.999679e-01 9.999898e-01
2.710000e+01 9.999999e-01 9.999992e-01 9.999993e-01 9.999688e-01 1.000001e+00
2.720000e+01 9.999998e-01 9.999993e-01 9.999987e-01 9.999701e-01 1.000010e+00
2.730000e+01 9.999997e-01 9.999994e-01 9.999981e-01 9.999719e-01 1.000015e+00
2.740000e+01 9.999997e-01 9.999995e-01 9.999976e-01 9.999739e-01 1.000019e+00
2.750000e+01 9.999997e-01 9.999995e-01 9.999972e-01 9.999762e-01 1.000019e+00
2.760000e+01 9.999997e-01 9.999995e-01 9.999968e-01 9.999786e-01 1.000018e+00
2.770000e+01 9.999998e-01 9.999995e-01 9.999965e-01 9.999811e-01 1.000014e+00
2.780000e+01 9.999998e-01 9.999996e-01 9.999963e-01 9.999836e-01 1.000009e+00
2.790000e+01 9.999998e-01 9.999997e-01 9.999962e-01 9.999861e-01 1.000003e+00
2.800000e+01 9.999999e-01 9.999998e-01 9.999963e-01 9.999885e-01 9.999963e-01
2.810000e+01 9.999999e-01 9.999998e-01 9.999964e-01 9.999908e-01 9.999895e-01
2.820000e+01 9.999999e-01 9.999998e-01 9.999966e-01 9.999930e-01 9.999830e-01
2.830000e+01 9.999999e-01 9.999997e-01 9.999968e-01 9.999950e-01 9.999770e-01
2.840000e+01 9.999998e-01 9.999995e-01 9.999969e-01 9.999968e-01 9.999717e-01
2.850000e+01 9.999997e-01 9.999994e-01 9.999970e-01 9.999983e-01 9.999673e-01
2.860000e+01 9.999997e-01 9.999993e-01 9.999972e-01 9.999995e-01 9.999640e-01
2.870000e+01 9.999996e-01 9.999991e-01 9.999973e-01 1.000000e+00 9.999617e-01
2.880000e+01 9.999996e-01 9.999989e-01 9.999974e-01 1.000001e+00 9.999604e-01
2.890000e+01 9.999996e-01 9.999987e-01 9.999975e-01 1.000001e+00 9.999600e-01
2.900000e+01 9.999997e-01 9.999985e-01 9.999974e-01 1.000001e+00 9.999605e-01
2.910000e+01 9.999997e-01 9.999984e-01 9.999974e-01 1.000000e+00 9.999616e-01
2.920000e+01 9.999998e-01 9.999984e-01 9.999974e-01 9.999993e-01 9.999632e-01
2.930000e+01 1.000000e+00 9.999986e-01 9.999973e-01 9.999983e-01 9.999653e-01
2.940000e+01 1.000000e+00 9.999988e-01 9.999972e-01 9.999972e-01 9.999678e-01
2.950000e+01 1.000000e+00 9.999991e-01 9.999971e-01 9.999960e-01 9.999704e-01
2.960000e+01 1.000000e+00 9.999994e-01 9.999970e-01 9.999947e-01 9.999730e-01
2.970000e+01 1.000001e+00 9.999997e-01 9.999970e-01 9.999935e-01 9.999758e-01
2.980000e+01 1.000001e+00 1.000000e+00 9.999970e-01 9.999923e-01 9.999785e-01
2.990000e+01 1.000001e+00 1.000000e+00 9.999971e-01 9.999914e-01 9.999812e-01
3.000000e+01 1.000001e+00 1.000000e+00 9.999973e-01 9.999907e-01 9.999837e-01
3.010000e+01 1.000001e+00 1.000000e+00 9.999975e-01 9.999904e-01 9.999861e-01
3.020000e+01 1.000001e+00 1.000001e+00 9.999979e-01 9.999903e-01 9.999884e-01
3.030000e+01 1.000000e+00 1.000001e+00 9.999982e-01 9.999904e-01 9.999903e-01
3.040000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999906e-01 9.999921e-01
3.050000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999909e-01 9.999935e-01
3.060000e+01 9.999999e-01 1.000000e+00 9.999998e-01 9.999914e-01 9.999946e-01
3.070000e+01 9.999997e-01 1.000000e+00 1.000000e+00 9.999921e-01 9.999955e-01
3.080000e+01 9.999995e-01 9.999999e-01 1.000001e+00 9.999929e-01 9.999961e-01
3.090000e+01 9.999994e-01 9.999998e-01 1.000001e+00 9.999937e-01 9.999964e-01
3.100000e+01 9.999993e-01 9.999997e-01 1.000001e+00 9.999946e-01 9.999965e-01
3.110000e+01 9.999993e-01 9.999996e-01 1.000001e+00 9.999955e-01 9.999964e-01
3.120000e+01 9.999993e-01 9.999996e-01 1.000001e+00 9.999962e-01 9.999961e-01
3.130000e+01 9.999994e-01 9.999996e-01 1.000001e+00 9.999968e-01 9.999956e-01
3.140000e+01 9.999996e-01 9.999997e-01 1.000001e+00 9.999974e-01 9.999951e-01
3.150000e+01 9.999997e-01 9.999998e-01 1.000000e+00 9.999977e-01 9.999944e-01
3.160000e+01 9.999999e-01 9.999999e-01 1.000000e+00 9.999979e-01 9.999936e-01
3.170000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999981e-01 9.999929e-01
3.180000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999982e-01 9.999923e-01
3.190000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999981e-01 9.999917e-01
3.200000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999981e-01 9.999914e-01
3.210000e+01 1.000001e+00 1.000000e+00 9.999978e-01 9.999981e-01 9.999913e-01
3.220000e+01 1.000001e+00 1.000000e+00 9.999976e-01 9.999981e-01 9.999914e-01
3.230000e+01 1.000001e+00 9.999999e-01 9.999972e-01 9.999980e-01 9.999917e-01
3.240000e+01 1.000000e+00 9.999998e-01 9.999969e-01 9.999980e-01 9.999919e-01
3.250000e+01 1.000000e+00 9.999998e-01 9.999966e-01 9.999979e-01 9.999923e-01
3.260000e+01 1.000000e+00 9.999999e-01 9.999966e-01 9.999979e-01 9.999927e-01
3.270000e+01 1.000000e+00 1.000000e+00 9.999966e-01 9.999979e-01 9.999931e-01
3.280000e+01 1.000000e+00 1.000000e+00 9.999967e-01 9.999980e-01 9.999935e-01
3.290000e+01 1.000000e+00 1.000000e+00 9.999970e-01 9.999979e-01 9.999939e-01
3.300000e+01 1.000000e+00 1.000000e+00 9.999974e-01 9.999979e-01 9.999943e-01
3.310000e+01 1.000000e+00 1.000000e+00 9.999978e-01 9.999979e-01 9.999947e-01
3.320000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999980e-01 9.999949e-01
3.330000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999981e-01 9.999951e-01
3.340000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999982e-01 9.999951e-01
3.350000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999983e-01 9.999951e-01
3.360000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999983e-01 9.999950e-01
3.370000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999983e-01 9.999950e-01
3.380000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999984e-01 9.999950e-01
3.390000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999983e-01 9.999951e-01
3.400000e+01 9.999999e-01 9.999996e-01 1.000001e+00 9.999983e-01 9.999952e-01
3.410000e+01 9.999998e-01 9.999994e-01 1.000001e+00 9.999984e-01 9.999954e-01
3.420000e+01 9.999998e-01 9.999993e-01 1.000001e+00 9.999985e-01 9.999956e-01
3.430000e+01 9.999997e-01 9.999991e-01 1.000001e+00 9.999986e-01 9.999958e-01
3.440000e+01 9.999997e-01 9.999988e-01 1.000001e+00 9.999986e-01 9.999960e-01
3.450000e+01 9.999997e-01 9.999987e-01 1.000000e+00 9.999986e-01 9.999963e-01
3.460000e+01 9.999997e-01 9.999986e-01 1.000000e+00 9.999986e-01 9.999965e-01
3.470000e+01 9.999997e-01 9.999986e-01 9.999998e-01 9.999985e-01 9.999967e-01
3.480000e+01 9.999998e-01 9.999986e-01 9.999998e-01 9.999985e-01 9.999968e-01
3.490000e+01 9.999998e-01 9.999988e-01 9.999998e-01 9.999986e-01 9.999969e-01
3.500000e+01 9.999999e-01 9.999991e-01 9.999998e-01 9.999987e-01 9.999969e-01
3.510000e+01 1.000000e+00 9.999993e-01 9.999998e-01 9.999987e-01 9.999968e-01
3.520000e+01 1.000000e+00 9.999996e-01 9.999999e-01 9.999988e-01 9.999967e-01
3.530000e+01 1.000000e+00 9.999999e-01 1.000000e+00 9.999989e-01 9.999967e-01
3.540000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999989e-01 9.999966e-01
3.550000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999991e-01 9.999965e-01
3.560000e+01 1.000000e+00 1.000001e+00 1.000001e+00 9.999992e-01 9.999965e-01
3.570000e+01 1.000000e+00 1.000001e+00 1.000001e+00 9.999994e-01 9.999964e-01
3.580000e+01 1.000000e+00 1.000001e+00 1.000001e+00 9.999995e-01 9.999964e-01
3.590000e+01 1.000000e+00 1.000001e+00 1.000001e+00 9.999997e-01 9.999964e-01
3.600000e+01 1.000000e+00 1.000001e+00 1.000001e+00 9.999999e-01 9.999964e-01
3.610000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999999e-01 9.999963e-01
3.620000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999999e-01 9.999962e-01
3.630000e+01 9.999999e-01 9.999998e-01 1.000001e+00 9.999997e-01 9.999961e-01
3.640000e+01 9.999997e-01 9.999995e-01 1.000001e+00 9.999997e-01 9.999959e-01
3.650000e+01 9.999997e-01 9.999992e-01 1.000000e+00 9.999995e-01 9.999958e-01
3.660000e+01 9.999996e-01 9.999989e-01 1.000000e+00 9.999994e-01 9.999957e-01
3.670000e+01 9.999996e-01 9.999988e-01 1.000000e+00 9.999992e-01 9.999956e-01
3.680000e+01 9.999996e-01 9.999987e-01 1.000000e+00 9.999991e-01 9.999956e-01
3.690000e+01 9.999996e-01 9.999986e-01 9.999999e-01 9.999991e-01 9.999957e-01
3.700000e+01 9.999997e-01 9.999987e-01 9.999998e-01 9.999990e-01 9.999959e-01
3.710000e+01 9.999997e-01 9.999989e-01 9.999997e-01 9.999989e-01 9.999961e-01
3.720000e+01 9.999998e-01 9.999992e-01 9.999997e-01 9.999988e-01 9.999964e-01
3.730000e+01 9.999999e-01 9.999996e-01 9.999996e-01 9.999988e-01 9.999968e-01
3.740000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999988e-01 9.999972e-01
3.750000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999988e-01 9.999977e-01
3.760000e+01 1.000000e+00 1.000001e+00 9.999994e-01 9.999989e-01 9.999982e-01
3.770000e+01 1.000000e+00 1.000001e+00 9.999994e-01 9.999989e-01 9.999988e-01
3.780000e+01 1.000000e+00 1.000001e+00 9.999994e-01 9.999990e-01 9.999993e-01
3.790000e+01 1.000000e+00 1.000001e+00 9.999994e-01 9.999990e-01 9.999998e-01
3.800000e+01 1.000000e+00 1.000001e+00 9.999993e-01 9.999991e-01 1.000000e+00
3.810000e+01 1.000000e+00 1.000001e+00 9.999992e-01 9.999990e-01 1.000001e+00
3.820000e+01 1.000000e+00 1.000001e+00 9.999991e-01 9.999989e-01 1.000001e+00
3.830000e+01 1.000000e+00 1.000001e+00 9.999990e-01 9.999988e-01 1.000001e+00
3.840000e+01 1.000000e+00 1.000001e+00 9.999989e-01 9.999986e-01 1.000001e+00
3.850000e+01 1.000000e+00 1.000001e+00 9.999989e-01 9.999984e-01 1.000000e+00
3.860000e+01 1.000000e+00 1.000001e+00 9.999988e-01 9.999982e-01 1.000000e+00
3.870000e+01 1.000000e+00 1.000001e+00 9.999987e-01 9.999981e-01 9.999997e-01
3.880000e+01 1.000000e+00 1.000001e+00 9.999987e-01 9.999979e-01 9.999993e-01
3.890000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999979e-01 9.999989e-01
3.900000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999979e-01 9.999984e-01
3.910000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999980e-01 9.999978e-01
3.920000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999982e-01 9.999972e-01
3.930000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999983e-01 9.999967e-01
3.940000e+01 1.000000e+00 9.999998e-01 1.000000e+00 9.999985e-01 9.999963e-01
3.950000e+01 1.000000e+00 9.999997e-01 1.000000e+00 9.999988e-01 9.999959e-01
3.960000e+01 1.000000e+00 9.999996e-01 1.000001e+00 9.999990e-01 9.999956e-01
3.970000e+01 9.999999e-01 9.999995e-01 1.000001e+00 9.999993e-01 9.999954e-01
3.980000e+01 9.999998e-01 9.999994e-01 1.000001e+00 9.999996e-01 9.999954e-01
3.990000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999998e-01 9.999954e-01
4.000000e+01 9.999997e-01 9.999994e-01 1.000001e+00 1.000000e+00 9.999955e-01
4.010000e+01 9.999997e-01 9.999994e-01 1.000001e+00 1.000000e+00 9.999956e-01
4.020000e+01 9.999997e-01 9.999994e-01 1.000001e+00 1.000000e+00 9.999958e-01
4.030000e+01 9.999997e-01 9.999995e-01 1.000001e+00 1.000000e+00 9.999960e-01
4.040000e+01 9.999997e-01 9.999996e-01 1.000000e+00 9.999999e-01 9.999962e-01
4.050000e+01 9.999997e-01 9.999998e-01 1.000000e+00 9.999998e-01 9.999965e-01
4.060000e+01 9.999998e-01 9.999999e-01 9.999997e-01 9.999996e-01 9.999967e-01
4.070000e+01 9.999999e-01 1.000000e+00 9.999995e-01 9.999994e-01 9.999968e-01
4.080000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999991e-01 9.999969e-01
4.090000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999988e-01 9.999971e-01
4.100000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999986e-01 9.999972e-01
4.110000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999983e-01 9.999972e-01
4.120000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999981e-01 9.999973e-01
4.130000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999980e-01 9.999973e-01
4.140000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999980e-01 9.999973e-01
4.150000e+01 1.000000e+00 9.999998e-01 9.999984e-01 9.999980e-01 9.999973e-01
4.160000e+01 1.000000e+00 9.999997e-01 9.999985e-01 9.999980e-01 9.999972e-01
4.170000e+01 1.000000e+00 9.999995e-01 9.999986e-01 9.999981e-01 9.999970e-01
4.180000e+01 1.000000e+00 9.999994e-01 9.999988e-01 9.999982e-01 9.999969e-01
4.190000e+01 1.000000e+00 9.999993e-01 9.999990e-01 9.999982e-01 9.999967e-01
4.200000e+01 9.999999e-01 9.999992e-01 9.999992e-01 9.999983e-01 9.999964e-01
4.210000e+01 9.999998e-01 9.999992e-01 9.999995e-01 9.999984e-01 9.999960e-01
4.220000e+01 9.999997e-01 9.999991e-01 9.999997e-01 9.999985e-01 9.999956e-01
4.230000e+01 9.999997e-01 9.999990e-01 1.000000e+00 9.999986e-01 9.999952e-01
4.240000e+01 9.999996e-01 9.999989e-01 1.000000e+00 9.999987e-01 9.999949e-01
4.250000e+01 9.999996e-01 9.999989e-01 1.000001e+00 9.999988e-01 9.999947e-01
4.260000e+01 9.999996e-01 9.999990e-01 1.000001e+00 9.999988e-01 9.999945e-01
4.270000e+01 9.999996e-01 9.999991e-01 1.000001e+00 9.999988e-01 9.999944e-01
4.280000e+01 9.999996e-01 9.999992e-01 1.000001e+00 9.999988e-01 9.999944e-01
4.290000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999987e-01 9.999944e-01
4.300000e+01 9.999998e-01 9.999996e-01 1.000001e+00 9.999986e-01 9.999946e-01
4.310000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999985e-01 9.999950e-01
4.320000e+01 9.999999e-01 9.999999e-01 1.000000e+00 9.999984e-01 9.999953e-01
4.330000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999982e-01 9.999958e-01
4.340000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999982e-01 9.999963e-01
4.350000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999981e-01 9.999968e-01
4.360000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999980e-01 9.999973e-01
4.370000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999977e-01 9.999977e-01
4.380000e+01 1.000000e+00 1.000000e+00 9.999977e-01 9.999975e-01 9.999979e-01
4.390000e+01 1.000000e+00 1.000000e+00 9.999974e-01 9.999974e-01 9.999981e-01
4.400000e+01 1.000000e+00 1.000000e+00 9.999972e-01 9.999971e-01 9.999981e-01
4.410000e+01 1.000000e+00 1.000000e+00 9.999971e-01 9.999970e-01 9.999981e-01
4.420000e+01 1.000000e+00 1.000000e+00 9.999971e-01 9.999968e-01 9.999980e-01
4.430000e+01 1.000000e+00 1.000000e+00 9.999971e-01 9.999968e-01 9.999978e-01
4.440000e+01 1.000000e+00 1.000000e+00 9.999972e-01 9.999968e-01 9.999975e-01
4.450000e+01 1.000000e+00 1.000000e+00 9.999974e-01 9.999970e-01 9.999973e-01
4.460000e+01 1.000000e+00 1.000000e+00 9.999977e-01 9.999972e-01 9.999970e-01
4.470000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999973e-01 9.999967e-01
4.480000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999976e-01 9.999964e-01
4.490000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999978e-01 9.999961e-01
4.500000e+01 9.999999e-01 1.000000e+00 9.999991e-01 9.999980e-01 9.999958e-01
4.510000e+01 9.999999e-01 1.000000e+00 9.999994e-01 9.999982e-01 9.999956e-01
4.520000e+01 9.999999e-01 1.000000e+00 9.999997e-01 9.999984e-01 9.999954e-01
4.530000e+01 9.999998e-01 1.000000e+00 9.999999e-01 9.999985e-01 9.999952e-01
4.540000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999986e-01 9.999951e-01
4.550000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999986e-01 9.999950e-01
4.560000e+01 9.999998e-01 9.999998e-01 1.000000e+00 9.999985e-01 9.999950e-01
4.570000e+01 9.999998e-01 9.999997e-01 9.999999e-01 9.999983e-01 9.999950e-01
4.580000e+01 9.999998e-01 9.999995e-01 9.999996e-01 9.999980e-01 9.999950e-01
4.590000e+01 9.999998e-01 9.999994e-01 9.999993e-01 9.999977e-01 9.999952e-01
4.600000e+01 9.999999e-01 9.999994e-01 9.999990e-01 9.999974e-01 9.999952e-01
4.610000e+01 9.999999e-01 9.999994e-01 9.999986e-01 9.999972e-01 9.999954e-01
4.620000e+01 1.000000e+00 9.999995e-01 9.999983e-01 9.999970e-01 9.999955e-01
4.630000e+01 1.000000e+00 9.999995e-01 9.999979e-01 9.999967e-01 9.999957e-01
4.640000e+01 1.000000e+00 9.999996e-01 9.999977e-01 9.999965e-01 9.999958e-01
4.650000e+01 1.000000e+00 9.999997e-01 9.999975e-01 9.999964e-01 9.999960e-01
4.660000e+01 1.000000e+00 9.999999e-01 9.999974e-01 9.999964e-01 9.999962e-01
4.670000e+01 1.000000e+00 9.999999e-01 9.999975e-01 9.999964e-01 9.999962e-01
4.680000e+01 1.000000e+00 1.000000e+00 9.999976e-01 9.999965e-01 9.999962e-01
4.690000e+01 1.000000e+00 1.000000e+00 9.999978e-01 9.999968e-01 9.999962e-01
4.700000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999970e-01 9.999961e-01
4.710000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999972e-01 9.999960e-01
4.720000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999975e-01 9.999958e-01
4.730000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999977e-01 9.999956e-01
4.740000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999979e-01 9.999953e-01
4.750000e+01 1.000000e+00 9.999999e-01 9.999999e-01 9.999980e-01 9.999949e-01
4.760000e+01 9.999999e-01 9.999998e-01 1.000000e+00 9.999981e-01 9.999946e-01
4.770000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999981e-01 9.999941e-01
4.780000e+01 9.999998e-01 9.999995e-01 1.000000e+00 9.999981e-01 9.999937e-01
4.790000e+01 9.999997e-01 9.999994e-01 1.000000e+00 9.999982e-01 9.999933e-01
4.800000e+01 9.999997e-01 9.999993e-01 1.000000e+00 9.999981e-01 9.999930e-01
4.810000e+01 9.999997e-01 9.999991e-01 1.000000e+00 9.999980e-01 9.999927e-01
4.820000e+01 9.999997e-01 9.999990e-01 1.000000e+00 9.999979e-01 9.999926e-01
4.830000e+01 9.999997e-01 9.999989e-01 1.000000e+00 9.999978e-01 9.999925e-01
4.840000e+01 9.999997e-01 9.999989e-01 9.999999e-01 9.999977e-01 9.999924e-01
4.850000e+01 9.999997e-01 9.999988e-01 9.999998e-01 9.999975e-01 9.999925e-01
4.860000e+01 9.999998e-01 9.999988e-01 9.999997e-01 9.999974e-01 9.999927e-01
4.870000e+01 9.999998e-01 9.999989e-01 9.999995e-01 9.999974e-01 9.999930e-01
4.880000e+01 9.999999e-01 9.999990e-01 9.999994e-01 9.999973e-01 9.999933e-01
4.890000e+01 1.000000e+00 9.999992e-01 9.999993e-01 9.999973e-01 9.999938e-01
4.900000e+01 1.000000e+00 9.999993e-01 9.999992e-01 9.999973e-01 9.999942e-01
4.910000e+01 1.000000e+00 9.999995e-01 9.999990e-01 9.999974e-01 9.999947e-01
4.920000e+01 1.000000e+00 9.999997e-01 9.999989e-01 9.999974e-01 9.999952e-01
4.930000e+01 1.000000e+00 9.999999e-01 9.999987e-01 9.999975e-01 9.999957e-01
4.940000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999976e-01 9.999961e-01
4.950000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999976e-01 9.999963e-01
4.960000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999975e-01 9.999965e-01
4.970000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999975e-01 9.999967e-01
4.980000e+01 1.000000e+00 1.000001e+00 9.999982e-01 9.999974e-01 9.999967e-01
4.990000e+01 1.000000e+00 1.000001e+00 9.999983e-01 9.999973e-01 9.999966e-01
5.000000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999972e-01 9.999965e-01
5.010000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999972e-01 9.999965e-01
5.020000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999972e-01 9.999962e-01
5.030000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999972e-01 9.999960e-01
5.040000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999973e-01 9.999958e-01
5.050000e+01 1.000000e+00 9.999999e-01 9.999989e-01 9.999973e-01 9.999956e-01
5.060000e+01 1.000000e+00 9.999998e-01 9.999989e-01 9.999974e-01 9.999954e-01
5.070000e+01 9.999999e-01 9.999997e-01 9.999990e-01 9.999974e-01 9.999953e-01
5.080000e+01 9.999999e-01 9.999996e-01 9.999992e-01 9.999974e-01 9.999952e-01
5.090000e+01 9.999999e-01 9.999996e-01 9.999992e-01 9.999975e-01 9.999950e-01
5.100000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999975e-01 9.999950e-01
5.110000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999976e-01 9.999950e-01
5.120000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999976e-01 9.999950e-01
5.130000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999976e-01 9.999950e-01
5.140000e+01 9.999999e-01 9.999996e-01 9.999993e-01 9.999977e-01 9.999950e-01
5.150000e+01 9.999999e-01 9.999997e-01 9.999992e-01 9.999976e-01 9.999951e-01
5.160000e+01 9.999999e-01 9.999997e-01 9.999992e-01 9.999975e-01 9.999952e-01
5.170000e+01 9.999999e-01 9.999998e-01 9.999992e-01 9.999975e-01 9.999953e-01
5.180000e+01 1.000000e+00 9.999998e-01 9.999991e-01 9.999975e-01 9.999955e-01
5.190000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999975e-01 9.999957e-01
5.200000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999975e-01 9.999959e-01
5.210000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999975e-01 9.999962e-01
5.220000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999975e-01 9.999965e-01
5.230000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999975e-01 9.999967e-01
5.240000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999976e-01 9.999968e-01
5.250000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999977e-01 9.999970e-01
5.260000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999977e-01 9.999971e-01
5.270000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999977e-01 9.999971e-01
5.280000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999978e-01 9.999970e-01
5.290000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999979e-01 9.999968e-01
5.300000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999978e-01 9.999966e-01
5.310000e+01 1.000000e+00 9.999999e-01 9.999989e-01 9.999978e-01 9.999964e-01
5.320000e+01 1.000000e+00 9.999997e-01 9.999990e-01 9.999978e-01 9.999960e-01
5.330000e+01 1.000000e+00 9.999996e-01 9.999992e-01 9.999977e-01 9.999956e-01
5.340000e+01 1.000000e+00 9.999994e-01 9.999993e-01 9.999976e-01 9.999952e-01
5.350000e+01 1.000000e+00 9.999992e-01 9.999995e-01 9.999976e-01 9.999948e-01
5.360000e+01 9.999999e-01 9.999991e-01 9.999996e-01 9.999976e-01 9.999945e-01
5.370000e+01 9.999998e-01 9.999990e-01 9.999997e-01 9.999977e-01 9.999942e-01
5.380000e+01 9.999998e-01 9.999990e-01 9.999999e-01 9.999978e-01 9.999940e-01
5.390000e+01 9.999998e-01 9.999990e-01 1.000000e+00 9.999980e-01 9.999939e-01
5.400000e+01 9.999997e-01 9.999990e-01 1.000000e+00 9.999981e-01 9.999939e-01
5.410000e+01 9.999997e-01 9.999990e-01 1.000000e+00 9.999983e-01 9.999940e-01
5.420000e+01 9.999997e-01 9.999991e-01 1.000000e+00 9.999984e-01 9.999941e-01
5.430000e+01 9.999997e-01 9.999992e-01 1.000000e+00 9.999985e-01 9.999943e-01
5.440000e+01 9.999997e-01 9.999993e-01 1.000000e+00 9.999986e-01 9.999946e-01
5.450000e+01 9.999998e-01 9.999995e-01 1.000000e+00 9.999986e-01 9.999949e-01
5.460000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999987e-01 9.999952e-01
5.470000e+01 9.999999e-01 9.999997e-01 1.000000e+00 9.999987e-01 9.999956e-01
5.480000e+01 9.999999e-01 9.999998e-01 1.000000e+00 9.999987e-01 9.999959e-01
5.490000e+01 1.000000e+00 9.999999e-01 9.999999e-01 9.999986e-01 9.999963e-01
5.500000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999985e-01 9.999965e-01
5.510000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999984e-01 9.999968e-01
5.520000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999982e-01 9.999970e-01
5.530000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999980e-01 9.999972e-01
5.540000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999979e-01 9.999972e-01
5.550000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999977e-01 9.999973e-01
5.560000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999976e-01 9.999973e-01
5.570000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999975e-01 9.999974e-01
5.580000e+01 1.000000e+00 9.999999e-01 9.999980e-01 9.999975e-01 9.999972e-01
5.590000e+01 1.000000e+00 9.999998e-01 9.999982e-01 9.999976e-01 9.999971e-01
5.600000e+01 1.000000e+00 9.999997e-01 9.999984e-01 9.999977e-01 9.999971e-01
5.610000e+01 1.000000e+00 9.999996e-01 9.999986e-01 9.999978e-01 9.999970e-01
5.620000e+01 9.999999e-01 9.999995e-01 9.999989e-01 9.999980e-01 9.999968e-01
5.630000e+01 9.999999e-01 9.999995e-01 9.999992e-01 9.999982e-01 9.999967e-01
5.640000e+01 9.999999e-01 9.999996e-01 9.999995e-01 9.999984e-01 9.999966e-01
5.650000e+01 9.999998e-01 9.999996e-01 9.999998e-01 9.999987e-01 9.999965e-01
5.660000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999989e-01 9.999964e-01
5.670000e+01 9.999998e-01 9.999998e-01 1.000000e+00 9.999991e-01 9.999965e-01
5.680000e+01 9.999998e-01 9.999999e-01 1.000000e+00 9.999992e-01 9.999965e-01
5.690000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999993e-01 9.999965e-01
5.700000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999992e-01 9.999967e-01
5.710000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999991e-01 9.999968e-01
5.720000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999991e-01 9.999970e-01
5.730000e+01 9.999999e-01 1.000000e+00 9.999999e-01 9.999989e-01 9.999972e-01
5.740000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999987e-01 9.999974e-01
5.750000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999985e-01 9.999977e-01
5.760000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999984e-01 9.999980e-01
5.770000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999983e-01 9.999983e-01
5.780000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999981e-01 9.999986e-01
5.790000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999980e-01 9.999989e-01
5.800000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999979e-01 9.999991e-01
5.810000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999979e-01 9.999993e-01
5.820000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999979e-01 9.999994e-01
5.830000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999981e-01 9.999995e-01
5.840000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999982e-01 9.999996e-01
5.850000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999983e-01 9.999995e-01
5.860000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999985e-01 9.999994e-01
5.870000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999987e-01 9.999991e-01
5.880000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999988e-01 9.999989e-01
5.890000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999989e-01 9.999985e-01
5.900000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999991e-01 9.999981e-01
5.910000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 9.999977e-01
5.920000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999993e-01 9.999974e-01
5.930000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999994e-01 9.999971e-01
5.940000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999995e-01 9.999969e-01
5.950000e+01 9.999998e-01 9.999997e-01 1.000001e+00 9.999996e-01 9.999967e-01
5.960000e+01 9.999997e-01 9.999995e-01 1.000001e+00 9.999996e-01 9.999967e-01
5.970000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999997e-01 9.999968e-01
5.980000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999997e-01 9.999969e-01
5.990000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999997e-01 9.999970e-01
6.000000e+01 9.999997e-01 9.999993e-01 1.000000e+00 9.999996e-01 9.999972e-01
6.010000e+01 9.999997e-01 9.999993e-01 1.000000e+00 9.999995e-01 9.999975e-01
6.020000e+01 9.999998e-01 9.999994e-01 1.000000e+00 9.999995e-01 9.999977e-01
6.030000e+01 9.999999e-01 9.999994e-01 9.999999e-01 9.999994e-01 9.999980e-01
6.040000e+01 9.999999e-01 9.999995e-01 9.999998e-01 9.999993e-01 9.999983e-01
6.050000e+01 1.000000e+00 9.999996e-01 9.999996e-01 9.999992e-01 9.999985e-01
6.060000e+01 1.000000e+00 9.999997e-01 9.999995e-01 9.999992e-01 9.999987e-01
6.070000e+01 1.000000e+00 9.999998e-01 9.999994e-01 9.999991e-01 9.999988e-01
6.080000e+01 1.000000e+00 9.999999e-01 9.999994e-01 9.999991e-01 9.999989e-01
6.090000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999990e-01 9.999990e-01
6.100000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999990e-01 9.999991e-01
6.110000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999990e-01 9.999991e-01
6.120000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999991e-01 9.999991e-01
6.130000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999992e-01 9.999991e-01
6.140000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999993e-01 9.999992e-01
6.150000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999995e-01 9.999992e-01
6.160000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999997e-01 9.999992e-01
6.170000e+01 9.999999e-01 1.000000e+00 9.999999e-01 9.999999e-01 9.999992e-01
6.180000e+01 9.999999e-01 9.999999e-01 1.000000e+00 1.000000e+00 9.999991e-01
6.190000e+01 9.999998e-01 9.999998e-01 1.000000e+00 1.000000e+00 9.999991e-01
6.200000e+01 9.999998e-01 9.999998e-01 1.000000e+00 1.000000e+00 9.999990e-01
6.210000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000000e+00 9.999989e-01
6.220000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999988e-01
6.230000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999988e-01
6.240000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999987e-01
6.250000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999987e-01
6.260000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000000e+00 9.999988e-01
6.270000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000000e+00 9.999989e-01
6.280000e+01 1.000000e+00 9.999998e-01 1.000000e+00 9.999999e-01 9.999990e-01
6.290000e+01 1.000000e+00 9.999998e-01 1.000000e+00 9.999998e-01 9.999992e-01
6.300000e+01 1.000000e+00 9.999999e-01 9.999998e-01 9.999997e-01 9.999995e-01
6.310000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999996e-01 9.999997e-01
6.320000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999995e-01 1.000000e+00
6.330000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999994e-01 1.000000e+00
6.340000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999994e-01 1.000001e+00
6.350000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999995e-01 1.000001e+00
6.360000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999995e-01 1.000001e+00
6.370000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999996e-01 1.000001e+00
6.380000e+01 1.000000e+00 1.000001e+00 9.999993e-01 9.999998e-01 1.000002e+00
6.390000e+01 1.000000e+00 1.000001e+00 9.999993e-01 9.999999e-01 1.000002e+00
6.400000e+01 1.000000e+00 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00
6.410000e+01 1.000000e+00 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00
6.420000e+01 1.000000e+00 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00
6.430000e+01 1.000000e+00 1.000001e+00 9.999997e-01 1.000000e+00 1.000002e+00
6.440000e+01 1.000000e+00 1.000001e+00 9.999998e-01 1.000000e+00 1.000002e+00
6.450000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000000e+00 1.000001e+00
6.460000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.470000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.480000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.490000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
6.500000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
6.510000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.520000e+01 9.999999e-01 9.999996e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.530000e+01 9.999999e-01 9.999994e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.540000e+01 9.999998e-01 9.999993e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.550000e+01 9.999998e-01 9.999992e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.560000e+01 9.999998e-01 9.999992e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.570000e+01 9.999998e-01 9.999994e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.580000e+01 9.999998e-01 9.999996e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.590000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.600000e+01 9.999999e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.610000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.620000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.630000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.640000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.650000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.660000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.670000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.680000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.690000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.700000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.710000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.720000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.730000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.740000e+01 9.999999e-01 9.999996e-01 9.999999e-01 1.000001e+00 1.000001e+00
6.750000e+01 9.999999e-01 9.999995e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.760000e+01 9.999999e-01 9.999994e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.770000e+01 9.999999e-01 9.999993e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.780000e+01 9.999999e-01 9.999994e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.790000e+01 9.999999e-01 9.999994e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.800000e+01 9.999999e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.810000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.820000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.830000e+01 9.999999e-01 9.999998e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.840000e+01 9.999999e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.850000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.860000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.870000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.880000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.890000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
6.900000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
6.910000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.920000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
6.930000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
6.940000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
6.950000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 1.000003e+00
6.960000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000004e+00
6.970000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000004e+00
6.980000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 1.000004e+00
6.990000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000004e+00
7.000000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000003e+00
7.010000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 1.000003e+00
7.020000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
7.030000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
7.040000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.050000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.060000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.070000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.080000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.090000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.100000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.110000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.120000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.130000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.140000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.150000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.160000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.170000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.180000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00
7.190000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.200000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.210000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.220000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
7.230000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
7.240000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
7.250000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
7.260000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
7.270000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
7.280000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
7.290000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.300000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.310000e+01 9.999999e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.320000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.330000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000002e+00
7.340000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000002e+00
7.350000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000002e+00 1.000001e+00
7.360000e+01 9.999998e-01 9.999999e-01 1.000001e+00 1.000002e+00 1.000001e+00
7.370000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.380000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.390000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.400000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.410000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.420000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00
7.430000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00
7.440000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.450000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.460000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.470000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.480000e+01 1.000000e+00 9.999998e-01 9.999999e-01 1.000001e+00 1.000003e+00
7.490000e+01 1.000000e+00 9.999998e-01 9.999997e-01 1.000001e+00 1.000003e+00
7.500000e+01 1.000000e+00 9.999999e-01 9.999995e-01 1.000001e+00 1.000003e+00
7.510000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000003e+00
7.520000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000003e+00
7.530000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000003e+00
7.540000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 1.000003e+00
7.550000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
7.560000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.570000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.580000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.590000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.600000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.610000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.620000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.630000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.640000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.650000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.660000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.670000e+01 9.999998e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.680000e+01 9.999998e-01 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.690000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.700000e+01 9.999998e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.710000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.720000e+01 9.999999e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.730000e+01 9.999999e-01 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.740000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000003e+00
7.750000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.760000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.770000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.780000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.790000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.800000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.810000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.820000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.830000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.840000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.850000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.860000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.870000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.880000e+01 9.999999e-01 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.890000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.900000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.910000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.920000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.930000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.940000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.950000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.960000e+01 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.970000e+01 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.980000e+01 1.000000e+00 9.999997e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.990000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000000e+00
8.000000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000000e+00
8.010000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000001e+00
8.020000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00
8.030000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.040000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.050000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.060000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.070000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.080000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.090000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.100000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.110000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.120000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.130000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00
8.140000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.150000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.160000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.170000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.180000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.190000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.200000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.210000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.220000e+01 9.999999e-01 9.999996e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.230000e+01 9.999999e-01 9.999995e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.240000e+01 9.999998e-01 9.999995e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.250000e+01 9.999998e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.260000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.270000e+01 9.999998e-01 9.999998e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.280000e+01 9.999998e-01 9.999999e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.290000e+01 9.999998e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00
8.300000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00
8.310000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.320000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.330000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.340000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.350000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.360000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000000e+00 1.000001e+00
8.370000e+01 1.000000e+00 1.000001e+00 9.999998e-01 9.999998e-01 1.000001e+00
8.380000e+01 1.000000e+00 1.000001e+00 9.999996e-01 9.999998e-01 1.000001e+00
8.390000e+01 1.000000e+00 1.000001e+00 9.999995e-01 9.999997e-01 1.000001e+00
8.400000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999996e-01 1.000001e+00
8.410000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999996e-01 1.000001e+00
8.420000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999995e-01 1.000001e+00
8.430000e+01 1.000000e+00 9.999998e-01 9.999993e-01 9.999995e-01 1.000001e+00
8.440000e+01 9.999999e-01 9.999997e-01 9.999993e-01 9.999995e-01 1.000001e+00
8.450000e+01 9.999999e-01 9.999996e-01 9.999994e-01 9.999995e-01 1.000001e+00
8.460000e+01 9.999999e-01 9.999995e-01 9.999996e-01 9.999995e-01 1.000000e+00
8.470000e+01 9.999999e-01 9.999995e-01 9.999998e-01 9.999995e-01 9.999999e-01
8.480000e+01 9.999999e-01 9.999995e-01 1.000000e+00 9.999995e-01 9.999996e-01
8.490000e+01 9.999999e-01 9.999996e-01 1.000000e+00 9.999996e-01 9.999992e-01
8.500000e+01 9.999999e-01 9.999996e-01 1.000000e+00 9.999997e-01 9.999989e-01
8.510000e+01 9.999999e-01 9.999997e-01 1.000001e+00 9.999997e-01 9.999986e-01
8.520000e+01 9.999999e-01 9.999998e-01 1.000001e+00 9.999998e-01 9.999984e-01
8.530000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999999e-01 9.999982e-01
8.540000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999980e-01
8.550000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999978e-01
8.560000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999977e-01
8.570000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999976e-01
8.580000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999976e-01
8.590000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999975e-01
8.600000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999975e-01
8.610000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999999e-01 9.999976e-01
8.620000e+01 9.999999e-01 9.999999e-01 9.999997e-01 9.999998e-01 9.999977e-01
8.630000e+01 9.999999e-01 9.999998e-01 9.999995e-01 9.999997e-01 9.999978e-01
8.640000e+01 9.999999e-01 9.999997e-01 9.999993e-01 9.999996e-01 9.999979e-01
8.650000e+01 1.000000e+00 9.999997e-01 9.999991e-01 9.999995e-01 9.999981e-01
8.660000e+01 1.000000e+00 9.999997e-01 9.999989e-01 9.999994e-01 9.999984e-01
8.670000e+01 1.000000e+00 9.999997e-01 9.999989e-01 9.999993e-01 9.999986e-01
8.680000e+01 1.000000e+00 9.999997e-01 9.999988e-01 9.999993e-01 9.999989e-01
8.690000e+01 1.000000e+00 9.999998e-01 9.999989e-01 9.999992e-01 9.999993e-01
8.700000e+01 1.000000e+00 9.999999e-01 9.999990e-01 9.999992e-01 9.999997e-01
8.710000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999992e-01 1.000000e+00
8.720000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999992e-01 1.000000e+00
8.730000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999993e-01 1.000001e+00
8.740000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999993e-01 1.000001e+00
8.750000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00
8.760000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00
8.770000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00
8.780000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999990e-01 1.000001e+00
8.790000e+01 9.999998e-01 9.999999e-01 1.000001e+00 9.999989e-01 1.000000e+00
8.800000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999987e-01 9.999997e-01
8.810000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999985e-01 9.999991e-01
8.820000e+01 9.999997e-01 9.999997e-01 1.000001e+00 9.999983e-01 9.999985e-01
8.830000e+01 9.999997e-01 9.999997e-01 1.000000e+00 9.999981e-01 9.999979e-01
8.840000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999980e-01 9.999973e-01
8.850000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999979e-01 9.999968e-01
8.860000e+01 9.999999e-01 9.999997e-01 9.999998e-01 9.999979e-01 9.999964e-01
8.870000e+01 1.000000e+00 9.999997e-01 9.999996e-01 9.999980e-01 9.999961e-01
8.880000e+01 1.000000e+00 9.999997e-01 9.999994e-01 9.999982e-01 9.999959e-01
8.890000e+01 1.000000e+00 9.999998e-01 9.999993e-01 9.999984e-01 9.999958e-01
8.900000e+01 1.000000e+00 9.999999e-01 9.999992e-01 9.999988e-01 9.999959e-01
8.910000e+01 1.000000e+00 9.999999e-01 9.999991e-01 9.999992e-01 9.999960e-01
8.920000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999997e-01 9.999963e-01
8.930000e+01 1.000000e+00 1.000000e+00 9.999990e-01 1.000000e+00 9.999966e-01
8.940000e+01 1.000000e+00 1.000000e+00 9.999989e-01 1.000001e+00 9.999970e-01
8.950000e+01 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 9.999974e-01
8.960000e+01 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 9.999979e-01
8.970000e+01 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 9.999982e-01
8.980000e+01 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 9.999985e-01
8.990000e+01 1.000000e+00 1.000000e+00 9.999986e-01 1.000001e+00 9.999988e-01
9.000000e+01 1.000000e+00 1.000000e+00 9.999986e-01 1.000001e+00 9.999990e-01
9.010000e+01 9.999999e-01 1.000000e+00 9.999985e-01 1.000000e+00 9.999993e-01
9.020000e+01 9.999998e-01 1.000000e+00 9.999985e-01 9.999999e-01 9.999994e-01
9.030000e+01 9.999998e-01 1.000000e+00 9.999985e-01 9.999994e-01 9.999996e-01
9.040000e+01 9.999998e-01 1.000000e+00 9.999985e-01 9.999988e-01 9.999997e-01
9.050000e+01 9.999998e-01 1.000000e+00 9.999986e-01 9.999982e-01 9.999998e-01
9.060000e+01 9.999998e-01 1.000000e+00 9.999988e-01 9.999977e-01 9.999999e-01
9.070000e+01 9.999998e-01 1.000000e+00 9.999990e-01 9.999972e-01 9.999999e-01
9.080000e+01 9.999998e-01 1.000000e+00 9.999992e-01 9.999968e-01 9.999999e-01
9.090000e+01 9.999998e-01 1.000000e+00 9.999995e-01 9.999966e-01 9.999998e-01
9.100000e+01 9.999999e-01 1.000000e+00 9.999998e-01 9.999965e-01 9.999998e-01
9.110000e+01 9.999999e-01 9.999999e-01 1.000000e+00 9.999964e-01 9.999997e-01
9.120000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999965e-01 9.999996e-01
9.130000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999966e-01 9.999995e-01
9.140000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999968e-01 9.999994e-01
9.150000e+01 1.000000e+00 9.999998e-01 1.000001e+00 9.999971e-01 9.999994e-01
9.160000e+01 1.000000e+00 9.999998e-01 1.000001e+00 9.999974e-01 9.999992e-01
9.170000e+01 1.000000e+00 9.999997e-01 1.000001e+00 9.999977e-01 9.999991e-01
9.180000e+01 1.000000e+00 9.999995e-01 1.000001e+00 9.999980e-01 9.999990e-01
9.190000e+01 1.000000e+00 9.999994e-01 1.000001e+00 9.999982e-01 9.999989e-01
9.200000e+01 1.000000e+00 9.999993e-01 1.000001e+00 9.999986e-01 9.999987e-01
9.210000e+01 1.000000e+00 9.999992e-01 1.000000e+00 9.999989e-01 9.999986e-01
9.220000e+01 1.000000e+00 9.999990e-01 1.000000e+00 9.999992e-01 9.999985e-01
9.230000e+01 1.000000e+00 9.999990e-01 9.999997e-01 9.999996e-01 9.999983e-01
9.240000e+01 1.000000e+00 9.999990e-01 9.999993e-01 9.999999e-01 9.999982e-01
9.250000e+01 1.000000e+00 9.999990e-01 9.999990e-01 1.000000e+00 9.999981e-01
9.260000e+01 1.000000e+00 9.999990e-01 9.999987e-01 1.000001e+00 9.999981e-01
9.270000e+01 1.000000e+00 9.999991e-01 9.999984e-01 1.000001e+00 9.999981e-01
9.280000e+01 1.000000e+00 9.999993e-01 9.999982e-01 1.000001e+00 9.999981e-01
9.290000e+01 1.000000e+00 9.999995e-01 9.999981e-01 1.000001e+00 9.999983e-01
9.300000e+01 1.000000e+00 9.999997e-01 9.999980e-01 1.000001e+00 9.999985e-01
9.310000e+01 1.000000e+00 9.999999e-01 9.999980e-01 1.000001e+00 9.999987e-01
9.320000e+01 1.000000e+00 1.000000e+00 9.999981e-01 1.000001e+00 9.999989e-01
9.330000e+01 1.000000e+00 1.000000e+00 9.999982e-01 1.000001e+00 9.999992e-01
9.340000e+01 1.000000e+00 1.000001e+00 9.999984e-01 1.000001e+00 9.999995e-01
9.350000e+01 1.000000e+00 1.000001e+00 9.999985e-01 1.000000e+00 9.999998e-01
9.360000e+01 9.999999e-01 1.000001e+00 9.999987e-01 1.000000e+00 1.000000e+00
9.370000e+01 9.999999e-01 1.000001e+00 9.999989e-01 1.000000e+00 1.000000e+00
9.380000e+01 9.999998e-01 1.000001e+00 9.999990e-01 9.999997e-01 1.000000e+00
9.390000e+01 9.999997e-01 1.000001e+00 9.999991e-01 9.999994e-01 1.000001e+00
9.400000e+01 9.999997e-01 1.000001e+00 9.999992e-01 9.999991e-01 1.000001e+00
9.410000e+01 9.999996e-01 1.000001e+00 9.999994e-01 9.999988e-01 1.000001e+00
9.420000e+01 9.999996e-01 1.000000e+00 9.999996e-01 9.999987e-01 1.000001e+00
9.430000e+01 9.999996e-01 1.000000e+00 9.999998e-01 9.999986e-01 1.000001e+00
9.440000e+01 9.999996e-01 1.000000e+00 1.000000e+00 9.999986e-01 1.000001e+00
9.450000e+01 9.999996e-01 9.999999e-01 1.000000e+00 9.999986e-01 1.000000e+00
9.460000e+01 9.999996e-01 9.999997e-01 1.000001e+00 9.999987e-01 1.000000e+00
9.470000e+01 9.999997e-01 9.999995e-01 1.000001e+00 9.999988e-01 1.000000e+00
9.480000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999990e-01 9.999999e-01
9.490000e+01 9.999998e-01 9.999993e-01 1.000001e+00 9.999992e-01 9.999998e-01
9.500000e+01 1.000000e+00 9.999992e-01 1.000001e+00 9.999995e-01 9.999996e-01
9.510000e+01 1.000000e+00 9.999991e-01 1.000001e+00 9.999997e-01 9.999994e-01
9.520000e+01 1.000000e+00 9.999991e-01 1.000001e+00 1.000000e+00 9.999993e-01
9.530000e+01 1.000000e+00 9.999991e-01 1.000001e+00 1.000000e+00 9.999991e-01
9.540000e+01 1.000001e+00 9.999991e-01 1.000001e+00 1.000001e+00 9.999988e-01
9.550000e+01 1.000001e+00 9.999992e-01 1.000001e+00 1.000001e+00 9.999986e-01
9.560000e+01 1.000001e+00 9.999992e-01 1.000000e+00 1.000001e+00 9.999984e-01
9.570000e+01 1.000001e+00 9.999993e-01 1.000000e+00 1.000001e+00 9.999983e-01
9.580000e+01 1.000001e+00 9.999993e-01 1.000000e+00 1.000001e+00 9.999981e-01
9.590000e+01 1.000001e+00 9.999993e-01 9.999998e-01 1.000001e+00 9.999981e-01
9.600000e+01 1.000001e+00 9.999994e-01 9.999996e-01 1.000001e+00 9.999982e-01
9.610000e+01 1.000001e+00 9.999995e-01 9.999995e-01 1.000001e+00 9.999983e-01
9.620000e+01 1.000000e+00 9.999997e-01 9.999993e-01 1.000001e+00 9.999985e-01
9.630000e+01 1.000000e+00 9.999999e-01 9.999993e-01 1.000001e+00 9.999988e-01
9.640000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 9.999991e-01
9.650000e+01 9.999999e-01 1.000000e+00 9.999994e-01 1.000001e+00 9.999995e-01
9.660000e+01 9.999997e-01 1.000001e+00 9.999995e-01 1.000001e+00 1.000000e+00
9.670000e+01 9.999996e-01 1.000001e+00 9.999996e-01 1.000001e+00 1.000000e+00
9.680000e+01 9.999995e-01 1.000001e+00 9.999998e-01 1.000000e+00 1.000001e+00
9.690000e+01 9.999994e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
9.700000e+01 9.999993e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
9.710000e+01 9.999993e-01 1.000001e+00 1.000000e+00 9.999999e-01 1.000002e+00
9.720000e+01 9.999993e-01 1.000001e+00 1.000001e+00 9.999998e-01 1.000002e+00
9.730000e+01 9.999993e-01 1.000001e+00 1.000001e+00 9.999996e-01 1.000002e+00
9.740000e+01 9.999994e-01 1.000001e+00 1.000001e+00 9.999993e-01 1.000002e+00
9.750000e+01 9.999995e-01 1.000001e+00 1.000001e+00 9.999991e-01 1.000002e+00
9.760000e+01 9.999996e-01 1.000001e+00 1.000001e+00 9.999988e-01 1.000002e+00
9.770000e+01 9.999996e-01 1.000001e+00 1.000001e+00 9.999987e-01 1.000001e+00
9.780000e+01 9.999997e-01 1.000001e+00 1.000001e+00 9.999986e-01 1.000001e+00
9.790000e+01 9.999997e-01 1.000000e+00 1.000001e+00 9.999986e-01 1.000001e+00
9.800000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999986e-01 1.000001e+00
9.810000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999987e-01 1.000001e+00
9.820000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999990e-01 1.000001e+00
9.830000e+01 1.000000e+00 9.999998e-01 1.000001e+00 9.999993e-01 1.000000e+00
9.840000e+01 1.000000e+00 9.999997e-01 1.000001e+00 9.999996e-01 1.000000e+00
9.850000e+01 1.000000e+00 9.999995e-01 1.000001e+00 1.000000e+00 1.000000e+00
9.860000e+01 1.000000e+00 9.999994e-01 1.000001e+00 1.000000e+00 1.000000e+00
9.870000e+01 1.000000e+00 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00
9.880000e+01 1.000001e+00 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00
9.890000e+01 1.000001e+00 9.999994e-01 1.000001e+00 1.000002e+00 1.000000e+00
9.900000e+01 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.910000e+01 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.920000e+01 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.930000e+01 1.000001e+00 9.999997e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.940000e+01 1.000001e+00 9.999999e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.950000e+01 1.000001e+00 1.000000e+00 9.999999e-01 1.000002e+00 1.000001e+00
9.960000e+01 1.000001e+00 1.000000e+00 9.999997e-01 1.000002e+00 1.000001e+00
9.970000e+01 1.000001e+00 1.000000e+00 9.999996e-01 1.000002e+00 1.000001e+00
9.980000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000001e+00
9.990000e+01 1.000000e+00 1.000001e+00 9.999994e-01 1.000001e+00 1.000001e+00
1.000000e+02 1.000000e+00 1.000001e+00 9.999994e-01 1.000001e+00 1.000001e+00
1.001000e+02 9.999998e-01 1.000001e+00 9.999994e-01 1.000001e+00 1.000001e+00
1.002000e+02 9.999996e-01 1.000001e+00 9.999995e-01 1.000001e+00 1.000001e+00
1.003000e+02 9.999995e-01 1.000001e+00 9.999996e-01 1.000001e+00 1.000001e+00
1.004000e+02 9.999993e-01 1.000001e+00 9.999997e-01 1.000001e+00 1.000001e+00
1.005000e+02 9.999992e-01 1.000001e+00 9.999998e-01 1.000000e+00 1.000002e+00
1.006000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.007000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.008000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
1.009000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
1.010000e+02 9.999992e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.011000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.012000e+02 9.999994e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.013000e+02 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.014000e+02 9.999998e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.015000e+02 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.016000e+02 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.017000e+02 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.018000e+02 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.019000e+02 1.000000e+00 9.999993e-01 1.000000e+00 1.000001e+00 1.000002e+00
1.020000e+02 1.000001e+00 9.999990e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.021000e+02 1.000001e+00 9.999988e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.022000e+02 1.000001e+00 9.999986e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.023000e+02 1.000001e+00 9.999985e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.024000e+02 1.000001e+00 9.999984e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.025000e+02 1.000001e+00 9.999984e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.026000e+02 1.000001e+00 9.999984e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.027000e+02 1.000001e+00 9.999986e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.028000e+02 1.000000e+00 9.999988e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.029000e+02 1.000000e+00 9.999990e-01 1.000001e+00 1.000001e+00 1.000001e+00
1.030000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.031000e+02 1.000000e+00 9.999995e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.032000e+02 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.033000e+02 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.034000e+02 9.999998e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.035000e+02 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.036000e+02 9.999995e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.037000e+02 9.999994e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.038000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000002e+00
1.039000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000002e+00
1.040000e+02 9.999992e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.041000e+02 9.999993e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.042000e+02 9.999993e-01 1.000001e+00 9.999998e-01 1.000000e+00 1.000002e+00
1.043000e+02 9.999994e-01 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00
1.044000e+02 9.999995e-01 1.000001e+00 9.999993e-01 1.000000e+00 1.000001e+00
1.045000e+02 9.999996e-01 1.000001e+00 9.999991e-01 1.000001e+00 1.000001e+00
1.046000e+02 9.999997e-01 1.000001e+00 9.999989e-01 1.000001e+00 1.000001e+00
1.047000e+02 9.999999e-01 1.000001e+00 9.999988e-01 1.000001e+00 1.000001e+00
1.048000e+02 1.000000e+00 1.000001e+00 9.999988e-01 1.000001e+00 1.000001e+00
1.049000e+02 1.000000e+00 1.000001e+00 9.999988e-01 1.000001e+00 1.000001e+00
1.050000e+02 1.000000e+00 1.000000e+00 9.999989e-01 1.000001e+00 1.000001e+00
1.051000e+02 1.000000e+00 1.000000e+00 9.999990e-01 1.000002e+00 1.000001e+00
1.052000e+02 1.000001e+00 1.000000e+00 9.999992e-01 1.000002e+00 1.000001e+00
1.053000e+02 1.000001e+00 1.000000e+00 9.999994e-01 1.000002e+00 1.000001e+00
1.054000e+02 1.000001e+00 9.999998e-01 9.999997e-01 1.000002e+00 1.000001e+00
1.055000e+02 1.000001e+00 9.999997e-01 9.999999e-01 1.000002e+00 1.000000e+00
1.056000e+02 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00 1.000000e+00
1.057000e+02 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00 1.000000e+00
1.058000e+02 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00 1.000000e+00
1.059000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00
1.060000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00
1.061000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000000e+00 1.000000e+00
1.062000e+02 1.000000e+00 9.999995e-01 1.000001e+00 1.000000e+00 1.000000e+00
1.063000e+02 1.000000e+00 9.999996e-01 1.000001e+00 9.999996e-01 1.000000e+00
1.064000e+02 1.000000e+00 9.999997e-01 1.000001e+00 9.999992e-01 1.000000e+00
1.065000e+02 1.000000e+00 9.999998e-01 1.000001e+00 9.999989e-01 1.000000e+00
1.066000e+02 9.999999e-01 9.999999e-01 1.000001e+00 9.999986e-01 1.000001e+00
1.067000e+02 9.999998e-01 1.000000e+00 1.000001e+00 9.999983e-01 1.000001e+00
1.068000e+02 9.999998e-01 1.000000e+00 1.000001e+00 9.999982e-01 1.000001e+00
1.069000e+02 9.999997e-01 1.000000e+00 1.000001e+00 9.999982e-01 1.000001e+00
1.070000e+02 9.999997e-01 1.000000e+00 1.000001e+00 9.999982e-01 1.000001e+00
1.071000e+02 9.999997e-01 1.000001e+00 1.000001e+00 9.999983e-01 1.000001e+00
1.072000e+02 9.999996e-01 1.000001e+00 1.000001e+00 9.999985e-01 1.000002e+00
1.073000e+02 9.999996e-01 1.000001e+00 1.000001e+00 9.999988e-01 1.000002e+00
1.074000e+02 9.999996e-01 1.000001e+00 1.000000e+00 9.999991e-01 1.000002e+00
1.075000e+02 9.999995e-01 1.000001e+00 1.000000e+00 9.999994e-01 1.000002e+00
1.076000e+02 9.999995e-01 1.000001e+00 1.000000e+00 9.999997e-01 1.000002e+00
1.077000e+02 9.999995e-01 1.000001e+00 9.999999e-01 9.999999e-01 1.000002e+00
1.078000e+02 9.999996e-01 1.000001e+00 9.999998e-01 1.000000e+00 1.000002e+00
1.079000e+02 9.999996e-01 1.000001e+00 9.999996e-01 1.000000e+00 1.000001e+00
1.080000e+02 9.999997e-01 1.000001e+00 9.999995e-01 1.000001e+00 1.000001e+00
1.081000e+02 9.999998e-01 1.000001e+00 9.999994e-01 1.000001e+00 1.000000e+00
1.082000e+02 9.999999e-01 1.000000e+00 9.999993e-01 1.000001e+00 1.000000e+00
1.083000e+02 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 9.999996e-01
1.084000e+02 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 9.999991e-01
1.085000e+02 1.000000e+00 9.999999e-01 9.999994e-01 1.000001e+00 9.999987e-01
1.086000e+02 1.000000e+00 9.999997e-01 9.999995e-01 1.000001e+00 9.999983e-01
1.087000e+02 1.000000e+00 9.999996e-01 9.999996e-01 1.000001e+00 9.999981e-01
1.088000e+02 1.000000e+00 9.999995e-01 9.999997e-01 1.000001e+00 9.999979e-01
1.089000e+02 1.000000e+00 9.999994e-01 9.999999e-01 1.000001e+00 9.999978e-01
1.090000e+02 1.000001e+00 9.999994e-01 1.000000e+00 1.000001e+00 9.999978e-01
1.091000e+02 1.000001e+00 9.999994e-01 1.000000e+00 1.000001e+00 9.999979e-01
1.092000e+02 1.000000e+00 9.999994e-01 1.000000e+00 1.000001e+00 9.999980e-01
1.093000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00 9.999983e-01
1.094000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000000e+00 9.999985e-01
1.095000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000000e+00 9.999989e-01
1.096000e+02 1.000000e+00 9.999993e-01 1.000001e+00 9.999999e-01 9.999992e-01
1.097000e+02 1.000000e+00 9.999993e-01 1.000001e+00 9.999997e-01 9.999995e-01
1.098000e+02 1.000000e+00 9.999994e-01 1.000001e+00 9.999995e-01 9.999997e-01
1.099000e+02 9.999999e-01 9.999995e-01 1.000001e+00 9.999993e-01 1.000000e+00
1.100000e+02 9.999998e-01 9.999995e-01 1.000001e+00 9.999992e-01 1.000000e+00
1.101000e+02 9.999998e-01 9.999997e-01 1.000001e+00 9.999990e-01 1.000001e+00
1.102000e+02 9.999997e-01 9.999998e-01 1.000000e+00 9.999990e-01 1.000001e+00
1.103000e+02 9.999997e-01 1.000000e+00 1.000000e+00 9.999990e-01 1.000001e+00
1.104000e+02 9.999997e-01 1.000000e+00 1.000000e+00 9.999989e-01 1.000001e+00
1.105000e+02 9.999997e-01 1.000000e+00 9.999999e-01 9.999990e-01 1.000001e+00
1.106000e+02 9.999998e-01 1.000000e+00 9.999997e-01 9.999991e-01 1.000001e+00
1.107000e+02 9.999998e-01 1.000001e+00 9.999995e-01 9.999992e-01 1.000001e+00
1.108000e+02 9.999998e-01 1.000001e+00 9.999994e-01 9.999994e-01 1.000001e+00
1.109000e+02 9.999998e-01 1.000001e+00 9.999993e-01 9.999996e-01 1.000001e+00
1.110000e+02 9.999999e-01 1.000001e+00 9.999992e-01 9.999998e-01 1.000001e+00
1.111000e+02 9.999999e-01 1.000001e+00 9.999991e-01 1.000000e+00 1.000001e+00
1.112000e+02 1.000000e+00 1.000001e+00 9.999991e-01 1.000000e+00 1.000001e+00
1.113000e+02 1.000000e+00 1.000001e+00 9.999989e-01 1.000000e+00 1.000000e+00
1.114000e+02 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 1.000000e+00
1.115000e+02 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 9.999999e-01
1.116000e+02 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 9.999996e-01
1.117000e+02 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 9.999994e-01
1.118000e+02 1.000000e+00 9.999998e-01 9.999988e-01 1.000001e+00 9.999992e-01
1.119000e+02 1.000000e+00 9.999997e-01 9.999989e-01 1.000001e+00 9.999990e-01
1.120000e+02 1.000000e+00 9.999996e-01 9.999990e-01 1.000001e+00 9.999989e-01
1.121000e+02 1.000000e+00 9.999995e-01 9.999992e-01 1.000001e+00 9.999988e-01
1.122000e+02 1.000000e+00 9.999994e-01 9.999994e-01 1.000001e+00 9.999987e-01
1.123000e+02 1.000000e+00 9.999994e-01 9.999996e-01 1.000000e+00 9.999987e-01
1.124000e+02 1.000000e+00 9.999994e-01 9.999998e-01 1.000000e+00 9.999987e-01
1.125000e+02 1.000000e+00 9.999994e-01 1.000000e+00 9.999999e-01 9.999987e-01
1.126000e+02 1.000000e+00 9.999995e-01 1.000000e+00 9.999996e-01 9.999988e-01
1.127000e+02 1.000000e+00 9.999995e-01 1.000000e+00 9.999994e-01 9.999989e-01
1.128000e+02 1.000000e+00 9.999996e-01 1.000001e+00 9.999992e-01 9.999991e-01
1.129000e+02 1.000000e+00 9.999997e-01 1.000001e+00 9.999990e-01 9.999992e-01
1.130000e+02 1.000000e+00 9.999997e-01 1.000001e+00 9.999989e-01 9.999994e-01
1.131000e+02 1.000000e+00 9.999998e-01 1.000001e+00 9.999988e-01 9.999996e-01
1.132000e+02 1.000000e+00 9.999998e-01 1.000001e+00 9.999986e-01 9.999998e-01
1.133000e+02 1.000000e+00 9.999999e-01 1.000001e+00 9.999985e-01 1.000000e+00
1.134000e+02 1.000000e+00 9.999999e-01 1.000001e+00 9.999983e-01 1.000000e+00
1.135000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999982e-01 1.000000e+00
1.136000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999981e-01 1.000001e+00
1.137000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999981e-01 1.000001e+00
1.138000e+02 9.999999e-01 1.000000e+00 9.999999e-01 9.999982e-01 1.000001e+00
1.139000e+02 9.999999e-01 1.000000e+00 9.999997e-01 9.999983e-01 1.000001e+00
1.140000e+02 9.999999e-01 1.000000e+00 9.999996e-01 9.999984e-01 1.000001e+00
1.141000e+02 9.999999e-01 1.000000e+00 9.999994e-01 9.999987e-01 1.000001e+00
1.142000e+02 9.999999e-01 1.000000e+00 9.999993e-01 9.999989e-01 1.000001e+00
1.143000e+02 9.999999e-01 1.000000e+00 9.999993e-01 9.999992e-01 1.000000e+00
1.144000e+02 9.999999e-01 1.000000e+00 9.999992e-01 9.999994e-01 1.000000e+00
1.145000e+02 9.999999e-01 1.000000e+00 9.999992e-01 9.999998e-01 1.000000e+00
1.146000e+02 9.999999e-01 1.000000e+00 9.999992e-01 1.000000e+00 9.999997e-01
1.147000e+02 1.000000e+00 1.000000e+00 9.999993e-01 1.000000e+00 9.999995e-01
1.148000e+02 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 9.999992e-01
1.149000e+02 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 9.999990e-01
1.150000e+02 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 9.999988e-01
1.151000e+02 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 9.999987e-01
1.152000e+02 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 9.999985e-01
1.153000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 9.999983e-01
1.154000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 9.999981e-01
1.155000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999980e-01
1.156000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999979e-01
1.157000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999978e-01
1.158000e+02 1.000000e+00 9.999998e-01 9.999998e-01 9.999998e-01 9.999978e-01
1.159000e+02 1.000000e+00 9.999998e-01 9.999999e-01 9.999996e-01 9.999979e-01
1.160000e+02 1.000000e+00 9.999998e-01 9.999999e-01 9.999994e-01 9.999980e-01
1.161000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999993e-01 9.999982e-01
1.162000e+02 1.000000e+00 9.999998e-01 1.000000e+00 9.999991e-01 9.999984e-01
1.163000e+02 1.000000e+00 9.999999e-01 1.000000e+00 9.999991e-01 9.999987e-01
1.164000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999990e-01 9.999989e-01
1.165000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999990e-01 9.999993e-01
1.166000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999991e-01 9.999996e-01
1.167000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999991e-01 9.999999e-01
1.168000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999992e-01 1.000000e+00
1.169000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999992e-01 1.000000e+00
1.170000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00
1.171000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00
1.172000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00
1.173000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00
1.174000e+02 1.000000e+00 1.000000e+00 9.999999e-01 9.999995e-01 1.000001e+00
1.175000e+02 1.000000e+00 1.000000e+00 9.999999e-01 9.999996e-01 1.000001e+00
1.176000e+02 1.000000e+00 1.000000e+00 9.999998e-01 9.999997e-01 1.000000e+00
1.177000e+02 1.000000e+00 1.000000e+00 9.999998e-01 9.999997e-01 1.000000e+00
1.178000e+02 1.000000e+00 1.000000e+00 9.999997e-01 9.999998e-01 9.999999e-01
1.179000e+02 1.000000e+00 1.000000e+00 9.999997e-01 9.999999e-01 9.999997e-01
1.180000e+02 1.000000e+00 9.999999e-01 9.999997e-01 9.999999e-01 9.999995e-01
1.181000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999993e-01
1.182000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999992e-01
1.183000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999990e-01
1.184000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999989e-01
1.185000e+02 1.000000e+00 9.999999e-01 9.999999e-01 1.000000e+00 9.999989e-01
1.186000e+02 1.000000e+00 9.999999e-01 9.999999e-01 1.000000e+00 9.999988e-01
1.187000e+02 1.000000e+00 9.999999e-01 9.999999e-01 1.000000e+00 9.999989e-01
1.188000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 9.999989e-01
1.189000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999989e-01
1.190000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999990e-01
1.191000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999990e-01
1.192000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999991e-01
1.193000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999999e-01 9.999992e-01
1.194000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999999e-01 9.999993e-01
1.195000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999998e-01 9.999994e-01
1.196000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999997e-01 9.999996e-01
1.197000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999996e-01 9.999996e-01
1.198000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999996e-01 9.999997e-01
1.199000e+02 1.000000e+00 1.000000e+00 9.999999e-01 9.999996e-01 9.999999e-01


==> chapters/bridge/datas/g_of_r/data_HS_HNC_bridge_1.110_-10/g_HS_HNC_bridge_2_4_6_8_10.csv <==
0.000000e+00 2.224505e-17 1.225111e-17 6.141762e-22 2.430570e-22 1.788249e-22
1.000000e-01 2.233316e-17 1.214939e-17 6.132105e-22 2.435672e-22 1.800219e-22
2.000000e-01 2.259786e-17 1.187513e-17 6.120807e-22 2.431123e-22 1.800277e-22
3.000000e-01 2.304152e-17 1.144277e-17 6.102846e-22 2.423370e-22 1.800433e-22
4.000000e-01 2.366819e-17 1.088817e-17 6.080770e-22 2.413744e-22 1.800731e-22
5.000000e-01 2.448387e-17 1.025309e-17 6.062826e-22 2.403094e-22 1.800987e-22
6.000000e-01 2.548111e-17 9.582975e-18 6.067693e-22 2.392105e-22 1.801314e-22
7.000000e-01 2.625922e-17 8.924105e-18 6.124506e-22 2.382095e-22 1.801638e-22
8.000000e-01 2.566129e-17 8.324462e-18 6.268441e-22 2.374007e-22 1.802005e-22
9.000000e-01 2.357293e-17 7.840895e-18 6.534992e-22 2.368706e-22 1.802567e-22
1.000000e+00 2.097135e-17 7.557514e-18 6.960283e-22 2.366816e-22 1.803284e-22
1.100000e+00 1.854531e-17 7.614082e-18 7.585046e-22 2.369050e-22 1.804204e-22
1.200000e+00 1.649456e-17 8.225546e-18 8.460691e-22 2.375904e-22 1.805478e-22
1.300000e+00 1.480006e-17 9.569443e-18 9.654857e-22 2.387627e-22 1.807150e-22
1.400000e+00 1.338979e-17 1.140390e-17 1.125757e-21 2.404411e-22 1.809333e-22
1.500000e+00 1.219556e-17 1.316604e-17 1.338714e-21 2.426272e-22 1.812208e-22
1.600000e+00 1.116492e-17 1.465483e-17 1.619765e-21 2.453122e-22 1.815928e-22
1.700000e+00 1.026061e-17 1.586088e-17 1.988788e-21 2.484862e-22 1.820509e-22
1.800000e+00 9.452864e-18 1.679599e-17 2.471462e-21 2.521247e-22 1.825993e-22
1.900000e+00 2.358716e-14 1.748213e-17 3.100452e-21 2.562083e-22 1.832398e-22
2.000000e+00 2.087117e+00 1.794764e-17 3.916421e-21 2.607078e-22 1.839548e-22
2.100000e+00 1.938922e+00 1.822263e-17 4.967971e-21 2.655931e-22 1.847294e-22
2.200000e+00 1.806039e+00 1.833683e-17 6.292509e-21 2.708136e-22 1.855387e-22
2.300000e+00 1.686270e+00 1.831636e-17 8.076097e-21 2.763238e-22 1.863541e-22
2.400000e+00 1.577632e+00 1.818299e-17 1.030723e-20 2.820893e-22 1.871512e-22
2.500000e+00 1.478590e+00 1.795389e-17 1.316184e-20 2.881463e-22 1.879157e-22
2.600000e+00 1.388116e+00 1.764194e-17 1.680883e-20 2.947032e-22 1.886446e-22
2.700000e+00 1.305605e+00 1.725670e-17 2.146644e-20 3.022344e-22 1.893486e-22
2.800000e+00 1.230740e+00 1.680505e-17 2.742965e-20 3.114856e-22 1.900460e-22
2.900000e+00 1.163363e+00 1.629225e-17 3.513245e-20 3.233850e-22 1.907661e-22
3.000000e+00 1.103404e+00 1.572304e-17 4.530482e-20 3.389760e-22 1.915421e-22
3.100000e+00 1.050817e+00 1.510232e-17 5.933027e-20 3.594215e-22 1.924129e-22
3.200000e+00 1.005565e+00 1.443557e-17 7.983192e-20 3.860776e-22 1.934184e-22
3.300000e+00 9.676055e-01 1.372911e-17 1.109402e-19 4.205793e-22 1.945947e-22
3.400000e+00 9.368452e-01 1.299056e-17 1.563027e-19 4.649513e-22 1.959735e-22
3.500000e+00 9.130623e-01 1.222871e-17 2.173534e-19 5.217431e-22 1.975821e-22
3.600000e+00 8.958560e-01 1.145371e-17 2.963090e-19 5.941794e-22 1.994441e-22
3.700000e+00 8.847063e-01 1.067694e-17 3.962354e-19 6.863580e-22 2.015767e-22
3.800000e+00 8.790834e-01 9.903453e-18 5.201938e-19 8.035017e-22 2.039924e-22
3.900000e+00 8.785315e-01 2.609810e-14 6.710722e-19 9.523140e-22 2.066992e-22
4.000000e+00 8.826935e-01 2.182631e+00 4.839486e-19 1.141419e-21 2.096992e-22
4.100000e+00 8.912952e-01 2.014212e+00 1.055372e-18 1.381978e-21 2.129909e-22
4.200000e+00 9.041435e-01 1.859791e+00 1.305999e-18 1.688500e-21 2.165618e-22
4.300000e+00 9.210996e-01 1.719459e+00 1.545523e-18 2.079842e-21 2.203973e-22
4.400000e+00 9.420735e-01 1.592651e+00 1.892816e-18 2.580501e-21 2.244860e-22
4.500000e+00 9.669400e-01 1.478539e+00 2.238377e-18 3.222335e-21 2.288454e-22
4.600000e+00 9.933741e-01 1.376253e+00 2.576906e-18 4.047077e-21 2.335734e-22
4.700000e+00 1.013219e+00 1.285006e+00 3.005821e-18 5.109973e-21 2.388980e-22
4.800000e+00 1.021750e+00 1.204071e+00 3.406237e-18 6.486041e-21 2.451912e-22
4.900000e+00 1.022137e+00 1.132770e+00 3.821978e-18 8.282669e-21 2.529327e-22
5.000000e+00 1.019015e+00 1.070473e+00 6.908511e-16 1.066823e-20 2.626787e-22
5.100000e+00 1.015224e+00 1.016612e+00 3.944691e-16 1.393548e-20 2.750551e-22
5.200000e+00 1.012009e+00 9.706608e-01 5.307475e-16 1.861006e-20 2.907833e-22
5.300000e+00 1.009767e+00 9.321401e-01 1.105968e-15 2.552302e-20 3.107148e-22
5.400000e+00 1.008538e+00 9.006357e-01 2.413070e-15 3.552847e-20 3.358747e-22
5.500000e+00 1.008216e+00 8.757829e-01 1.525472e-15 4.933115e-20 3.675178e-22
5.600000e+00 1.008641e+00 8.572683e-01 8.511362e-16 6.795086e-20 4.071954e-22
5.700000e+00 1.009626e+00 8.448448e-01 9.674603e-15 9.276597e-20 4.568408e-22
5.800000e+00 1.010969e+00 8.383117e-01 9.537374e-15 1.254393e-19 5.188848e-22
5.900000e+00 1.012450e+00 8.375313e-01 1.124985e-14 1.679138e-19 5.964144e-22
6.000000e+00 1.013851e+00 8.424159e-01 1.604563e+00 2.104520e-19 6.933744e-22
6.100000e+00 1.014953e+00 8.529285e-01 1.573715e+00 2.521177e-19 8.148357e-22
6.200000e+00 1.015569e+00 8.690792e-01 1.533788e+00 2.672503e-19 9.673709e-22
6.300000e+00 1.015552e+00 8.909271e-01 1.487055e+00 3.584908e-19 1.159510e-21
6.400000e+00 1.014819e+00 9.185741e-01 1.435429e+00 5.957941e-19 1.402375e-21
6.500000e+00 1.013355e+00 9.520586e-01 1.380585e+00 7.506249e-19 1.710515e-21
6.600000e+00 1.011215e+00 9.882096e-01 1.324035e+00 8.920755e-19 2.103063e-21
6.700000e+00 1.008520e+00 1.015127e+00 1.267149e+00 1.152369e-18 2.605432e-21
6.800000e+00 1.005433e+00 1.025740e+00 1.211143e+00 1.362736e-18 3.252079e-21
6.900000e+00 1.002137e+00 1.024844e+00 1.157076e+00 1.594695e-18 4.091698e-21
7.000000e+00 9.988205e-01 1.019468e+00 1.105833e+00 1.276436e-15 5.198218e-21
7.100000e+00 9.956683e-01 1.013835e+00 1.058139e+00 1.455553e-17 6.695033e-21
7.200000e+00 9.928451e-01 1.009675e+00 1.014562e+00 1.190072e-16 8.795622e-21
7.300000e+00 9.904860e-01 1.007410e+00 9.755340e-01 1.089179e-15 1.182951e-20
7.400000e+00 9.887074e-01 1.006913e+00 9.413723e-01 5.109185e-15 1.615912e-20
7.500000e+00 9.875981e-01 1.007862e+00 9.123019e-01 1.242965e-14 2.213206e-20
7.600000e+00 9.872059e-01 1.009875e+00 8.884783e-01 4.777053e-15 3.025617e-20
7.700000e+00 9.875243e-01 1.012571e+00 8.700090e-01 2.236484e-15 4.123186e-20
7.800000e+00 9.884847e-01 1.015575e+00 8.569737e-01 7.083578e-15 5.594811e-20
7.900000e+00 9.899755e-01 1.018521e+00 8.494410e-01 1.556952e-13 7.551352e-20
8.000000e+00 9.918521e-01 1.021071e+00 8.474835e-01 1.240726e+00 9.887045e-20
8.100000e+00 9.939649e-01 1.022909e+00 8.511901e-01 1.266947e+00 1.316519e-19
8.200000e+00 9.961658e-01 1.023783e+00 8.606762e-01 1.281661e+00 1.739689e-19
8.300000e+00 9.983212e-01 1.023514e+00 8.760920e-01 1.285681e+00 2.289587e-19
8.400000e+00 1.000316e+00 1.022016e+00 8.976307e-01 1.279976e+00 3.028875e-19
8.500000e+00 1.002056e+00 1.019320e+00 9.254441e-01 1.265678e+00 3.828880e-19
8.600000e+00 1.003476e+00 1.015566e+00 9.570685e-01 1.244075e+00 4.936003e-19
8.700000e+00 1.004532e+00 1.010982e+00 9.827324e-01 1.216563e+00 6.236346e-19
8.800000e+00 1.005209e+00 1.005852e+00 9.959737e-01 1.184590e+00 7.758583e-19
8.900000e+00 1.005515e+00 1.000489e+00 9.997242e-01 1.149591e+00 9.510525e-19
9.000000e+00 1.005484e+00 9.952038e-01 9.991578e-01 1.112934e+00 7.413264e-17
9.100000e+00 1.005164e+00 9.902854e-01 9.976241e-01 1.075876e+00 1.354327e-16
9.200000e+00 1.004616e+00 9.859858e-01 9.966626e-01 1.039537e+00 3.423910e-16
9.300000e+00 1.003908e+00 9.825030e-01 9.968020e-01 1.004886e+00 2.704296e-16
9.400000e+00 1.003109e+00 9.799950e-01 9.981083e-01 9.727405e-01 9.097247e-16
9.500000e+00 1.002283e+00 9.785777e-01 1.000446e+00 9.437753e-01 3.472243e-15
9.600000e+00 1.001486e+00 9.783068e-01 1.003595e+00 9.185352e-01 5.730825e-17
9.700000e+00 1.000760e+00 9.791492e-01 1.007293e+00 8.974557e-01 1.928069e-15
9.800000e+00 1.000134e+00 9.809823e-01 1.011253e+00 8.808853e-01 9.357532e-15
9.900000e+00 9.996244e-01 9.836130e-01 1.015165e+00 8.691078e-01 4.642042e-15
1.000000e+01 9.992351e-01 9.868024e-01 1.018719e+00 8.623644e-01 1.007162e+00
1.010000e+01 9.989643e-01 9.903090e-01 1.021602e+00 8.608737e-01 1.057457e+00
1.020000e+01 9.987991e-01 9.938987e-01 1.023538e+00 8.648500e-01 1.098223e+00
1.030000e+01 9.987243e-01 9.973629e-01 1.024312e+00 8.745199e-01 1.129120e+00
1.040000e+01 9.987201e-01 1.000526e+00 1.023791e+00 8.901361e-01 1.150107e+00
1.050000e+01 9.987635e-01 1.003250e+00 1.021948e+00 9.119164e-01 1.161463e+00
1.060000e+01 9.988382e-01 1.005438e+00 1.018869e+00 9.379402e-01 1.163788e+00
1.070000e+01 9.989299e-01 1.007033e+00 1.014739e+00 9.602557e-01 1.157966e+00
1.080000e+01 9.990272e-01 1.008015e+00 1.009811e+00 9.733103e-01 1.145105e+00
1.090000e+01 9.991215e-01 1.008410e+00 1.004389e+00 9.789758e-01 1.126462e+00
1.100000e+01 9.992100e-01 1.008277e+00 9.987946e-01 9.810734e-01 1.103371e+00
1.110000e+01 9.992915e-01 1.007699e+00 9.933425e-01 9.821596e-01 1.077175e+00
1.120000e+01 9.993664e-01 1.006779e+00 9.883267e-01 9.834574e-01 1.049166e+00
1.130000e+01 9.994386e-01 1.005628e+00 9.839961e-01 9.854291e-01 1.020549e+00
1.140000e+01 9.995119e-01 1.004354e+00 9.805597e-01 9.881814e-01 9.924072e-01
1.150000e+01 9.995885e-01 1.003059e+00 9.781793e-01 9.916579e-01 9.656911e-01
1.160000e+01 9.996722e-01 1.001826e+00 9.769532e-01 9.957256e-01 9.412150e-01
1.170000e+01 9.997634e-01 1.000718e+00 9.768919e-01 1.000206e+00 9.196641e-01
1.180000e+01 9.998634e-01 9.997762e-01 9.779177e-01 1.004885e+00 9.016085e-01
1.190000e+01 9.999708e-01 9.990204e-01 9.798792e-01 1.009513e+00 8.875211e-01
1.200000e+01 1.000083e+00 9.984532e-01 9.825710e-01 1.013825e+00 8.777994e-01
1.210000e+01 1.000195e+00 9.980675e-01 9.857712e-01 1.017539e+00 8.727872e-01
1.220000e+01 1.000302e+00 9.978382e-01 9.892524e-01 1.020389e+00 8.727956e-01
1.230000e+01 1.000398e+00 9.977408e-01 9.927994e-01 1.022151e+00 8.781239e-01
1.240000e+01 1.000477e+00 9.977445e-01 9.962184e-01 1.022664e+00 8.890784e-01
1.250000e+01 1.000535e+00 9.978137e-01 9.993434e-01 1.021859e+00 9.059264e-01
1.260000e+01 1.000569e+00 9.979255e-01 1.002044e+00 1.019770e+00 9.271274e-01
1.270000e+01 1.000575e+00 9.980603e-01 1.004226e+00 1.016523e+00 9.460387e-01
1.280000e+01 1.000556e+00 9.982027e-01 1.005834e+00 1.012324e+00 9.578820e-01
1.290000e+01 1.000513e+00 9.983420e-01 1.006855e+00 1.007435e+00 9.639569e-01
1.300000e+01 1.000448e+00 9.984762e-01 1.007316e+00 1.002153e+00 9.672241e-01
1.310000e+01 1.000365e+00 9.986049e-01 1.007275e+00 9.967845e-01 9.696838e-01
1.320000e+01 1.000271e+00 9.987296e-01 1.006812e+00 9.916303e-01 9.722938e-01
1.330000e+01 1.000169e+00 9.988574e-01 1.006028e+00 9.869607e-01 9.754159e-01
1.340000e+01 1.000067e+00 9.989938e-01 1.005025e+00 9.830137e-01 9.791359e-01
1.350000e+01 9.999702e-01 9.991410e-01 1.003906e+00 9.799837e-01 9.834142e-01
1.360000e+01 9.998828e-01 9.993045e-01 1.002762e+00 9.780041e-01 9.881513e-01
1.370000e+01 9.998088e-01 9.994828e-01 1.001667e+00 9.771268e-01 9.932107e-01
1.380000e+01 9.997508e-01 9.996763e-01 1.000673e+00 9.773201e-01 9.984218e-01
1.390000e+01 9.997100e-01 9.998809e-01 9.998180e-01 9.784806e-01 1.003579e+00
1.400000e+01 9.996870e-01 1.000091e+00 9.991172e-01 9.804479e-01 1.008456e+00
1.410000e+01 9.996821e-01 1.000296e+00 9.985770e-01 9.830372e-01 1.012799e+00
1.420000e+01 9.996934e-01 1.000489e+00 9.981839e-01 9.860482e-01 1.016362e+00
1.430000e+01 9.997184e-01 1.000657e+00 9.979229e-01 9.892815e-01 1.018924e+00
1.440000e+01 9.997539e-01 1.000793e+00 9.977708e-01 9.925488e-01 1.020312e+00
1.450000e+01 9.997967e-01 1.000889e+00 9.976981e-01 9.956793e-01 1.020433e+00
1.460000e+01 9.998436e-01 1.000939e+00 9.976844e-01 9.985295e-01 1.019279e+00
1.470000e+01 9.998913e-01 1.000941e+00 9.977120e-01 1.000984e+00 1.016931e+00
1.480000e+01 9.999372e-01 1.000899e+00 9.977659e-01 1.002964e+00 1.013548e+00
1.490000e+01 9.999790e-01 1.000814e+00 9.978352e-01 1.004425e+00 1.009348e+00
1.500000e+01 1.000015e+00 1.000693e+00 9.979161e-01 1.005363e+00 1.004594e+00
1.510000e+01 1.000045e+00 1.000544e+00 9.980075e-01 1.005809e+00 9.995703e-01
1.520000e+01 1.000067e+00 1.000376e+00 9.981090e-01 1.005816e+00 9.945672e-01
1.530000e+01 1.000083e+00 1.000199e+00 9.982262e-01 1.005462e+00 9.898584e-01
1.540000e+01 1.000092e+00 1.000025e+00 9.983635e-01 1.004832e+00 9.856949e-01
1.550000e+01 1.000096e+00 9.998605e-01 9.985221e-01 1.004020e+00 9.822899e-01
1.560000e+01 1.000095e+00 9.997156e-01 9.987064e-01 1.003109e+00 9.798021e-01
1.570000e+01 1.000091e+00 9.995954e-01 9.989145e-01 1.002175e+00 9.783149e-01
1.580000e+01 1.000084e+00 9.995040e-01 9.991462e-01 1.001276e+00 9.778345e-01
1.590000e+01 1.000076e+00 9.994426e-01 9.993969e-01 1.000456e+00 9.782985e-01
1.600000e+01 1.000067e+00 9.994120e-01 9.996595e-01 9.997416e-01 9.795882e-01
1.610000e+01 1.000057e+00 9.994121e-01 9.999241e-01 9.991483e-01 9.815556e-01
1.620000e+01 1.000047e+00 9.994391e-01 1.000180e+00 9.986740e-01 9.840312e-01
1.630000e+01 1.000038e+00 9.994883e-01 1.000415e+00 9.983133e-01 9.868388e-01
1.640000e+01 1.000030e+00 9.995543e-01 1.000618e+00 9.980517e-01 9.898046e-01
1.650000e+01 1.000022e+00 9.996313e-01 1.000779e+00 9.978675e-01 9.927642e-01
1.660000e+01 1.000014e+00 9.997138e-01 1.000891e+00 9.977456e-01 9.955722e-01
1.670000e+01 1.000007e+00 9.997966e-01 1.000950e+00 9.976720e-01 9.981050e-01
1.680000e+01 9.999996e-01 9.998752e-01 1.000956e+00 9.976342e-01 1.000267e+00
1.690000e+01 9.999931e-01 9.999461e-01 1.000911e+00 9.976227e-01 1.001996e+00
1.700000e+01 9.999870e-01 1.000007e+00 1.000819e+00 9.976343e-01 1.003265e+00
1.710000e+01 9.999813e-01 1.000057e+00 1.000688e+00 9.976672e-01 1.004080e+00
1.720000e+01 9.999761e-01 1.000095e+00 1.000528e+00 9.977210e-01 1.004469e+00
1.730000e+01 9.999716e-01 1.000121e+00 1.000348e+00 9.978005e-01 1.004490e+00
1.740000e+01 9.999679e-01 1.000137e+00 1.000160e+00 9.979092e-01 1.004209e+00
1.750000e+01 9.999652e-01 1.000144e+00 9.999745e-01 9.980479e-01 1.003706e+00
1.760000e+01 9.999636e-01 1.000143e+00 9.998017e-01 9.982205e-01 1.003054e+00
1.770000e+01 9.999633e-01 1.000137e+00 9.996490e-01 9.984251e-01 1.002325e+00
1.780000e+01 9.999644e-01 1.000127e+00 9.995225e-01 9.986610e-01 1.001576e+00
1.790000e+01 9.999668e-01 1.000114e+00 9.994255e-01 9.989235e-01 1.000853e+00
1.800000e+01 9.999704e-01 1.000100e+00 9.993605e-01 9.992054e-01 1.000188e+00
1.810000e+01 9.999750e-01 1.000085e+00 9.993290e-01 9.994969e-01 9.996041e-01
1.820000e+01 9.999806e-01 1.000071e+00 9.993287e-01 9.997867e-01 9.991067e-01
1.830000e+01 9.999867e-01 1.000056e+00 9.993559e-01 1.000062e+00 9.986982e-01
1.840000e+01 9.999930e-01 1.000042e+00 9.994055e-01 1.000311e+00 9.983718e-01
1.850000e+01 9.999992e-01 1.000028e+00 9.994723e-01 1.000522e+00 9.981130e-01
1.860000e+01 1.000005e+00 1.000015e+00 9.995506e-01 1.000687e+00 9.979121e-01
1.870000e+01 1.000010e+00 1.000002e+00 9.996348e-01 1.000799e+00 9.977593e-01
1.880000e+01 1.000014e+00 9.999892e-01 9.997196e-01 1.000857e+00 9.976456e-01
1.890000e+01 1.000018e+00 9.999773e-01 9.998008e-01 1.000861e+00 9.975636e-01
1.900000e+01 1.000020e+00 9.999658e-01 9.998751e-01 1.000813e+00 9.975112e-01
1.910000e+01 1.000021e+00 9.999552e-01 9.999402e-01 1.000719e+00 9.974870e-01
1.920000e+01 1.000020e+00 9.999457e-01 9.999944e-01 1.000589e+00 9.974909e-01
1.930000e+01 1.000019e+00 9.999373e-01 1.000038e+00 1.000430e+00 9.975271e-01
1.940000e+01 1.000017e+00 9.999306e-01 1.000070e+00 1.000255e+00 9.975990e-01
1.950000e+01 1.000015e+00 9.999258e-01 1.000093e+00 1.000074e+00 9.977074e-01
1.960000e+01 1.000012e+00 9.999231e-01 1.000106e+00 9.998973e-01 9.978556e-01
1.970000e+01 1.000009e+00 9.999228e-01 1.000113e+00 9.997341e-01 9.980420e-01
1.980000e+01 1.000005e+00 9.999252e-01 1.000113e+00 9.995914e-01 9.982658e-01
1.990000e+01 1.000002e+00 9.999299e-01 1.000109e+00 9.994737e-01 9.985226e-01
2.000000e+01 9.999995e-01 9.999368e-01 1.000101e+00 9.993851e-01 9.988056e-01
2.010000e+01 9.999972e-01 9.999459e-01 1.000091e+00 9.993283e-01 9.991050e-01
2.020000e+01 9.999953e-01 9.999565e-01 1.000079e+00 9.993024e-01 9.994100e-01
2.030000e+01 9.999939e-01 9.999681e-01 1.000066e+00 9.993052e-01 9.997077e-01
2.040000e+01 9.999930e-01 9.999800e-01 1.000053e+00 9.993328e-01 9.999860e-01
2.050000e+01 9.999925e-01 9.999919e-01 1.000038e+00 9.993808e-01 1.000233e+00
2.060000e+01 9.999924e-01 1.000003e+00 1.000023e+00 9.994440e-01 1.000438e+00
2.070000e+01 9.999925e-01 1.000013e+00 1.000007e+00 9.995172e-01 1.000595e+00
2.080000e+01 9.999930e-01 1.000021e+00 9.999918e-01 9.995953e-01 1.000699e+00
2.090000e+01 9.999936e-01 1.000027e+00 9.999764e-01 9.996739e-01 1.000749e+00
2.100000e+01 9.999944e-01 1.000031e+00 9.999614e-01 9.997494e-01 1.000745e+00
2.110000e+01 9.999952e-01 1.000033e+00 9.999470e-01 9.998188e-01 1.000693e+00
2.120000e+01 9.999961e-01 1.000033e+00 9.999335e-01 9.998800e-01 1.000599e+00
2.130000e+01 9.999969e-01 1.000031e+00 9.999215e-01 9.999322e-01 1.000470e+00
2.140000e+01 9.999977e-01 1.000028e+00 9.999113e-01 9.999750e-01 1.000317e+00
2.150000e+01 9.999984e-01 1.000024e+00 9.999035e-01 1.000009e+00 1.000150e+00
2.160000e+01 9.999991e-01 1.000018e+00 9.998981e-01 1.000034e+00 9.999802e-01
2.170000e+01 9.999997e-01 1.000013e+00 9.998957e-01 1.000052e+00 9.998159e-01
2.180000e+01 1.000000e+00 1.000007e+00 9.998964e-01 1.000063e+00 9.996653e-01
2.190000e+01 1.000001e+00 1.000001e+00 9.999000e-01 1.000069e+00 9.995341e-01
2.200000e+01 1.000001e+00 9.999961e-01 9.999065e-01 1.000071e+00 9.994275e-01
2.210000e+01 1.000002e+00 9.999915e-01 9.999154e-01 1.000070e+00 9.993495e-01
2.220000e+01 1.000002e+00 9.999877e-01 9.999265e-01 1.000065e+00 9.993009e-01
2.230000e+01 1.000002e+00 9.999848e-01 9.999391e-01 1.000059e+00 9.992806e-01
2.240000e+01 1.000002e+00 9.999828e-01 9.999526e-01 1.000050e+00 9.992863e-01
2.250000e+01 1.000002e+00 9.999815e-01 9.999664e-01 1.000039e+00 9.993145e-01
2.260000e+01 1.000002e+00 9.999809e-01 9.999800e-01 1.000027e+00 9.993609e-01
2.270000e+01 1.000002e+00 9.999810e-01 9.999925e-01 1.000013e+00 9.994208e-01
2.280000e+01 1.000002e+00 9.999815e-01 1.000004e+00 9.999981e-01 9.994896e-01
2.290000e+01 1.000002e+00 9.999826e-01 1.000013e+00 9.999824e-01 9.995627e-01
2.300000e+01 1.000001e+00 9.999841e-01 1.000020e+00 9.999662e-01 9.996365e-01
2.310000e+01 1.000001e+00 9.999858e-01 1.000025e+00 9.999499e-01 9.997076e-01
2.320000e+01 1.000000e+00 9.999875e-01 1.000027e+00 9.999341e-01 9.997736e-01
2.330000e+01 1.000000e+00 9.999894e-01 1.000027e+00 9.999192e-01 9.998329e-01
2.340000e+01 9.999997e-01 9.999913e-01 1.000026e+00 9.999058e-01 9.998845e-01
2.350000e+01 9.999993e-01 9.999933e-01 1.000023e+00 9.998944e-01 9.999279e-01
2.360000e+01 9.999990e-01 9.999951e-01 1.000019e+00 9.998855e-01 9.999634e-01
2.370000e+01 9.999988e-01 9.999970e-01 1.000013e+00 9.998795e-01 9.999913e-01
2.380000e+01 9.999987e-01 9.999987e-01 1.000008e+00 9.998769e-01 1.000012e+00
2.390000e+01 9.999987e-01 1.000000e+00 1.000002e+00 9.998776e-01 1.000028e+00
2.400000e+01 9.999987e-01 1.000002e+00 9.999961e-01 9.998815e-01 1.000037e+00
2.410000e+01 9.999989e-01 1.000003e+00 9.999908e-01 9.998884e-01 1.000043e+00
2.420000e+01 9.999990e-01 1.000004e+00 9.999861e-01 9.998980e-01 1.000045e+00
2.430000e+01 9.999992e-01 1.000004e+00 9.999822e-01 9.999098e-01 1.000043e+00
2.440000e+01 9.999993e-01 1.000004e+00 9.999792e-01 9.999229e-01 1.000038e+00
2.450000e+01 9.999994e-01 1.000004e+00 9.999769e-01 9.999371e-01 1.000031e+00
2.460000e+01 9.999995e-01 1.000004e+00 9.999756e-01 9.999515e-01 1.000021e+00
2.470000e+01 9.999996e-01 1.000004e+00 9.999748e-01 9.999652e-01 1.000009e+00
2.480000e+01 9.999997e-01 1.000003e+00 9.999748e-01 9.999778e-01 9.999959e-01
2.490000e+01 9.999997e-01 1.000002e+00 9.999754e-01 9.999888e-01 9.999809e-01
2.500000e+01 9.999998e-01 1.000002e+00 9.999766e-01 9.999980e-01 9.999648e-01
2.510000e+01 9.999999e-01 1.000001e+00 9.999780e-01 1.000005e+00 9.999481e-01
2.520000e+01 1.000000e+00 9.999999e-01 9.999797e-01 1.000010e+00 9.999314e-01
2.530000e+01 1.000000e+00 9.999991e-01 9.999816e-01 1.000013e+00 9.999152e-01
2.540000e+01 1.000000e+00 9.999985e-01 9.999836e-01 1.000013e+00 9.999000e-01
2.550000e+01 1.000000e+00 9.999979e-01 9.999857e-01 1.000013e+00 9.998866e-01
2.560000e+01 1.000000e+00 9.999974e-01 9.999878e-01 1.000010e+00 9.998754e-01
2.570000e+01 1.000000e+00 9.999970e-01 9.999898e-01 1.000007e+00 9.998670e-01
2.580000e+01 1.000000e+00 9.999969e-01 9.999918e-01 1.000003e+00 9.998618e-01
2.590000e+01 1.000000e+00 9.999968e-01 9.999937e-01 9.999982e-01 9.998599e-01
2.600000e+01 1.000001e+00 9.999970e-01 9.999954e-01 9.999934e-01 9.998614e-01
2.610000e+01 1.000001e+00 9.999972e-01 9.999968e-01 9.999888e-01 9.998664e-01
2.620000e+01 1.000001e+00 9.999974e-01 9.999981e-01 9.999847e-01 9.998746e-01
2.630000e+01 1.000001e+00 9.999977e-01 9.999990e-01 9.999811e-01 9.998855e-01
2.640000e+01 1.000001e+00 9.999980e-01 9.999997e-01 9.999781e-01 9.998985e-01
2.650000e+01 1.000000e+00 9.999981e-01 1.000000e+00 9.999759e-01 9.999130e-01
2.660000e+01 1.000000e+00 9.999983e-01 1.000000e+00 9.999744e-01 9.999284e-01
2.670000e+01 1.000000e+00 9.999985e-01 1.000000e+00 9.999734e-01 9.999437e-01
2.680000e+01 1.000000e+00 9.999987e-01 9.999998e-01 9.999730e-01 9.999582e-01
2.690000e+01 1.000000e+00 9.999988e-01 9.999992e-01 9.999730e-01 9.999714e-01
2.700000e+01 9.999999e-01 9.999991e-01 9.999987e-01 9.999734e-01 9.999830e-01
2.710000e+01 9.999998e-01 9.999992e-01 9.999982e-01 9.999741e-01 9.999924e-01
2.720000e+01 9.999997e-01 9.999994e-01 9.999976e-01 9.999751e-01 9.999994e-01
2.730000e+01 9.999997e-01 9.999995e-01 9.999970e-01 9.999763e-01 1.000004e+00
2.740000e+01 9.999997e-01 9.999996e-01 9.999966e-01 9.999776e-01 1.000007e+00
2.750000e+01 9.999997e-01 9.999996e-01 9.999962e-01 9.999791e-01 1.000007e+00
2.760000e+01 9.999997e-01 9.999996e-01 9.999959e-01 9.999806e-01 1.000006e+00
2.770000e+01 9.999997e-01 9.999997e-01 9.999957e-01 9.999823e-01 1.000003e+00
2.780000e+01 9.999998e-01 9.999998e-01 9.999956e-01 9.999838e-01 9.999989e-01
2.790000e+01 9.999998e-01 9.999999e-01 9.999955e-01 9.999855e-01 9.999941e-01
2.800000e+01 9.999998e-01 1.000000e+00 9.999957e-01 9.999872e-01 9.999890e-01
2.810000e+01 9.999998e-01 1.000000e+00 9.999959e-01 9.999887e-01 9.999838e-01
2.820000e+01 9.999998e-01 1.000000e+00 9.999961e-01 9.999903e-01 9.999790e-01
2.830000e+01 9.999998e-01 9.999999e-01 9.999963e-01 9.999917e-01 9.999747e-01
2.840000e+01 9.999998e-01 9.999997e-01 9.999965e-01 9.999930e-01 9.999709e-01
2.850000e+01 9.999997e-01 9.999996e-01 9.999967e-01 9.999942e-01 9.999679e-01
2.860000e+01 9.999996e-01 9.999995e-01 9.999970e-01 9.999952e-01 9.999658e-01
2.870000e+01 9.999996e-01 9.999993e-01 9.999971e-01 9.999959e-01 9.999644e-01
2.880000e+01 9.999996e-01 9.999990e-01 9.999974e-01 9.999962e-01 9.999638e-01
2.890000e+01 9.999996e-01 9.999987e-01 9.999974e-01 9.999963e-01 9.999638e-01
2.900000e+01 9.999997e-01 9.999985e-01 9.999975e-01 9.999962e-01 9.999645e-01
2.910000e+01 9.999997e-01 9.999984e-01 9.999976e-01 9.999960e-01 9.999656e-01
2.920000e+01 9.999998e-01 9.999983e-01 9.999976e-01 9.999954e-01 9.999669e-01
2.930000e+01 9.999999e-01 9.999984e-01 9.999975e-01 9.999949e-01 9.999687e-01
2.940000e+01 1.000000e+00 9.999986e-01 9.999975e-01 9.999942e-01 9.999706e-01
2.950000e+01 1.000000e+00 9.999988e-01 9.999974e-01 9.999935e-01 9.999726e-01
2.960000e+01 1.000000e+00 9.999991e-01 9.999974e-01 9.999928e-01 9.999746e-01
2.970000e+01 1.000001e+00 9.999994e-01 9.999974e-01 9.999923e-01 9.999767e-01
2.980000e+01 1.000001e+00 9.999997e-01 9.999974e-01 9.999918e-01 9.999789e-01
2.990000e+01 1.000001e+00 9.999999e-01 9.999974e-01 9.999915e-01 9.999809e-01
3.000000e+01 1.000001e+00 1.000000e+00 9.999976e-01 9.999915e-01 9.999830e-01
3.010000e+01 1.000001e+00 1.000000e+00 9.999978e-01 9.999917e-01 9.999849e-01
3.020000e+01 1.000001e+00 1.000000e+00 9.999981e-01 9.999922e-01 9.999868e-01
3.030000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999927e-01 9.999884e-01
3.040000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999932e-01 9.999900e-01
3.050000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999938e-01 9.999912e-01
3.060000e+01 9.999998e-01 9.999999e-01 9.999996e-01 9.999944e-01 9.999923e-01
3.070000e+01 9.999996e-01 9.999997e-01 1.000000e+00 9.999952e-01 9.999932e-01
3.080000e+01 9.999995e-01 9.999997e-01 1.000000e+00 9.999959e-01 9.999938e-01
3.090000e+01 9.999993e-01 9.999996e-01 1.000000e+00 9.999966e-01 9.999942e-01
3.100000e+01 9.999993e-01 9.999995e-01 1.000000e+00 9.999972e-01 9.999945e-01
3.110000e+01 9.999993e-01 9.999995e-01 1.000000e+00 9.999977e-01 9.999946e-01
3.120000e+01 9.999993e-01 9.999995e-01 1.000000e+00 9.999981e-01 9.999944e-01
3.130000e+01 9.999993e-01 9.999995e-01 1.000000e+00 9.999983e-01 9.999942e-01
3.140000e+01 9.999995e-01 9.999997e-01 9.999998e-01 9.999983e-01 9.999939e-01
3.150000e+01 9.999996e-01 9.999998e-01 9.999996e-01 9.999982e-01 9.999935e-01
3.160000e+01 9.999998e-01 9.999999e-01 9.999993e-01 9.999979e-01 9.999930e-01
3.170000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999976e-01 9.999925e-01
3.180000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999973e-01 9.999921e-01
3.190000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999969e-01 9.999917e-01
3.200000e+01 1.000000e+00 1.000000e+00 9.999977e-01 9.999965e-01 9.999916e-01
3.210000e+01 1.000000e+00 1.000000e+00 9.999974e-01 9.999962e-01 9.999916e-01
3.220000e+01 1.000000e+00 1.000000e+00 9.999972e-01 9.999959e-01 9.999918e-01
3.230000e+01 1.000000e+00 1.000000e+00 9.999969e-01 9.999956e-01 9.999921e-01
3.240000e+01 1.000000e+00 9.999999e-01 9.999967e-01 9.999954e-01 9.999924e-01
3.250000e+01 1.000000e+00 9.999999e-01 9.999965e-01 9.999953e-01 9.999927e-01
3.260000e+01 1.000000e+00 1.000000e+00 9.999965e-01 9.999952e-01 9.999930e-01
3.270000e+01 1.000000e+00 1.000000e+00 9.999966e-01 9.999953e-01 9.999933e-01
3.280000e+01 1.000000e+00 1.000000e+00 9.999968e-01 9.999954e-01 9.999937e-01
3.290000e+01 1.000000e+00 1.000000e+00 9.999971e-01 9.999955e-01 9.999939e-01
3.300000e+01 1.000000e+00 1.000000e+00 9.999976e-01 9.999957e-01 9.999942e-01
3.310000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999959e-01 9.999944e-01
3.320000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999963e-01 9.999945e-01
3.330000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999967e-01 9.999945e-01
3.340000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999971e-01 9.999944e-01
3.350000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999976e-01 9.999943e-01
3.360000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999980e-01 9.999941e-01
3.370000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999984e-01 9.999940e-01
3.380000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999988e-01 9.999940e-01
3.390000e+01 9.999999e-01 9.999998e-01 1.000001e+00 9.999990e-01 9.999940e-01
3.400000e+01 9.999999e-01 9.999996e-01 1.000001e+00 9.999994e-01 9.999942e-01
3.410000e+01 9.999998e-01 9.999994e-01 1.000001e+00 9.999997e-01 9.999944e-01
3.420000e+01 9.999998e-01 9.999993e-01 1.000001e+00 1.000000e+00 9.999947e-01
3.430000e+01 9.999997e-01 9.999991e-01 1.000001e+00 1.000000e+00 9.999949e-01
3.440000e+01 9.999997e-01 9.999988e-01 1.000001e+00 1.000000e+00 9.999952e-01
3.450000e+01 9.999997e-01 9.999986e-01 1.000000e+00 1.000000e+00 9.999956e-01
3.460000e+01 9.999997e-01 9.999986e-01 9.999998e-01 1.000000e+00 9.999959e-01
3.470000e+01 9.999997e-01 9.999986e-01 9.999996e-01 1.000000e+00 9.999961e-01
3.480000e+01 9.999997e-01 9.999986e-01 9.999995e-01 1.000000e+00 9.999963e-01
3.490000e+01 9.999998e-01 9.999988e-01 9.999994e-01 1.000000e+00 9.999966e-01
3.500000e+01 9.999999e-01 9.999990e-01 9.999993e-01 1.000000e+00 9.999967e-01
3.510000e+01 1.000000e+00 9.999993e-01 9.999993e-01 9.999999e-01 9.999967e-01
3.520000e+01 1.000000e+00 9.999996e-01 9.999994e-01 9.999996e-01 9.999967e-01
3.530000e+01 1.000000e+00 9.999999e-01 9.999995e-01 9.999995e-01 9.999968e-01
3.540000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999992e-01 9.999968e-01
3.550000e+01 1.000000e+00 1.000001e+00 9.999999e-01 9.999990e-01 9.999967e-01
3.560000e+01 1.000000e+00 1.000001e+00 1.000000e+00 9.999989e-01 9.999967e-01
3.570000e+01 1.000000e+00 1.000001e+00 1.000000e+00 9.999987e-01 9.999967e-01
3.580000e+01 1.000000e+00 1.000001e+00 1.000000e+00 9.999986e-01 9.999968e-01
3.590000e+01 1.000000e+00 1.000001e+00 1.000000e+00 9.999985e-01 9.999967e-01
3.600000e+01 1.000000e+00 1.000001e+00 1.000000e+00 9.999983e-01 9.999967e-01
3.610000e+01 1.000000e+00 1.000001e+00 1.000000e+00 9.999982e-01 9.999966e-01
3.620000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999980e-01 9.999965e-01
3.630000e+01 9.999999e-01 9.999999e-01 1.000000e+00 9.999977e-01 9.999963e-01
3.640000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999976e-01 9.999961e-01
3.650000e+01 9.999997e-01 9.999994e-01 1.000000e+00 9.999974e-01 9.999959e-01
3.660000e+01 9.999996e-01 9.999991e-01 1.000000e+00 9.999973e-01 9.999957e-01
3.670000e+01 9.999996e-01 9.999989e-01 1.000000e+00 9.999972e-01 9.999956e-01
3.680000e+01 9.999996e-01 9.999988e-01 9.999999e-01 9.999972e-01 9.999955e-01
3.690000e+01 9.999996e-01 9.999988e-01 9.999999e-01 9.999973e-01 9.999955e-01
3.700000e+01 9.999997e-01 9.999989e-01 9.999999e-01 9.999975e-01 9.999956e-01
3.710000e+01 9.999997e-01 9.999991e-01 9.999999e-01 9.999975e-01 9.999957e-01
3.720000e+01 9.999998e-01 9.999993e-01 9.999999e-01 9.999977e-01 9.999959e-01
3.730000e+01 9.999999e-01 9.999997e-01 9.999999e-01 9.999979e-01 9.999962e-01
3.740000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999982e-01 9.999965e-01
3.750000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999984e-01 9.999969e-01
3.760000e+01 1.000000e+00 1.000001e+00 9.999997e-01 9.999987e-01 9.999974e-01
3.770000e+01 1.000000e+00 1.000001e+00 9.999997e-01 9.999990e-01 9.999979e-01
3.780000e+01 1.000000e+00 1.000001e+00 9.999996e-01 9.999993e-01 9.999984e-01
3.790000e+01 1.000000e+00 1.000001e+00 9.999996e-01 9.999995e-01 9.999988e-01
3.800000e+01 1.000000e+00 1.000001e+00 9.999995e-01 9.999997e-01 9.999992e-01
3.810000e+01 1.000000e+00 1.000001e+00 9.999994e-01 9.999998e-01 9.999995e-01
3.820000e+01 1.000000e+00 1.000001e+00 9.999993e-01 9.999999e-01 9.999997e-01
3.830000e+01 1.000000e+00 1.000001e+00 9.999991e-01 9.999999e-01 9.999997e-01
3.840000e+01 1.000000e+00 1.000001e+00 9.999990e-01 9.999997e-01 9.999997e-01
3.850000e+01 1.000000e+00 1.000001e+00 9.999989e-01 9.999996e-01 9.999997e-01
3.860000e+01 1.000000e+00 1.000001e+00 9.999987e-01 9.999994e-01 9.999996e-01
3.870000e+01 1.000000e+00 1.000001e+00 9.999986e-01 9.999992e-01 9.999994e-01
3.880000e+01 1.000000e+00 1.000001e+00 9.999986e-01 9.999991e-01 9.999991e-01
3.890000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999989e-01 9.999989e-01
3.900000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999989e-01 9.999985e-01
3.910000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999988e-01 9.999981e-01
3.920000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999988e-01 9.999976e-01
3.930000e+01 1.000000e+00 9.999999e-01 9.999994e-01 9.999988e-01 9.999972e-01
3.940000e+01 1.000000e+00 9.999998e-01 9.999998e-01 9.999988e-01 9.999969e-01
3.950000e+01 1.000000e+00 9.999997e-01 1.000000e+00 9.999989e-01 9.999966e-01
3.960000e+01 1.000000e+00 9.999996e-01 1.000000e+00 9.999989e-01 9.999963e-01
3.970000e+01 9.999999e-01 9.999995e-01 1.000001e+00 9.999990e-01 9.999962e-01
3.980000e+01 9.999998e-01 9.999994e-01 1.000001e+00 9.999991e-01 9.999961e-01
3.990000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999992e-01 9.999960e-01
4.000000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999992e-01 9.999961e-01
4.010000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999992e-01 9.999961e-01
4.020000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999991e-01 9.999962e-01
4.030000e+01 9.999997e-01 9.999995e-01 1.000000e+00 9.999990e-01 9.999963e-01
4.040000e+01 9.999997e-01 9.999996e-01 1.000000e+00 9.999988e-01 9.999964e-01
4.050000e+01 9.999997e-01 9.999998e-01 1.000000e+00 9.999987e-01 9.999965e-01
4.060000e+01 9.999998e-01 9.999999e-01 9.999997e-01 9.999986e-01 9.999966e-01
4.070000e+01 9.999999e-01 1.000000e+00 9.999995e-01 9.999984e-01 9.999966e-01
4.080000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999982e-01 9.999966e-01
4.090000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999981e-01 9.999967e-01
4.100000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999980e-01 9.999967e-01
4.110000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999978e-01 9.999967e-01
4.120000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999978e-01 9.999967e-01
4.130000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999978e-01 9.999967e-01
4.140000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999979e-01 9.999967e-01
4.150000e+01 1.000000e+00 9.999998e-01 9.999987e-01 9.999980e-01 9.999967e-01
4.160000e+01 1.000000e+00 9.999997e-01 9.999989e-01 9.999982e-01 9.999967e-01
4.170000e+01 1.000000e+00 9.999995e-01 9.999990e-01 9.999983e-01 9.999965e-01
4.180000e+01 1.000000e+00 9.999994e-01 9.999991e-01 9.999985e-01 9.999964e-01
4.190000e+01 1.000000e+00 9.999993e-01 9.999993e-01 9.999987e-01 9.999962e-01
4.200000e+01 9.999999e-01 9.999992e-01 9.999995e-01 9.999988e-01 9.999960e-01
4.210000e+01 9.999998e-01 9.999992e-01 9.999998e-01 9.999990e-01 9.999957e-01
4.220000e+01 9.999997e-01 9.999991e-01 1.000000e+00 9.999991e-01 9.999953e-01
4.230000e+01 9.999997e-01 9.999990e-01 1.000000e+00 9.999992e-01 9.999950e-01
4.240000e+01 9.999996e-01 9.999989e-01 1.000000e+00 9.999993e-01 9.999948e-01
4.250000e+01 9.999996e-01 9.999990e-01 1.000001e+00 9.999994e-01 9.999947e-01
4.260000e+01 9.999995e-01 9.999990e-01 1.000001e+00 9.999995e-01 9.999945e-01
4.270000e+01 9.999996e-01 9.999991e-01 1.000001e+00 9.999995e-01 9.999945e-01
4.280000e+01 9.999996e-01 9.999992e-01 1.000001e+00 9.999994e-01 9.999945e-01
4.290000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999993e-01 9.999947e-01
4.300000e+01 9.999998e-01 9.999996e-01 1.000001e+00 9.999992e-01 9.999949e-01
4.310000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999991e-01 9.999953e-01
4.320000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999989e-01 9.999957e-01
4.330000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999987e-01 9.999961e-01
4.340000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999986e-01 9.999967e-01
4.350000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999985e-01 9.999971e-01
4.360000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999983e-01 9.999976e-01
4.370000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999980e-01 9.999979e-01
4.380000e+01 1.000000e+00 1.000000e+00 9.999977e-01 9.999978e-01 9.999981e-01
4.390000e+01 1.000000e+00 1.000000e+00 9.999974e-01 9.999976e-01 9.999982e-01
4.400000e+01 1.000000e+00 1.000000e+00 9.999973e-01 9.999973e-01 9.999982e-01
4.410000e+01 1.000000e+00 1.000000e+00 9.999972e-01 9.999971e-01 9.999982e-01
4.420000e+01 1.000000e+00 1.000000e+00 9.999972e-01 9.999969e-01 9.999980e-01
4.430000e+01 1.000000e+00 1.000000e+00 9.999972e-01 9.999968e-01 9.999977e-01
4.440000e+01 1.000000e+00 1.000000e+00 9.999973e-01 9.999968e-01 9.999975e-01
4.450000e+01 1.000000e+00 1.000000e+00 9.999975e-01 9.999969e-01 9.999972e-01
4.460000e+01 1.000000e+00 1.000000e+00 9.999978e-01 9.999971e-01 9.999968e-01
4.470000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999972e-01 9.999965e-01
4.480000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999974e-01 9.999962e-01
4.490000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999976e-01 9.999959e-01
4.500000e+01 9.999999e-01 1.000000e+00 9.999992e-01 9.999978e-01 9.999956e-01
4.510000e+01 9.999999e-01 1.000000e+00 9.999995e-01 9.999980e-01 9.999954e-01
4.520000e+01 9.999999e-01 1.000000e+00 9.999998e-01 9.999982e-01 9.999951e-01
4.530000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999983e-01 9.999950e-01
4.540000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999984e-01 9.999948e-01
4.550000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999985e-01 9.999947e-01
4.560000e+01 9.999997e-01 9.999999e-01 1.000000e+00 9.999984e-01 9.999947e-01
4.570000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999983e-01 9.999947e-01
4.580000e+01 9.999998e-01 9.999996e-01 9.999998e-01 9.999981e-01 9.999947e-01
4.590000e+01 9.999998e-01 9.999994e-01 9.999995e-01 9.999979e-01 9.999948e-01
4.600000e+01 9.999999e-01 9.999994e-01 9.999992e-01 9.999976e-01 9.999949e-01
4.610000e+01 9.999999e-01 9.999994e-01 9.999988e-01 9.999975e-01 9.999950e-01
4.620000e+01 1.000000e+00 9.999995e-01 9.999984e-01 9.999973e-01 9.999952e-01
4.630000e+01 1.000000e+00 9.999995e-01 9.999981e-01 9.999971e-01 9.999954e-01
4.640000e+01 1.000000e+00 9.999996e-01 9.999979e-01 9.999968e-01 9.999955e-01
4.650000e+01 1.000000e+00 9.999997e-01 9.999977e-01 9.999968e-01 9.999958e-01
4.660000e+01 1.000000e+00 9.999998e-01 9.999976e-01 9.999967e-01 9.999959e-01
4.670000e+01 1.000000e+00 9.999999e-01 9.999977e-01 9.999968e-01 9.999960e-01
4.680000e+01 1.000000e+00 1.000000e+00 9.999978e-01 9.999969e-01 9.999960e-01
4.690000e+01 1.000000e+00 1.000000e+00 9.999979e-01 9.999971e-01 9.999961e-01
4.700000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999973e-01 9.999960e-01
4.710000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999975e-01 9.999959e-01
4.720000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999977e-01 9.999958e-01
4.730000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999979e-01 9.999955e-01
4.740000e+01 1.000000e+00 9.999999e-01 9.999996e-01 9.999980e-01 9.999953e-01
4.750000e+01 1.000000e+00 9.999999e-01 9.999998e-01 9.999980e-01 9.999950e-01
4.760000e+01 9.999999e-01 9.999998e-01 1.000000e+00 9.999980e-01 9.999947e-01
4.770000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999980e-01 9.999943e-01
4.780000e+01 9.999998e-01 9.999995e-01 1.000000e+00 9.999980e-01 9.999939e-01
4.790000e+01 9.999997e-01 9.999994e-01 1.000000e+00 9.999980e-01 9.999935e-01
4.800000e+01 9.999997e-01 9.999993e-01 1.000000e+00 9.999979e-01 9.999932e-01
4.810000e+01 9.999997e-01 9.999991e-01 1.000000e+00 9.999978e-01 9.999930e-01
4.820000e+01 9.999997e-01 9.999990e-01 1.000000e+00 9.999976e-01 9.999929e-01
4.830000e+01 9.999997e-01 9.999989e-01 1.000000e+00 9.999975e-01 9.999928e-01
4.840000e+01 9.999997e-01 9.999989e-01 9.999998e-01 9.999974e-01 9.999927e-01
4.850000e+01 9.999997e-01 9.999988e-01 9.999997e-01 9.999972e-01 9.999928e-01
4.860000e+01 9.999998e-01 9.999988e-01 9.999996e-01 9.999972e-01 9.999930e-01
4.870000e+01 9.999998e-01 9.999989e-01 9.999994e-01 9.999971e-01 9.999932e-01
4.880000e+01 9.999999e-01 9.999990e-01 9.999993e-01 9.999971e-01 9.999935e-01
4.890000e+01 9.999999e-01 9.999992e-01 9.999992e-01 9.999971e-01 9.999938e-01
4.900000e+01 1.000000e+00 9.999993e-01 9.999991e-01 9.999971e-01 9.999942e-01
4.910000e+01 1.000000e+00 9.999995e-01 9.999990e-01 9.999971e-01 9.999946e-01
4.920000e+01 1.000000e+00 9.999997e-01 9.999989e-01 9.999972e-01 9.999950e-01
4.930000e+01 1.000000e+00 9.999999e-01 9.999987e-01 9.999973e-01 9.999955e-01
4.940000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999974e-01 9.999958e-01
4.950000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999974e-01 9.999960e-01
4.960000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999974e-01 9.999961e-01
4.970000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999973e-01 9.999963e-01
4.980000e+01 1.000000e+00 1.000001e+00 9.999982e-01 9.999972e-01 9.999963e-01
4.990000e+01 1.000000e+00 1.000001e+00 9.999983e-01 9.999971e-01 9.999962e-01
5.000000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999971e-01 9.999961e-01
5.010000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999970e-01 9.999961e-01
5.020000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999970e-01 9.999959e-01
5.030000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999971e-01 9.999957e-01
5.040000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999971e-01 9.999955e-01
5.050000e+01 1.000000e+00 9.999999e-01 9.999988e-01 9.999972e-01 9.999954e-01
5.060000e+01 1.000000e+00 9.999998e-01 9.999989e-01 9.999973e-01 9.999952e-01
5.070000e+01 9.999999e-01 9.999997e-01 9.999989e-01 9.999973e-01 9.999952e-01
5.080000e+01 9.999999e-01 9.999996e-01 9.999991e-01 9.999973e-01 9.999951e-01
5.090000e+01 9.999999e-01 9.999996e-01 9.999991e-01 9.999974e-01 9.999950e-01
5.100000e+01 9.999999e-01 9.999996e-01 9.999992e-01 9.999974e-01 9.999950e-01
5.110000e+01 9.999999e-01 9.999996e-01 9.999991e-01 9.999975e-01 9.999951e-01
5.120000e+01 9.999999e-01 9.999996e-01 9.999992e-01 9.999975e-01 9.999951e-01
5.130000e+01 9.999999e-01 9.999996e-01 9.999992e-01 9.999975e-01 9.999951e-01
5.140000e+01 9.999999e-01 9.999996e-01 9.999992e-01 9.999975e-01 9.999952e-01
5.150000e+01 9.999999e-01 9.999997e-01 9.999991e-01 9.999975e-01 9.999952e-01
5.160000e+01 9.999999e-01 9.999997e-01 9.999991e-01 9.999974e-01 9.999952e-01
5.170000e+01 9.999999e-01 9.999997e-01 9.999991e-01 9.999974e-01 9.999953e-01
5.180000e+01 1.000000e+00 9.999998e-01 9.999990e-01 9.999974e-01 9.999955e-01
5.190000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999974e-01 9.999956e-01
5.200000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999974e-01 9.999958e-01
5.210000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999974e-01 9.999961e-01
5.220000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999974e-01 9.999963e-01
5.230000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999974e-01 9.999965e-01
5.240000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999975e-01 9.999966e-01
5.250000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999975e-01 9.999968e-01
5.260000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999975e-01 9.999968e-01
5.270000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999976e-01 9.999968e-01
5.280000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999977e-01 9.999968e-01
5.290000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999977e-01 9.999967e-01
5.300000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999977e-01 9.999965e-01
5.310000e+01 1.000000e+00 9.999998e-01 9.999988e-01 9.999977e-01 9.999962e-01
5.320000e+01 1.000000e+00 9.999997e-01 9.999989e-01 9.999977e-01 9.999959e-01
5.330000e+01 1.000000e+00 9.999996e-01 9.999991e-01 9.999976e-01 9.999955e-01
5.340000e+01 1.000000e+00 9.999994e-01 9.999992e-01 9.999975e-01 9.999952e-01
5.350000e+01 1.000000e+00 9.999992e-01 9.999994e-01 9.999975e-01 9.999948e-01
5.360000e+01 9.999999e-01 9.999991e-01 9.999995e-01 9.999975e-01 9.999945e-01
5.370000e+01 9.999998e-01 9.999991e-01 9.999996e-01 9.999975e-01 9.999942e-01
5.380000e+01 9.999998e-01 9.999990e-01 9.999998e-01 9.999977e-01 9.999940e-01
5.390000e+01 9.999998e-01 9.999990e-01 9.999999e-01 9.999978e-01 9.999940e-01
5.400000e+01 9.999997e-01 9.999990e-01 1.000000e+00 9.999979e-01 9.999940e-01
5.410000e+01 9.999997e-01 9.999990e-01 1.000000e+00 9.999981e-01 9.999940e-01
5.420000e+01 9.999997e-01 9.999991e-01 1.000000e+00 9.999982e-01 9.999941e-01
5.430000e+01 9.999997e-01 9.999992e-01 1.000000e+00 9.999983e-01 9.999943e-01
5.440000e+01 9.999997e-01 9.999994e-01 1.000000e+00 9.999984e-01 9.999945e-01
5.450000e+01 9.999998e-01 9.999995e-01 1.000000e+00 9.999985e-01 9.999948e-01
5.460000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999985e-01 9.999951e-01
5.470000e+01 9.999999e-01 9.999997e-01 1.000000e+00 9.999985e-01 9.999954e-01
5.480000e+01 9.999999e-01 9.999998e-01 1.000000e+00 9.999985e-01 9.999958e-01
5.490000e+01 1.000000e+00 9.999999e-01 9.999999e-01 9.999985e-01 9.999961e-01
5.500000e+01 1.000000e+00 9.999999e-01 9.999997e-01 9.999985e-01 9.999963e-01
5.510000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999984e-01 9.999965e-01
5.520000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999982e-01 9.999968e-01
5.530000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999980e-01 9.999969e-01
5.540000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999979e-01 9.999970e-01
5.550000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999978e-01 9.999970e-01
5.560000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999977e-01 9.999971e-01
5.570000e+01 1.000000e+00 9.999999e-01 9.999980e-01 9.999976e-01 9.999972e-01
5.580000e+01 1.000000e+00 9.999999e-01 9.999981e-01 9.999975e-01 9.999971e-01
5.590000e+01 1.000000e+00 9.999998e-01 9.999982e-01 9.999976e-01 9.999970e-01
5.600000e+01 1.000000e+00 9.999997e-01 9.999984e-01 9.999977e-01 9.999969e-01
5.610000e+01 1.000000e+00 9.999996e-01 9.999986e-01 9.999979e-01 9.999968e-01
5.620000e+01 9.999999e-01 9.999995e-01 9.999989e-01 9.999980e-01 9.999967e-01
5.630000e+01 9.999999e-01 9.999995e-01 9.999992e-01 9.999982e-01 9.999966e-01
5.640000e+01 9.999998e-01 9.999996e-01 9.999995e-01 9.999984e-01 9.999966e-01
5.650000e+01 9.999998e-01 9.999996e-01 9.999998e-01 9.999986e-01 9.999964e-01
5.660000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999988e-01 9.999964e-01
5.670000e+01 9.999998e-01 9.999998e-01 1.000000e+00 9.999990e-01 9.999964e-01
5.680000e+01 9.999998e-01 9.999999e-01 1.000000e+00 9.999991e-01 9.999964e-01
5.690000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999992e-01 9.999965e-01
5.700000e+01 9.999998e-01 1.000000e+00 1.000000e+00 9.999991e-01 9.999967e-01
5.710000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999991e-01 9.999968e-01
5.720000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999990e-01 9.999969e-01
5.730000e+01 9.999999e-01 1.000000e+00 9.999999e-01 9.999989e-01 9.999971e-01
5.740000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999987e-01 9.999973e-01
5.750000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999985e-01 9.999976e-01
5.760000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999984e-01 9.999978e-01
5.770000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999983e-01 9.999981e-01
5.780000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999981e-01 9.999984e-01
5.790000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999980e-01 9.999986e-01
5.800000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999980e-01 9.999989e-01
5.810000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999980e-01 9.999990e-01
5.820000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999981e-01 9.999992e-01
5.830000e+01 1.000000e+00 1.000000e+00 9.999980e-01 9.999982e-01 9.999992e-01
5.840000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999983e-01 9.999993e-01
5.850000e+01 1.000000e+00 1.000000e+00 9.999983e-01 9.999984e-01 9.999993e-01
5.860000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999985e-01 9.999992e-01
5.870000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999987e-01 9.999990e-01
5.880000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999988e-01 9.999987e-01
5.890000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999989e-01 9.999984e-01
5.900000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999991e-01 9.999980e-01
5.910000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 9.999976e-01
5.920000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 9.999973e-01
5.930000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999993e-01 9.999971e-01
5.940000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999994e-01 9.999969e-01
5.950000e+01 9.999998e-01 9.999997e-01 1.000001e+00 9.999995e-01 9.999968e-01
5.960000e+01 9.999997e-01 9.999995e-01 1.000001e+00 9.999995e-01 9.999967e-01
5.970000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999995e-01 9.999968e-01
5.980000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999996e-01 9.999970e-01
5.990000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999996e-01 9.999971e-01
6.000000e+01 9.999997e-01 9.999993e-01 1.000000e+00 9.999995e-01 9.999973e-01
6.010000e+01 9.999997e-01 9.999993e-01 1.000000e+00 9.999994e-01 9.999975e-01
6.020000e+01 9.999998e-01 9.999994e-01 1.000000e+00 9.999994e-01 9.999978e-01
6.030000e+01 9.999999e-01 9.999995e-01 9.999999e-01 9.999993e-01 9.999981e-01
6.040000e+01 9.999999e-01 9.999995e-01 9.999998e-01 9.999993e-01 9.999983e-01
6.050000e+01 1.000000e+00 9.999996e-01 9.999996e-01 9.999992e-01 9.999985e-01
6.060000e+01 1.000000e+00 9.999997e-01 9.999995e-01 9.999992e-01 9.999987e-01
6.070000e+01 1.000000e+00 9.999998e-01 9.999995e-01 9.999991e-01 9.999988e-01
6.080000e+01 1.000000e+00 9.999999e-01 9.999994e-01 9.999991e-01 9.999989e-01
6.090000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999990e-01 9.999990e-01
6.100000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999990e-01 9.999990e-01
6.110000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999990e-01 9.999991e-01
6.120000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999991e-01 9.999991e-01
6.130000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999992e-01 9.999991e-01
6.140000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999993e-01 9.999991e-01
6.150000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999995e-01 9.999992e-01
6.160000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999996e-01 9.999991e-01
6.170000e+01 9.999999e-01 1.000000e+00 9.999999e-01 9.999998e-01 9.999991e-01
6.180000e+01 9.999999e-01 9.999999e-01 1.000000e+00 1.000000e+00 9.999991e-01
6.190000e+01 9.999998e-01 9.999998e-01 1.000000e+00 1.000000e+00 9.999991e-01
6.200000e+01 9.999998e-01 9.999998e-01 1.000000e+00 1.000000e+00 9.999990e-01
6.210000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000000e+00 9.999989e-01
6.220000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999989e-01
6.230000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999989e-01
6.240000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000000e+00 9.999988e-01
6.250000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000000e+00 9.999988e-01
6.260000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000000e+00 9.999989e-01
6.270000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000000e+00 9.999991e-01
6.280000e+01 1.000000e+00 9.999998e-01 1.000000e+00 9.999999e-01 9.999992e-01
6.290000e+01 1.000000e+00 9.999998e-01 1.000000e+00 9.999998e-01 9.999993e-01
6.300000e+01 1.000000e+00 9.999999e-01 9.999998e-01 9.999997e-01 9.999996e-01
6.310000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999996e-01 9.999998e-01
6.320000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999996e-01 1.000000e+00
6.330000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999995e-01 1.000000e+00
6.340000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999995e-01 1.000001e+00
6.350000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999996e-01 1.000001e+00
6.360000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999996e-01 1.000001e+00
6.370000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999997e-01 1.000001e+00
6.380000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999998e-01 1.000001e+00
6.390000e+01 1.000000e+00 1.000001e+00 9.999993e-01 1.000000e+00 1.000002e+00
6.400000e+01 1.000000e+00 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00
6.410000e+01 1.000000e+00 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00
6.420000e+01 1.000000e+00 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00
6.430000e+01 1.000000e+00 1.000001e+00 9.999998e-01 1.000000e+00 1.000002e+00
6.440000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000000e+00 1.000002e+00
6.450000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.460000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.470000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.480000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.490000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
6.500000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
6.510000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.520000e+01 9.999999e-01 9.999996e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.530000e+01 9.999999e-01 9.999994e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.540000e+01 9.999998e-01 9.999993e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.550000e+01 9.999998e-01 9.999992e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.560000e+01 9.999998e-01 9.999993e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.570000e+01 9.999998e-01 9.999994e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.580000e+01 9.999998e-01 9.999996e-01 1.000000e+00 1.000000e+00 1.000000e+00
6.590000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.600000e+01 9.999999e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.610000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.620000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.630000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.640000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.650000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.660000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.670000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.680000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.690000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.700000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.710000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
6.720000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.730000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.740000e+01 9.999999e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.750000e+01 9.999999e-01 9.999995e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.760000e+01 9.999999e-01 9.999994e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.770000e+01 9.999999e-01 9.999993e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.780000e+01 9.999999e-01 9.999994e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.790000e+01 9.999999e-01 9.999994e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.800000e+01 9.999999e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.810000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.820000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.830000e+01 9.999999e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.840000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.850000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.860000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.870000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.880000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00
6.890000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
6.900000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
6.910000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.920000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
6.930000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
6.940000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
6.950000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 1.000003e+00
6.960000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000003e+00
6.970000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000004e+00
6.980000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000004e+00
6.990000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 1.000003e+00
7.000000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000003e+00
7.010000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 1.000003e+00
7.020000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
7.030000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
7.040000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.050000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.060000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.070000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.080000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.090000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.100000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.110000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.120000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.130000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.140000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.150000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000002e+00
7.160000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.170000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.180000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00
7.190000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.200000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.210000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.220000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.230000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
7.240000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
7.250000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
7.260000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
7.270000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 1.000003e+00
7.280000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.290000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000003e+00
7.300000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.310000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.320000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.330000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000002e+00
7.340000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000002e+00
7.350000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000002e+00 1.000002e+00
7.360000e+01 9.999998e-01 9.999999e-01 1.000001e+00 1.000002e+00 1.000001e+00
7.370000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.380000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.390000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.400000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.410000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000002e+00 1.000001e+00
7.420000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00
7.430000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000001e+00
7.440000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.450000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.460000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.470000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.480000e+01 1.000000e+00 9.999998e-01 9.999999e-01 1.000001e+00 1.000003e+00
7.490000e+01 1.000000e+00 9.999998e-01 9.999997e-01 1.000001e+00 1.000003e+00
7.500000e+01 1.000000e+00 9.999999e-01 9.999996e-01 1.000001e+00 1.000003e+00
7.510000e+01 1.000000e+00 9.999999e-01 9.999995e-01 1.000001e+00 1.000003e+00
7.520000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000003e+00
7.530000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000003e+00
7.540000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 1.000003e+00
7.550000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
7.560000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.570000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.580000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000003e+00
7.590000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.600000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.610000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.620000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.630000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.640000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.650000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.660000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
7.670000e+01 9.999998e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
7.680000e+01 9.999998e-01 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.690000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.700000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.710000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.720000e+01 9.999999e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.730000e+01 9.999999e-01 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.740000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000003e+00
7.750000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.760000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.770000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.780000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.790000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
7.800000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.810000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.820000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.830000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.840000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.850000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.860000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.870000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
7.880000e+01 9.999999e-01 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00
7.890000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.900000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.910000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.920000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.930000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.940000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.950000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.960000e+01 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.970000e+01 1.000000e+00 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
7.980000e+01 1.000000e+00 9.999997e-01 1.000001e+00 1.000001e+00 1.000000e+00
7.990000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000001e+00
8.000000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000001e+00
8.010000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000001e+00
8.020000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00
8.030000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.040000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.050000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.060000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.070000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.080000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.090000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.100000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.110000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.120000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.130000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
8.140000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.150000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.160000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.170000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.180000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.190000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.200000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.210000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.220000e+01 9.999999e-01 9.999996e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.230000e+01 9.999999e-01 9.999996e-01 1.000000e+00 1.000000e+00 1.000000e+00
8.240000e+01 9.999998e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.250000e+01 9.999998e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.260000e+01 9.999998e-01 9.999997e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.270000e+01 9.999998e-01 9.999998e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.280000e+01 9.999998e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00
8.290000e+01 9.999998e-01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.300000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.310000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.320000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.330000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.340000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.350000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
8.360000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000000e+00 1.000001e+00
8.370000e+01 1.000000e+00 1.000001e+00 9.999998e-01 9.999999e-01 1.000001e+00
8.380000e+01 1.000000e+00 1.000001e+00 9.999996e-01 9.999998e-01 1.000001e+00
8.390000e+01 1.000000e+00 1.000001e+00 9.999995e-01 9.999998e-01 1.000001e+00
8.400000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999997e-01 1.000001e+00
8.410000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999996e-01 1.000001e+00
8.420000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999996e-01 1.000001e+00
8.430000e+01 1.000000e+00 9.999998e-01 9.999993e-01 9.999996e-01 1.000001e+00
8.440000e+01 9.999999e-01 9.999997e-01 9.999993e-01 9.999995e-01 1.000001e+00
8.450000e+01 9.999999e-01 9.999996e-01 9.999994e-01 9.999995e-01 1.000000e+00
8.460000e+01 9.999999e-01 9.999995e-01 9.999996e-01 9.999995e-01 1.000000e+00
8.470000e+01 9.999999e-01 9.999995e-01 9.999998e-01 9.999995e-01 9.999998e-01
8.480000e+01 9.999999e-01 9.999995e-01 1.000000e+00 9.999995e-01 9.999995e-01
8.490000e+01 9.999999e-01 9.999996e-01 1.000000e+00 9.999996e-01 9.999992e-01
8.500000e+01 9.999999e-01 9.999996e-01 1.000000e+00 9.999997e-01 9.999989e-01
8.510000e+01 9.999999e-01 9.999997e-01 1.000001e+00 9.999997e-01 9.999987e-01
8.520000e+01 9.999999e-01 9.999998e-01 1.000001e+00 9.999998e-01 9.999984e-01
8.530000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999999e-01 9.999983e-01
8.540000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999981e-01
8.550000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999980e-01
8.560000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999979e-01
8.570000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999978e-01
8.580000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999978e-01
8.590000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999978e-01
8.600000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999999e-01 9.999978e-01
8.610000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999998e-01 9.999978e-01
8.620000e+01 1.000000e+00 9.999999e-01 9.999997e-01 9.999998e-01 9.999979e-01
8.630000e+01 9.999999e-01 9.999998e-01 9.999995e-01 9.999996e-01 9.999980e-01
8.640000e+01 9.999999e-01 9.999997e-01 9.999993e-01 9.999995e-01 9.999981e-01
8.650000e+01 1.000000e+00 9.999997e-01 9.999991e-01 9.999994e-01 9.999982e-01
8.660000e+01 1.000000e+00 9.999996e-01 9.999990e-01 9.999993e-01 9.999984e-01
8.670000e+01 1.000000e+00 9.999996e-01 9.999989e-01 9.999992e-01 9.999986e-01
8.680000e+01 1.000000e+00 9.999997e-01 9.999989e-01 9.999992e-01 9.999988e-01
8.690000e+01 1.000000e+00 9.999998e-01 9.999989e-01 9.999992e-01 9.999991e-01
8.700000e+01 1.000000e+00 9.999999e-01 9.999990e-01 9.999992e-01 9.999995e-01
8.710000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999992e-01 9.999998e-01
8.720000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999992e-01 1.000000e+00
8.730000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999993e-01 1.000000e+00
8.740000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999993e-01 1.000001e+00
8.750000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00
8.760000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00
8.770000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01 1.000001e+00
8.780000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999991e-01 1.000000e+00
8.790000e+01 9.999998e-01 9.999999e-01 1.000001e+00 9.999989e-01 9.999999e-01
8.800000e+01 9.999998e-01 9.999999e-01 1.000001e+00 9.999988e-01 9.999995e-01
8.810000e+01 9.999997e-01 9.999998e-01 1.000001e+00 9.999986e-01 9.999990e-01
8.820000e+01 9.999997e-01 9.999997e-01 1.000000e+00 9.999984e-01 9.999984e-01
8.830000e+01 9.999997e-01 9.999997e-01 1.000000e+00 9.999982e-01 9.999979e-01
8.840000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999981e-01 9.999974e-01
8.850000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999980e-01 9.999970e-01
8.860000e+01 9.999999e-01 9.999997e-01 9.999997e-01 9.999980e-01 9.999966e-01
8.870000e+01 1.000000e+00 9.999997e-01 9.999995e-01 9.999981e-01 9.999963e-01
8.880000e+01 1.000000e+00 9.999997e-01 9.999994e-01 9.999982e-01 9.999961e-01
8.890000e+01 1.000000e+00 9.999998e-01 9.999993e-01 9.999984e-01 9.999961e-01
8.900000e+01 1.000000e+00 9.999999e-01 9.999992e-01 9.999988e-01 9.999961e-01
8.910000e+01 1.000000e+00 9.999999e-01 9.999991e-01 9.999992e-01 9.999963e-01
8.920000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999996e-01 9.999965e-01
8.930000e+01 1.000000e+00 1.000000e+00 9.999990e-01 1.000000e+00 9.999968e-01
8.940000e+01 1.000000e+00 1.000000e+00 9.999989e-01 1.000000e+00 9.999972e-01
8.950000e+01 1.000000e+00 1.000000e+00 9.999989e-01 1.000001e+00 9.999976e-01
8.960000e+01 1.000000e+00 1.000000e+00 9.999989e-01 1.000001e+00 9.999980e-01
8.970000e+01 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 9.999983e-01
8.980000e+01 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 9.999985e-01
8.990000e+01 1.000000e+00 1.000000e+00 9.999987e-01 1.000001e+00 9.999987e-01
9.000000e+01 1.000000e+00 1.000000e+00 9.999986e-01 1.000001e+00 9.999990e-01
9.010000e+01 9.999999e-01 1.000000e+00 9.999986e-01 1.000000e+00 9.999992e-01
9.020000e+01 9.999998e-01 1.000000e+00 9.999986e-01 9.999998e-01 9.999993e-01
9.030000e+01 9.999998e-01 1.000000e+00 9.999986e-01 9.999993e-01 9.999995e-01
9.040000e+01 9.999998e-01 1.000000e+00 9.999986e-01 9.999988e-01 9.999996e-01
9.050000e+01 9.999998e-01 1.000000e+00 9.999987e-01 9.999983e-01 9.999996e-01
9.060000e+01 9.999998e-01 1.000000e+00 9.999988e-01 9.999978e-01 9.999997e-01
9.070000e+01 9.999998e-01 1.000000e+00 9.999990e-01 9.999973e-01 9.999997e-01
9.080000e+01 9.999998e-01 1.000000e+00 9.999992e-01 9.999970e-01 9.999997e-01
9.090000e+01 9.999998e-01 1.000000e+00 9.999994e-01 9.999968e-01 9.999997e-01
9.100000e+01 9.999999e-01 1.000000e+00 9.999997e-01 9.999966e-01 9.999997e-01
9.110000e+01 9.999999e-01 9.999999e-01 1.000000e+00 9.999966e-01 9.999996e-01
9.120000e+01 1.000000e+00 9.999999e-01 1.000000e+00 9.999967e-01 9.999996e-01
9.130000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999968e-01 9.999995e-01
9.140000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999970e-01 9.999994e-01
9.150000e+01 1.000000e+00 9.999998e-01 1.000001e+00 9.999973e-01 9.999994e-01
9.160000e+01 1.000000e+00 9.999998e-01 1.000001e+00 9.999976e-01 9.999993e-01
9.170000e+01 1.000000e+00 9.999997e-01 1.000001e+00 9.999978e-01 9.999992e-01
9.180000e+01 1.000000e+00 9.999996e-01 1.000001e+00 9.999981e-01 9.999991e-01
9.190000e+01 1.000000e+00 9.999994e-01 1.000001e+00 9.999983e-01 9.999990e-01
9.200000e+01 1.000000e+00 9.999993e-01 1.000001e+00 9.999986e-01 9.999988e-01
9.210000e+01 1.000000e+00 9.999992e-01 1.000000e+00 9.999989e-01 9.999987e-01
9.220000e+01 1.000000e+00 9.999991e-01 1.000000e+00 9.999992e-01 9.999985e-01
9.230000e+01 1.000000e+00 9.999990e-01 9.999996e-01 9.999995e-01 9.999984e-01
9.240000e+01 1.000000e+00 9.999990e-01 9.999993e-01 9.999999e-01 9.999983e-01
9.250000e+01 1.000000e+00 9.999990e-01 9.999990e-01 1.000000e+00 9.999982e-01
9.260000e+01 1.000000e+00 9.999991e-01 9.999988e-01 1.000000e+00 9.999982e-01
9.270000e+01 1.000000e+00 9.999991e-01 9.999985e-01 1.000001e+00 9.999982e-01
9.280000e+01 1.000000e+00 9.999993e-01 9.999983e-01 1.000001e+00 9.999982e-01
9.290000e+01 1.000000e+00 9.999995e-01 9.999982e-01 1.000001e+00 9.999984e-01
9.300000e+01 1.000000e+00 9.999997e-01 9.999981e-01 1.000001e+00 9.999985e-01
9.310000e+01 1.000000e+00 9.999999e-01 9.999981e-01 1.000001e+00 9.999987e-01
9.320000e+01 1.000000e+00 1.000000e+00 9.999981e-01 1.000001e+00 9.999990e-01
9.330000e+01 1.000000e+00 1.000000e+00 9.999983e-01 1.000001e+00 9.999992e-01
9.340000e+01 1.000000e+00 1.000001e+00 9.999984e-01 1.000001e+00 9.999994e-01
9.350000e+01 1.000000e+00 1.000001e+00 9.999986e-01 1.000000e+00 9.999997e-01
9.360000e+01 9.999999e-01 1.000001e+00 9.999988e-01 1.000000e+00 9.999999e-01
9.370000e+01 9.999999e-01 1.000001e+00 9.999989e-01 9.999999e-01 1.000000e+00
9.380000e+01 9.999998e-01 1.000001e+00 9.999990e-01 9.999997e-01 1.000000e+00
9.390000e+01 9.999997e-01 1.000001e+00 9.999991e-01 9.999994e-01 1.000000e+00
9.400000e+01 9.999997e-01 1.000001e+00 9.999992e-01 9.999991e-01 1.000000e+00
9.410000e+01 9.999996e-01 1.000001e+00 9.999994e-01 9.999989e-01 1.000001e+00
9.420000e+01 9.999996e-01 1.000000e+00 9.999996e-01 9.999988e-01 1.000001e+00
9.430000e+01 9.999996e-01 1.000000e+00 9.999998e-01 9.999987e-01 1.000001e+00
9.440000e+01 9.999996e-01 1.000000e+00 1.000000e+00 9.999987e-01 1.000000e+00
9.450000e+01 9.999996e-01 9.999999e-01 1.000000e+00 9.999987e-01 1.000000e+00
9.460000e+01 9.999996e-01 9.999997e-01 1.000001e+00 9.999988e-01 1.000000e+00
9.470000e+01 9.999997e-01 9.999995e-01 1.000001e+00 9.999989e-01 1.000000e+00
9.480000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999991e-01 9.999998e-01
9.490000e+01 9.999998e-01 9.999993e-01 1.000001e+00 9.999993e-01 9.999997e-01
9.500000e+01 1.000000e+00 9.999992e-01 1.000001e+00 9.999995e-01 9.999995e-01
9.510000e+01 1.000000e+00 9.999992e-01 1.000001e+00 9.999998e-01 9.999994e-01
9.520000e+01 1.000000e+00 9.999991e-01 1.000001e+00 1.000000e+00 9.999993e-01
9.530000e+01 1.000000e+00 9.999991e-01 1.000001e+00 1.000000e+00 9.999992e-01
9.540000e+01 1.000001e+00 9.999992e-01 1.000001e+00 1.000001e+00 9.999989e-01
9.550000e+01 1.000001e+00 9.999992e-01 1.000001e+00 1.000001e+00 9.999987e-01
9.560000e+01 1.000001e+00 9.999992e-01 1.000000e+00 1.000001e+00 9.999986e-01
9.570000e+01 1.000001e+00 9.999993e-01 1.000000e+00 1.000001e+00 9.999984e-01
9.580000e+01 1.000001e+00 9.999993e-01 1.000000e+00 1.000001e+00 9.999983e-01
9.590000e+01 1.000001e+00 9.999993e-01 9.999998e-01 1.000001e+00 9.999983e-01
9.600000e+01 1.000001e+00 9.999994e-01 9.999996e-01 1.000001e+00 9.999983e-01
9.610000e+01 1.000001e+00 9.999995e-01 9.999995e-01 1.000001e+00 9.999984e-01
9.620000e+01 1.000000e+00 9.999997e-01 9.999994e-01 1.000001e+00 9.999986e-01
9.630000e+01 1.000000e+00 9.999999e-01 9.999994e-01 1.000001e+00 9.999989e-01
9.640000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 9.999992e-01
9.650000e+01 9.999999e-01 1.000000e+00 9.999994e-01 1.000001e+00 9.999996e-01
9.660000e+01 9.999997e-01 1.000000e+00 9.999995e-01 1.000001e+00 1.000000e+00
9.670000e+01 9.999996e-01 1.000001e+00 9.999997e-01 1.000000e+00 1.000000e+00
9.680000e+01 9.999995e-01 1.000001e+00 9.999998e-01 1.000000e+00 1.000001e+00
9.690000e+01 9.999994e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
9.700000e+01 9.999993e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000001e+00
9.710000e+01 9.999993e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
9.720000e+01 9.999993e-01 1.000001e+00 1.000001e+00 9.999999e-01 1.000002e+00
9.730000e+01 9.999993e-01 1.000001e+00 1.000001e+00 9.999997e-01 1.000002e+00
9.740000e+01 9.999994e-01 1.000001e+00 1.000001e+00 9.999994e-01 1.000002e+00
9.750000e+01 9.999995e-01 1.000001e+00 1.000001e+00 9.999992e-01 1.000002e+00
9.760000e+01 9.999995e-01 1.000001e+00 1.000001e+00 9.999990e-01 1.000002e+00
9.770000e+01 9.999996e-01 1.000001e+00 1.000001e+00 9.999988e-01 1.000001e+00
9.780000e+01 9.999997e-01 1.000001e+00 1.000001e+00 9.999987e-01 1.000001e+00
9.790000e+01 9.999997e-01 1.000000e+00 1.000001e+00 9.999987e-01 1.000001e+00
9.800000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999987e-01 1.000001e+00
9.810000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999988e-01 1.000001e+00
9.820000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999991e-01 1.000001e+00
9.830000e+01 1.000000e+00 9.999998e-01 1.000001e+00 9.999993e-01 1.000000e+00
9.840000e+01 1.000000e+00 9.999997e-01 1.000001e+00 9.999996e-01 1.000000e+00
9.850000e+01 1.000000e+00 9.999995e-01 1.000001e+00 1.000000e+00 1.000000e+00
9.860000e+01 1.000000e+00 9.999994e-01 1.000001e+00 1.000000e+00 1.000000e+00
9.870000e+01 1.000000e+00 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00
9.880000e+01 1.000001e+00 9.999994e-01 1.000001e+00 1.000001e+00 1.000001e+00
9.890000e+01 1.000001e+00 9.999994e-01 1.000001e+00 1.000002e+00 1.000001e+00
9.900000e+01 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.910000e+01 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.920000e+01 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.930000e+01 1.000001e+00 9.999998e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.940000e+01 1.000001e+00 9.999999e-01 1.000000e+00 1.000002e+00 1.000001e+00
9.950000e+01 1.000001e+00 1.000000e+00 9.999999e-01 1.000002e+00 1.000001e+00
9.960000e+01 1.000001e+00 1.000000e+00 9.999998e-01 1.000002e+00 1.000001e+00
9.970000e+01 1.000001e+00 1.000000e+00 9.999997e-01 1.000002e+00 1.000001e+00
9.980000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000001e+00
9.990000e+01 1.000000e+00 1.000001e+00 9.999995e-01 1.000001e+00 1.000001e+00
1.000000e+02 1.000000e+00 1.000001e+00 9.999995e-01 1.000001e+00 1.000001e+00
1.001000e+02 9.999998e-01 1.000001e+00 9.999995e-01 1.000001e+00 1.000001e+00
1.002000e+02 9.999996e-01 1.000001e+00 9.999995e-01 1.000001e+00 1.000001e+00
1.003000e+02 9.999995e-01 1.000001e+00 9.999996e-01 1.000001e+00 1.000001e+00
1.004000e+02 9.999993e-01 1.000001e+00 9.999997e-01 1.000001e+00 1.000001e+00
1.005000e+02 9.999992e-01 1.000001e+00 9.999998e-01 1.000001e+00 1.000002e+00
1.006000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
1.007000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
1.008000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
1.009000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
1.010000e+02 9.999992e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.011000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.012000e+02 9.999994e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.013000e+02 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.014000e+02 9.999998e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.015000e+02 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.016000e+02 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.017000e+02 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.018000e+02 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.019000e+02 1.000000e+00 9.999993e-01 1.000000e+00 1.000001e+00 1.000002e+00
1.020000e+02 1.000001e+00 9.999990e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.021000e+02 1.000001e+00 9.999988e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.022000e+02 1.000001e+00 9.999986e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.023000e+02 1.000001e+00 9.999985e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.024000e+02 1.000001e+00 9.999984e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.025000e+02 1.000001e+00 9.999984e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.026000e+02 1.000001e+00 9.999985e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.027000e+02 1.000001e+00 9.999986e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.028000e+02 1.000000e+00 9.999988e-01 1.000000e+00 1.000001e+00 1.000001e+00
1.029000e+02 1.000000e+00 9.999990e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.030000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.031000e+02 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.032000e+02 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.033000e+02 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.034000e+02 9.999998e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.035000e+02 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.036000e+02 9.999995e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.037000e+02 9.999994e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.038000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.039000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000002e+00
1.040000e+02 9.999992e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.041000e+02 9.999992e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00
1.042000e+02 9.999993e-01 1.000001e+00 9.999998e-01 1.000000e+00 1.000002e+00
1.043000e+02 9.999994e-01 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00
1.044000e+02 9.999995e-01 1.000001e+00 9.999994e-01 1.000000e+00 1.000001e+00
1.045000e+02 9.999996e-01 1.000001e+00 9.999992e-01 1.000001e+00 1.000001e+00
1.046000e+02 9.999997e-01 1.000001e+00 9.999990e-01 1.000001e+00 1.000001e+00
1.047000e+02 9.999999e-01 1.000001e+00 9.999989e-01 1.000001e+00 1.000001e+00
1.048000e+02 1.000000e+00 1.000001e+00 9.999989e-01 1.000001e+00 1.000001e+00
1.049000e+02 1.000000e+00 1.000001e+00 9.999989e-01 1.000001e+00 1.000001e+00
1.050000e+02 1.000000e+00 1.000000e+00 9.999990e-01 1.000001e+00 1.000001e+00
1.051000e+02 1.000000e+00 1.000000e+00 9.999991e-01 1.000001e+00 1.000001e+00
1.052000e+02 1.000001e+00 1.000000e+00 9.999993e-01 1.000002e+00 1.000001e+00
1.053000e+02 1.000001e+00 1.000000e+00 9.999995e-01 1.000002e+00 1.000001e+00
1.054000e+02 1.000001e+00 9.999998e-01 9.999997e-01 1.000002e+00 1.000001e+00
1.055000e+02 1.000001e+00 9.999997e-01 1.000000e+00 1.000002e+00 1.000001e+00
1.056000e+02 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00 1.000001e+00
1.057000e+02 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00 1.000001e+00
1.058000e+02 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00 1.000001e+00
1.059000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00
1.060000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00
1.061000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000000e+00 1.000000e+00
1.062000e+02 1.000000e+00 9.999995e-01 1.000001e+00 1.000000e+00 1.000000e+00
1.063000e+02 1.000000e+00 9.999996e-01 1.000001e+00 9.999997e-01 1.000000e+00
1.064000e+02 1.000000e+00 9.999997e-01 1.000001e+00 9.999993e-01 1.000000e+00
1.065000e+02 1.000000e+00 9.999998e-01 1.000001e+00 9.999990e-01 1.000001e+00
1.066000e+02 9.999999e-01 9.999999e-01 1.000001e+00 9.999987e-01 1.000001e+00
1.067000e+02 9.999998e-01 1.000000e+00 1.000001e+00 9.999985e-01 1.000001e+00
1.068000e+02 9.999998e-01 1.000000e+00 1.000001e+00 9.999984e-01 1.000001e+00
1.069000e+02 9.999997e-01 1.000000e+00 1.000001e+00 9.999983e-01 1.000001e+00
1.070000e+02 9.999997e-01 1.000000e+00 1.000001e+00 9.999984e-01 1.000001e+00
1.071000e+02 9.999997e-01 1.000001e+00 1.000001e+00 9.999985e-01 1.000001e+00
1.072000e+02 9.999996e-01 1.000001e+00 1.000001e+00 9.999987e-01 1.000002e+00
1.073000e+02 9.999996e-01 1.000001e+00 1.000000e+00 9.999989e-01 1.000002e+00
1.074000e+02 9.999996e-01 1.000001e+00 1.000000e+00 9.999992e-01 1.000002e+00
1.075000e+02 9.999995e-01 1.000001e+00 1.000000e+00 9.999995e-01 1.000002e+00
1.076000e+02 9.999995e-01 1.000001e+00 1.000000e+00 9.999997e-01 1.000002e+00
1.077000e+02 9.999995e-01 1.000001e+00 9.999999e-01 9.999999e-01 1.000002e+00
1.078000e+02 9.999996e-01 1.000001e+00 9.999998e-01 1.000000e+00 1.000001e+00
1.079000e+02 9.999996e-01 1.000001e+00 9.999997e-01 1.000000e+00 1.000001e+00
1.080000e+02 9.999997e-01 1.000001e+00 9.999996e-01 1.000001e+00 1.000001e+00
1.081000e+02 9.999998e-01 1.000000e+00 9.999995e-01 1.000001e+00 1.000000e+00
1.082000e+02 9.999999e-01 1.000000e+00 9.999994e-01 1.000001e+00 1.000000e+00
1.083000e+02 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 9.999996e-01
1.084000e+02 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 9.999992e-01
1.085000e+02 1.000000e+00 9.999999e-01 9.999994e-01 1.000001e+00 9.999988e-01
1.086000e+02 1.000000e+00 9.999997e-01 9.999995e-01 1.000001e+00 9.999985e-01
1.087000e+02 1.000000e+00 9.999996e-01 9.999996e-01 1.000001e+00 9.999983e-01
1.088000e+02 1.000000e+00 9.999995e-01 9.999997e-01 1.000001e+00 9.999981e-01
1.089000e+02 1.000000e+00 9.999994e-01 9.999999e-01 1.000001e+00 9.999980e-01
1.090000e+02 1.000001e+00 9.999994e-01 1.000000e+00 1.000001e+00 9.999980e-01
1.091000e+02 1.000001e+00 9.999994e-01 1.000000e+00 1.000001e+00 9.999981e-01
1.092000e+02 1.000000e+00 9.999994e-01 1.000000e+00 1.000001e+00 9.999983e-01
1.093000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000000e+00 9.999985e-01
1.094000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000000e+00 9.999987e-01
1.095000e+02 1.000000e+00 9.999993e-01 1.000001e+00 1.000000e+00 9.999990e-01
1.096000e+02 1.000000e+00 9.999993e-01 1.000001e+00 9.999999e-01 9.999993e-01
1.097000e+02 1.000000e+00 9.999993e-01 1.000001e+00 9.999997e-01 9.999995e-01
1.098000e+02 1.000000e+00 9.999994e-01 1.000001e+00 9.999996e-01 9.999997e-01
1.099000e+02 9.999999e-01 9.999995e-01 1.000001e+00 9.999994e-01 9.999999e-01
1.100000e+02 9.999998e-01 9.999996e-01 1.000001e+00 9.999993e-01 1.000000e+00
1.101000e+02 9.999998e-01 9.999997e-01 1.000001e+00 9.999991e-01 1.000000e+00
1.102000e+02 9.999997e-01 9.999999e-01 1.000000e+00 9.999991e-01 1.000001e+00
1.103000e+02 9.999997e-01 1.000000e+00 1.000000e+00 9.999991e-01 1.000001e+00
1.104000e+02 9.999997e-01 1.000000e+00 1.000000e+00 9.999991e-01 1.000001e+00
1.105000e+02 9.999997e-01 1.000000e+00 9.999999e-01 9.999991e-01 1.000001e+00
1.106000e+02 9.999998e-01 1.000000e+00 9.999997e-01 9.999992e-01 1.000001e+00
1.107000e+02 9.999998e-01 1.000001e+00 9.999995e-01 9.999993e-01 1.000001e+00
1.108000e+02 9.999998e-01 1.000001e+00 9.999994e-01 9.999995e-01 1.000001e+00
1.109000e+02 9.999998e-01 1.000001e+00 9.999993e-01 9.999996e-01 1.000001e+00
1.110000e+02 9.999999e-01 1.000001e+00 9.999992e-01 9.999998e-01 1.000001e+00
1.111000e+02 9.999999e-01 1.000001e+00 9.999992e-01 1.000000e+00 1.000001e+00
1.112000e+02 1.000000e+00 1.000001e+00 9.999991e-01 1.000000e+00 1.000001e+00
1.113000e+02 1.000000e+00 1.000001e+00 9.999990e-01 1.000000e+00 1.000000e+00
1.114000e+02 1.000000e+00 1.000000e+00 9.999989e-01 1.000001e+00 1.000000e+00
1.115000e+02 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 9.999998e-01
1.116000e+02 1.000000e+00 1.000000e+00 9.999988e-01 1.000001e+00 9.999996e-01
1.117000e+02 1.000000e+00 9.999999e-01 9.999988e-01 1.000001e+00 9.999995e-01
1.118000e+02 1.000000e+00 9.999998e-01 9.999989e-01 1.000001e+00 9.999993e-01
1.119000e+02 1.000000e+00 9.999997e-01 9.999989e-01 1.000001e+00 9.999991e-01
1.120000e+02 1.000000e+00 9.999996e-01 9.999990e-01 1.000001e+00 9.999990e-01
1.121000e+02 1.000000e+00 9.999995e-01 9.999992e-01 1.000001e+00 9.999989e-01
1.122000e+02 1.000000e+00 9.999994e-01 9.999994e-01 1.000001e+00 9.999988e-01
1.123000e+02 1.000000e+00 9.999994e-01 9.999996e-01 1.000000e+00 9.999988e-01
1.124000e+02 1.000000e+00 9.999994e-01 9.999998e-01 1.000000e+00 9.999988e-01
1.125000e+02 1.000000e+00 9.999994e-01 1.000000e+00 9.999999e-01 9.999989e-01
1.126000e+02 1.000000e+00 9.999995e-01 1.000000e+00 9.999996e-01 9.999989e-01
1.127000e+02 1.000000e+00 9.999995e-01 1.000000e+00 9.999994e-01 9.999990e-01
1.128000e+02 1.000000e+00 9.999996e-01 1.000001e+00 9.999992e-01 9.999992e-01
1.129000e+02 1.000000e+00 9.999997e-01 1.000001e+00 9.999990e-01 9.999993e-01
1.130000e+02 1.000000e+00 9.999997e-01 1.000001e+00 9.999989e-01 9.999995e-01
1.131000e+02 1.000000e+00 9.999998e-01 1.000001e+00 9.999989e-01 9.999996e-01
1.132000e+02 1.000000e+00 9.999999e-01 1.000001e+00 9.999987e-01 9.999998e-01
1.133000e+02 1.000000e+00 9.999999e-01 1.000001e+00 9.999986e-01 1.000000e+00
1.134000e+02 1.000000e+00 9.999999e-01 1.000001e+00 9.999984e-01 1.000000e+00
1.135000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999983e-01 1.000000e+00
1.136000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999982e-01 1.000000e+00
1.137000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999982e-01 1.000000e+00
1.138000e+02 9.999999e-01 1.000000e+00 9.999998e-01 9.999983e-01 1.000001e+00
1.139000e+02 9.999999e-01 1.000000e+00 9.999997e-01 9.999984e-01 1.000001e+00
1.140000e+02 9.999999e-01 1.000000e+00 9.999996e-01 9.999985e-01 1.000001e+00
1.141000e+02 9.999999e-01 1.000000e+00 9.999994e-01 9.999987e-01 1.000000e+00
1.142000e+02 9.999999e-01 1.000000e+00 9.999994e-01 9.999990e-01 1.000000e+00
1.143000e+02 9.999999e-01 1.000000e+00 9.999993e-01 9.999992e-01 1.000000e+00
1.144000e+02 9.999999e-01 1.000000e+00 9.999993e-01 9.999994e-01 1.000000e+00
1.145000e+02 9.999999e-01 1.000000e+00 9.999992e-01 9.999997e-01 9.999999e-01
1.146000e+02 9.999999e-01 1.000000e+00 9.999993e-01 1.000000e+00 9.999997e-01
1.147000e+02 1.000000e+00 1.000000e+00 9.999993e-01 1.000000e+00 9.999994e-01
1.148000e+02 1.000000e+00 1.000000e+00 9.999993e-01 1.000000e+00 9.999992e-01
1.149000e+02 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 9.999991e-01
1.150000e+02 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 9.999989e-01
1.151000e+02 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 9.999988e-01
1.152000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 9.999986e-01
1.153000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 9.999984e-01
1.154000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000000e+00 9.999982e-01
1.155000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999981e-01
1.156000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00 9.999980e-01
1.157000e+02 1.000000e+00 9.999999e-01 9.999997e-01 9.999999e-01 9.999980e-01
1.158000e+02 1.000000e+00 9.999998e-01 9.999998e-01 9.999997e-01 9.999980e-01
1.159000e+02 1.000000e+00 9.999998e-01 9.999999e-01 9.999996e-01 9.999980e-01
1.160000e+02 1.000000e+00 9.999998e-01 9.999999e-01 9.999994e-01 9.999981e-01
1.161000e+02 1.000000e+00 9.999999e-01 1.000000e+00 9.999993e-01 9.999983e-01
1.162000e+02 1.000000e+00 9.999999e-01 1.000000e+00 9.999992e-01 9.999985e-01
1.163000e+02 1.000000e+00 9.999999e-01 1.000000e+00 9.999991e-01 9.999987e-01
1.164000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999991e-01 9.999990e-01
1.165000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999991e-01 9.999993e-01
1.166000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999992e-01 9.999996e-01
1.167000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999992e-01 9.999999e-01
1.168000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999992e-01 1.000000e+00
1.169000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999993e-01 1.000000e+00
1.170000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999993e-01 1.000000e+00
1.171000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00
1.172000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00
1.173000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00
1.174000e+02 1.000000e+00 1.000000e+00 9.999999e-01 9.999996e-01 1.000001e+00
1.175000e+02 1.000000e+00 1.000000e+00 9.999999e-01 9.999996e-01 1.000000e+00
1.176000e+02 1.000000e+00 1.000000e+00 9.999998e-01 9.999997e-01 1.000000e+00
1.177000e+02 1.000000e+00 1.000000e+00 9.999998e-01 9.999997e-01 1.000000e+00
1.178000e+02 1.000000e+00 1.000000e+00 9.999997e-01 9.999998e-01 9.999998e-01
1.179000e+02 1.000000e+00 1.000000e+00 9.999997e-01 9.999998e-01 9.999997e-01
1.180000e+02 1.000000e+00 9.999999e-01 9.999997e-01 9.999999e-01 9.999995e-01
1.181000e+02 1.000000e+00 9.999999e-01 9.999997e-01 9.999999e-01 9.999993e-01
1.182000e+02 1.000000e+00 9.999999e-01 9.999997e-01 9.999999e-01 9.999992e-01
1.183000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999991e-01
1.184000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999990e-01
1.185000e+02 1.000000e+00 9.999999e-01 9.999999e-01 1.000000e+00 9.999990e-01
1.186000e+02 1.000000e+00 9.999999e-01 9.999999e-01 1.000000e+00 9.999989e-01
1.187000e+02 1.000000e+00 9.999999e-01 9.999999e-01 1.000000e+00 9.999990e-01
1.188000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 9.999990e-01
1.189000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999990e-01
1.190000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999991e-01
1.191000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999991e-01
1.192000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999992e-01
1.193000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999999e-01 9.999992e-01
1.194000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999999e-01 9.999993e-01
1.195000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999998e-01 9.999994e-01
1.196000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999997e-01 9.999995e-01
1.197000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999997e-01 9.999995e-01
1.198000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999996e-01 9.999996e-01
1.199000e+02 1.000000e+00 1.000000e+00 9.999999e-01 9.999996e-01 9.999997e-01


==> chapters/bridge/datas/g_of_r/data_HS_HNC_bridge_1.177_-15/g_HS_HNC_bridge_2_4_6_8_10.csv <==
0.000000e+00 2.690216e-17 9.952279e-17 8.307157e-22 2.407961e-22 1.769059e-22
1.000000e-01 2.699401e-17 9.849839e-17 8.306648e-22 2.413501e-22 1.780546e-22
2.000000e-01 2.727029e-17 9.569474e-17 8.327365e-22 2.409163e-22 1.780545e-22
3.000000e-01 2.773415e-17 9.128229e-17 8.362780e-22 2.401795e-22 1.780626e-22
4.000000e-01 2.839124e-17 8.562378e-17 8.415140e-22 2.392800e-22 1.780818e-22
5.000000e-01 2.925020e-17 7.913204e-17 8.489940e-22 2.383095e-22 1.780958e-22
6.000000e-01 3.030402e-17 7.225596e-17 8.571458e-22 2.373418e-22 1.781167e-22
7.000000e-01 3.106527e-17 6.543664e-17 7.949277e-22 2.365150e-22 1.781380e-22
8.000000e-01 3.013490e-17 5.908986e-17 9.275310e-22 2.359283e-22 1.781662e-22
9.000000e-01 2.740830e-17 5.363942e-17 9.919252e-22 2.356735e-22 1.782169e-22
1.000000e+00 2.409923e-17 4.961716e-17 1.083750e-21 2.358176e-22 1.782868e-22
1.100000e+00 2.104446e-17 4.779436e-17 1.214217e-21 2.364385e-22 1.783812e-22
1.200000e+00 1.847745e-17 4.920355e-17 1.395835e-21 2.375934e-22 1.785145e-22
1.300000e+00 1.636764e-17 5.434421e-17 1.645064e-21 2.393169e-22 1.786910e-22
1.400000e+00 1.462326e-17 6.111994e-17 1.984768e-21 2.416414e-22 1.789210e-22
1.500000e+00 1.315910e-17 6.612183e-17 2.446384e-21 2.445858e-22 1.792214e-22
1.600000e+00 1.190981e-17 6.857742e-17 3.072833e-21 2.481625e-22 1.796065e-22
1.700000e+00 1.082857e-17 6.888712e-17 3.921936e-21 2.523888e-22 1.800763e-22
1.800000e+00 9.879791e-18 6.752254e-17 5.070855e-21 2.572729e-22 1.806339e-22
1.900000e+00 4.338837e-15 6.493313e-17 6.621812e-21 2.628349e-22 1.812805e-22
2.000000e+00 2.144500e+00 6.154592e-17 8.708931e-21 2.690924e-22 1.819978e-22
2.100000e+00 1.978416e+00 5.760809e-17 1.150630e-20 2.760701e-22 1.827717e-22
2.200000e+00 1.831852e+00 5.348732e-17 1.523912e-20 2.837799e-22 1.835786e-22
2.300000e+00 1.701785e+00 4.924338e-17 2.019724e-20 2.922486e-22 1.843924e-22
2.400000e+00 1.585539e+00 4.512064e-17 2.676096e-20 3.015241e-22 1.851921e-22
2.500000e+00 1.481009e+00 4.116792e-17 3.542369e-20 3.117428e-22 1.859675e-22
2.600000e+00 1.386703e+00 3.747965e-17 4.680720e-20 3.232453e-22 1.867201e-22
2.700000e+00 1.301636e+00 3.402110e-17 6.170320e-20 3.366956e-22 1.874649e-22
2.800000e+00 1.225181e+00 3.079176e-17 8.115056e-20 3.531127e-22 1.882246e-22
2.900000e+00 1.156934e+00 2.793389e-17 1.066174e-19 3.738048e-22 1.890323e-22
3.000000e+00 1.096626e+00 6.140711e-14 1.404761e-19 4.003320e-22 1.899249e-22
3.100000e+00 1.044060e+00 5.223779e-14 1.870124e-19 4.345572e-22 1.909451e-22
3.200000e+00 9.990830e-01 4.776794e-14 2.500136e-19 4.787933e-22 1.921366e-22
3.300000e+00 9.615723e-01 3.642301e-14 3.525947e-19 5.359909e-22 1.935404e-22
3.400000e+00 9.313765e-01 2.745136e-14 5.009819e-19 6.099788e-22 1.951941e-22
3.500000e+00 9.082356e-01 3.098745e-15 6.911291e-19 7.057954e-22 1.971326e-22
3.600000e+00 8.917208e-01 1.774114e-15 9.271172e-19 8.300860e-22 1.993898e-22
3.700000e+00 8.812898e-01 1.694656e-14 1.211834e-18 9.916465e-22 2.019958e-22
3.800000e+00 8.763953e-01 2.036606e-14 1.545915e-18 1.202144e-21 2.049799e-22
3.900000e+00 8.765686e-01 2.130925e-14 1.927473e-18 1.477122e-21 2.083705e-22
4.000000e+00 8.814430e-01 2.260829e+00 2.180965e-18 1.837315e-21 2.121950e-22
4.100000e+00 8.907379e-01 2.047029e+00 2.669794e-18 2.310432e-21 2.164824e-22
4.200000e+00 9.042555e-01 1.861496e+00 3.195834e-18 2.933659e-21 2.212562e-22
4.300000e+00 9.218542e-01 1.700872e+00 3.582185e-18 3.756706e-21 2.265443e-22
4.400000e+00 9.434419e-01 1.561813e+00 4.420300e-18 4.846058e-21 2.323850e-22
4.500000e+00 9.688901e-01 1.441303e+00 4.825423e-18 6.290211e-21 2.388545e-22
4.600000e+00 9.958044e-01 1.336776e+00 5.318390e-18 8.206848e-21 2.461226e-22
4.700000e+00 1.015794e+00 1.246151e+00 5.540990e-18 1.075288e-20 2.545104e-22
4.800000e+00 1.024062e+00 1.167721e+00 5.853448e-18 1.414068e-20 2.645121e-22
4.900000e+00 1.023971e+00 1.100080e+00 6.178808e-18 1.866921e-20 2.767686e-22
5.000000e+00 1.020353e+00 1.042067e+00 6.371486e-12 2.476962e-20 2.920491e-22
5.100000e+00 1.016145e+00 9.927328e-01 1.730460e-12 3.331573e-20 3.112625e-22
5.200000e+00 1.012613e+00 9.512891e-01 5.339149e-15 4.551418e-20 3.355108e-22
5.300000e+00 1.010145e+00 9.170840e-01 2.562373e-14 6.362107e-20 3.661598e-22
5.400000e+00 1.008765e+00 8.895950e-01 2.331029e-13 8.978105e-20 4.049307e-22
5.500000e+00 1.008345e+00 8.683966e-01 3.199392e-13 1.255922e-19 4.540215e-22
5.600000e+00 1.008710e+00 8.531468e-01 3.439323e-14 1.732033e-19 5.162617e-22
5.700000e+00 1.009660e+00 8.435921e-01 5.809973e-14 2.353131e-19 5.953160e-22
5.800000e+00 1.010982e+00 8.395383e-01 3.152863e-13 3.148047e-19 6.959628e-22
5.900000e+00 1.012448e+00 8.408628e-01 6.542100e-13 4.146132e-19 8.244792e-22
6.000000e+00 1.013834e+00 8.474956e-01 1.641600e+00 5.348032e-19 9.891514e-22
6.100000e+00 1.014915e+00 8.594180e-01 1.574400e+00 6.823856e-19 1.200966e-21
6.200000e+00 1.015505e+00 8.766565e-01 1.506813e+00 8.574004e-19 1.474580e-21
6.300000e+00 1.015454e+00 8.992841e-01 1.440311e+00 1.059171e-18 1.829555e-21
6.400000e+00 1.014680e+00 9.274140e-01 1.375797e+00 1.249711e-18 2.292038e-21
6.500000e+00 1.013171e+00 9.610882e-01 1.313854e+00 1.553538e-18 2.896974e-21
6.600000e+00 1.010985e+00 9.969928e-01 1.254898e+00 1.830238e-18 3.691169e-21
6.700000e+00 1.008249e+00 1.022774e+00 1.199258e+00 2.129224e-18 4.737597e-21
6.800000e+00 1.005126e+00 1.031407e+00 1.147204e+00 2.441139e-18 6.122035e-21
6.900000e+00 1.001806e+00 1.028336e+00 1.098959e+00 2.760601e-18 7.964926e-21
7.000000e+00 9.984784e-01 1.021093e+00 1.054711e+00 1.682958e-16 1.044605e-20
7.100000e+00 9.953285e-01 1.014061e+00 1.014611e+00 1.365983e-15 1.385698e-20
7.200000e+00 9.925216e-01 1.008940e+00 9.787833e-01 3.639596e-15 1.869564e-20
7.300000e+00 9.901917e-01 1.006052e+00 9.473254e-01 7.160920e-16 2.572998e-20
7.400000e+00 9.884542e-01 1.005177e+00 9.203190e-01 1.215325e-15 3.579055e-20
7.500000e+00 9.873967e-01 1.005913e+00 8.978324e-01 9.293137e-16 4.968525e-20
7.600000e+00 9.870649e-01 1.007823e+00 8.799281e-01 9.415340e-16 6.845685e-20
7.700000e+00 9.874495e-01 1.010485e+00 8.666671e-01 1.911135e-15 9.351616e-20
7.800000e+00 9.884783e-01 1.013496e+00 8.581155e-01 6.858596e-15 1.265396e-19
7.900000e+00 9.900350e-01 1.016476e+00 8.543501e-01 5.369810e-15 1.694268e-19
8.000000e+00 9.919710e-01 1.019073e+00 8.554639e-01 1.258833e+00 1.570877e-19
8.100000e+00 9.941334e-01 1.020970e+00 8.615713e-01 1.253633e+00 2.647459e-19
8.200000e+00 9.963717e-01 1.021912e+00 8.728128e-01 1.242089e+00 3.730357e-19
8.300000e+00 9.985511e-01 1.021722e+00 8.893599e-01 1.225424e+00 2.983956e-19
8.400000e+00 1.000556e+00 1.020318e+00 9.114212e-01 1.204647e+00 5.882714e-19
8.500000e+00 1.002294e+00 1.017736e+00 9.391532e-01 1.180631e+00 6.932561e-19
8.600000e+00 1.003699e+00 1.014120e+00 9.699925e-01 1.154178e+00 4.670198e-19
8.700000e+00 1.004731e+00 1.009701e+00 9.938876e-01 1.126042e+00 1.117261e-18
8.800000e+00 1.005376e+00 1.004761e+00 1.004532e+00 1.096935e+00 1.324658e-18
8.900000e+00 1.005646e+00 9.996118e-01 1.005472e+00 1.067530e+00 1.486498e-18
9.000000e+00 1.005575e+00 9.945576e-01 1.002365e+00 1.038454e+00 5.847207e-15
9.100000e+00 1.005216e+00 9.898796e-01 9.987496e-01 1.010283e+00 9.747269e-15
9.200000e+00 1.004631e+00 9.858210e-01 9.961725e-01 9.835414e-01 9.441250e-15
9.300000e+00 1.003890e+00 9.825710e-01 9.950977e-01 9.587027e-01 6.566471e-16
9.400000e+00 1.003063e+00 9.802812e-01 9.955099e-01 9.361906e-01 1.472600e-16
9.500000e+00 1.002217e+00 9.790631e-01 9.971993e-01 9.163822e-01 1.854523e-15
9.600000e+00 1.001405e+00 9.789686e-01 9.998839e-01 8.996127e-01 3.227186e-17
9.700000e+00 1.000671e+00 9.799588e-01 1.003256e+00 8.861804e-01 7.129156e-17
9.800000e+00 1.000043e+00 9.819037e-01 1.006996e+00 8.763547e-01 2.604894e-15
9.900000e+00 9.995357e-01 9.846037e-01 1.010773e+00 8.703833e-01 5.908299e-14
1.000000e+01 9.991533e-01 9.878153e-01 1.014263e+00 8.685007e-01 1.015728e+00
1.010000e+01 9.988923e-01 9.912964e-01 1.017152e+00 8.709364e-01 1.037968e+00
1.020000e+01 9.987388e-01 9.948158e-01 1.019162e+00 8.779244e-01 1.053549e+00
1.030000e+01 9.986765e-01 9.981707e-01 1.020082e+00 8.897121e-01 1.063044e+00
1.040000e+01 9.986849e-01 1.001194e+00 1.019781e+00 9.065687e-01 1.067013e+00
1.050000e+01 9.987401e-01 1.003756e+00 1.018237e+00 9.287182e-01 1.066021e+00
1.060000e+01 9.988253e-01 1.005771e+00 1.015532e+00 9.541671e-01 1.060666e+00
1.070000e+01 9.989260e-01 1.007190e+00 1.011845e+00 9.747754e-01 1.051579e+00
1.080000e+01 9.990307e-01 1.008005e+00 1.007420e+00 9.851766e-01 1.039418e+00
1.090000e+01 9.991308e-01 1.008248e+00 1.002544e+00 9.878115e-01 1.024854e+00
1.100000e+01 9.992234e-01 1.007984e+00 9.975194e-01 9.869749e-01 1.008557e+00
1.110000e+01 9.993079e-01 1.007302e+00 9.926406e-01 9.854564e-01 9.911830e-01
1.120000e+01 9.993845e-01 1.006306e+00 9.881795e-01 9.845485e-01 9.733671e-01
1.130000e+01 9.994577e-01 1.005110e+00 9.843650e-01 9.847031e-01 9.557110e-01
1.140000e+01 9.995314e-01 1.003819e+00 9.813901e-01 9.859846e-01 9.387796e-01
1.150000e+01 9.996078e-01 1.002534e+00 9.794058e-01 9.882851e-01 9.230968e-01
1.160000e+01 9.996912e-01 1.001333e+00 9.785028e-01 9.914218e-01 9.091436e-01
1.170000e+01 9.997818e-01 1.000276e+00 9.786845e-01 9.951734e-01 8.973594e-01
1.180000e+01 9.998811e-01 9.993964e-01 9.798667e-01 9.992912e-01 8.881451e-01
1.190000e+01 9.999878e-01 9.987116e-01 9.818938e-01 1.003502e+00 8.818676e-01
1.200000e+01 1.000099e+00 9.982186e-01 9.845600e-01 1.007527e+00 8.788665e-01
1.210000e+01 1.000210e+00 9.979065e-01 9.876480e-01 1.011074e+00 8.794624e-01
1.220000e+01 1.000316e+00 9.977464e-01 9.909399e-01 1.013880e+00 8.839643e-01
1.230000e+01 1.000410e+00 9.977113e-01 9.942338e-01 1.015721e+00 8.926811e-01
1.240000e+01 1.000488e+00 9.977686e-01 9.973524e-01 1.016441e+00 9.059305e-01
1.250000e+01 1.000543e+00 9.978814e-01 1.000148e+00 1.015976e+00 9.239852e-01
1.260000e+01 1.000574e+00 9.980266e-01 1.002508e+00 1.014355e+00 9.452509e-01
1.270000e+01 1.000578e+00 9.981850e-01 1.004356e+00 1.011697e+00 9.629500e-01
1.280000e+01 1.000557e+00 9.983418e-01 1.005652e+00 1.008194e+00 9.724873e-01
1.290000e+01 1.000511e+00 9.984877e-01 1.006396e+00 1.004083e+00 9.756774e-01
1.300000e+01 1.000443e+00 9.986217e-01 1.006626e+00 9.996351e-01 9.759385e-01
1.310000e+01 1.000358e+00 9.987449e-01 1.006406e+00 9.951238e-01 9.755368e-01
1.320000e+01 1.000262e+00 9.988600e-01 1.005821e+00 9.908167e-01 9.755541e-01
1.330000e+01 1.000159e+00 9.989754e-01 1.004968e+00 9.869526e-01 9.763963e-01
1.340000e+01 1.000056e+00 9.990976e-01 1.003950e+00 9.837424e-01 9.781521e-01
1.350000e+01 9.999583e-01 9.992295e-01 1.002861e+00 9.813598e-01 9.807635e-01
1.360000e+01 9.998711e-01 9.993774e-01 1.001787e+00 9.799221e-01 9.841038e-01
1.370000e+01 9.997978e-01 9.995402e-01 1.000791e+00 9.794680e-01 9.880060e-01
1.380000e+01 9.997410e-01 9.997185e-01 9.999197e-01 9.799565e-01 9.922722e-01
1.390000e+01 9.997017e-01 9.999087e-01 9.991994e-01 9.812779e-01 9.966750e-01
1.400000e+01 9.996805e-01 1.000105e+00 9.986392e-01 9.832719e-01 1.000971e+00
1.410000e+01 9.996776e-01 1.000297e+00 9.982378e-01 9.857602e-01 1.004903e+00
1.420000e+01 9.996909e-01 1.000478e+00 9.979761e-01 9.885544e-01 1.008220e+00
1.430000e+01 9.997178e-01 1.000635e+00 9.978344e-01 9.914733e-01 1.010707e+00
1.440000e+01 9.997552e-01 1.000761e+00 9.977862e-01 9.943500e-01 1.012197e+00
1.450000e+01 9.997996e-01 1.000847e+00 9.978001e-01 9.970380e-01 1.012599e+00
1.460000e+01 9.998477e-01 1.000890e+00 9.978550e-01 9.994190e-01 1.011905e+00
1.470000e+01 9.998964e-01 1.000886e+00 9.979336e-01 1.001403e+00 1.010190e+00
1.480000e+01 9.999429e-01 1.000839e+00 9.980221e-01 1.002931e+00 1.007593e+00
1.490000e+01 9.999850e-01 1.000752e+00 9.981109e-01 1.003982e+00 1.004310e+00
1.500000e+01 1.000021e+00 1.000631e+00 9.981986e-01 1.004566e+00 1.000569e+00
1.510000e+01 1.000050e+00 1.000484e+00 9.982858e-01 1.004725e+00 9.966154e-01
1.520000e+01 1.000072e+00 1.000320e+00 9.983742e-01 1.004518e+00 9.926983e-01
1.530000e+01 1.000088e+00 1.000148e+00 9.984715e-01 1.004026e+00 9.890490e-01
1.540000e+01 1.000096e+00 9.999804e-01 9.985835e-01 1.003331e+00 9.858809e-01
1.550000e+01 1.000099e+00 9.998246e-01 9.987132e-01 1.002520e+00 9.833754e-01
1.560000e+01 1.000098e+00 9.996889e-01 9.988662e-01 1.001670e+00 9.816662e-01
1.570000e+01 1.000092e+00 9.995784e-01 9.990414e-01 1.000844e+00 9.808165e-01
1.580000e+01 1.000085e+00 9.994966e-01 9.992398e-01 1.000089e+00 9.808162e-01
1.590000e+01 1.000076e+00 9.994442e-01 9.994571e-01 9.994385e-01 9.815936e-01
1.600000e+01 1.000066e+00 9.994219e-01 9.996872e-01 9.989069e-01 9.830263e-01
1.610000e+01 1.000056e+00 9.994291e-01 9.999206e-01 9.985014e-01 9.849709e-01
1.620000e+01 1.000046e+00 9.994619e-01 1.000147e+00 9.982109e-01 9.872703e-01
1.630000e+01 1.000037e+00 9.995153e-01 1.000355e+00 9.980232e-01 9.897667e-01
1.640000e+01 1.000028e+00 9.995838e-01 1.000533e+00 9.979188e-01 9.923110e-01
1.650000e+01 1.000020e+00 9.996618e-01 1.000673e+00 9.978722e-01 9.947669e-01
1.660000e+01 1.000012e+00 9.997437e-01 1.000767e+00 9.978666e-01 9.970191e-01
1.670000e+01 1.000005e+00 9.998245e-01 1.000813e+00 9.978870e-01 9.989748e-01
1.680000e+01 9.999981e-01 9.999000e-01 1.000810e+00 9.979211e-01 1.000568e+00
1.690000e+01 9.999917e-01 9.999671e-01 1.000761e+00 9.979607e-01 1.001762e+00
1.700000e+01 9.999856e-01 1.000024e+00 1.000671e+00 9.980039e-01 1.002553e+00
1.710000e+01 9.999800e-01 1.000069e+00 1.000546e+00 9.980512e-01 1.002962e+00
1.720000e+01 9.999749e-01 1.000102e+00 1.000396e+00 9.981042e-01 1.003031e+00
1.730000e+01 9.999706e-01 1.000124e+00 1.000231e+00 9.981698e-01 1.002821e+00
1.740000e+01 9.999670e-01 1.000136e+00 1.000061e+00 9.982539e-01 1.002401e+00
1.750000e+01 9.999645e-01 1.000139e+00 9.998956e-01 9.983592e-01 1.001843e+00
1.760000e+01 9.999631e-01 1.000136e+00 9.997447e-01 9.984915e-01 1.001214e+00
1.770000e+01 9.999630e-01 1.000128e+00 9.996146e-01 9.986507e-01 1.000574e+00
1.780000e+01 9.999643e-01 1.000116e+00 9.995103e-01 9.988375e-01 9.999671e-01
1.790000e+01 9.999668e-01 1.000102e+00 9.994341e-01 9.990490e-01 9.994261e-01
1.800000e+01 9.999706e-01 1.000088e+00 9.993876e-01 9.992793e-01 9.989699e-01
1.810000e+01 9.999754e-01 1.000074e+00 9.993718e-01 9.995196e-01 9.986085e-01
1.820000e+01 9.999811e-01 1.000060e+00 9.993837e-01 9.997603e-01 9.983372e-01
1.830000e+01 9.999873e-01 1.000046e+00 9.994193e-01 9.999897e-01 9.981487e-01
1.840000e+01 9.999937e-01 1.000033e+00 9.994736e-01 1.000197e+00 9.980287e-01
1.850000e+01 1.000000e+00 1.000021e+00 9.995411e-01 1.000372e+00 9.979572e-01
1.860000e+01 1.000006e+00 1.000009e+00 9.996168e-01 1.000507e+00 9.979203e-01
1.870000e+01 1.000011e+00 9.999968e-01 9.996953e-01 1.000597e+00 9.979063e-01
1.880000e+01 1.000015e+00 9.999854e-01 9.997719e-01 1.000640e+00 9.979054e-01
1.890000e+01 1.000018e+00 9.999745e-01 9.998432e-01 1.000637e+00 9.979100e-01
1.900000e+01 1.000020e+00 9.999640e-01 9.999065e-01 1.000590e+00 9.979196e-01
1.910000e+01 1.000021e+00 9.999542e-01 9.999602e-01 1.000505e+00 9.979343e-01
1.920000e+01 1.000021e+00 9.999454e-01 1.000003e+00 1.000389e+00 9.979562e-01
1.930000e+01 1.000020e+00 9.999378e-01 1.000036e+00 1.000250e+00 9.979922e-01
1.940000e+01 1.000017e+00 9.999317e-01 1.000060e+00 1.000101e+00 9.980475e-01
1.950000e+01 1.000015e+00 9.999274e-01 1.000074e+00 9.999480e-01 9.981260e-01
1.960000e+01 1.000012e+00 9.999252e-01 1.000082e+00 9.998018e-01 9.982331e-01
1.970000e+01 1.000008e+00 9.999253e-01 1.000084e+00 9.996695e-01 9.983691e-01
1.980000e+01 1.000005e+00 9.999280e-01 1.000082e+00 9.995568e-01 9.985361e-01
1.990000e+01 1.000002e+00 9.999329e-01 1.000077e+00 9.994671e-01 9.987309e-01
2.000000e+01 9.999992e-01 9.999400e-01 1.000070e+00 9.994037e-01 9.989492e-01
2.010000e+01 9.999969e-01 9.999491e-01 1.000062e+00 9.993683e-01 9.991830e-01
2.020000e+01 9.999950e-01 9.999597e-01 1.000053e+00 9.993598e-01 9.994229e-01
2.030000e+01 9.999936e-01 9.999711e-01 1.000043e+00 9.993754e-01 9.996583e-01
2.040000e+01 9.999928e-01 9.999828e-01 1.000032e+00 9.994111e-01 9.998783e-01
2.050000e+01 9.999923e-01 9.999942e-01 1.000021e+00 9.994630e-01 1.000072e+00
2.060000e+01 9.999922e-01 1.000005e+00 1.000010e+00 9.995259e-01 1.000233e+00
2.070000e+01 9.999924e-01 1.000014e+00 9.999978e-01 9.995953e-01 1.000353e+00
2.080000e+01 9.999929e-01 1.000022e+00 9.999853e-01 9.996667e-01 1.000430e+00
2.090000e+01 9.999935e-01 1.000028e+00 9.999729e-01 9.997361e-01 1.000462e+00
2.100000e+01 9.999943e-01 1.000031e+00 9.999605e-01 9.998010e-01 1.000452e+00
2.110000e+01 9.999952e-01 1.000032e+00 9.999483e-01 9.998587e-01 1.000403e+00
2.120000e+01 9.999960e-01 1.000032e+00 9.999369e-01 9.999078e-01 1.000320e+00
2.130000e+01 9.999969e-01 1.000030e+00 9.999266e-01 9.999483e-01 1.000212e+00
2.140000e+01 9.999977e-01 1.000026e+00 9.999180e-01 9.999798e-01 1.000087e+00
2.150000e+01 9.999984e-01 1.000022e+00 9.999114e-01 1.000003e+00 9.999545e-01
2.160000e+01 9.999991e-01 1.000016e+00 9.999070e-01 1.000019e+00 9.998226e-01
2.170000e+01 9.999997e-01 1.000011e+00 9.999055e-01 1.000029e+00 9.996983e-01
2.180000e+01 1.000000e+00 1.000005e+00 9.999067e-01 1.000035e+00 9.995882e-01
2.190000e+01 1.000001e+00 1.000000e+00 9.999105e-01 1.000036e+00 9.994965e-01
2.200000e+01 1.000001e+00 9.999951e-01 9.999169e-01 1.000035e+00 9.994264e-01
2.210000e+01 1.000002e+00 9.999908e-01 9.999253e-01 1.000031e+00 9.993812e-01
2.220000e+01 1.000002e+00 9.999875e-01 9.999356e-01 1.000026e+00 9.993603e-01
2.230000e+01 1.000002e+00 9.999849e-01 9.999470e-01 1.000020e+00 9.993620e-01
2.240000e+01 1.000002e+00 9.999831e-01 9.999588e-01 1.000013e+00 9.993837e-01
2.250000e+01 1.000002e+00 9.999821e-01 9.999710e-01 1.000005e+00 9.994216e-01
2.260000e+01 1.000002e+00 9.999817e-01 9.999824e-01 9.999956e-01 9.994720e-01
2.270000e+01 1.000002e+00 9.999819e-01 9.999927e-01 9.999855e-01 9.995304e-01
2.280000e+01 1.000002e+00 9.999825e-01 1.000002e+00 9.999749e-01 9.995928e-01
2.290000e+01 1.000002e+00 9.999835e-01 1.000008e+00 9.999638e-01 9.996558e-01
2.300000e+01 1.000001e+00 9.999849e-01 1.000014e+00 9.999522e-01 9.997162e-01
2.310000e+01 1.000001e+00 9.999864e-01 1.000017e+00 9.999407e-01 9.997721e-01
2.320000e+01 1.000001e+00 9.999879e-01 1.000018e+00 9.999292e-01 9.998217e-01
2.330000e+01 1.000000e+00 9.999896e-01 1.000017e+00 9.999185e-01 9.998640e-01
2.340000e+01 9.999997e-01 9.999913e-01 1.000015e+00 9.999090e-01 9.998995e-01
2.350000e+01 9.999994e-01 9.999932e-01 1.000012e+00 9.999007e-01 9.999277e-01
2.360000e+01 9.999990e-01 9.999949e-01 1.000008e+00 9.998946e-01 9.999494e-01
2.370000e+01 9.999989e-01 9.999966e-01 1.000004e+00 9.998908e-01 9.999657e-01
2.380000e+01 9.999987e-01 9.999983e-01 1.000000e+00 9.998896e-01 9.999771e-01
2.390000e+01 9.999987e-01 9.999998e-01 9.999957e-01 9.998911e-01 9.999849e-01
2.400000e+01 9.999988e-01 1.000001e+00 9.999919e-01 9.998951e-01 9.999896e-01
2.410000e+01 9.999989e-01 1.000002e+00 9.999886e-01 9.999018e-01 9.999920e-01
2.420000e+01 9.999990e-01 1.000003e+00 9.999859e-01 9.999105e-01 9.999926e-01
2.430000e+01 9.999992e-01 1.000004e+00 9.999840e-01 9.999210e-01 9.999912e-01
2.440000e+01 9.999993e-01 1.000004e+00 9.999828e-01 9.999327e-01 9.999886e-01
2.450000e+01 9.999994e-01 1.000004e+00 9.999820e-01 9.999449e-01 9.999846e-01
2.460000e+01 9.999995e-01 1.000004e+00 9.999820e-01 9.999575e-01 9.999790e-01
2.470000e+01 9.999996e-01 1.000004e+00 9.999822e-01 9.999693e-01 9.999723e-01
2.480000e+01 9.999996e-01 1.000003e+00 9.999829e-01 9.999800e-01 9.999643e-01
2.490000e+01 9.999997e-01 1.000002e+00 9.999838e-01 9.999895e-01 9.999551e-01
2.500000e+01 9.999998e-01 1.000002e+00 9.999848e-01 9.999971e-01 9.999451e-01
2.510000e+01 9.999998e-01 1.000001e+00 9.999861e-01 1.000003e+00 9.999343e-01
2.520000e+01 9.999999e-01 1.000000e+00 9.999872e-01 1.000007e+00 9.999234e-01
2.530000e+01 9.999999e-01 9.999995e-01 9.999884e-01 1.000009e+00 9.999127e-01
2.540000e+01 9.999999e-01 9.999988e-01 9.999895e-01 1.000009e+00 9.999025e-01
2.550000e+01 1.000000e+00 9.999982e-01 9.999905e-01 1.000008e+00 9.998937e-01
2.560000e+01 1.000000e+00 9.999977e-01 9.999916e-01 1.000006e+00 9.998863e-01
2.570000e+01 1.000000e+00 9.999972e-01 9.999925e-01 1.000003e+00 9.998811e-01
2.580000e+01 1.000000e+00 9.999971e-01 9.999932e-01 9.999985e-01 9.998783e-01
2.590000e+01 1.000000e+00 9.999970e-01 9.999941e-01 9.999945e-01 9.998781e-01
2.600000e+01 1.000001e+00 9.999971e-01 9.999947e-01 9.999901e-01 9.998806e-01
2.610000e+01 1.000001e+00 9.999973e-01 9.999952e-01 9.999859e-01 9.998856e-01
2.620000e+01 1.000001e+00 9.999975e-01 9.999955e-01 9.999824e-01 9.998933e-01
2.630000e+01 1.000001e+00 9.999978e-01 9.999955e-01 9.999791e-01 9.999030e-01
2.640000e+01 1.000000e+00 9.999980e-01 9.999955e-01 9.999767e-01 9.999141e-01
2.650000e+01 1.000000e+00 9.999980e-01 9.999951e-01 9.999750e-01 9.999264e-01
2.660000e+01 1.000000e+00 9.999982e-01 9.999949e-01 9.999738e-01 9.999391e-01
2.670000e+01 1.000000e+00 9.999982e-01 9.999943e-01 9.999733e-01 9.999515e-01
2.680000e+01 1.000000e+00 9.999984e-01 9.999936e-01 9.999733e-01 9.999632e-01
2.690000e+01 1.000000e+00 9.999985e-01 9.999931e-01 9.999736e-01 9.999734e-01
2.700000e+01 1.000000e+00 9.999986e-01 9.999926e-01 9.999744e-01 9.999823e-01
2.710000e+01 9.999999e-01 9.999989e-01 9.999923e-01 9.999753e-01 9.999892e-01
2.720000e+01 9.999997e-01 9.999989e-01 9.999921e-01 9.999766e-01 9.999940e-01
2.730000e+01 9.999998e-01 9.999990e-01 9.999919e-01 9.999780e-01 9.999972e-01
2.740000e+01 9.999997e-01 9.999991e-01 9.999923e-01 9.999794e-01 9.999982e-01
2.750000e+01 9.999997e-01 9.999991e-01 9.999927e-01 9.999812e-01 9.999980e-01
2.760000e+01 9.999998e-01 9.999993e-01 9.999932e-01 9.999827e-01 9.999965e-01
2.770000e+01 9.999997e-01 9.999994e-01 9.999941e-01 9.999845e-01 9.999936e-01
2.780000e+01 9.999998e-01 9.999996e-01 9.999949e-01 9.999861e-01 9.999903e-01
2.790000e+01 9.999998e-01 9.999998e-01 9.999961e-01 9.999877e-01 9.999863e-01
2.800000e+01 9.999998e-01 1.000000e+00 9.999974e-01 9.999895e-01 9.999823e-01
2.810000e+01 9.999999e-01 1.000000e+00 9.999985e-01 9.999909e-01 9.999786e-01
2.820000e+01 9.999998e-01 1.000000e+00 9.999999e-01 9.999925e-01 9.999752e-01
2.830000e+01 9.999999e-01 1.000000e+00 1.000001e+00 9.999939e-01 9.999724e-01
2.840000e+01 9.999998e-01 1.000000e+00 1.000002e+00 9.999951e-01 9.999701e-01
2.850000e+01 9.999997e-01 1.000000e+00 1.000003e+00 9.999963e-01 9.999685e-01
2.860000e+01 9.999997e-01 1.000000e+00 1.000003e+00 9.999972e-01 9.999678e-01
2.870000e+01 9.999996e-01 9.999999e-01 1.000004e+00 9.999980e-01 9.999674e-01
2.880000e+01 9.999996e-01 9.999996e-01 1.000004e+00 9.999984e-01 9.999677e-01
2.890000e+01 9.999996e-01 9.999994e-01 1.000004e+00 9.999984e-01 9.999685e-01
2.900000e+01 9.999996e-01 9.999991e-01 1.000004e+00 9.999986e-01 9.999696e-01
2.910000e+01 9.999997e-01 9.999990e-01 1.000004e+00 9.999983e-01 9.999712e-01
2.920000e+01 9.999998e-01 9.999988e-01 1.000004e+00 9.999978e-01 9.999726e-01
2.930000e+01 9.999999e-01 9.999988e-01 1.000003e+00 9.999973e-01 9.999744e-01
2.940000e+01 1.000000e+00 9.999990e-01 1.000002e+00 9.999965e-01 9.999763e-01
2.950000e+01 1.000000e+00 9.999991e-01 1.000002e+00 9.999958e-01 9.999779e-01
2.960000e+01 1.000000e+00 9.999993e-01 1.000001e+00 9.999951e-01 9.999797e-01
2.970000e+01 1.000001e+00 9.999996e-01 1.000000e+00 9.999942e-01 9.999814e-01
2.980000e+01 1.000001e+00 9.999997e-01 9.999996e-01 9.999937e-01 9.999831e-01
2.990000e+01 1.000001e+00 9.999999e-01 9.999989e-01 9.999930e-01 9.999847e-01
3.000000e+01 1.000001e+00 1.000000e+00 9.999985e-01 9.999927e-01 9.999862e-01
3.010000e+01 1.000001e+00 1.000000e+00 9.999979e-01 9.999927e-01 9.999877e-01
3.020000e+01 1.000001e+00 1.000000e+00 9.999976e-01 9.999927e-01 9.999891e-01
3.030000e+01 1.000000e+00 9.999999e-01 9.999974e-01 9.999930e-01 9.999903e-01
3.040000e+01 1.000000e+00 9.999998e-01 9.999971e-01 9.999931e-01 9.999915e-01
3.050000e+01 1.000000e+00 9.999997e-01 9.999973e-01 9.999933e-01 9.999923e-01
3.060000e+01 9.999999e-01 9.999996e-01 9.999974e-01 9.999938e-01 9.999931e-01
3.070000e+01 9.999997e-01 9.999995e-01 9.999976e-01 9.999943e-01 9.999938e-01
3.080000e+01 9.999995e-01 9.999994e-01 9.999978e-01 9.999949e-01 9.999942e-01
3.090000e+01 9.999994e-01 9.999994e-01 9.999978e-01 9.999955e-01 9.999946e-01
3.100000e+01 9.999993e-01 9.999994e-01 9.999981e-01 9.999961e-01 9.999948e-01
3.110000e+01 9.999993e-01 9.999993e-01 9.999983e-01 9.999968e-01 9.999949e-01
3.120000e+01 9.999993e-01 9.999994e-01 9.999984e-01 9.999973e-01 9.999950e-01
3.130000e+01 9.999993e-01 9.999995e-01 9.999989e-01 9.999977e-01 9.999948e-01
3.140000e+01 9.999996e-01 9.999997e-01 9.999989e-01 9.999982e-01 9.999949e-01
3.150000e+01 9.999997e-01 9.999999e-01 9.999992e-01 9.999983e-01 9.999947e-01
3.160000e+01 9.999998e-01 1.000000e+00 9.999995e-01 9.999985e-01 9.999944e-01
3.170000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999986e-01 9.999943e-01
3.180000e+01 1.000000e+00 1.000001e+00 9.999999e-01 9.999987e-01 9.999941e-01
3.190000e+01 1.000000e+00 1.000001e+00 9.999999e-01 9.999987e-01 9.999940e-01
3.200000e+01 1.000000e+00 1.000001e+00 1.000000e+00 9.999987e-01 9.999942e-01
3.210000e+01 1.000000e+00 1.000001e+00 1.000000e+00 9.999988e-01 9.999944e-01
3.220000e+01 1.000001e+00 1.000001e+00 1.000000e+00 9.999989e-01 9.999949e-01
3.230000e+01 1.000001e+00 1.000000e+00 1.000001e+00 9.999988e-01 9.999952e-01
3.240000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999989e-01 9.999956e-01
3.250000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999989e-01 9.999961e-01
3.260000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999990e-01 9.999963e-01
3.270000e+01 1.000000e+00 1.000001e+00 1.000001e+00 9.999990e-01 9.999968e-01
3.280000e+01 1.000000e+00 1.000001e+00 1.000001e+00 9.999991e-01 9.999970e-01
3.290000e+01 1.000000e+00 1.000001e+00 1.000001e+00 9.999992e-01 9.999972e-01
3.300000e+01 1.000000e+00 1.000001e+00 1.000001e+00 9.999991e-01 9.999975e-01
3.310000e+01 1.000000e+00 1.000001e+00 1.000002e+00 9.999992e-01 9.999976e-01
3.320000e+01 1.000000e+00 1.000001e+00 1.000002e+00 9.999993e-01 9.999976e-01
3.330000e+01 1.000000e+00 1.000001e+00 1.000002e+00 9.999994e-01 9.999976e-01
3.340000e+01 1.000000e+00 1.000001e+00 1.000002e+00 9.999996e-01 9.999973e-01
3.350000e+01 1.000000e+00 1.000001e+00 1.000002e+00 9.999997e-01 9.999972e-01
3.360000e+01 1.000000e+00 1.000001e+00 1.000002e+00 9.999998e-01 9.999969e-01
3.370000e+01 1.000000e+00 1.000000e+00 1.000002e+00 9.999999e-01 9.999968e-01
3.380000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999999e-01 9.999967e-01
3.390000e+01 9.999999e-01 9.999998e-01 1.000001e+00 9.999999e-01 9.999966e-01
3.400000e+01 9.999999e-01 9.999996e-01 1.000001e+00 9.999999e-01 9.999968e-01
3.410000e+01 9.999998e-01 9.999993e-01 1.000000e+00 9.999999e-01 9.999969e-01
3.420000e+01 9.999998e-01 9.999991e-01 9.999998e-01 1.000000e+00 9.999971e-01
3.430000e+01 9.999997e-01 9.999989e-01 9.999990e-01 1.000000e+00 9.999974e-01
3.440000e+01 9.999996e-01 9.999986e-01 9.999986e-01 1.000000e+00 9.999976e-01
3.450000e+01 9.999997e-01 9.999984e-01 9.999979e-01 1.000000e+00 9.999980e-01
3.460000e+01 9.999997e-01 9.999983e-01 9.999975e-01 9.999999e-01 9.999983e-01
3.470000e+01 9.999997e-01 9.999983e-01 9.999972e-01 9.999999e-01 9.999985e-01
3.480000e+01 9.999998e-01 9.999984e-01 9.999969e-01 9.999998e-01 9.999987e-01
3.490000e+01 9.999998e-01 9.999986e-01 9.999971e-01 9.999998e-01 9.999989e-01
3.500000e+01 9.999999e-01 9.999988e-01 9.999970e-01 9.999999e-01 9.999991e-01
3.510000e+01 1.000000e+00 9.999992e-01 9.999971e-01 9.999999e-01 9.999991e-01
3.520000e+01 1.000000e+00 9.999995e-01 9.999975e-01 1.000000e+00 9.999991e-01
3.530000e+01 1.000000e+00 9.999998e-01 9.999977e-01 1.000000e+00 9.999994e-01
3.540000e+01 1.000000e+00 1.000000e+00 9.999982e-01 1.000000e+00 9.999993e-01
3.550000e+01 1.000000e+00 1.000001e+00 9.999987e-01 1.000000e+00 9.999994e-01
3.560000e+01 1.000000e+00 1.000001e+00 9.999990e-01 1.000000e+00 9.999995e-01
3.570000e+01 1.000000e+00 1.000001e+00 9.999996e-01 1.000000e+00 9.999995e-01
3.580000e+01 1.000000e+00 1.000001e+00 9.999998e-01 1.000001e+00 9.999997e-01
3.590000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 9.999997e-01
3.600000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 9.999997e-01
3.610000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 9.999998e-01
3.620000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 9.999997e-01
3.630000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 9.999996e-01
3.640000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000001e+00 9.999995e-01
3.650000e+01 9.999996e-01 9.999997e-01 1.000002e+00 1.000001e+00 9.999992e-01
3.660000e+01 9.999996e-01 9.999995e-01 1.000002e+00 1.000000e+00 9.999991e-01
3.670000e+01 9.999996e-01 9.999993e-01 1.000002e+00 1.000000e+00 9.999989e-01
3.680000e+01 9.999995e-01 9.999992e-01 1.000002e+00 1.000000e+00 9.999988e-01
3.690000e+01 9.999996e-01 9.999991e-01 1.000002e+00 1.000000e+00 9.999989e-01
3.700000e+01 9.999996e-01 9.999992e-01 1.000002e+00 1.000000e+00 9.999989e-01
3.710000e+01 9.999997e-01 9.999994e-01 1.000002e+00 1.000000e+00 9.999990e-01
3.720000e+01 9.999998e-01 9.999996e-01 1.000002e+00 1.000000e+00 9.999991e-01
3.730000e+01 9.999999e-01 9.999999e-01 1.000002e+00 1.000000e+00 9.999993e-01
3.740000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999996e-01
3.750000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 9.999999e-01
3.760000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000000e+00
3.770000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000001e+00
3.780000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000001e+00
3.790000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000001e+00
3.800000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
3.810000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000001e+00 1.000002e+00
3.820000e+01 1.000000e+00 1.000001e+00 9.999996e-01 1.000001e+00 1.000002e+00
3.830000e+01 1.000000e+00 1.000001e+00 9.999994e-01 1.000001e+00 1.000002e+00
3.840000e+01 1.000000e+00 1.000001e+00 9.999991e-01 1.000000e+00 1.000002e+00
3.850000e+01 1.000000e+00 1.000001e+00 9.999990e-01 1.000000e+00 1.000002e+00
3.860000e+01 1.000000e+00 1.000001e+00 9.999987e-01 9.999999e-01 1.000002e+00
3.870000e+01 1.000000e+00 1.000001e+00 9.999985e-01 9.999997e-01 1.000002e+00
3.880000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999995e-01 1.000001e+00
3.890000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999995e-01 1.000001e+00
3.900000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999995e-01 1.000001e+00
3.910000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999995e-01 1.000001e+00
3.920000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999996e-01 1.000000e+00
3.930000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999997e-01 1.000000e+00
3.940000e+01 1.000000e+00 9.999999e-01 9.999999e-01 9.999998e-01 9.999998e-01
3.950000e+01 1.000000e+00 9.999998e-01 1.000000e+00 1.000000e+00 9.999995e-01
3.960000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000000e+00 9.999992e-01
3.970000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000000e+00 9.999992e-01
3.980000e+01 9.999998e-01 9.999996e-01 1.000001e+00 1.000001e+00 9.999990e-01
3.990000e+01 9.999997e-01 9.999996e-01 1.000001e+00 1.000001e+00 9.999990e-01
4.000000e+01 9.999997e-01 9.999996e-01 1.000001e+00 1.000001e+00 9.999991e-01
4.010000e+01 9.999996e-01 9.999997e-01 1.000002e+00 1.000001e+00 9.999990e-01
4.020000e+01 9.999997e-01 9.999997e-01 1.000001e+00 1.000001e+00 9.999992e-01
4.030000e+01 9.999996e-01 9.999998e-01 1.000001e+00 1.000001e+00 9.999993e-01
4.040000e+01 9.999996e-01 1.000000e+00 1.000001e+00 1.000001e+00 9.999993e-01
4.050000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000001e+00 9.999994e-01
4.060000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000001e+00 9.999994e-01
4.070000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000000e+00 9.999995e-01
4.080000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999995e-01
4.090000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999995e-01
4.100000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000000e+00 9.999996e-01
4.110000e+01 1.000000e+00 1.000000e+00 9.999997e-01 9.999999e-01 9.999996e-01
4.120000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999997e-01 9.999996e-01
4.130000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999997e-01 9.999996e-01
4.140000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999997e-01 9.999996e-01
4.150000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999996e-01 9.999996e-01
4.160000e+01 1.000000e+00 9.999998e-01 9.999995e-01 9.999997e-01 9.999996e-01
4.170000e+01 1.000000e+00 9.999997e-01 9.999995e-01 9.999996e-01 9.999994e-01
4.180000e+01 1.000000e+00 9.999995e-01 9.999995e-01 9.999997e-01 9.999993e-01
4.190000e+01 1.000000e+00 9.999994e-01 9.999996e-01 9.999997e-01 9.999991e-01
4.200000e+01 9.999999e-01 9.999993e-01 9.999997e-01 9.999997e-01 9.999989e-01
4.210000e+01 9.999998e-01 9.999993e-01 9.999999e-01 9.999998e-01 9.999986e-01
4.220000e+01 9.999997e-01 9.999992e-01 1.000000e+00 9.999997e-01 9.999982e-01
4.230000e+01 9.999997e-01 9.999992e-01 1.000000e+00 9.999997e-01 9.999979e-01
4.240000e+01 9.999996e-01 9.999990e-01 1.000000e+00 9.999998e-01 9.999976e-01
4.250000e+01 9.999996e-01 9.999991e-01 1.000000e+00 9.999998e-01 9.999975e-01
4.260000e+01 9.999996e-01 9.999991e-01 1.000001e+00 9.999999e-01 9.999973e-01
4.270000e+01 9.999995e-01 9.999992e-01 1.000001e+00 9.999999e-01 9.999972e-01
4.280000e+01 9.999996e-01 9.999994e-01 1.000001e+00 9.999998e-01 9.999973e-01
4.290000e+01 9.999997e-01 9.999995e-01 1.000001e+00 9.999997e-01 9.999973e-01
4.300000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999996e-01 9.999976e-01
4.310000e+01 9.999999e-01 9.999999e-01 1.000000e+00 9.999996e-01 9.999979e-01
4.320000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999995e-01 9.999983e-01
4.330000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999994e-01 9.999988e-01
4.340000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999994e-01 9.999992e-01
4.350000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999993e-01 9.999997e-01
4.360000e+01 1.000000e+00 1.000000e+00 9.999984e-01 9.999993e-01 1.000000e+00
4.370000e+01 1.000000e+00 1.000000e+00 9.999981e-01 9.999991e-01 1.000000e+00
4.380000e+01 1.000000e+00 1.000000e+00 9.999977e-01 9.999989e-01 1.000001e+00
4.390000e+01 1.000000e+00 1.000000e+00 9.999974e-01 9.999989e-01 1.000001e+00
4.400000e+01 1.000000e+00 1.000000e+00 9.999974e-01 9.999986e-01 1.000001e+00
4.410000e+01 1.000000e+00 1.000000e+00 9.999973e-01 9.999985e-01 1.000001e+00
4.420000e+01 1.000000e+00 1.000000e+00 9.999974e-01 9.999984e-01 1.000000e+00
4.430000e+01 1.000000e+00 1.000000e+00 9.999974e-01 9.999983e-01 1.000000e+00
4.440000e+01 1.000000e+00 1.000000e+00 9.999975e-01 9.999984e-01 1.000000e+00
4.450000e+01 1.000000e+00 1.000000e+00 9.999979e-01 9.999984e-01 9.999997e-01
4.460000e+01 1.000000e+00 1.000000e+00 9.999982e-01 9.999986e-01 9.999995e-01
4.470000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999988e-01 9.999992e-01
4.480000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999988e-01 9.999989e-01
4.490000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999991e-01 9.999986e-01
4.500000e+01 9.999999e-01 1.000000e+00 9.999997e-01 9.999992e-01 9.999983e-01
4.510000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999994e-01 9.999981e-01
4.520000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999996e-01 9.999979e-01
4.530000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999996e-01 9.999977e-01
4.540000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999997e-01 9.999977e-01
4.550000e+01 9.999997e-01 1.000000e+00 1.000001e+00 9.999997e-01 9.999975e-01
4.560000e+01 9.999997e-01 1.000000e+00 1.000001e+00 9.999995e-01 9.999975e-01
4.570000e+01 9.999998e-01 9.999999e-01 1.000001e+00 9.999995e-01 9.999975e-01
4.580000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999992e-01 9.999975e-01
4.590000e+01 9.999998e-01 9.999996e-01 1.000000e+00 9.999990e-01 9.999976e-01
4.600000e+01 9.999999e-01 9.999995e-01 9.999998e-01 9.999988e-01 9.999977e-01
4.610000e+01 9.999999e-01 9.999995e-01 9.999994e-01 9.999986e-01 9.999977e-01
4.620000e+01 1.000000e+00 9.999995e-01 9.999991e-01 9.999984e-01 9.999979e-01
4.630000e+01 1.000000e+00 9.999996e-01 9.999988e-01 9.999982e-01 9.999980e-01
4.640000e+01 1.000000e+00 9.999997e-01 9.999985e-01 9.999979e-01 9.999982e-01
4.650000e+01 1.000000e+00 9.999997e-01 9.999983e-01 9.999979e-01 9.999984e-01
4.660000e+01 1.000000e+00 9.999999e-01 9.999983e-01 9.999979e-01 9.999985e-01
4.670000e+01 1.000000e+00 9.999999e-01 9.999983e-01 9.999979e-01 9.999985e-01
4.680000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999981e-01 9.999985e-01
4.690000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999982e-01 9.999986e-01
4.700000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999985e-01 9.999985e-01
4.710000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999986e-01 9.999984e-01
4.720000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999988e-01 9.999983e-01
4.730000e+01 1.000000e+00 1.000000e+00 9.999999e-01 9.999990e-01 9.999981e-01
4.740000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999990e-01 9.999979e-01
4.750000e+01 1.000000e+00 9.999999e-01 1.000000e+00 9.999991e-01 9.999976e-01
4.760000e+01 9.999999e-01 9.999999e-01 1.000001e+00 9.999991e-01 9.999973e-01
4.770000e+01 9.999998e-01 9.999997e-01 1.000001e+00 9.999991e-01 9.999970e-01
4.780000e+01 9.999998e-01 9.999996e-01 1.000001e+00 9.999991e-01 9.999966e-01
4.790000e+01 9.999997e-01 9.999996e-01 1.000001e+00 9.999990e-01 9.999963e-01
4.800000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999990e-01 9.999960e-01
4.810000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999989e-01 9.999958e-01
4.820000e+01 9.999997e-01 9.999991e-01 1.000001e+00 9.999988e-01 9.999957e-01
4.830000e+01 9.999997e-01 9.999990e-01 1.000001e+00 9.999988e-01 9.999956e-01
4.840000e+01 9.999997e-01 9.999990e-01 1.000001e+00 9.999986e-01 9.999956e-01
4.850000e+01 9.999997e-01 9.999990e-01 1.000000e+00 9.999986e-01 9.999957e-01
4.860000e+01 9.999998e-01 9.999989e-01 1.000000e+00 9.999985e-01 9.999959e-01
4.870000e+01 9.999998e-01 9.999990e-01 1.000000e+00 9.999984e-01 9.999961e-01
4.880000e+01 9.999999e-01 9.999991e-01 1.000000e+00 9.999986e-01 9.999964e-01
4.890000e+01 9.999999e-01 9.999993e-01 1.000000e+00 9.999985e-01 9.999967e-01
4.900000e+01 1.000000e+00 9.999994e-01 9.999998e-01 9.999986e-01 9.999970e-01
4.910000e+01 1.000000e+00 9.999996e-01 9.999997e-01 9.999987e-01 9.999974e-01
4.920000e+01 1.000000e+00 9.999998e-01 9.999996e-01 9.999987e-01 9.999977e-01
4.930000e+01 1.000000e+00 9.999999e-01 9.999994e-01 9.999989e-01 9.999981e-01
4.940000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999989e-01 9.999984e-01
4.950000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999989e-01 9.999985e-01
4.960000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999990e-01 9.999987e-01
4.970000e+01 1.000000e+00 1.000001e+00 9.999989e-01 9.999988e-01 9.999987e-01
4.980000e+01 1.000000e+00 1.000001e+00 9.999989e-01 9.999987e-01 9.999988e-01
4.990000e+01 1.000000e+00 1.000001e+00 9.999989e-01 9.999987e-01 9.999987e-01
5.000000e+01 1.000000e+00 1.000001e+00 9.999990e-01 9.999985e-01 9.999986e-01
5.010000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999986e-01 9.999985e-01
5.020000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999985e-01 9.999983e-01
5.030000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999985e-01 9.999981e-01
5.040000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999986e-01 9.999980e-01
5.050000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999985e-01 9.999979e-01
5.060000e+01 1.000000e+00 9.999999e-01 9.999994e-01 9.999987e-01 9.999978e-01
5.070000e+01 9.999999e-01 9.999998e-01 9.999994e-01 9.999987e-01 9.999978e-01
5.080000e+01 9.999999e-01 9.999998e-01 9.999996e-01 9.999987e-01 9.999978e-01
5.090000e+01 9.999999e-01 9.999997e-01 9.999996e-01 9.999988e-01 9.999977e-01
5.100000e+01 9.999999e-01 9.999998e-01 9.999996e-01 9.999987e-01 9.999977e-01
5.110000e+01 9.999999e-01 9.999998e-01 9.999996e-01 9.999988e-01 9.999978e-01
5.120000e+01 9.999999e-01 9.999997e-01 9.999997e-01 9.999988e-01 9.999978e-01
5.130000e+01 9.999999e-01 9.999998e-01 9.999997e-01 9.999988e-01 9.999978e-01
5.140000e+01 9.999999e-01 9.999998e-01 9.999996e-01 9.999989e-01 9.999978e-01
5.150000e+01 9.999999e-01 9.999998e-01 9.999995e-01 9.999988e-01 9.999978e-01
5.160000e+01 9.999999e-01 9.999998e-01 9.999995e-01 9.999987e-01 9.999979e-01
5.170000e+01 9.999999e-01 9.999999e-01 9.999995e-01 9.999987e-01 9.999979e-01
5.180000e+01 1.000000e+00 9.999999e-01 9.999994e-01 9.999987e-01 9.999980e-01
5.190000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999987e-01 9.999981e-01
5.200000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999987e-01 9.999983e-01
5.210000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999988e-01 9.999985e-01
5.220000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999988e-01 9.999987e-01
5.230000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999987e-01 9.999989e-01
5.240000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999989e-01 9.999990e-01
5.250000e+01 1.000000e+00 1.000001e+00 9.999988e-01 9.999989e-01 9.999991e-01
5.260000e+01 1.000000e+00 1.000001e+00 9.999988e-01 9.999989e-01 9.999992e-01
5.270000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999990e-01 9.999993e-01
5.280000e+01 1.000000e+00 1.000000e+00 9.999989e-01 9.999990e-01 9.999992e-01
5.290000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999991e-01 9.999992e-01
5.300000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999991e-01 9.999990e-01
5.310000e+01 1.000000e+00 1.000000e+00 9.999992e-01 9.999991e-01 9.999988e-01
5.320000e+01 1.000000e+00 9.999998e-01 9.999993e-01 9.999991e-01 9.999985e-01
5.330000e+01 1.000000e+00 9.999997e-01 9.999995e-01 9.999989e-01 9.999982e-01
5.340000e+01 1.000000e+00 9.999995e-01 9.999997e-01 9.999989e-01 9.999979e-01
5.350000e+01 1.000000e+00 9.999993e-01 9.999998e-01 9.999988e-01 9.999976e-01
5.360000e+01 9.999999e-01 9.999993e-01 9.999999e-01 9.999987e-01 9.999972e-01
5.370000e+01 9.999998e-01 9.999992e-01 1.000000e+00 9.999988e-01 9.999970e-01
5.380000e+01 9.999998e-01 9.999992e-01 1.000000e+00 9.999989e-01 9.999968e-01
5.390000e+01 9.999998e-01 9.999992e-01 1.000000e+00 9.999990e-01 9.999968e-01
5.400000e+01 9.999997e-01 9.999991e-01 1.000000e+00 9.999992e-01 9.999968e-01
5.410000e+01 9.999997e-01 9.999992e-01 1.000001e+00 9.999992e-01 9.999968e-01
5.420000e+01 9.999997e-01 9.999993e-01 1.000001e+00 9.999994e-01 9.999969e-01
5.430000e+01 9.999997e-01 9.999994e-01 1.000001e+00 9.999994e-01 9.999971e-01
5.440000e+01 9.999997e-01 9.999995e-01 1.000001e+00 9.999994e-01 9.999972e-01
5.450000e+01 9.999998e-01 9.999996e-01 1.000001e+00 9.999996e-01 9.999975e-01
5.460000e+01 9.999998e-01 9.999998e-01 1.000001e+00 9.999996e-01 9.999977e-01
5.470000e+01 9.999998e-01 9.999999e-01 1.000001e+00 9.999997e-01 9.999980e-01
5.480000e+01 9.999999e-01 9.999999e-01 1.000001e+00 9.999997e-01 9.999984e-01
5.490000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999997e-01 9.999986e-01
5.500000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999997e-01 9.999989e-01
5.510000e+01 1.000000e+00 1.000000e+00 9.999998e-01 9.999996e-01 9.999991e-01
5.520000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999995e-01 9.999993e-01
5.530000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999994e-01 9.999994e-01
5.540000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999992e-01 9.999995e-01
5.550000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999991e-01 9.999995e-01
5.560000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999990e-01 9.999997e-01
5.570000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999989e-01 9.999997e-01
5.580000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999988e-01 9.999996e-01
5.590000e+01 1.000000e+00 9.999999e-01 9.999988e-01 9.999989e-01 9.999995e-01
5.600000e+01 1.000000e+00 9.999997e-01 9.999989e-01 9.999990e-01 9.999995e-01
5.610000e+01 1.000000e+00 9.999997e-01 9.999991e-01 9.999991e-01 9.999994e-01
5.620000e+01 9.999999e-01 9.999996e-01 9.999994e-01 9.999992e-01 9.999993e-01
5.630000e+01 9.999999e-01 9.999996e-01 9.999997e-01 9.999994e-01 9.999992e-01
5.640000e+01 9.999999e-01 9.999997e-01 1.000000e+00 9.999995e-01 9.999991e-01
5.650000e+01 9.999998e-01 9.999997e-01 1.000000e+00 9.999998e-01 9.999990e-01
5.660000e+01 9.999998e-01 9.999998e-01 1.000000e+00 9.999999e-01 9.999990e-01
5.670000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000000e+00 9.999991e-01
5.680000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000000e+00 9.999991e-01
5.690000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000000e+00 9.999991e-01
5.700000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000000e+00 9.999993e-01
5.710000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000000e+00 9.999994e-01
5.720000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000000e+00 9.999995e-01
5.730000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000000e+00 9.999997e-01
5.740000e+01 1.000000e+00 1.000000e+00 1.000000e+00 9.999999e-01 9.999998e-01
5.750000e+01 1.000000e+00 1.000000e+00 9.999999e-01 9.999997e-01 1.000000e+00
5.760000e+01 1.000000e+00 1.000000e+00 9.999996e-01 9.999997e-01 1.000000e+00
5.770000e+01 1.000000e+00 1.000000e+00 9.999993e-01 9.999996e-01 1.000001e+00
5.780000e+01 1.000000e+00 1.000000e+00 9.999991e-01 9.999995e-01 1.000001e+00
5.790000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999994e-01 1.000001e+00
5.800000e+01 1.000000e+00 1.000000e+00 9.999987e-01 9.999994e-01 1.000001e+00
5.810000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999994e-01 1.000001e+00
5.820000e+01 1.000000e+00 1.000000e+00 9.999985e-01 9.999994e-01 1.000002e+00
5.830000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999995e-01 1.000002e+00
5.840000e+01 1.000000e+00 1.000000e+00 9.999986e-01 9.999997e-01 1.000002e+00
5.850000e+01 1.000000e+00 1.000000e+00 9.999988e-01 9.999997e-01 1.000002e+00
5.860000e+01 1.000000e+00 1.000000e+00 9.999990e-01 9.999999e-01 1.000002e+00
5.870000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000000e+00 1.000001e+00
5.880000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000000e+00 1.000001e+00
5.890000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00
5.900000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
5.910000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 1.000000e+00
5.920000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 9.999999e-01
5.930000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000000e+00 9.999997e-01
5.940000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000001e+00 9.999995e-01
5.950000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000001e+00 9.999994e-01
5.960000e+01 9.999997e-01 9.999997e-01 1.000001e+00 1.000001e+00 9.999994e-01
5.970000e+01 9.999997e-01 9.999996e-01 1.000001e+00 1.000001e+00 9.999995e-01
5.980000e+01 9.999997e-01 9.999995e-01 1.000001e+00 1.000001e+00 9.999996e-01
5.990000e+01 9.999997e-01 9.999995e-01 1.000001e+00 1.000001e+00 9.999998e-01
6.000000e+01 9.999997e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.010000e+01 9.999997e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.020000e+01 9.999998e-01 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00
6.030000e+01 9.999999e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.040000e+01 9.999999e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000001e+00
6.050000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000000e+00 1.000001e+00
6.060000e+01 1.000000e+00 9.999997e-01 1.000000e+00 1.000000e+00 1.000001e+00
6.070000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00
6.080000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00
6.090000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000000e+00 1.000002e+00
6.100000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000000e+00 1.000002e+00
6.110000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000000e+00 1.000002e+00
6.120000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000000e+00 1.000002e+00
6.130000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00
6.140000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.150000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.160000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.170000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.180000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
6.190000e+01 9.999998e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
6.200000e+01 9.999998e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
6.210000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.220000e+01 9.999997e-01 9.999998e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.230000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.240000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.250000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000001e+00 1.000001e+00
6.260000e+01 9.999999e-01 9.999998e-01 1.000001e+00 1.000001e+00 1.000002e+00
6.270000e+01 9.999999e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
6.280000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
6.290000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000002e+00
6.300000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.310000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00
6.320000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00
6.330000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
6.340000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
6.350000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
6.360000e+01 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 1.000004e+00
6.370000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000004e+00
6.380000e+01 1.000000e+00 1.000001e+00 9.999998e-01 1.000001e+00 1.000004e+00
6.390000e+01 1.000000e+00 1.000001e+00 9.999998e-01 1.000001e+00 1.000004e+00
6.400000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000001e+00 1.000004e+00
6.410000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000001e+00 1.000004e+00
6.420000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 1.000004e+00
6.430000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 1.000004e+00
6.440000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 1.000004e+00
6.450000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 1.000004e+00
6.460000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
6.470000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000003e+00
6.480000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
6.490000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
6.500000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
6.510000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000002e+00 1.000003e+00
6.520000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000003e+00
6.530000e+01 9.999999e-01 9.999995e-01 1.000001e+00 1.000002e+00 1.000003e+00
6.540000e+01 9.999998e-01 9.999994e-01 1.000001e+00 1.000001e+00 1.000003e+00
6.550000e+01 9.999998e-01 9.999993e-01 1.000001e+00 1.000002e+00 1.000003e+00
6.560000e+01 9.999998e-01 9.999994e-01 1.000001e+00 1.000002e+00 1.000003e+00
6.570000e+01 9.999998e-01 9.999995e-01 1.000001e+00 1.000002e+00 1.000003e+00
6.580000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000003e+00
6.590000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000002e+00 1.000003e+00
6.600000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
6.610000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
6.620000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
6.630000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
6.640000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
6.650000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
6.660000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
6.670000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
6.680000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
6.690000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
6.700000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
6.710000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
6.720000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
6.730000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000002e+00 1.000004e+00
6.740000e+01 9.999999e-01 9.999997e-01 1.000000e+00 1.000002e+00 1.000004e+00
6.750000e+01 9.999999e-01 9.999996e-01 1.000000e+00 1.000002e+00 1.000004e+00
6.760000e+01 9.999999e-01 9.999995e-01 1.000001e+00 1.000002e+00 1.000004e+00
6.770000e+01 9.999999e-01 9.999994e-01 1.000001e+00 1.000002e+00 1.000004e+00
6.780000e+01 9.999999e-01 9.999995e-01 1.000001e+00 1.000002e+00 1.000004e+00
6.790000e+01 9.999998e-01 9.999995e-01 1.000001e+00 1.000002e+00 1.000003e+00
6.800000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000002e+00 1.000003e+00
6.810000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000003e+00
6.820000e+01 9.999999e-01 9.999999e-01 1.000002e+00 1.000002e+00 1.000003e+00
6.830000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000003e+00
6.840000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000002e+00 1.000003e+00
6.850000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000002e+00 1.000003e+00
6.860000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000002e+00 1.000003e+00
6.870000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000002e+00 1.000004e+00
6.880000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000002e+00 1.000004e+00
6.890000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
6.900000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
6.910000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000005e+00
6.920000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000005e+00
6.930000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
6.940000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
6.950000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000006e+00
6.960000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000006e+00
6.970000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000002e+00 1.000006e+00
6.980000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000002e+00 1.000006e+00
6.990000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000002e+00 1.000006e+00
7.000000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000006e+00
7.010000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000006e+00
7.020000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.030000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.040000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.050000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.060000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.070000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.080000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.090000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000003e+00 1.000004e+00
7.100000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000003e+00 1.000004e+00
7.110000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000003e+00 1.000004e+00
7.120000e+01 9.999997e-01 1.000000e+00 1.000002e+00 1.000003e+00 1.000004e+00
7.130000e+01 9.999997e-01 1.000000e+00 1.000002e+00 1.000003e+00 1.000004e+00
7.140000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000003e+00 1.000004e+00
7.150000e+01 9.999997e-01 1.000000e+00 1.000001e+00 1.000003e+00 1.000004e+00
7.160000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000003e+00 1.000005e+00
7.170000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000003e+00 1.000005e+00
7.180000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.190000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.200000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.210000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.220000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.230000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.240000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.250000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.260000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.270000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.280000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.290000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000002e+00 1.000005e+00
7.300000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000002e+00 1.000005e+00
7.310000e+01 9.999999e-01 9.999998e-01 1.000001e+00 1.000002e+00 1.000005e+00
7.320000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000003e+00 1.000004e+00
7.330000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000003e+00 1.000004e+00
7.340000e+01 9.999998e-01 9.999999e-01 1.000002e+00 1.000003e+00 1.000004e+00
7.350000e+01 9.999998e-01 9.999999e-01 1.000002e+00 1.000003e+00 1.000004e+00
7.360000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000003e+00 1.000004e+00
7.370000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000003e+00 1.000004e+00
7.380000e+01 9.999998e-01 1.000000e+00 1.000002e+00 1.000003e+00 1.000004e+00
7.390000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000003e+00 1.000004e+00
7.400000e+01 9.999999e-01 1.000000e+00 1.000002e+00 1.000003e+00 1.000004e+00
7.410000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000003e+00 1.000004e+00
7.420000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000003e+00 1.000004e+00
7.430000e+01 1.000000e+00 1.000000e+00 1.000002e+00 1.000003e+00 1.000004e+00
7.440000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.450000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.460000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000002e+00 1.000004e+00
7.470000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000002e+00 1.000005e+00
7.480000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000002e+00 1.000005e+00
7.490000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000002e+00 1.000005e+00
7.500000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000002e+00 1.000005e+00
7.510000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.520000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000002e+00 1.000006e+00
7.530000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000006e+00
7.540000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.550000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.560000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.570000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.580000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.590000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.600000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.610000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00 1.000004e+00
7.620000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.630000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00 1.000004e+00
7.640000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00 1.000004e+00
7.650000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.660000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.670000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.680000e+01 9.999998e-01 9.999999e-01 1.000001e+00 1.000002e+00 1.000004e+00
7.690000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000002e+00 1.000004e+00
7.700000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000002e+00 1.000005e+00
7.710000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000002e+00 1.000005e+00
7.720000e+01 9.999999e-01 9.999998e-01 1.000001e+00 1.000002e+00 1.000005e+00
7.730000e+01 9.999999e-01 9.999998e-01 1.000000e+00 1.000002e+00 1.000005e+00
7.740000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000002e+00 1.000005e+00
7.750000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.760000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.770000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.780000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00 1.000005e+00
7.790000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.800000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.810000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000005e+00
7.820000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.830000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.840000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.850000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.860000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.870000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.880000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
7.890000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000002e+00 1.000004e+00
7.900000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000002e+00 1.000003e+00
7.910000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000003e+00
7.920000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000003e+00
7.930000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000003e+00
7.940000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000003e+00
7.950000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000003e+00
7.960000e+01 1.000000e+00 9.999997e-01 1.000001e+00 1.000002e+00 1.000003e+00
7.970000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000002e+00 1.000003e+00
7.980000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000002e+00 1.000003e+00
7.990000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000002e+00 1.000003e+00
8.000000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000002e+00 1.000003e+00
8.010000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
8.020000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
8.030000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
8.040000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
8.050000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
8.060000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
8.070000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
8.080000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
8.090000e+01 9.999999e-01 1.000000e+00 1.000000e+00 1.000002e+00 1.000004e+00
8.100000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000004e+00
8.110000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000004e+00
8.120000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000004e+00
8.130000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000003e+00
8.140000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
8.150000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
8.160000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00
8.170000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00
8.180000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00
8.190000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00
8.200000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000001e+00 1.000003e+00
8.210000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000001e+00 1.000003e+00
8.220000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000002e+00
8.230000e+01 9.999999e-01 9.999996e-01 1.000001e+00 1.000001e+00 1.000002e+00
8.240000e+01 9.999998e-01 9.999996e-01 1.000000e+00 1.000002e+00 1.000002e+00
8.250000e+01 9.999998e-01 9.999997e-01 1.000001e+00 1.000002e+00 1.000002e+00
8.260000e+01 9.999998e-01 9.999998e-01 1.000001e+00 1.000002e+00 1.000002e+00
8.270000e+01 9.999998e-01 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00
8.280000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
8.290000e+01 9.999998e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
8.300000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
8.310000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
8.320000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
8.330000e+01 1.000000e+00 1.000001e+00 1.000001e+00 1.000001e+00 1.000002e+00
8.340000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
8.350000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
8.360000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
8.370000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
8.380000e+01 1.000000e+00 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
8.390000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000001e+00 1.000003e+00
8.400000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
8.410000e+01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 1.000003e+00
8.420000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000003e+00
8.430000e+01 1.000000e+00 9.999999e-01 9.999997e-01 1.000001e+00 1.000003e+00
8.440000e+01 9.999999e-01 9.999997e-01 9.999997e-01 1.000001e+00 1.000003e+00
8.450000e+01 9.999999e-01 9.999996e-01 9.999998e-01 1.000001e+00 1.000002e+00
8.460000e+01 9.999999e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000002e+00
8.470000e+01 9.999999e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000002e+00
8.480000e+01 9.999999e-01 9.999996e-01 1.000000e+00 1.000001e+00 1.000001e+00
8.490000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
8.500000e+01 9.999999e-01 9.999997e-01 1.000001e+00 1.000001e+00 1.000001e+00
8.510000e+01 9.999999e-01 9.999998e-01 1.000001e+00 1.000001e+00 1.000001e+00
8.520000e+01 9.999999e-01 9.999999e-01 1.000001e+00 1.000001e+00 1.000001e+00
8.530000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00
8.540000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00
8.550000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00
8.560000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00
8.570000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00
8.580000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00
8.590000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00
8.600000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000000e+00
8.610000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00
8.620000e+01 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00 1.000000e+00
8.630000e+01 9.999999e-01 9.999998e-01 9.999999e-01 1.000001e+00 1.000000e+00
8.640000e+01 9.999999e-01 9.999998e-01 9.999997e-01 1.000000e+00 1.000000e+00
8.650000e+01 1.000000e+00 9.999997e-01 9.999995e-01 1.000000e+00 1.000000e+00
8.660000e+01 1.000000e+00 9.999997e-01 9.999994e-01 1.000000e+00 1.000000e+00
8.670000e+01 1.000000e+00 9.999997e-01 9.999993e-01 1.000000e+00 1.000000e+00
8.680000e+01 1.000000e+00 9.999997e-01 9.999993e-01 1.000000e+00 1.000001e+00
8.690000e+01 1.000000e+00 9.999999e-01 9.999993e-01 1.000000e+00 1.000001e+00
8.700000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000000e+00 1.000001e+00
8.710000e+01 1.000000e+00 1.000000e+00 9.999995e-01 1.000000e+00 1.000001e+00
8.720000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000000e+00 1.000002e+00
8.730000e+01 1.000000e+00 1.000000e+00 9.999999e-01 1.000000e+00 1.000002e+00
8.740000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00
8.750000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00
8.760000e+01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000002e+00
8.770000e+01 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00
8.780000e+01 9.999999e-01 1.000000e+00 1.000001e+00 1.000000e+00 1.000002e+00
8.790000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999999e-01 1.000002e+00
8.800000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999998e-01 1.000001e+00
8.810000e+01 9.999997e-01 9.999999e-01 1.000001e+00 9.999996e-01 1.000001e+00
8.820000e+01 9.999997e-01 9.999999e-01 1.000001e+00 9.999994e-01 1.000000e+00
8.830000e+01 9.999997e-01 9.999998e-01 1.000001e+00 9.999992e-01 9.999999e-01
8.840000e+01 9.999998e-01 9.999998e-01 1.000000e+00 9.999991e-01 9.999995e-01
8.850000e+01 9.999998e-01 9.999998e-01 1.000000e+00 9.999989e-01 9.999990e-01
8.860000e+01 9.999999e-01 9.999998e-01 1.000000e+00 9.999989e-01 9.999987e-01
8.870000e+01 1.000000e+00 9.999998e-01 9.999998e-01 9.999989e-01 9.999985e-01
8.880000e+01 1.000000e+00 9.999998e-01 9.999997e-01 9.999991e-01 9.999983e-01
8.890000e+01 1.000000e+00 9.999999e-01 9.999996e-01 9.999993e-01 9.999983e-01
8.900000e+01 1.000000e+00 1.000000e+00 9.999995e-01 9.999995e-01 9.999983e-01
8.910000e+01 1.000000e+00 1.000000e+00 9.999994e-01 9.999999e-01 9.999984e-01
8.920000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000000e+00 9.999986e-01
8.930000e+01 1.000000e+00 1.000000e+00 9.999994e-01 1.000001e+00 9.999989e-01
8.940000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 9.999992e-01
8.950000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000001e+00 9.999995e-01
8.960000e+01 1.000000e+00 1.000000e+00 9.999993e-01 1.000002e+00 9.999999e-01
8.970000e+01 1.000000e+00 1.000000e+00 9.999992e-01 1.000002e+00 1.000000e+00
8.980000e+01 1.000000e+00 1.000000e+00 9.999992e-01 1.000002e+00 1.000000e+00
8.990000e+01 1.000000e+00 1.000000e+00 9.999991e-01 1.000002e+00 1.000001e+00
9.000000e+01 1.000000e+00 1.000000e+00 9.999991e-01 1.000001e+00 1.000001e+00
9.010000e+01 9.999999e-01 1.000000e+00 9.999990e-01 1.000001e+00 1.000001e+00
9.020000e+01 9.999999e-01 1.000000e+00 9.999990e-01 1.000001e+00 1.000001e+00
9.030000e+01 9.999998e-01 1.000000e+00 9.999990e-01 1.000000e+00 1.000001e+00
9.040000e+01 9.999998e-01 1.000000e+00 9.999990e-01 9.999997e-01 1.000001e+00
9.050000e+01 9.999998e-01 1.000000e+00 9.999991e-01 9.999992e-01 1.000001e+00
9.060000e+01 9.999998e-01 1.000000e+00 9.999992e-01 9.999987e-01 1.000001e+00
9.070000e+01 9.999998e-01 1.000000e+00 9.999993e-01 9.999983e-01 1.000001e+00
9.080000e+01 9.999998e-01 1.000000e+00 9.999995e-01 9.999980e-01 1.000001e+00
9.090000e+01 9.999998e-01 1.000000e+00 9.999997e-01 9.999978e-01 1.000001e+00
9.100000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999977e-01 1.000001e+00
9.110000e+01 9.999999e-01 1.000000e+00 1.000000e+00 9.999977e-01 1.000001e+00
9.120000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999978e-01 1.000001e+00
9.130000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999979e-01 1.000001e+00
9.140000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999981e-01 1.000001e+00
9.150000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999983e-01 1.000001e+00
9.160000e+01 1.000000e+00 9.999999e-01 1.000001e+00 9.999986e-01 1.000001e+00
9.170000e+01 1.000000e+00 9.999998e-01 1.000001e+00 9.999988e-01 1.000001e+00
9.180000e+01 1.000000e+00 9.999997e-01 1.000001e+00 9.999990e-01 1.000001e+00
9.190000e+01 1.000000e+00 9.999995e-01 1.000001e+00 9.999992e-01 1.000001e+00
9.200000e+01 1.000000e+00 9.999994e-01 1.000001e+00 9.999995e-01 1.000001e+00
9.210000e+01 1.000000e+00 9.999993e-01 1.000001e+00 9.999997e-01 1.000001e+00
9.220000e+01 1.000000e+00 9.999991e-01 1.000000e+00 1.000000e+00 1.000000e+00
9.230000e+01 1.000000e+00 9.999991e-01 1.000000e+00 1.000000e+00 1.000000e+00
9.240000e+01 1.000000e+00 9.999991e-01 9.999997e-01 1.000001e+00 1.000000e+00
9.250000e+01 1.000000e+00 9.999991e-01 9.999994e-01 1.000001e+00 1.000000e+00
9.260000e+01 1.000000e+00 9.999991e-01 9.999992e-01 1.000001e+00 1.000000e+00
9.270000e+01 1.000000e+00 9.999992e-01 9.999989e-01 1.000001e+00 1.000000e+00
9.280000e+01 1.000000e+00 9.999993e-01 9.999987e-01 1.000002e+00 1.000000e+00
9.290000e+01 1.000000e+00 9.999995e-01 9.999986e-01 1.000002e+00 1.000000e+00
9.300000e+01 1.000000e+00 9.999997e-01 9.999985e-01 1.000002e+00 1.000000e+00
9.310000e+01 1.000000e+00 9.999999e-01 9.999985e-01 1.000002e+00 1.000000e+00
9.320000e+01 1.000000e+00 1.000000e+00 9.999986e-01 1.000002e+00 1.000001e+00
9.330000e+01 1.000000e+00 1.000000e+00 9.999987e-01 1.000002e+00 1.000001e+00
9.340000e+01 1.000000e+00 1.000001e+00 9.999988e-01 1.000001e+00 1.000001e+00
9.350000e+01 1.000000e+00 1.000001e+00 9.999990e-01 1.000001e+00 1.000001e+00
9.360000e+01 9.999999e-01 1.000001e+00 9.999991e-01 1.000001e+00 1.000001e+00
9.370000e+01 9.999999e-01 1.000001e+00 9.999993e-01 1.000001e+00 1.000002e+00
9.380000e+01 9.999998e-01 1.000001e+00 9.999993e-01 1.000001e+00 1.000002e+00
9.390000e+01 9.999997e-01 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00
9.400000e+01 9.999997e-01 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00
9.410000e+01 9.999996e-01 1.000001e+00 9.999997e-01 9.999999e-01 1.000002e+00
9.420000e+01 9.999996e-01 1.000001e+00 9.999999e-01 9.999997e-01 1.000002e+00
9.430000e+01 9.999996e-01 1.000000e+00 1.000000e+00 9.999997e-01 1.000002e+00
9.440000e+01 9.999996e-01 1.000000e+00 1.000000e+00 9.999996e-01 1.000002e+00
9.450000e+01 9.999996e-01 1.000000e+00 1.000001e+00 9.999997e-01 1.000002e+00
9.460000e+01 9.999996e-01 9.999998e-01 1.000001e+00 9.999998e-01 1.000002e+00
9.470000e+01 9.999996e-01 9.999996e-01 1.000001e+00 9.999999e-01 1.000002e+00
9.480000e+01 9.999997e-01 9.999995e-01 1.000001e+00 1.000000e+00 1.000002e+00
9.490000e+01 9.999998e-01 9.999994e-01 1.000001e+00 1.000000e+00 1.000001e+00
9.500000e+01 1.000000e+00 9.999993e-01 1.000001e+00 1.000000e+00 1.000001e+00
9.510000e+01 1.000000e+00 9.999993e-01 1.000001e+00 1.000001e+00 1.000001e+00
9.520000e+01 1.000000e+00 9.999992e-01 1.000001e+00 1.000001e+00 1.000001e+00
9.530000e+01 1.000000e+00 9.999992e-01 1.000001e+00 1.000001e+00 1.000001e+00
9.540000e+01 1.000001e+00 9.999993e-01 1.000001e+00 1.000001e+00 1.000001e+00
9.550000e+01 1.000001e+00 9.999993e-01 1.000001e+00 1.000001e+00 1.000001e+00
9.560000e+01 1.000001e+00 9.999993e-01 1.000001e+00 1.000002e+00 1.000000e+00
9.570000e+01 1.000001e+00 9.999994e-01 1.000001e+00 1.000002e+00 1.000000e+00
9.580000e+01 1.000001e+00 9.999993e-01 1.000000e+00 1.000002e+00 1.000000e+00
9.590000e+01 1.000001e+00 9.999994e-01 1.000000e+00 1.000002e+00 1.000000e+00
9.600000e+01 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00 1.000000e+00
9.610000e+01 1.000001e+00 9.999996e-01 9.999999e-01 1.000002e+00 1.000000e+00
9.620000e+01 1.000000e+00 9.999998e-01 9.999998e-01 1.000002e+00 1.000000e+00
9.630000e+01 1.000000e+00 9.999999e-01 9.999998e-01 1.000002e+00 1.000001e+00
9.640000e+01 1.000000e+00 1.000000e+00 9.999997e-01 1.000002e+00 1.000001e+00
9.650000e+01 9.999999e-01 1.000000e+00 9.999998e-01 1.000002e+00 1.000001e+00
9.660000e+01 9.999997e-01 1.000001e+00 9.999999e-01 1.000001e+00 1.000002e+00
9.670000e+01 9.999996e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
9.680000e+01 9.999995e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
9.690000e+01 9.999994e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
9.700000e+01 9.999993e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
9.710000e+01 9.999993e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000003e+00
9.720000e+01 9.999993e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000003e+00
9.730000e+01 9.999993e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000003e+00
9.740000e+01 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000003e+00
9.750000e+01 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000003e+00
9.760000e+01 9.999995e-01 1.000001e+00 1.000001e+00 9.999999e-01 1.000003e+00
9.770000e+01 9.999996e-01 1.000001e+00 1.000001e+00 9.999998e-01 1.000003e+00
9.780000e+01 9.999996e-01 1.000001e+00 1.000001e+00 9.999996e-01 1.000003e+00
9.790000e+01 9.999997e-01 1.000001e+00 1.000001e+00 9.999996e-01 1.000003e+00
9.800000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999996e-01 1.000002e+00
9.810000e+01 9.999998e-01 1.000000e+00 1.000001e+00 9.999997e-01 1.000002e+00
9.820000e+01 1.000000e+00 1.000000e+00 1.000001e+00 9.999999e-01 1.000002e+00
9.830000e+01 1.000000e+00 9.999999e-01 1.000001e+00 1.000000e+00 1.000002e+00
9.840000e+01 1.000000e+00 9.999998e-01 1.000001e+00 1.000000e+00 1.000002e+00
9.850000e+01 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000002e+00
9.860000e+01 1.000000e+00 9.999995e-01 1.000001e+00 1.000001e+00 1.000002e+00
9.870000e+01 1.000000e+00 9.999995e-01 1.000001e+00 1.000002e+00 1.000002e+00
9.880000e+01 1.000001e+00 9.999995e-01 1.000001e+00 1.000002e+00 1.000002e+00
9.890000e+01 1.000001e+00 9.999995e-01 1.000001e+00 1.000002e+00 1.000002e+00
9.900000e+01 1.000001e+00 9.999995e-01 1.000001e+00 1.000003e+00 1.000002e+00
9.910000e+01 1.000001e+00 9.999996e-01 1.000001e+00 1.000003e+00 1.000002e+00
9.920000e+01 1.000001e+00 9.999997e-01 1.000001e+00 1.000003e+00 1.000002e+00
9.930000e+01 1.000001e+00 9.999998e-01 1.000001e+00 1.000003e+00 1.000002e+00
9.940000e+01 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00 1.000002e+00
9.950000e+01 1.000001e+00 1.000000e+00 1.000000e+00 1.000003e+00 1.000002e+00
9.960000e+01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000002e+00
9.970000e+01 1.000001e+00 1.000000e+00 1.000000e+00 1.000002e+00 1.000002e+00
9.980000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000002e+00 1.000002e+00
9.990000e+01 1.000000e+00 1.000001e+00 9.999999e-01 1.000002e+00 1.000002e+00
1.000000e+02 1.000000e+00 1.000001e+00 9.999998e-01 1.000002e+00 1.000002e+00
1.001000e+02 9.999998e-01 1.000001e+00 9.999998e-01 1.000002e+00 1.000002e+00
1.002000e+02 9.999996e-01 1.000001e+00 9.999999e-01 1.000001e+00 1.000003e+00
1.003000e+02 9.999995e-01 1.000001e+00 9.999999e-01 1.000001e+00 1.000003e+00
1.004000e+02 9.999993e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
1.005000e+02 9.999992e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
1.006000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
1.007000e+02 9.999991e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
1.008000e+02 9.999991e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000003e+00
1.009000e+02 9.999991e-01 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
1.010000e+02 9.999992e-01 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
1.011000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
1.012000e+02 9.999994e-01 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
1.013000e+02 9.999996e-01 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
1.014000e+02 9.999998e-01 1.000001e+00 1.000001e+00 1.000002e+00 1.000004e+00
1.015000e+02 9.999999e-01 1.000000e+00 1.000001e+00 1.000002e+00 1.000004e+00
1.016000e+02 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
1.017000e+02 1.000000e+00 1.000000e+00 1.000001e+00 1.000002e+00 1.000003e+00
1.018000e+02 1.000000e+00 9.999997e-01 1.000001e+00 1.000002e+00 1.000003e+00
1.019000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000002e+00 1.000003e+00
1.020000e+02 1.000001e+00 9.999991e-01 1.000001e+00 1.000002e+00 1.000003e+00
1.021000e+02 1.000001e+00 9.999989e-01 1.000001e+00 1.000002e+00 1.000003e+00
1.022000e+02 1.000001e+00 9.999987e-01 1.000001e+00 1.000002e+00 1.000003e+00
1.023000e+02 1.000001e+00 9.999986e-01 1.000000e+00 1.000002e+00 1.000003e+00
1.024000e+02 1.000001e+00 9.999985e-01 1.000001e+00 1.000002e+00 1.000003e+00
1.025000e+02 1.000001e+00 9.999984e-01 1.000001e+00 1.000002e+00 1.000003e+00
1.026000e+02 1.000001e+00 9.999985e-01 1.000001e+00 1.000002e+00 1.000003e+00
1.027000e+02 1.000001e+00 9.999987e-01 1.000001e+00 1.000002e+00 1.000003e+00
1.028000e+02 1.000000e+00 9.999989e-01 1.000001e+00 1.000002e+00 1.000003e+00
1.029000e+02 1.000000e+00 9.999991e-01 1.000001e+00 1.000002e+00 1.000003e+00
1.030000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000002e+00 1.000003e+00
1.031000e+02 1.000000e+00 9.999997e-01 1.000001e+00 1.000002e+00 1.000003e+00
1.032000e+02 1.000000e+00 9.999999e-01 1.000001e+00 1.000002e+00 1.000003e+00
1.033000e+02 9.999999e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00
1.034000e+02 9.999998e-01 1.000000e+00 1.000001e+00 1.000001e+00 1.000003e+00
1.035000e+02 9.999996e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000003e+00
1.036000e+02 9.999995e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000003e+00
1.037000e+02 9.999994e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000003e+00
1.038000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000003e+00
1.039000e+02 9.999993e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000003e+00
1.040000e+02 9.999992e-01 1.000001e+00 1.000001e+00 1.000001e+00 1.000003e+00
1.041000e+02 9.999992e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
1.042000e+02 9.999993e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
1.043000e+02 9.999994e-01 1.000001e+00 9.999999e-01 1.000001e+00 1.000003e+00
1.044000e+02 9.999995e-01 1.000001e+00 9.999996e-01 1.000001e+00 1.000003e+00
1.045000e+02 9.999996e-01 1.000001e+00 9.999995e-01 1.000001e+00 1.000003e+00
1.046000e+02 9.999997e-01 1.000001e+00 9.999993e-01 1.000001e+00 1.000002e+00
1.047000e+02 9.999999e-01 1.000001e+00 9.999992e-01 1.000001e+00 1.000002e+00
1.048000e+02 1.000000e+00 1.000001e+00 9.999992e-01 1.000002e+00 1.000002e+00
1.049000e+02 1.000000e+00 1.000001e+00 9.999992e-01 1.000002e+00 1.000002e+00
1.050000e+02 1.000000e+00 1.000000e+00 9.999993e-01 1.000002e+00 1.000002e+00
1.051000e+02 1.000000e+00 1.000000e+00 9.999995e-01 1.000002e+00 1.000002e+00
1.052000e+02 1.000001e+00 1.000000e+00 9.999997e-01 1.000002e+00 1.000002e+00
1.053000e+02 1.000001e+00 1.000000e+00 9.999999e-01 1.000002e+00 1.000002e+00
1.054000e+02 1.000001e+00 9.999999e-01 1.000000e+00 1.000003e+00 1.000002e+00
1.055000e+02 1.000001e+00 9.999997e-01 1.000000e+00 1.000003e+00 1.000002e+00
1.056000e+02 1.000001e+00 9.999997e-01 1.000001e+00 1.000002e+00 1.000002e+00
1.057000e+02 1.000001e+00 9.999996e-01 1.000001e+00 1.000002e+00 1.000002e+00
1.058000e+02 1.000001e+00 9.999995e-01 1.000001e+00 1.000002e+00 1.000002e+00
1.059000e+02 1.000001e+00 9.999995e-01 1.000001e+00 1.000002e+00 1.000002e+00
1.060000e+02 1.000000e+00 9.999995e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.061000e+02 1.000000e+00 9.999995e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.062000e+02 1.000000e+00 9.999996e-01 1.000001e+00 1.000001e+00 1.000002e+00
1.063000e+02 1.000000e+00 9.999997e-01 1.000001e+00 1.000000e+00 1.000002e+00
1.064000e+02 1.000000e+00 9.999998e-01 1.000001e+00 1.000000e+00 1.000002e+00
1.065000e+02 1.000000e+00 9.999999e-01 1.000001e+00 9.999997e-01 1.000002e+00
1.066000e+02 9.999999e-01 1.000000e+00 1.000001e+00 9.999994e-01 1.000002e+00
1.067000e+02 9.999998e-01 1.000000e+00 1.000001e+00 9.999993e-01 1.000002e+00
1.068000e+02 9.999998e-01 1.000000e+00 1.000001e+00 9.999992e-01 1.000002e+00
1.069000e+02 9.999997e-01 1.000000e+00 1.000001e+00 9.999991e-01 1.000002e+00
1.070000e+02 9.999997e-01 1.000001e+00 1.000001e+00 9.999992e-01 1.000002e+00
1.071000e+02 9.999997e-01 1.000001e+00 1.000001e+00 9.999993e-01 1.000003e+00
1.072000e+02 9.999996e-01 1.000001e+00 1.000001e+00 9.999995e-01 1.000003e+00
1.073000e+02 9.999996e-01 1.000001e+00 1.000001e+00 9.999998e-01 1.000003e+00
1.074000e+02 9.999995e-01 1.000001e+00 1.000001e+00 1.000000e+00 1.000003e+00
1.075000e+02 9.999995e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000003e+00
1.076000e+02 9.999995e-01 1.000001e+00 1.000000e+00 1.000000e+00 1.000003e+00
1.077000e+02 9.999995e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
1.078000e+02 9.999996e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000003e+00
1.079000e+02 9.999996e-01 1.000001e+00 1.000000e+00 1.000001e+00 1.000002e+00
1.080000e+02 9.999997e-01 1.000001e+00 9.999998e-01 1.000001e+00 1.000002e+00
1.081000e+02 9.999998e-01 1.000001e+00 9.999998e-01 1.000001e+00 1.000002e+00
1.082000e+02 9.999999e-01 1.000000e+00 9.999997e-01 1.000001e+00 1.000001e+00
1.083000e+02 1.000000e+00 1.000000e+00 9.999997e-01 1.000002e+00 1.000001e+00
1.084000e+02 1.000000e+00 1.000000e+00 9.999997e-01 1.000002e+00 1.000000e+00
1.085000e+02 1.000000e+00 9.999999e-01 9.999997e-01 1.000002e+00 1.000000e+00
1.086000e+02 1.000000e+00 9.999998e-01 9.999998e-01 1.000002e+00 9.999999e-01
1.087000e+02 1.000000e+00 9.999996e-01 9.999999e-01 1.000002e+00 9.999997e-01
1.088000e+02 1.000000e+00 9.999996e-01 1.000000e+00 1.000002e+00 9.999996e-01
1.089000e+02 1.000000e+00 9.999995e-01 1.000000e+00 1.000002e+00 9.999995e-01
1.090000e+02 1.000001e+00 9.999995e-01 1.000000e+00 1.000001e+00 9.999995e-01
1.091000e+02 1.000001e+00 9.999995e-01 1.000000e+00 1.000001e+00 9.999996e-01
1.092000e+02 1.000000e+00 9.999995e-01 1.000001e+00 1.000001e+00 9.999997e-01
1.093000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000001e+00 9.999999e-01
1.094000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00
1.095000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000001e+00 1.000000e+00
1.096000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000000e+00 1.000001e+00
1.097000e+02 1.000000e+00 9.999994e-01 1.000001e+00 1.000000e+00 1.000001e+00
1.098000e+02 1.000000e+00 9.999995e-01 1.000001e+00 1.000000e+00 1.000001e+00
1.099000e+02 9.999999e-01 9.999996e-01 1.000001e+00 1.000000e+00 1.000001e+00
1.100000e+02 9.999998e-01 9.999996e-01 1.000001e+00 9.999999e-01 1.000001e+00
1.101000e+02 9.999998e-01 9.999998e-01 1.000001e+00 9.999998e-01 1.000002e+00
1.102000e+02 9.999997e-01 9.999999e-01 1.000001e+00 9.999998e-01 1.000002e+00
1.103000e+02 9.999997e-01 1.000000e+00 1.000000e+00 9.999998e-01 1.000002e+00
1.104000e+02 9.999997e-01 1.000000e+00 1.000000e+00 9.999998e-01 1.000002e+00
1.105000e+02 9.999997e-01 1.000000e+00 1.000000e+00 9.999998e-01 1.000002e+00
1.106000e+02 9.999998e-01 1.000000e+00 9.999999e-01 9.999999e-01 1.000002e+00
1.107000e+02 9.999998e-01 1.000001e+00 9.999998e-01 1.000000e+00 1.000002e+00
1.108000e+02 9.999998e-01 1.000001e+00 9.999996e-01 1.000000e+00 1.000002e+00
1.109000e+02 9.999999e-01 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00
1.110000e+02 9.999999e-01 1.000001e+00 9.999995e-01 1.000000e+00 1.000002e+00
1.111000e+02 9.999999e-01 1.000001e+00 9.999994e-01 1.000001e+00 1.000002e+00
1.112000e+02 1.000000e+00 1.000001e+00 9.999994e-01 1.000001e+00 1.000001e+00
1.113000e+02 1.000000e+00 1.000001e+00 9.999993e-01 1.000001e+00 1.000001e+00
1.114000e+02 1.000000e+00 1.000000e+00 9.999991e-01 1.000001e+00 1.000001e+00
1.115000e+02 1.000000e+00 1.000000e+00 9.999991e-01 1.000001e+00 1.000001e+00
1.116000e+02 1.000000e+00 1.000000e+00 9.999991e-01 1.000001e+00 1.000001e+00
1.117000e+02 1.000000e+00 1.000000e+00 9.999991e-01 1.000001e+00 1.000001e+00
1.118000e+02 1.000000e+00 9.999998e-01 9.999992e-01 1.000001e+00 1.000000e+00
1.119000e+02 1.000000e+00 9.999997e-01 9.999992e-01 1.000001e+00 1.000000e+00
1.120000e+02 1.000000e+00 9.999996e-01 9.999993e-01 1.000001e+00 1.000000e+00
1.121000e+02 1.000000e+00 9.999995e-01 9.999995e-01 1.000001e+00 1.000000e+00
1.122000e+02 1.000000e+00 9.999995e-01 9.999996e-01 1.000001e+00 1.000000e+00
1.123000e+02 1.000000e+00 9.999995e-01 9.999998e-01 1.000001e+00 1.000000e+00
1.124000e+02 1.000000e+00 9.999995e-01 1.000000e+00 1.000001e+00 1.000000e+00
1.125000e+02 1.000000e+00 9.999995e-01 1.000000e+00 1.000000e+00 1.000000e+00
1.126000e+02 1.000000e+00 9.999996e-01 1.000000e+00 1.000000e+00 1.000000e+00
1.127000e+02 1.000000e+00 9.999996e-01 1.000001e+00 1.000000e+00 1.000000e+00
1.128000e+02 1.000000e+00 9.999997e-01 1.000001e+00 9.999998e-01 1.000000e+00
1.129000e+02 1.000000e+00 9.999998e-01 1.000001e+00 9.999996e-01 1.000001e+00
1.130000e+02 1.000000e+00 9.999998e-01 1.000001e+00 9.999996e-01 1.000001e+00
1.131000e+02 1.000000e+00 9.999999e-01 1.000001e+00 9.999995e-01 1.000001e+00
1.132000e+02 1.000000e+00 9.999999e-01 1.000001e+00 9.999994e-01 1.000001e+00
1.133000e+02 1.000000e+00 9.999999e-01 1.000001e+00 9.999992e-01 1.000001e+00
1.134000e+02 1.000000e+00 1.000000e+00 1.000001e+00 9.999991e-01 1.000001e+00
1.135000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999990e-01 1.000001e+00
1.136000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999989e-01 1.000001e+00
1.137000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999989e-01 1.000001e+00
1.138000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999989e-01 1.000001e+00
1.139000e+02 9.999999e-01 1.000000e+00 9.999998e-01 9.999990e-01 1.000001e+00
1.140000e+02 9.999999e-01 1.000000e+00 9.999997e-01 9.999991e-01 1.000001e+00
1.141000e+02 9.999999e-01 1.000000e+00 9.999996e-01 9.999993e-01 1.000001e+00
1.142000e+02 9.999999e-01 1.000000e+00 9.999995e-01 9.999995e-01 1.000001e+00
1.143000e+02 9.999999e-01 1.000000e+00 9.999995e-01 9.999997e-01 1.000001e+00
1.144000e+02 9.999999e-01 1.000000e+00 9.999995e-01 9.999999e-01 1.000001e+00
1.145000e+02 9.999999e-01 1.000000e+00 9.999995e-01 1.000000e+00 1.000001e+00
1.146000e+02 9.999999e-01 1.000000e+00 9.999995e-01 1.000000e+00 1.000001e+00
1.147000e+02 1.000000e+00 1.000000e+00 9.999995e-01 1.000001e+00 1.000000e+00
1.148000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 1.000000e+00
1.149000e+02 1.000000e+00 1.000000e+00 9.999996e-01 1.000001e+00 1.000000e+00
1.150000e+02 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00 1.000000e+00
1.151000e+02 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 9.999999e-01
1.152000e+02 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 9.999998e-01
1.153000e+02 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00 9.999996e-01
1.154000e+02 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 9.999994e-01
1.155000e+02 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00 9.999993e-01
1.156000e+02 1.000000e+00 9.999999e-01 9.999999e-01 1.000001e+00 9.999992e-01
1.157000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 9.999992e-01
1.158000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 9.999992e-01
1.159000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 9.999992e-01
1.160000e+02 1.000000e+00 9.999999e-01 1.000000e+00 9.999999e-01 9.999993e-01
1.161000e+02 1.000000e+00 9.999999e-01 1.000000e+00 9.999998e-01 9.999995e-01
1.162000e+02 1.000000e+00 9.999999e-01 1.000000e+00 9.999997e-01 9.999996e-01
1.163000e+02 1.000000e+00 9.999999e-01 1.000000e+00 9.999997e-01 9.999999e-01
1.164000e+02 9.999999e-01 9.999999e-01 1.000000e+00 9.999997e-01 1.000000e+00
1.165000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999996e-01 1.000000e+00
1.166000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999997e-01 1.000001e+00
1.167000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00
1.168000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999998e-01 1.000001e+00
1.169000e+02 9.999999e-01 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00
1.170000e+02 1.000000e+00 1.000000e+00 1.000000e+00 9.999999e-01 1.000001e+00
1.171000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
1.172000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
1.173000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
1.174000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
1.175000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00
1.176000e+02 1.000000e+00 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00
1.177000e+02 1.000000e+00 1.000000e+00 9.999999e-01 1.000000e+00 1.000001e+00
1.178000e+02 1.000000e+00 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00
1.179000e+02 1.000000e+00 1.000000e+00 9.999998e-01 1.000000e+00 1.000000e+00
1.180000e+02 1.000000e+00 1.000000e+00 9.999998e-01 1.000000e+00 9.999999e-01
1.181000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999998e-01
1.182000e+02 1.000000e+00 9.999999e-01 9.999998e-01 1.000000e+00 9.999997e-01
1.183000e+02 1.000000e+00 9.999999e-01 9.999999e-01 1.000000e+00 9.999996e-01
1.184000e+02 1.000000e+00 9.999999e-01 9.999999e-01 1.000000e+00 9.999996e-01
1.185000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 9.999996e-01
1.186000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 9.999996e-01
1.187000e+02 1.000000e+00 9.999999e-01 1.000000e+00 1.000000e+00 9.999997e-01
1.188000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 9.999999e-01
1.189000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.190000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.191000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000000e+00
1.192000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
1.193000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
1.194000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
1.195000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00
1.196000e+02 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.197000e+02 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.198000e+02 1.000000e+00 1.000000e+00 1.000001e+00 1.000001e+00 1.000002e+00
1.199000e+02 1.000000e+00 1.000000e+00 1.000000e+00 1.000001e+00 1.000003e+00


==> chapters/bridge/datas/g_of_r/data_MD/g_argon.csv <==
         0          0
     0.002          0
     0.004          0
     0.006          0
     0.008          0
      0.01          0
     0.012          0
     0.014          0
     0.016          0
     0.018          0
      0.02          0
     0.022          0
     0.024          0
     0.026          0
     0.028          0
      0.03          0
     0.032          0
     0.034          0
     0.036          0
     0.038          0
      0.04          0
     0.042          0
     0.044          0
     0.046          0
     0.048          0
      0.05          0
     0.052          0
     0.054          0
     0.056          0
     0.058          0
      0.06          0
     0.062          0
     0.064          0
     0.066          0
     0.068          0
      0.07          0
     0.072          0
     0.074          0
     0.076          0
     0.078          0
      0.08          0
     0.082          0
     0.084          0
     0.086          0
     0.088          0
      0.09          0
     0.092          0
     0.094          0
     0.096          0
     0.098          0
       0.1          0
     0.102          0
     0.104          0
     0.106          0
     0.108          0
      0.11          0
     0.112          0
     0.114          0
     0.116          0
     0.118          0
      0.12          0
     0.122          0
     0.124          0
     0.126          0
     0.128          0
      0.13          0
     0.132          0
     0.134          0
     0.136          0
     0.138          0
      0.14          0
     0.142          0
     0.144          0
     0.146          0
     0.148          0
      0.15          0
     0.152          0
     0.154          0
     0.156          0
     0.158          0
      0.16          0
     0.162          0
     0.164          0
     0.166          0
     0.168          0
      0.17          0
     0.172          0
     0.174          0
     0.176          0
     0.178          0
      0.18          0
     0.182          0
     0.184          0
     0.186          0
     0.188          0
      0.19          0
     0.192          0
     0.194          0
     0.196          0
     0.198          0
       0.2          0
     0.202          0
     0.204          0
     0.206          0
     0.208          0
      0.21          0
     0.212          0
     0.214          0
     0.216          0
     0.218          0
      0.22          0
     0.222          0
     0.224          0
     0.226          0
     0.228          0
      0.23          0
     0.232          0
     0.234          0
     0.236          0
     0.238          0
      0.24          0
     0.242          0
     0.244          0
     0.246          0
     0.248          0
      0.25          0
     0.252          0
     0.254          0
     0.256          0
     0.258          0
      0.26          0
     0.262          0
     0.264          0
     0.266          0
     0.268          0
      0.27          0
     0.272          0
     0.274 0.00127014
     0.276 0.00156475
     0.278 0.00401002
      0.28 0.00760182
     0.282  0.0149887
     0.284   0.019803
     0.286  0.0378888
     0.288    0.05892
      0.29  0.0816375
     0.292   0.120225
     0.294    0.15307
     0.296    0.21631
     0.298   0.270596
       0.3   0.343816
     0.302   0.429461
     0.304   0.486506
     0.306   0.597281
     0.308   0.676749
      0.31    0.80523
     0.312   0.915667
     0.314   0.995923
     0.316    1.09367
     0.318    1.18932
      0.32    1.28322
     0.322    1.39196
     0.324    1.43522
     0.326    1.57088
     0.328    1.61826
      0.33    1.68736
     0.332    1.73611
     0.334    1.79784
     0.336    1.84449
     0.338    1.85195
      0.34    1.87271
     0.342    1.89673
     0.344    1.93839
     0.346    1.97601
     0.348    1.95138
      0.35    1.99822
     0.352    1.94094
     0.354    1.95808
     0.356    1.94986
     0.358    1.92498
      0.36    1.89739
     0.362    1.90163
     0.364    1.88471
     0.366    1.81915
     0.368    1.84766
      0.37    1.84428
     0.372    1.83795
     0.374    1.78664
     0.376    1.75877
     0.378    1.73835
      0.38    1.70523
     0.382    1.67142
     0.384    1.66958
     0.386    1.60655
     0.388    1.61712
      0.39    1.62283
     0.392    1.55917
     0.394    1.53308
     0.396    1.53435
     0.398    1.47382
       0.4     1.4764
     0.402    1.43563
     0.404    1.41211
     0.406    1.33462
     0.408    1.35992
      0.41    1.31464
     0.412    1.33196
     0.414    1.31008
     0.416    1.28511
     0.418    1.24883
      0.42    1.21602
     0.422    1.19504
     0.424    1.19278
     0.426    1.18464
     0.428    1.14926
      0.43    1.15818
     0.432    1.10674
     0.434    1.10416
     0.436    1.10372
     0.438    1.07501
      0.44    1.06341
     0.442    1.05869
     0.444    1.03309
     0.446    1.03727
     0.448   0.984914
      0.45   0.977707
     0.452   0.980872
     0.454   0.967496
     0.456   0.946531
     0.458   0.922142
      0.46    0.92124
     0.462   0.912835
     0.464   0.916165
     0.466   0.880885
     0.468   0.890992
      0.47   0.881807
     0.472   0.870609
     0.474   0.853615
     0.476   0.843096
     0.478   0.845859
      0.48   0.833344
     0.482   0.816295
     0.484   0.822879
     0.486   0.809866
     0.488    0.82106
      0.49   0.774355
     0.492   0.800971
     0.494   0.781991
     0.496   0.774928
     0.498   0.785437
       0.5   0.779347
     0.502   0.762765
     0.504   0.753152
     0.506   0.780155
     0.508   0.754739
      0.51   0.757606
     0.512   0.754901
     0.514   0.747937
     0.516   0.747718
     0.518   0.755618
      0.52   0.761212
     0.522   0.754433
     0.524   0.748486
     0.526   0.752563
     0.528   0.731626
      0.53   0.737258
     0.532   0.748123
     0.534   0.745905
     0.536   0.746651
     0.538   0.749814
      0.54   0.758439
     0.542   0.757861
     0.544   0.766501
     0.546   0.784062
     0.548   0.776229
      0.55   0.786985
     0.552    0.79903
     0.554   0.808674
     0.556   0.815258
     0.558   0.807231
      0.56   0.819999
     0.562   0.840459
     0.564   0.842988
     0.566   0.862384
     0.568    0.85819
      0.57    0.87982
     0.572   0.886673
     0.574   0.889382
     0.576   0.910402
     0.578   0.930198
      0.58   0.936225
     0.582   0.952963
     0.584   0.951163
     0.586   0.956444
     0.588   0.988535
      0.59   0.981326
     0.592   0.990256
     0.594    1.00666
     0.596    1.01234
     0.598    1.01901
       0.6    1.04299
     0.602     1.0311
     0.604    1.04196
     0.606     1.0439
     0.608    1.05306
      0.61    1.06968
     0.612    1.05452
     0.614    1.06907
     0.616    1.07649
     0.618    1.08174
      0.62    1.08064
     0.622    1.08308
     0.624    1.06803
     0.626    1.08622
     0.628     1.1001
      0.63    1.08504
     0.632    1.09445
     0.634    1.08585
     0.636    1.07896
     0.638    1.07264
      0.64    1.10904
     0.642    1.08537
     0.644    1.08506
     0.646    1.08847
     0.648    1.08374
      0.65    1.06768
     0.652    1.08421
     0.654    1.06385
     0.656    1.07195
     0.658    1.06205
      0.66    1.06486
     0.662    1.07379
     0.664    1.07049
     0.666    1.06415
     0.668    1.05777
      0.67    1.07373
     0.672    1.04518
     0.674    1.06201
     0.676    1.04803
     0.678    1.04148
      0.68    1.04945
     0.682    1.05123
     0.684    1.04964
     0.686    1.05118
     0.688    1.03523
      0.69    1.03793
     0.692    1.05238
     0.694    1.04411
     0.696    1.04151
     0.698    1.03462
       0.7    1.04258
     0.702    1.03185
     0.704    1.03669
     0.706    1.03281
     0.708    1.02687
      0.71    1.03261
     0.712     1.0346
     0.714    1.01943
     0.716    1.01896
     0.718    1.02903
      0.72    1.02184
     0.722    1.02612
     0.724    1.02777
     0.726    1.01674
     0.728    1.01034
      0.73    1.01103
     0.732    1.00633
     0.734    1.02017
     0.736    1.03155
     0.738    1.02135
      0.74      1.018
     0.742    1.02388
     0.744    1.02215
     0.746    1.02459
     0.748    1.02001
      0.75    1.00658
     0.752    1.02145
     0.754    1.01483
     0.756    1.01643
     0.758    1.00818
      0.76    1.00778
     0.762    1.00911
     0.764    1.02859
     0.766    1.00514
     0.768     1.0057
      0.77    1.01949
     0.772    1.01266
     0.774   0.997957
     0.776     1.0262
     0.778    1.00262
      0.78   0.995834
     0.782    1.00579
     0.784    1.00075
     0.786      1.004
     0.788   0.998281
      0.79   0.999317
     0.792    1.00043
     0.794    1.00531
     0.796    1.00031
     0.798    1.01377
       0.8   0.988617
     0.802   0.992835
     0.804   0.989084
     0.806    1.01123
     0.808   0.995991
      0.81   0.997352
     0.812   0.989096
     0.814    1.00319
     0.816   0.992461
     0.818   0.997177
      0.82    0.98865
     0.822    0.99669
     0.824   0.997378
     0.826   0.996388
     0.828   0.990019
      0.83   0.985323
     0.832   0.987905
     0.834   0.990216
     0.836   0.998037
     0.838   0.993014
      0.84   0.986199
     0.842   0.992887
     0.844   0.977463
     0.846   0.990545
     0.848   0.984083
      0.85   0.976454
     0.852   0.985739
     0.854   0.980345
     0.856   0.980345
     0.858   0.981554
      0.86   0.983986
     0.862   0.974458
     0.864   0.993002
     0.866   0.982669
     0.868   0.985134
      0.87   0.985189
     0.872    0.98116
     0.874   0.980459
     0.876   0.974874
     0.878   0.977728
      0.88   0.974952
     0.882   0.982585
     0.884   0.976129
     0.886   0.982716
     0.888   0.990182
      0.89   0.979709
     0.892   0.979219
     0.894   0.983999
     0.896   0.988495
     0.898   0.971796
       0.9   0.983575
     0.902   0.979604
     0.904   0.977377
     0.906   0.980591
     0.908   0.979791
      0.91   0.974894
     0.912   0.984845
     0.914   0.987235
     0.916   0.996371
     0.918    0.98751
      0.92   0.993293
     0.922   0.977511
     0.924   0.979944
     0.926   0.991984
     0.928   0.986023
      0.93   0.986051
     0.932   0.987845
     0.934   0.996971
     0.936   0.983362
     0.938   0.993405
      0.94   0.992143
     0.942   0.987503
     0.944   0.989183
     0.946    1.00458
     0.948   0.986926
      0.95    1.00008
     0.952    0.99951
     0.954    1.00139
     0.956   0.991539
     0.958   0.998189
      0.96   0.990043
     0.962    1.00745
     0.964     1.0021
     0.966   0.991974
     0.968    1.00407
      0.97     1.0001
     0.972     0.9968
     0.974     1.0055
     0.976    1.00444
     0.978    1.00462
      0.98    1.00348
     0.982     1.0029
     0.984    1.00351
     0.986     1.0109
     0.988    1.01038
      0.99     1.0053
     0.992    1.02302
     0.994    1.01151
     0.996    1.01127
     0.998    1.01558
         1    1.00925
     1.002    1.01061
     1.004     1.0111
     1.006     1.0126
     1.008    1.01594
      1.01    1.01126
     1.012    1.02238
     1.014    1.01395
     1.016     1.0059
     1.018    1.01494
      1.02    1.00776
     1.022    1.01786
     1.024    1.01191
     1.026    1.01523
     1.028    1.01177
      1.03     1.0129
     1.032    1.01196
     1.034     1.0141
     1.036     1.0074
     1.038    1.01728
      1.04    1.01425
     1.042    1.01258
     1.044    1.01445
     1.046    1.01106
     1.048    1.01301
      1.05    1.01156
     1.052    1.01283
     1.054    1.00526
     1.056    1.00399
     1.058    1.00658
      1.06     1.0127
     1.062    1.00842
     1.064   0.998486
     1.066    1.00869
     1.068    1.01026
      1.07    1.00736
     1.072    1.01577
     1.074   0.997953
     1.076    1.01813
     1.078    1.00014
      1.08    0.99675
     1.082    1.00651
     1.084    1.01356
     1.086    1.00748
     1.088    1.00166
      1.09    1.01079
     1.092    1.00995
     1.094    1.00169
     1.096   0.999619
     1.098   0.996713
       1.1    1.00154
     1.102    1.00417
     1.104    1.00319
     1.106    1.01081
     1.108     1.0036
      1.11    1.00534
     1.112    1.00917
     1.114    1.00418
     1.116     1.0012
     1.118   0.993683
      1.12    1.00547
     1.122   0.997011
     1.124    1.00013
     1.126    1.00129
     1.128   0.994764
      1.13   0.999685
     1.132    1.00172
     1.134   0.997114
     1.136    1.00151
     1.138   0.996839
      1.14    0.99434
     1.142   0.995676
     1.144    1.00092
     1.146   0.992591
     1.148    1.00122
      1.15   0.992711
     1.152    1.00139
     1.154   0.996347
     1.156   0.998813
     1.158    0.99544
      1.16   0.989376
     1.162    1.00096
     1.164   0.992775
     1.166   0.995973
     1.168    1.00192
      1.17   0.990644
     1.172   0.989717
     1.174   0.996036
     1.176   0.992923
     1.178   0.994109
      1.18    0.99979
     1.182   0.997484
     1.184   0.997919
     1.186    1.00065
     1.188   0.997613
      1.19   0.993262
     1.192    0.99762
     1.194   0.997181
     1.196   0.998247
     1.198   0.995424
       1.2   0.994851
     1.202   0.993459
     1.204   0.998843
     1.206    0.99553
     1.208   0.992537
      1.21   0.993754
     1.212    1.01161
     1.214   0.998472
     1.216   0.997339
     1.218   0.991922
      1.22    0.99199
     1.222   0.997975
     1.224   0.997678
     1.226   0.999028
     1.228   0.996575
      1.23   0.997896
     1.232   0.999298
     1.234   0.999819
     1.236    1.00382
     1.238   0.997243
      1.24   0.997616
     1.242   0.998027
     1.244    1.00336
     1.246   0.999716
     1.248    1.00572
      1.25    1.00037
     1.252    1.00012
     1.254    1.00211
     1.256    1.00612
     1.258     1.0066
      1.26    1.00317
     1.262   0.998372
     1.264    1.00538
     1.266    1.00604
     1.268    1.00426
      1.27    1.00395
     1.272    1.00333
     1.274     1.0042
     1.276    1.00407
     1.278   0.996534
      1.28   0.999602
     1.282   0.995475
     1.284   0.993535
     1.286   0.999502
     1.288    0.99908
      1.29    1.00259
     1.292    1.00293
     1.294    1.00037
     1.296    1.00387
     1.298    1.00927
       1.3   0.993311
     1.302    0.99684
     1.304     1.0049
     1.306    1.00048
     1.308    1.00474
      1.31   0.999987
     1.312    1.01007
     1.314   0.997246
     1.316    1.00551
     1.318   0.997448
      1.32   0.991408
     1.322     1.0086
     1.324   0.999841
     1.326    1.00572
     1.328    1.01322
      1.33   0.992787
     1.332   0.992883
     1.334    1.00112
     1.336    0.99297
     1.338    1.00571
      1.34    1.00837
     1.342    1.00548
     1.344    1.00345
     1.346   0.997691
     1.348   0.994014
      1.35    1.00609
     1.352    1.00804
     1.354    1.00351
     1.356     1.0006
     1.358    1.00426
      1.36   0.999861
     1.362    1.00504
     1.364   0.998019
     1.366   0.997948
     1.368   0.999044
      1.37   0.999883
     1.372   0.999746
     1.374   0.995825
     1.376    1.00081
     1.378    1.00186
      1.38    1.00429
     1.382   0.995649
     1.384    0.99958
     1.386    1.00833
     1.388    1.00014
      1.39    1.00223
     1.392     1.0047
     1.394   0.997653
     1.396    1.00434
     1.398   0.995851
       1.4    1.00988
     1.402    1.00056
     1.404   0.996623
     1.406     1.0022
     1.408   0.996232
      1.41   0.997284
     1.412    1.00089
     1.414    1.00241
     1.416    1.00577
     1.418    1.00949
      1.42   0.995984
     1.422    1.00074
     1.424    1.00516
     1.426    1.00231
     1.428     1.0064
      1.43   0.996397
     1.432    1.00092
     1.434    1.00435
     1.436   0.995995
     1.438   0.998843
      1.44    1.00104
     1.442     1.0025
     1.444    1.00672
     1.446   0.998683
     1.448   0.995311
      1.45    1.00017
     1.452   0.998586
     1.454    1.00223
     1.456    1.00007
     1.458    1.00525
      1.46   0.993945
     1.462   0.998366
     1.464    1.00133
     1.466   0.999045
     1.468     1.0019
      1.47   0.994449
     1.472   0.997158
     1.474    1.00579
     1.476   0.997924
     1.478    1.00358
      1.48    1.00062
     1.482   0.999596
     1.484    1.00169
     1.486   0.997227
     1.488   0.999572
      1.49   0.993801
     1.492    1.00362
     1.494   0.999654
     1.496    1.00237
     1.498    1.00679
       1.5   0.994495
     1.502    1.00476
     1.504     1.0016
     1.506    1.00463
     1.508    1.00028
      1.51   0.998581
     1.512    1.00177
     1.514    1.00128
     1.516    1.00056
     1.518    1.00092
      1.52   0.999454
     1.522    1.00525
     1.524    1.00108
     1.526    1.00714
     1.528   0.997892
      1.53   0.998333
     1.532    1.00081
     1.534    1.00405
     1.536   0.997962
     1.538    1.00049
      1.54    1.00001
     1.542    1.00601
     1.544   0.996677
     1.546   0.996897
     1.548   0.997935
      1.55   0.995208
     1.552   0.998435
     1.554   0.999446
     1.556    1.00182
     1.558   0.998731
      1.56   0.996987
     1.562    0.99706
     1.564    0.99889
     1.566   0.999007
     1.568    1.00198
      1.57    1.00207
     1.572   0.998074
     1.574    1.00246
     1.576    1.00564
     1.578    1.00039
      1.58   0.994351
     1.582    1.00505
     1.584     1.0035
     1.586     1.0015
     1.588    1.00161
      1.59   0.999708
     1.592   0.999966
     1.594   0.999475
     1.596    1.00283
     1.598   0.991693
       1.6   0.999531
     1.602    1.00285
     1.604    1.00268
     1.606    1.00076
     1.608    1.00529
      1.61   0.995173
     1.612   0.998161
     1.614      1.004
     1.616   0.996506
     1.618     1.0046
      1.62    1.00563
     1.622   0.996525
     1.624   0.993504
     1.626    1.00536
     1.628   0.995496
      1.63    1.00387
     1.632    1.00068
     1.634   0.999196
     1.636    1.00719
     1.638    1.00328
      1.64   0.999765
     1.642   0.996458
     1.644   0.998736
     1.646    1.00332
     1.648    1.00222
      1.65    1.00087
     1.652    1.00315
     1.654    1.00316
     1.656    1.00503
     1.658    1.00261
      1.66    1.00306
     1.662   0.998809
     1.664    1.00682
     1.666    1.00442
     1.668    1.00463
      1.67    0.99813
     1.672    1.00163
     1.674    1.00263
     1.676    1.00219
     1.678      1.003
      1.68   0.999844
     1.682   0.998461
     1.684    1.00179
     1.686    1.00283
     1.688   0.997089
      1.69     1.0087
     1.692    1.00116
     1.694     1.0004
     1.696   0.999568
     1.698    1.00249
       1.7   0.998921
     1.702    1.00466
     1.704   0.999099
     1.706   0.998267
     1.708    1.00024
      1.71    1.00054
     1.712    1.00379
     1.714   0.996979
     1.716    1.00055
     1.718    1.00425
      1.72    1.00015
     1.722   0.996392
     1.724   0.996187
     1.726   0.999779
     1.728    1.00153
      1.73   0.998499
     1.732   0.999846
     1.734   0.999719
     1.736    1.00379
     1.738   0.998584
      1.74   0.998114
     1.742   0.997147
     1.744    1.00149
     1.746   0.999743
     1.748    1.00528
      1.75    1.00275
     1.752    1.00155
     1.754    1.00072
     1.756    1.00481
     1.758    1.00288
      1.76    1.00267
     1.762    1.00232
     1.764   0.995528
     1.766    1.00398
     1.768    1.00301
      1.77    1.00032
     1.772    1.00173
     1.774   0.999377
     1.776    1.00141
     1.778    1.00252
      1.78    1.00119
     1.782   0.998808
     1.784    0.99656
     1.786   0.998068
     1.788   0.996997
      1.79   0.999841
     1.792    1.00282
     1.794   0.996996
     1.796   0.997672
     1.798   0.997929
       1.8   0.999855
     1.802   0.999874
     1.804    1.00272
     1.806    1.00134
     1.808    1.00212
      1.81    1.00342
     1.812    1.00204
     1.814    1.00512
     1.816    1.00002
     1.818   0.999483
      1.82   0.997879
     1.822    1.00158
     1.824    1.00168
     1.826    1.00407
     1.828    1.00248
      1.83    1.00217
     1.832    1.00192
     1.834   0.998956
     1.836    1.00017
     1.838    1.00412
      1.84    1.00062
     1.842   0.997306
     1.844   0.996359
     1.846   0.999261
     1.848   0.995832
      1.85   0.998399
     1.852    1.00446
     1.854    1.00101
     1.856   0.999636
     1.858    1.00261
      1.86    1.00184
     1.862   0.999928
     1.864    1.00161
     1.866   0.999264
     1.868    1.00431
      1.87    1.00434
     1.872   0.997685
     1.874   0.994896
     1.876    1.00323
     1.878    1.00366
      1.88   0.997166
     1.882     1.0031
     1.884    1.00185
     1.886    1.00265
     1.888   0.999538
      1.89   0.996761
     1.892   0.994857
     1.894   0.997142
     1.896   0.996418
     1.898    1.00139
       1.9   0.999126
     1.902    1.00176
     1.904   0.997476
     1.906      1.001
     1.908    1.00323
      1.91    1.00703
     1.912    1.00323
     1.914    1.00242
     1.916    1.00013
     1.918    1.00348
      1.92     1.0036
     1.922    1.00246
     1.924   0.999834
     1.926    1.00403
     1.928   0.999675
      1.93    1.00482
     1.932   0.998478
     1.934    1.00138
     1.936    1.00413
     1.938    1.00051
      1.94   0.998104
     1.942    1.00178
     1.944    1.00335
     1.946    1.00166
     1.948    1.00217
      1.95   0.998701
     1.952    1.00224
     1.954    1.00236
     1.956    1.00269
     1.958    1.00045
      1.96    1.00008
     1.962   0.998397
     1.964   0.998812
     1.966    1.00038
     1.968    1.00349
      1.97    1.00245
     1.972   0.998323


==> chapters/bridge/datas/g_of_r/data_MD/g_krypton.csv <==
         0          0
     0.002          0
     0.004          0
     0.006          0
     0.008          0
      0.01          0
     0.012          0
     0.014          0
     0.016          0
     0.018          0
      0.02          0
     0.022          0
     0.024          0
     0.026          0
     0.028          0
      0.03          0
     0.032          0
     0.034          0
     0.036          0
     0.038          0
      0.04          0
     0.042          0
     0.044          0
     0.046          0
     0.048          0
      0.05          0
     0.052          0
     0.054          0
     0.056          0
     0.058          0
      0.06          0
     0.062          0
     0.064          0
     0.066          0
     0.068          0
      0.07          0
     0.072          0
     0.074          0
     0.076          0
     0.078          0
      0.08          0
     0.082          0
     0.084          0
     0.086          0
     0.088          0
      0.09          0
     0.092          0
     0.094          0
     0.096          0
     0.098          0
       0.1          0
     0.102          0
     0.104          0
     0.106          0
     0.108          0
      0.11          0
     0.112          0
     0.114          0
     0.116          0
     0.118          0
      0.12          0
     0.122          0
     0.124          0
     0.126          0
     0.128          0
      0.13          0
     0.132          0
     0.134          0
     0.136          0
     0.138          0
      0.14          0
     0.142          0
     0.144          0
     0.146          0
     0.148          0
      0.15          0
     0.152          0
     0.154          0
     0.156          0
     0.158          0
      0.16          0
     0.162          0
     0.164          0
     0.166          0
     0.168          0
      0.17          0
     0.172          0
     0.174          0
     0.176          0
     0.178          0
      0.18          0
     0.182          0
     0.184          0
     0.186          0
     0.188          0
      0.19          0
     0.192          0
     0.194          0
     0.196          0
     0.198          0
       0.2          0
     0.202          0
     0.204          0
     0.206          0
     0.208          0
      0.21          0
     0.212          0
     0.214          0
     0.216          0
     0.218          0
      0.22          0
     0.222          0
     0.224          0
     0.226          0
     0.228          0
      0.23          0
     0.232          0
     0.234          0
     0.236          0
     0.238          0
      0.24          0
     0.242          0
     0.244          0
     0.246          0
     0.248          0
      0.25          0
     0.252          0
     0.254          0
     0.256          0
     0.258          0
      0.26          0
     0.262          0
     0.264          0
     0.266          0
     0.268          0
      0.27          0
     0.272          0
     0.274          0
     0.276          0
     0.278          0
      0.28          0
     0.282          0
     0.284          0
     0.286 0.000582962
     0.288          0
      0.29 0.00141746
     0.292 0.00391471
     0.294 0.00661992
     0.296 0.00925193
     0.298  0.0193302
       0.3  0.0333783
     0.302  0.0512372
     0.304  0.0768786
     0.306   0.118144
     0.308    0.13471
      0.31   0.190287
     0.312   0.232675
     0.314   0.324753
     0.316   0.382979
     0.318   0.488743
      0.32   0.563212
     0.322   0.661785
     0.324   0.760608
     0.326   0.863251
     0.328   0.953145
      0.33    1.04496
     0.332    1.14837
     0.334    1.24705
     0.336    1.32982
     0.338    1.43663
      0.34    1.53033
     0.342    1.58769
     0.344    1.62993
     0.346    1.73045
     0.348    1.78108
      0.35    1.81469
     0.352    1.82452
     0.354    1.87361
     0.356    1.91638
     0.358    1.96703
      0.36    1.94504
     0.362    1.96477
     0.364    1.96767
     0.366     1.9473
     0.368    1.95312
      0.37    1.99302
     0.372    1.98957
     0.374    1.94209
     0.376    1.92101
     0.378    1.94793
      0.38    1.93705
     0.382    1.87875
     0.384    1.85083
     0.386    1.82305
     0.388    1.83044
      0.39    1.76642
     0.392    1.79439
     0.394    1.74302
     0.396    1.75693
     0.398    1.68107
       0.4    1.65834
     0.402    1.64335
     0.404    1.63092
     0.406    1.59438
     0.408     1.5812
      0.41    1.55035
     0.412    1.51581
     0.414    1.50663
     0.416    1.46434
     0.418    1.43713
      0.42    1.39645
     0.422    1.40401
     0.424    1.37021
     0.426    1.35239
     0.428    1.30751
      0.43    1.28569
     0.432    1.28711
     0.434    1.26818
     0.436     1.2058
     0.438    1.20673
      0.44    1.17546
     0.442    1.19218
     0.444    1.17034
     0.446    1.14308
     0.448    1.12613
      0.45    1.09589
     0.452    1.07468
     0.454    1.07228
     0.456    1.04558
     0.458    1.04396
      0.46    1.03491
     0.462   0.992903
     0.464    1.01393
     0.466   0.984726
     0.468   0.958135
      0.47   0.952049
     0.472   0.927093
     0.474   0.935409
     0.476   0.913997
     0.478    0.88883
      0.48   0.888168
     0.482   0.891291
     0.484   0.873237
     0.486     0.8693
     0.488   0.861487
      0.49   0.846523
     0.492   0.817006
     0.494   0.823003
     0.496   0.819488
     0.498   0.815316
       0.5   0.823292
     0.502   0.798319
     0.504   0.803911
     0.506   0.786192
     0.508   0.779667
      0.51    0.78023
     0.512   0.780806
     0.514   0.756133
     0.516   0.778149
     0.518   0.753472
      0.52   0.758995
     0.522   0.740245
     0.524    0.75047
     0.526   0.747037
     0.528   0.731185
      0.53   0.744122
     0.532   0.735309
     0.534   0.715628
     0.536   0.734443
     0.538   0.749312
      0.54   0.726299
     0.542   0.730749
     0.544   0.730967
     0.546   0.741194
     0.548   0.739864
      0.55   0.739379
     0.552   0.747938
     0.554   0.749094
     0.556   0.746006
     0.558   0.769867
      0.56   0.757664
     0.562   0.768679
     0.564   0.776363
     0.566   0.783583
     0.568   0.786592
      0.57    0.79119
     0.572   0.801284
     0.574   0.813635
     0.576   0.813191
     0.578   0.850363
      0.58   0.858711
     0.582    0.85916
     0.584   0.862758
     0.586   0.880097
     0.588   0.893197
      0.59   0.912178
     0.592   0.914027
     0.594   0.931282
     0.596   0.914983
     0.598   0.943778
       0.6   0.951431
     0.602   0.968841
     0.604   0.981283
     0.606    1.00076
     0.608    1.00389
      0.61    1.00879
     0.612    1.00682
     0.614    1.02351
     0.616    1.03651
     0.618    1.03634
      0.62    1.05674
     0.622    1.04794
     0.624    1.05815
     0.626    1.07246
     0.628    1.06617
      0.63    1.08557
     0.632    1.08405
     0.634    1.09978
     0.636    1.09204
     0.638    1.09389
      0.64    1.09978
     0.642    1.08907
     0.644    1.09189
     0.646    1.09464
     0.648    1.08129
      0.65    1.08985
     0.652    1.08931
     0.654     1.0881
     0.656    1.09416
     0.658    1.08132
      0.66    1.09578
     0.662    1.07667
     0.664    1.09558
     0.666    1.07222
     0.668    1.08443
      0.67    1.07707
     0.672    1.08044
     0.674    1.07167
     0.676    1.06853
     0.678    1.06186
      0.68    1.06631
     0.682    1.07564
     0.684    1.06982
     0.686    1.06374
     0.688    1.06677
      0.69    1.05381
     0.692    1.05423
     0.694    1.06238
     0.696    1.05997
     0.698    1.05841
       0.7    1.04561
     0.702    1.03118
     0.704    1.05113
     0.706    1.04559
     0.708    1.02788
      0.71    1.03834
     0.712    1.04434
     0.714    1.04376
     0.716    1.03618
     0.718    1.03778
      0.72    1.02718
     0.722     1.0167
     0.724    1.02741
     0.726    1.04498
     0.728     1.0162
      0.73    1.02156
     0.732    1.01404
     0.734    1.01965
     0.736    1.03988
     0.738    1.01996
      0.74    1.01575
     0.742    1.02679
     0.744    1.00998
     0.746    1.02263
     0.748    1.02284
      0.75     1.0219
     0.752     1.0186
     0.754    1.01963
     0.756    1.01953
     0.758    1.03127
      0.76    1.02291
     0.762    1.01455
     0.764    1.01616
     0.766    1.01337
     0.768    1.00818
      0.77    1.00974
     0.772    1.01432
     0.774     1.0088
     0.776    1.00896
     0.778    1.01166
      0.78    1.00651
     0.782    1.01474
     0.784    1.00291
     0.786    1.00618
     0.788    1.01009
      0.79    1.00912
     0.792    1.01684
     0.794   0.999619
     0.796    1.00684
     0.798    1.00466
       0.8    1.00991
     0.802    1.00706
     0.804    1.00799
     0.806    1.00843
     0.808    1.00679
      0.81    1.00116
     0.812   0.999283
     0.814   0.997708
     0.816    1.00291
     0.818   0.997846
      0.82   0.996797
     0.822   0.990861
     0.824   0.990173
     0.826   0.989847
     0.828    1.00097
      0.83   0.998987
     0.832   0.992205
     0.834   0.985104
     0.836     1.0009
     0.838   0.992229
      0.84    1.00116
     0.842   0.989522
     0.844   0.979769
     0.846   0.991543
     0.848   0.997675
      0.85   0.987045
     0.852     0.9973
     0.854   0.998063
     0.856   0.987633
     0.858    1.00157
      0.86   0.996397
     0.862   0.990021
     0.864   0.981699
     0.866   0.983371
     0.868   0.982795
      0.87   0.982042
     0.872   0.978781
     0.874   0.972348
     0.876   0.983577
     0.878   0.976959
      0.88     0.9704
     0.882   0.973028
     0.884   0.994104
     0.886   0.984484
     0.888   0.984717
      0.89    0.97782
     0.892   0.975331
     0.894   0.975327
     0.896   0.983663
     0.898   0.979047
       0.9   0.974754
     0.902   0.968215
     0.904   0.969626
     0.906   0.979701
     0.908   0.983445
      0.91   0.966555
     0.912   0.973018
     0.914   0.980854
     0.916   0.977319
     0.918   0.984977
      0.92   0.978998
     0.922   0.993118
     0.924   0.974177
     0.926   0.988635
     0.928   0.986426
      0.93   0.980112
     0.932   0.975784
     0.934   0.987286
     0.936   0.987025
     0.938   0.980469
      0.94   0.986468
     0.942    0.97414
     0.944   0.992064
     0.946   0.985901
     0.948   0.980551
      0.95    1.00179
     0.952   0.991665
     0.954    1.00807
     0.956   0.986811
     0.958   0.981818
      0.96   0.997618
     0.962   0.995883
     0.964   0.995122
     0.966    1.00015
     0.968   0.995012
      0.97     1.0073
     0.972   0.996621
     0.974    1.00196
     0.976    1.00116
     0.978    1.00031
      0.98    1.00589
     0.982   0.999269
     0.984    1.01141
     0.986    1.00411
     0.988    1.00855
      0.99    1.00297
     0.992   0.998266
     0.994    1.00023
     0.996    1.00361
     0.998    1.00907
         1    1.01369
     1.002    0.99957
     1.004    1.00935
     1.006    1.00801
     1.008    1.00476
      1.01    1.00646
     1.012    1.01329
     1.014     1.0083
     1.016    1.01337
     1.018    1.01047
      1.02    1.00698
     1.022    1.00657
     1.024    1.01597
     1.026    1.01463
     1.028    1.01009
      1.03    1.01756
     1.032    1.01625
     1.034    1.00488
     1.036    1.01648
     1.038    1.00844
      1.04    1.01764
     1.042     1.0189
     1.044    1.02052
     1.046    1.00632
     1.048    1.01216
      1.05    1.00924
     1.052    1.01161
     1.054    1.01594
     1.056    1.00674
     1.058    1.01908
      1.06    1.00463
     1.062    1.01116
     1.064    1.01615
     1.066    1.01271
     1.068    1.00634
      1.07     1.0044
     1.072    1.01224
     1.074    1.01694
     1.076    1.01129
     1.078    1.00926
      1.08    1.01504
     1.082    1.01377
     1.084    1.01007
     1.086     1.0084
     1.088    1.00853
      1.09    1.00579
     1.092    1.00443
     1.094    1.00559
     1.096    1.00694
     1.098    1.01089
       1.1    1.00649
     1.102    1.00569
     1.104    1.00057
     1.106    1.00204
     1.108    1.00418
      1.11    1.00596
     1.112    1.00646
     1.114    1.00768
     1.116    1.00172
     1.118    1.00053
      1.12    1.00141
     1.122    1.00173
     1.124    1.00247
     1.126    1.00442
     1.128    1.00549
      1.13   0.997618
     1.132   0.996596
     1.134   0.994543
     1.136    1.00565
     1.138   0.987199
      1.14   0.991981
     1.142   0.995464
     1.144    1.00419
     1.146   0.994759
     1.148   0.996251
      1.15    1.00092
     1.152   0.994463
     1.154   0.999023
     1.156    1.00023
     1.158   0.999521
      1.16   0.997164
     1.162   0.998707
     1.164   0.994967
     1.166    1.00091
     1.168   0.994573
      1.17    1.00067
     1.172   0.996913
     1.174      1.002
     1.176   0.992091
     1.178   0.997077
      1.18   0.999273
     1.182    1.00006
     1.184   0.988425
     1.186   0.993347
     1.188   0.995617
      1.19   0.988663
     1.192   0.998927
     1.194      1.002
     1.196    1.00028
     1.198   0.999891
       1.2    1.00222
     1.202   0.994861
     1.204    0.99608
     1.206   0.989842
     1.208   0.996246
      1.21   0.994309
     1.212   0.993939
     1.214     1.0032
     1.216   0.996406
     1.218   0.999798
      1.22   0.997599
     1.222    1.00278
     1.224   0.991904
     1.226   0.999524
     1.228    0.99775
      1.23    1.00127
     1.232   0.993114
     1.234    1.00239
     1.236   0.992854
     1.238    1.00573
      1.24    1.00423
     1.242    1.00655
     1.244   0.992646
     1.246    1.00619
     1.248     1.0008
      1.25   0.990213
     1.252    1.00749
     1.254    1.00394
     1.256    1.00495
     1.258     1.0003
      1.26   0.996119
     1.262    1.00172
     1.264     1.0035
     1.266    1.00907
     1.268   0.999195
      1.27   0.995506
     1.272    1.00617
     1.274    1.00434
     1.276   0.996934
     1.278    1.00456
      1.28    1.00023
     1.282    1.00645
     1.284    1.00092
     1.286   0.997064
     1.288   0.999236
      1.29     1.0008
     1.292    1.00015
     1.294    1.00897
     1.296    1.00475
     1.298   0.994552
       1.3   0.987301
     1.302    1.00278
     1.304    1.00203
     1.306     1.0003
     1.308   0.997751
      1.31   0.997169
     1.312    1.00609
     1.314   0.998657
     1.316    1.00164
     1.318    1.00298
      1.32    0.99973
     1.322   0.997405
     1.324   0.997968
     1.326    1.00098
     1.328    1.00212
      1.33   0.998829
     1.332     1.0049
     1.334     1.0021
     1.336    1.00485
     1.338    1.00313
      1.34   0.997672
     1.342    1.00122
     1.344    1.00684
     1.346    1.00324
     1.348   0.999872
      1.35    1.00199
     1.352   0.998412
     1.354     1.0027
     1.356   0.995285
     1.358    1.01099
      1.36    1.00144
     1.362    1.00388
     1.364    1.00388
     1.366   0.995454
     1.368   0.998277
      1.37    1.00356
     1.372   0.994235
     1.374    0.99869
     1.376    1.00354
     1.378    1.00008
      1.38    1.00201
     1.382    1.00721
     1.384    1.00227
     1.386     1.0049
     1.388    1.00573
      1.39    0.99663
     1.392    1.00036
     1.394    1.00252
     1.396   0.996317
     1.398    1.00081
       1.4    1.00518
     1.402    1.00369
     1.404   0.998742
     1.406     1.0028
     1.408    1.00701
      1.41    1.00273
     1.412   0.997881
     1.414   0.998343
     1.416    1.00368
     1.418    1.00037
      1.42   0.998435
     1.422    1.00014
     1.424    1.00282
     1.426    1.00576
     1.428    1.00378
      1.43    1.00396
     1.432    1.00032
     1.434   0.997873
     1.436    1.00193
     1.438    1.00301
      1.44    1.00359
     1.442    1.00242
     1.444    1.00719
     1.446    1.00625
     1.448     1.0056
      1.45    1.00351
     1.452   0.998673
     1.454    1.00751
     1.456    1.00463
     1.458   0.998091
      1.46   0.997847
     1.462    1.00278
     1.464    1.00043
     1.466    1.00036
     1.468   0.991398
      1.47     1.0051
     1.472   0.997466
     1.474    1.00145
     1.476    1.00732
     1.478    1.00279
      1.48   0.999697
     1.482    1.00383
     1.484   0.998528
     1.486   0.997488
     1.488    1.00369
      1.49    0.99405
     1.492    1.00611
     1.494    1.00009
     1.496    1.00456
     1.498   0.999823
       1.5    0.99595
     1.502   0.997246
     1.504    1.00344
     1.506   0.999326
     1.508     1.0038
      1.51     1.0012
     1.512    1.00749
     1.514   0.996225
     1.516   0.998485
     1.518     1.0012
      1.52   0.998067
     1.522    1.00461
     1.524    1.00242
     1.526   0.994594
     1.528   0.995275
      1.53    0.99724
     1.532    1.00219
     1.534    1.00781
     1.536    1.00478
     1.538   0.999237
      1.54    1.00028
     1.542   0.995809
     1.544   0.998816
     1.546    1.00312
     1.548   0.994641
      1.55    1.00045
     1.552    1.00109
     1.554     1.0007
     1.556    1.00773
     1.558   0.997593
      1.56   0.998937
     1.562    1.00011
     1.564   0.999895
     1.566   0.998951
     1.568    1.00457
      1.57   0.996758
     1.572     1.0053
     1.574    1.00121
     1.576   0.998928
     1.578   0.995727
      1.58    1.00203
     1.582   0.999368
     1.584    1.00069
     1.586   0.999211
     1.588    1.00201
      1.59   0.997053
     1.592   0.997507
     1.594   0.999968
     1.596   0.999045
     1.598    1.00153
       1.6    1.00039
     1.602     1.0019
     1.604     1.0016
     1.606    1.00299
     1.608   0.998788
      1.61   0.997967
     1.612    1.00083
     1.614    1.00066
     1.616    1.00644
     1.618    1.00618
      1.62    1.00217
     1.622    1.00263
     1.624    0.99654
     1.626   0.995302
     1.628   0.997682
      1.63    1.00454
     1.632    1.00243
     1.634    1.00305
     1.636   0.997393
     1.638   0.998778
      1.64    1.00317
     1.642    1.00379
     1.644     1.0044
     1.646   0.998478
     1.648    1.00013
      1.65    1.00221
     1.652   0.996201
     1.654   0.997406
     1.656    1.00066
     1.658    1.00464
      1.66    1.00406
     1.662    0.99845
     1.664    1.00492
     1.666   0.999162
     1.668    1.00217
      1.67    1.00237
     1.672    1.00172
     1.674   0.999455
     1.676    1.00343
     1.678   0.999985
      1.68     1.0027
     1.682    1.00087
     1.684   0.996837
     1.686    1.00209
     1.688    1.00217
      1.69    1.00289
     1.692    1.00056
     1.694    1.00393
     1.696    1.00324
     1.698    1.00128
       1.7    1.00466
     1.702   0.999537
     1.704    1.00034
     1.706     1.0061
     1.708   0.991822
      1.71    1.00017
     1.712    1.00109
     1.714   0.999009
     1.716    1.00366
     1.718    1.00198
      1.72    1.00906
     1.722   0.998075
     1.724    1.00043
     1.726   0.996853
     1.728    1.00085
      1.73   0.998885
     1.732    1.00445
     1.734    1.00146
     1.736     1.0002
     1.738    1.00491
      1.74    1.00157
     1.742    1.00567
     1.744    0.99884
     1.746    1.00256
     1.748     1.0014
      1.75    1.00148
     1.752   0.997132
     1.754    1.00354
     1.756    1.00321
     1.758    1.00151
      1.76    1.00213
     1.762    1.00377
     1.764    1.00148
     1.766   0.998405
     1.768    1.00391
      1.77    1.00365
     1.772   0.998395
     1.774     1.0033
     1.776   0.995955
     1.778   0.998911
      1.78    1.00481
     1.782    1.00035
     1.784    1.00057
     1.786    1.00167
     1.788   0.998192
      1.79   0.999933
     1.792     1.0001
     1.794     1.0008
     1.796    1.00292
     1.798    1.00225
       1.8    1.00038
     1.802     1.0024
     1.804   0.999706
     1.806    1.00476
     1.808    1.00169
      1.81    0.99919
     1.812   0.993851
     1.814   0.998563
     1.816   0.999668
     1.818    1.00309
      1.82   0.999734
     1.822    1.00066
     1.824    1.00324
     1.826   0.998633
     1.828   0.998263
      1.83    1.00115
     1.832          1
     1.834    1.00076
     1.836     1.0012
     1.838    1.00439
      1.84      1.001
     1.842   0.996835
     1.844    1.00301
     1.846   0.997534
     1.848    1.00141
      1.85   0.997209
     1.852     1.0021
     1.854   0.996922
     1.856   0.997576
     1.858    1.00153
      1.86     1.0044
     1.862    1.00263
     1.864     1.0065
     1.866    1.00465
     1.868    1.00095
      1.87    1.00213
     1.872     1.0041
     1.874    1.00212
     1.876   0.998501
     1.878   0.996386
      1.88   0.999545
     1.882   0.998927
     1.884   0.999834
     1.886   0.998497
     1.888   0.999972
      1.89   0.999983
     1.892   0.999878
     1.894   0.996556
     1.896    0.99767
     1.898   0.999492
       1.9    1.00017
     1.902    1.00155
     1.904    1.00058
     1.906   0.994414
     1.908    1.00241
      1.91    1.00012
     1.912   0.999932
     1.914    1.00221
     1.916   0.996978
     1.918    1.00347
      1.92   0.995438
     1.922    0.99711
     1.924    1.00521
     1.926    1.00159
     1.928    1.00121
      1.93   0.998168
     1.932   0.997191
     1.934   0.997344
     1.936   0.996195
     1.938    1.00588
      1.94   0.997405
     1.942    1.00383
     1.944    1.00344
     1.946    1.00501
     1.948    1.00226
      1.95    0.99848
     1.952    1.00072
     1.954    1.00279
     1.956      1.001
     1.958   0.996823
      1.96    1.00008
     1.962   0.998788
     1.964    1.00184
     1.966   0.995111
     1.968    1.00141
      1.97   0.998761
     1.972   0.999648
     1.974    1.00655
     1.976    0.99616
     1.978    1.00156
      1.98    1.00727
     1.982      1.001


==> chapters/bridge/datas/g_of_r/data_MD/g_methane.csv <==
         0          0
     0.002          0
     0.004          0
     0.006          0
     0.008          0
      0.01          0
     0.012          0
     0.014          0
     0.016          0
     0.018          0
      0.02          0
     0.022          0
     0.024          0
     0.026          0
     0.028          0
      0.03          0
     0.032          0
     0.034          0
     0.036          0
     0.038          0
      0.04          0
     0.042          0
     0.044          0
     0.046          0
     0.048          0
      0.05          0
     0.052          0
     0.054          0
     0.056          0
     0.058          0
      0.06          0
     0.062          0
     0.064          0
     0.066          0
     0.068          0
      0.07          0
     0.072          0
     0.074          0
     0.076          0
     0.078          0
      0.08          0
     0.082          0
     0.084          0
     0.086          0
     0.088          0
      0.09          0
     0.092          0
     0.094          0
     0.096          0
     0.098          0
       0.1          0
     0.102          0
     0.104          0
     0.106          0
     0.108          0
      0.11          0
     0.112          0
     0.114          0
     0.116          0
     0.118          0
      0.12          0
     0.122          0
     0.124          0
     0.126          0
     0.128          0
      0.13          0
     0.132          0
     0.134          0
     0.136          0
     0.138          0
      0.14          0
     0.142          0
     0.144          0
     0.146          0
     0.148          0
      0.15          0
     0.152          0
     0.154          0
     0.156          0
     0.158          0
      0.16          0
     0.162          0
     0.164          0
     0.166          0
     0.168          0
      0.17          0
     0.172          0
     0.174          0
     0.176          0
     0.178          0
      0.18          0
     0.182          0
     0.184          0
     0.186          0
     0.188          0
      0.19          0
     0.192          0
     0.194          0
     0.196          0
     0.198          0
       0.2          0
     0.202          0
     0.204          0
     0.206          0
     0.208          0
      0.21          0
     0.212          0
     0.214          0
     0.216          0
     0.218          0
      0.22          0
     0.222          0
     0.224          0
     0.226          0
     0.228          0
      0.23          0
     0.232          0
     0.234          0
     0.236          0
     0.238          0
      0.24          0
     0.242          0
     0.244          0
     0.246          0
     0.248          0
      0.25          0
     0.252          0
     0.254          0
     0.256          0
     0.258          0
      0.26          0
     0.262          0
     0.264          0
     0.266          0
     0.268          0
      0.27          0
     0.272          0
     0.274          0
     0.276          0
     0.278          0
      0.28          0
     0.282          0
     0.284 0.000295615
     0.286          0
     0.288 0.00057492
      0.29 0.00170105
     0.292 0.00139819
     0.294 0.00496523
     0.296  0.0117017
     0.298  0.0134245
       0.3  0.0217237
     0.302  0.0428744
     0.304  0.0642413
     0.306  0.0825021
     0.308   0.116621
      0.31   0.167721
     0.312   0.217747
     0.314   0.259721
     0.316   0.337156
     0.318   0.430063
      0.32   0.498515
     0.322   0.582948
     0.324   0.681385
     0.326   0.792856
     0.328   0.882504
      0.33   0.988097
     0.332    1.10041
     0.334    1.16355
     0.336    1.27477
     0.338    1.35636
      0.34    1.42564
     0.342    1.51073
     0.344    1.55084
     0.346    1.67917
     0.348    1.67783
      0.35     1.7276
     0.352    1.81578
     0.354    1.86117
     0.356    1.87041
     0.358    1.90575
      0.36    1.94497
     0.362     1.9163
     0.364    1.94331
     0.366    1.93673
     0.368    1.95553
      0.37    1.96805
     0.372    1.96177
     0.374    1.94971
     0.376    1.94743
     0.378    1.89532
      0.38    1.88069
     0.382    1.89472
     0.384    1.87213
     0.386    1.82364
     0.388    1.84211
      0.39    1.78988
     0.392    1.79155
     0.394    1.74221
     0.396    1.73346
     0.398    1.69487
       0.4    1.65009
     0.402    1.65363
     0.404    1.61451
     0.406    1.59071
     0.408    1.60493
      0.41    1.55384
     0.412    1.51604
     0.414    1.51006
     0.416     1.4782
     0.418    1.48402
      0.42    1.44154
     0.422    1.42753
     0.424     1.3752
     0.426    1.37967
     0.428    1.32802
      0.43    1.34328
     0.432     1.2716
     0.434    1.27547
     0.436    1.25617
     0.438     1.2206
      0.44    1.21075
     0.442    1.22008
     0.444    1.19194
     0.446    1.17851
     0.448    1.13511
      0.45    1.11645
     0.452      1.108
     0.454     1.0846
     0.456    1.08371
     0.458    1.05153
      0.46    1.02776
     0.462    1.01184
     0.464   0.996933
     0.466   0.996314
     0.468   0.996728
      0.47   0.959013
     0.472   0.971777
     0.474   0.937799
     0.476   0.946673
     0.478   0.915805
      0.48   0.911401
     0.482   0.873179
     0.484   0.879294
     0.486   0.867938
     0.488   0.870049
      0.49   0.857298
     0.492   0.848575
     0.494   0.833702
     0.496   0.820312
     0.498   0.822575
       0.5   0.823818
     0.502   0.815776
     0.504   0.778428
     0.506   0.795551
     0.508   0.790338
      0.51   0.792376
     0.512   0.788311
     0.514   0.772783
     0.516   0.770583
     0.518    0.76409
      0.52   0.755866
     0.522   0.750527
     0.524   0.756419
     0.526   0.738377
     0.528   0.757912
      0.53   0.751805
     0.532   0.748663
     0.534   0.739919
     0.536   0.739051
     0.538   0.743425
      0.54   0.752017
     0.542    0.73274
     0.544   0.745996
     0.546   0.742838
     0.548   0.748324
      0.55   0.752508
     0.552   0.740392
     0.554   0.744089
     0.556    0.74767
     0.558   0.759958
      0.56   0.742123
     0.562   0.770159
     0.564   0.783005
     0.566   0.770903
     0.568   0.789743
      0.57   0.789402
     0.572   0.802862
     0.574   0.808401
     0.576   0.808424
     0.578   0.817942
      0.58   0.840404
     0.582   0.838234
     0.584   0.849317
     0.586   0.869178
     0.588   0.872286
      0.59   0.889834
     0.592   0.906121
     0.594   0.930188
     0.596   0.932288
     0.598     0.9423
       0.6   0.957117
     0.602    0.96528
     0.604   0.968074
     0.606   0.977968
     0.608   0.987629
      0.61    1.00827
     0.612    1.01567
     0.614    1.01959
     0.616    1.03569
     0.618    1.04464
      0.62    1.04459
     0.622    1.05299
     0.624    1.06121
     0.626     1.0679
     0.628    1.07071
      0.63    1.06635
     0.632    1.08895
     0.634    1.06325
     0.636     1.0809
     0.638    1.08482
      0.64     1.0818
     0.642    1.08317
     0.644    1.08425
     0.646    1.08459
     0.648    1.07971
      0.65    1.08726
     0.652    1.08304
     0.654       1.09
     0.656    1.09944
     0.658    1.08584
      0.66    1.07598
     0.662    1.08071
     0.664    1.08223
     0.666     1.0761
     0.668    1.08225
      0.67    1.07108
     0.672    1.07951
     0.674    1.08475
     0.676    1.07532
     0.678    1.06504
      0.68    1.07978
     0.682    1.06334
     0.684    1.07738
     0.686    1.07364
     0.688    1.05953
      0.69    1.05397
     0.692    1.06261
     0.694     1.0469
     0.696    1.04216
     0.698    1.05789
       0.7    1.05156
     0.702    1.05664
     0.704    1.04571
     0.706     1.0501
     0.708    1.03774
      0.71    1.04483
     0.712    1.04092
     0.714    1.04728
     0.716    1.04629
     0.718    1.03738
      0.72    1.03722
     0.722    1.02417
     0.724    1.02538
     0.726    1.02197
     0.728    1.03192
      0.73    1.03455
     0.732    1.02148
     0.734    1.03069
     0.736    1.02736
     0.738    1.02782
      0.74    1.03827
     0.742    1.03915
     0.744    1.02279
     0.746    1.03002
     0.748    1.00739
      0.75    1.01666
     0.752    1.01782
     0.754    1.02535
     0.756    1.01963
     0.758    1.02116
      0.76    1.01698
     0.762    1.00565
     0.764    1.02769
     0.766     1.0164
     0.768    1.01536
      0.77    1.00622
     0.772     1.0115
     0.774    1.01244
     0.776    1.00878
     0.778    1.00758
      0.78    1.01241
     0.782    1.02439
     0.784    1.02008
     0.786    1.01048
     0.788    1.01269
      0.79    1.00158
     0.792    1.00439
     0.794    1.00679
     0.796    1.01443
     0.798    1.00596
       0.8   0.999018
     0.802     1.0073
     0.804    1.00746
     0.806   0.993071
     0.808   0.995601
      0.81    1.00013
     0.812    1.00151
     0.814    0.99935
     0.816   0.997095
     0.818     1.0045
      0.82    1.00026
     0.822    1.00687
     0.824    1.00157
     0.826    1.00301
     0.828    1.00002
      0.83    1.00261
     0.832   0.994159
     0.834   0.995926
     0.836   0.988541
     0.838   0.990217
      0.84   0.997709
     0.842   0.994087
     0.844   0.986924
     0.846    0.98264
     0.848   0.983841
      0.85    0.99278
     0.852   0.990921
     0.854   0.981219
     0.856   0.982062
     0.858    0.98754
      0.86   0.982046
     0.862   0.985972
     0.864   0.977126
     0.866   0.980981
     0.868   0.978581
      0.87   0.970539
     0.872   0.985235
     0.874   0.987232
     0.876   0.983946
     0.878   0.987935
      0.88   0.968394
     0.882   0.975906
     0.884   0.986352
     0.886   0.981262
     0.888   0.991216
      0.89    0.98161
     0.892   0.978595
     0.894   0.978666
     0.896   0.983632
     0.898   0.988744
       0.9   0.973046
     0.902   0.979965
     0.904   0.971026
     0.906   0.966136
     0.908   0.995302
      0.91   0.986911
     0.912   0.972073
     0.914   0.983424
     0.916   0.975473
     0.918   0.969926
      0.92   0.985423
     0.922   0.985996
     0.924   0.981021
     0.926   0.988777
     0.928   0.974606
      0.93    0.97802
     0.932   0.983994
     0.934   0.974635
     0.936   0.976088
     0.938    0.98546
      0.94   0.988523
     0.942   0.990534
     0.944   0.980832
     0.946    0.98596
     0.948   0.987109
      0.95   0.989911
     0.952   0.993118
     0.954   0.982454
     0.956   0.988487
     0.958   0.991333
      0.96    1.00024
     0.962   0.999987
     0.964   0.995283
     0.966   0.988248
     0.968   0.997718
      0.97   0.991875
     0.972    0.99504
     0.974   0.994956
     0.976   0.997137
     0.978   0.997953
      0.98    1.01017
     0.982     1.0061
     0.984    1.00655
     0.986    1.01722
     0.988     1.0081
      0.99    1.00928
     0.992     1.0077
     0.994    1.00364
     0.996    1.00379
     0.998    1.01127
         1     1.0019
     1.002    1.00761
     1.004    1.00849
     1.006     1.0137
     1.008    1.01122
      1.01    1.01481
     1.012    1.00925
     1.014    1.01998
     1.016    1.01408
     1.018    1.01186
      1.02    1.01195
     1.022    1.00825
     1.024    1.01733
     1.026    1.00991
     1.028    1.00807
      1.03    1.00885
     1.032    1.01105
     1.034    1.01937
     1.036      1.022
     1.038     1.0209
      1.04     1.0166
     1.042    1.01437
     1.044    1.01605
     1.046     1.0246
     1.048    1.01348
      1.05    1.00776
     1.052    1.01045
     1.054    1.01308
     1.056    1.01127
     1.058    1.01053
      1.06    1.00925
     1.062    1.01464
     1.064    1.01415
     1.066    1.00922
     1.068     1.0142
      1.07      1.011
     1.072    1.01082
     1.074    1.01328
     1.076     1.0116
     1.078    1.01423
      1.08    1.01453
     1.082    1.00852
     1.084    1.00879
     1.086    1.00662
     1.088     1.0108
      1.09    1.00864
     1.092    1.00261
     1.094     1.0032
     1.096    1.00533
     1.098   0.998928
       1.1     1.0016
     1.102   0.998287
     1.104    1.00914
     1.106    1.00939
     1.108    1.01498
      1.11    1.00148
     1.112    1.01121
     1.114    1.00547
     1.116    1.00151
     1.118   0.995977
      1.12    1.00672
     1.122     1.0024
     1.124   0.999173
     1.126    1.00534
     1.128   0.995221
      1.13    0.99919
     1.132   0.997157
     1.134   0.997346
     1.136    1.00272
     1.138   0.993462
      1.14    1.00053
     1.142   0.995816
     1.144    1.00175
     1.146    1.00869
     1.148   0.996129
      1.15   0.996619
     1.152   0.993498
     1.154    1.00478
     1.156   0.999703
     1.158   0.996878
      1.16   0.994689
     1.162   0.996382
     1.164   0.995378
     1.166   0.993764
     1.168   0.999176
      1.17   0.989077
     1.172    1.00126
     1.174   0.988738
     1.176    1.00194
     1.178   0.997566
      1.18    0.99774
     1.182   0.994536
     1.184   0.995577
     1.186   0.998491
     1.188   0.996403
      1.19    0.98953
     1.192   0.981132
     1.194    1.00134
     1.196   0.998906
     1.198    0.98764
       1.2    1.00267
     1.202    0.99931
     1.204   0.997126
     1.206    1.01003
     1.208   0.997269
      1.21   0.992918
     1.212   0.993673
     1.214   0.994068
     1.216   0.991644
     1.218   0.995422
      1.22   0.995511
     1.222   0.992848
     1.224    1.00072
     1.226   0.997188
     1.228   0.999564
      1.23    0.99164
     1.232    1.00376
     1.234   0.994873
     1.236   0.997314
     1.238   0.994539
      1.24    1.00297
     1.242   0.996114
     1.244     1.0007
     1.246    1.00402
     1.248    0.99556
      1.25   0.997673
     1.252   0.997429
     1.254    1.00074
     1.256    1.00579
     1.258   0.996227
      1.26    1.00023
     1.262    1.00416
     1.264    1.00607
     1.266    1.00009
     1.268   0.997504
      1.27    1.00486
     1.272   0.998317
     1.274    1.00057
     1.276    1.00095
     1.278    1.00195
      1.28    1.00596
     1.282    0.99778
     1.284   0.998031
     1.286   0.996561
     1.288   0.992368
      1.29   0.999056
     1.292   0.998234
     1.294   0.998466
     1.296    1.00417
     1.298    1.00493
       1.3    1.00766
     1.302   0.999459
     1.304    1.00731
     1.306    1.00294
     1.308    1.00432
      1.31    0.99884
     1.312    0.99915
     1.314    1.00164
     1.316    1.00078
     1.318    1.00618
      1.32    1.00041
     1.322    1.00127
     1.324    1.00968
     1.326    1.00082
     1.328   0.998399
      1.33    1.00007
     1.332   0.998752
     1.334    1.00417
     1.336    1.00755
     1.338    1.00068
      1.34     1.0028
     1.342   0.996038
     1.344   0.999337
     1.346    1.00421
     1.348    1.00962
      1.35    1.00371
     1.352    1.00301
     1.354   0.999743
     1.356   0.998352
     1.358   0.999569
      1.36    1.00019
     1.362   0.996187
     1.364    1.00478
     1.366    1.00757
     1.368   0.999062
      1.37    1.00444
     1.372    1.00378
     1.374    1.00498
     1.376    1.00924
     1.378    1.00115
      1.38    1.00143
     1.382    1.00167
     1.384   0.998145
     1.386    1.00406
     1.388     1.0021
      1.39    1.00826
     1.392    1.00547
     1.394    1.00323
     1.396   0.999276
     1.398    1.00101
       1.4    1.00252
     1.402    1.00228
     1.404   0.999805
     1.406    1.00357
     1.408    1.00011
      1.41    1.00647
     1.412     1.0013
     1.414    1.00014
     1.416   0.996281
     1.418   0.998057
      1.42     1.0054
     1.422    1.00302
     1.424    1.01128
     1.426    1.00181
     1.428   0.999223
      1.43    1.00299
     1.432    1.00253
     1.434   0.999764
     1.436   0.994454
     1.438    1.00212
      1.44    1.00138
     1.442    1.00459
     1.444    1.00545
     1.446     1.0017
     1.448    0.99987
      1.45    1.00168
     1.452    1.00334
     1.454   0.998494
     1.456   0.994522
     1.458     1.0021
      1.46    1.00566
     1.462    1.00342
     1.464    1.00126
     1.466    1.00231
     1.468    1.00212
      1.47    1.00369
     1.472   0.994026
     1.474    1.00118
     1.476    1.00305
     1.478   0.999213
      1.48   0.999114
     1.482   0.995878
     1.484   0.997244
     1.486    1.00256
     1.488     1.0052
      1.49    1.00161
     1.492    1.00021
     1.494   0.993948
     1.496    1.00152
     1.498   0.997417
       1.5    1.00201
     1.502   0.997252
     1.504    1.00513
     1.506   0.997966
     1.508   0.998327
      1.51   0.996302
     1.512   0.995839
     1.514     1.0051
     1.516   0.999903
     1.518    1.00378
      1.52    1.00226
     1.522    1.00093
     1.524     1.0015
     1.526   0.997786
     1.528    1.00537
      1.53    1.00175
     1.532    0.99954
     1.534   0.997769
     1.536   0.990975
     1.538   0.991424
      1.54    1.00039
     1.542   0.998255
     1.544   0.998285
     1.546    1.00065
     1.548    1.00222
      1.55    1.00149
     1.552   0.998732
     1.554     1.0014
     1.556    0.99931
     1.558   0.997799
      1.56    1.00567
     1.562    1.00046
     1.564   0.997908
     1.566    1.00304
     1.568    1.00131
      1.57    1.00199
     1.572    1.00085
     1.574   0.995695
     1.576   0.999179
     1.578    1.00172
      1.58   0.999609
     1.582    1.00645
     1.584    1.00519
     1.586   0.999232
     1.588     1.0006
      1.59    1.00233
     1.592    1.00019
     1.594    0.99663
     1.596   0.998262
     1.598     1.0066
       1.6    1.00101
     1.602   0.999242
     1.604   0.999359
     1.606    1.00006
     1.608    1.00112
      1.61    1.00445
     1.612   0.995411
     1.614   0.998242
     1.616    1.00371
     1.618    1.00316
      1.62    1.00172
     1.622   0.997009
     1.624   0.997431
     1.626   0.999176
     1.628    0.99587
      1.63   0.999921
     1.632    1.00374
     1.634    1.00438
     1.636    1.00118
     1.638    1.00407
      1.64    1.00488
     1.642    1.00151
     1.644    1.00475
     1.646    1.00172
     1.648   0.999509
      1.65   0.999369
     1.652    1.00271
     1.654   0.999731
     1.656    1.00349
     1.658   0.998207
      1.66    1.00273
     1.662    0.99901
     1.664    1.00237
     1.666    1.00383
     1.668   0.994713
      1.67   0.999929
     1.672   0.996971
     1.674    1.00613
     1.676    1.00167
     1.678    1.00232
      1.68      1.007
     1.682    1.00021
     1.684   0.999175
     1.686    1.00158
     1.688    1.00119
      1.69    1.00697
     1.692    1.00346
     1.694    1.00093
     1.696    1.00227
     1.698   0.997754
       1.7    1.00056
     1.702    1.00368
     1.704    1.00269
     1.706   0.995943
     1.708    1.00232
      1.71   0.998835
     1.712   0.999208
     1.714    1.00171
     1.716    1.00491
     1.718   0.996519
      1.72    1.00133
     1.722    1.00579
     1.724   0.996577
     1.726    1.00618
     1.728   0.996982
      1.73    1.00344
     1.732    1.00034
     1.734   0.996714
     1.736    1.00163
     1.738   0.998119
      1.74    1.00004
     1.742   0.998821
     1.744    1.00051
     1.746    1.00362
     1.748    1.00169
      1.75     1.0025
     1.752   0.999125
     1.754   0.993682
     1.756    1.00758
     1.758     0.9973
      1.76    1.00406
     1.762    1.00163
     1.764    1.00534
     1.766    1.00226
     1.768    1.00103
      1.77   0.994931
     1.772    1.00055
     1.774    1.00124
     1.776    1.00248
     1.778   0.997198
      1.78    0.99814
     1.782    1.00424
     1.784   0.998876
     1.786   0.998047
     1.788    1.00113
      1.79    1.00087
     1.792     1.0017
     1.794   0.999939
     1.796     1.0036
     1.798    1.00041
       1.8    1.00208
     1.802    1.00392
     1.804   0.998563
     1.806     1.0012
     1.808    1.00525
      1.81   0.998921
     1.812   0.999916
     1.814    1.00528
     1.816   0.998158
     1.818    1.00354
      1.82    1.00193
     1.822    1.00421
     1.824    1.00035
     1.826    1.00463
     1.828    1.00289
      1.83   0.999611
     1.832    1.00269
     1.834    1.00437
     1.836   0.997919
     1.838    1.00245
      1.84    1.00005
     1.842   0.999214
     1.844    1.00068
     1.846    1.00106
     1.848   0.999753
      1.85    1.00309
     1.852   0.995608
     1.854    1.00046
     1.856    1.00288
     1.858    1.00088
      1.86    1.00187
     1.862   0.997012
     1.864    1.00029
     1.866   0.996766
     1.868   0.999218
      1.87   0.995866
     1.872    0.99964
     1.874    1.00087
     1.876    1.00217
     1.878    0.99938
      1.88    1.00054
     1.882   0.998677
     1.884   0.998227
     1.886   0.999582
     1.888    1.00247
      1.89   0.997993
     1.892   0.997559
     1.894   0.998058
     1.896   0.999096
     1.898    1.00364
       1.9    1.00044
     1.902     1.0019
     1.904     1.0005
     1.906    1.00498
     1.908     1.0001
      1.91    1.00274
     1.912    1.00344
     1.914    1.00405
     1.916   0.999161
     1.918     1.0002
      1.92    1.00198
     1.922    1.00175
     1.924    1.00207
     1.926    1.00261
     1.928   0.998647
      1.93    1.00268
     1.932    1.00389
     1.934   0.996173
     1.936    1.00219
     1.938   0.998667
      1.94    1.00318
     1.942   0.995562
     1.944   0.998299
     1.946    1.00193
     1.948   0.999578
      1.95    1.00439
     1.952    1.00095
     1.954    1.00224
     1.956    1.00103
     1.958    1.00034
      1.96    1.00049
     1.962   0.998011
     1.964     1.0026
     1.966     1.0044
     1.968    1.00522
      1.97    1.00329
     1.972   0.999646
     1.974    1.00258
     1.976   0.997422
     1.978   0.999828
      1.98   0.999776
     1.982   0.999094


==> chapters/bridge/datas/g_of_r/data_MD/g_neon.csv <==
        0          0
     0.002          0
     0.004          0
     0.006          0
     0.008          0
      0.01          0
     0.012          0
     0.014          0
     0.016          0
     0.018          0
      0.02          0
     0.022          0
     0.024          0
     0.026          0
     0.028          0
      0.03          0
     0.032          0
     0.034          0
     0.036          0
     0.038          0
      0.04          0
     0.042          0
     0.044          0
     0.046          0
     0.048          0
      0.05          0
     0.052          0
     0.054          0
     0.056          0
     0.058          0
      0.06          0
     0.062          0
     0.064          0
     0.066          0
     0.068          0
      0.07          0
     0.072          0
     0.074          0
     0.076          0
     0.078          0
      0.08          0
     0.082          0
     0.084          0
     0.086          0
     0.088          0
      0.09          0
     0.092          0
     0.094          0
     0.096          0
     0.098          0
       0.1          0
     0.102          0
     0.104          0
     0.106          0
     0.108          0
      0.11          0
     0.112          0
     0.114          0
     0.116          0
     0.118          0
      0.12          0
     0.122          0
     0.124          0
     0.126          0
     0.128          0
      0.13          0
     0.132          0
     0.134          0
     0.136          0
     0.138          0
      0.14          0
     0.142          0
     0.144          0
     0.146          0
     0.148          0
      0.15          0
     0.152          0
     0.154          0
     0.156          0
     0.158          0
      0.16          0
     0.162          0
     0.164          0
     0.166          0
     0.168          0
      0.17          0
     0.172          0
     0.174          0
     0.176          0
     0.178          0
      0.18          0
     0.182          0
     0.184          0
     0.186          0
     0.188          0
      0.19          0
     0.192          0
     0.194          0
     0.196          0
     0.198          0
       0.2          0
     0.202          0
     0.204          0
     0.206          0
     0.208          0
      0.21          0
     0.212          0
     0.214          0
     0.216          0
     0.218          0
      0.22          0
     0.222          0
     0.224          0
     0.226          0
     0.228          0
      0.23          0
     0.232          0
     0.234          0
     0.236          0
     0.238          0
      0.24          0
     0.242 0.00203493
     0.244 0.00240206
     0.246 0.00354472
     0.248   0.013176
      0.25  0.0179237
     0.252  0.0307767
     0.254  0.0539379
     0.256  0.0738299
     0.258   0.106705
      0.26   0.152316
     0.262   0.220485
     0.264   0.255118
     0.266   0.342584
     0.268    0.38793
      0.27   0.491407
     0.272   0.592784
     0.274   0.691775
     0.276   0.764077
     0.278   0.876175
      0.28   0.963117
     0.282    1.03462
     0.284    1.12146
     0.286    1.18482
     0.288    1.29628
      0.29    1.35696
     0.292    1.41308
     0.294    1.52241
     0.296    1.52232
     0.298    1.59615
       0.3    1.61414
     0.302    1.68772
     0.304    1.67046
     0.306     1.7075
     0.308    1.75926
      0.31    1.81353
     0.312    1.81899
     0.314    1.76882
     0.316    1.77016
     0.318    1.76443
      0.32    1.80692
     0.322    1.78087
     0.324    1.76962
     0.326    1.75605
     0.328    1.76594
      0.33    1.74022
     0.332    1.74508
     0.334     1.7366
     0.336    1.68242
     0.338    1.68761
      0.34     1.6441
     0.342    1.64775
     0.344     1.6222
     0.346    1.62383
     0.348     1.5993
      0.35    1.55519
     0.352    1.56969
     0.354    1.54269
     0.356    1.52371
     0.358    1.46526
      0.36    1.45509
     0.362    1.45709
     0.364    1.45243
     0.366    1.40831
     0.368    1.39182
      0.37    1.39161
     0.372    1.36119
     0.374    1.36558
     0.376    1.34032
     0.378    1.28646
      0.38    1.27294
     0.382    1.24773
     0.384    1.25077
     0.386    1.25463
     0.388    1.19123
      0.39    1.18641
     0.392     1.2001
     0.394    1.17611
     0.396    1.15407
     0.398    1.13874
       0.4    1.11487
     0.402    1.09879
     0.404    1.09451
     0.406    1.07885
     0.408    1.06571
      0.41    1.05108
     0.412    1.05031
     0.414    1.01669
     0.416    1.00982
     0.418    1.02106
      0.42   0.992847
     0.422   0.980929
     0.424   0.971942
     0.426    0.95089
     0.428    0.94684
      0.43   0.938177
     0.432    0.94101
     0.434   0.926154
     0.436   0.920574
     0.438   0.925469
      0.44   0.913006
     0.442   0.902081
     0.444   0.898811
     0.446   0.885731
     0.448   0.842336
      0.45   0.873941
     0.452   0.843836
     0.454   0.861271
     0.456   0.854419
     0.458   0.840836
      0.46   0.857984
     0.462   0.832482
     0.464   0.820006
     0.466   0.807397
     0.468   0.801805
      0.47    0.81118
     0.472   0.810101
     0.474   0.793832
     0.476   0.798857
     0.478   0.809916
      0.48   0.789011
     0.482    0.77746
     0.484   0.785888
     0.486   0.789327
     0.488   0.786873
      0.49   0.783935
     0.492   0.790085
     0.494   0.792487
     0.496   0.784565
     0.498   0.793936
       0.5   0.781676
     0.502   0.777562
     0.504   0.803396
     0.506   0.789128
     0.508   0.798835
      0.51   0.809601
     0.512   0.800764
     0.514   0.807335
     0.516   0.812835
     0.518   0.824847
      0.52   0.815277
     0.522   0.846048
     0.524   0.836188
     0.526   0.844253
     0.528   0.860666
      0.53   0.870845
     0.532   0.862088
     0.534   0.886354
     0.536   0.890367
     0.538   0.887516
      0.54   0.910818
     0.542   0.905787
     0.544   0.923248
     0.546   0.928782
     0.548   0.965298
      0.55    0.96089
     0.552   0.956885
     0.554    0.97875
     0.556   0.981946
     0.558   0.983144
      0.56   0.990771
     0.562   0.989869
     0.564    1.00603
     0.566    1.02084
     0.568    1.01738
      0.57    1.00884
     0.572    1.03453
     0.574    1.02225
     0.576    1.02058
     0.578     1.0533
      0.58    1.05869
     0.582    1.03757
     0.584    1.04819
     0.586    1.06211
     0.588    1.06659
      0.59    1.06214
     0.592    1.05059
     0.594    1.06409
     0.596    1.05583
     0.598    1.05121
       0.6    1.04848
     0.602    1.06649
     0.604    1.05777
     0.606    1.05836
     0.608    1.06259
      0.61    1.05903
     0.612    1.04344
     0.614    1.06279
     0.616    1.05386
     0.618    1.05264
      0.62    1.06499
     0.622    1.04006
     0.624    1.05925
     0.626     1.0556
     0.628    1.04852
      0.63    1.05289
     0.632    1.05145
     0.634    1.03471
     0.636     1.0444
     0.638     1.0404
      0.64    1.03818
     0.642    1.04122
     0.644    1.03985
     0.646    1.04589
     0.648    1.03727
      0.65    1.03645
     0.652    1.03769
     0.654    1.03724
     0.656     1.0266
     0.658    1.03449
      0.66    1.02657
     0.662     1.0322
     0.664    1.04023
     0.666    1.02231
     0.668    1.03673
      0.67    1.03853
     0.672    1.05142
     0.674    1.01794
     0.676    1.03864
     0.678    1.02365
      0.68    1.02899
     0.682    1.02597
     0.684     1.0206
     0.686     1.0293
     0.688    1.01701
      0.69    1.03008
     0.692    1.02475
     0.694     1.0213
     0.696    1.01616
     0.698    1.00972
       0.7    1.01655
     0.702    1.01265
     0.704    1.02178
     0.706    1.01449
     0.708    1.01745
      0.71     1.0238
     0.712    1.01644
     0.714     1.0083
     0.716    1.00896
     0.718    1.01769
      0.72     1.0101
     0.722    1.01431
     0.724    1.00551
     0.726    1.01211
     0.728    1.01807
      0.73    1.02667
     0.732    1.00075
     0.734    1.01838
     0.736    1.01446
     0.738    1.01441
      0.74    1.01362
     0.742    1.01035
     0.744    1.01175
     0.746    1.01068
     0.748    1.02407
      0.75    1.01596
     0.752    1.01055
     0.754    1.00818
     0.756   0.996924
     0.758     0.9933
      0.76    1.00313
     0.762    1.00165
     0.764     1.0059
     0.766   0.996581
     0.768   0.997466
      0.77    1.00587
     0.772   0.992113
     0.774    1.00063
     0.776     1.0148
     0.778   0.989468
      0.78   0.998464
     0.782   0.995504
     0.784   0.989937
     0.786    1.00403
     0.788    1.00024
      0.79   0.990799
     0.792    1.00051
     0.794   0.997551
     0.796    1.00087
     0.798   0.991645
       0.8   0.997439
     0.802   0.998722
     0.804   0.991844
     0.806   0.993237
     0.808   0.984446
      0.81   0.991893
     0.812    1.00196
     0.814   0.996878
     0.816   0.974122
     0.818   0.991892
      0.82    0.99594
     0.822     0.9826
     0.824   0.984268
     0.826   0.991551
     0.828   0.980825
      0.83   0.992676
     0.832   0.984823
     0.834   0.990437
     0.836   0.979157
     0.838   0.972221
      0.84   0.982159
     0.842    0.97582
     0.844   0.988987
     0.846    0.98163
     0.848   0.983828
      0.85   0.972572
     0.852   0.985353
     0.854   0.976496
     0.856   0.980384
     0.858   0.974307
      0.86   0.982701
     0.862   0.983798
     0.864   0.983744
     0.866   0.987979
     0.868   0.975327
      0.87    0.97549
     0.872   0.980753
     0.874   0.976433
     0.876   0.990186
     0.878   0.986321
      0.88   0.981105
     0.882    0.98543
     0.884   0.986007
     0.886   0.989086
     0.888   0.989115
      0.89   0.991527
     0.892   0.994877
     0.894   0.997738
     0.896   0.986257
     0.898   0.989255
       0.9   0.991272
     0.902   0.988967
     0.904   0.987106
     0.906   0.996024
     0.908   0.991398
      0.91    1.00081
     0.912   0.986748
     0.914    0.98947
     0.916   0.995385
     0.918    0.99852
      0.92    1.00068
     0.922   0.998212
     0.924   0.999241
     0.926   0.993601
     0.928   0.998455
      0.93   0.998731
     0.932    1.01032
     0.934     0.9982
     0.936   0.994219
     0.938    1.00966
      0.94   0.992223
     0.942    1.00464
     0.944      1.006
     0.946    1.01539
     0.948    1.00326
      0.95    1.00942
     0.952    1.00245
     0.954    1.01458
     0.956    1.00277
     0.958    1.00283
      0.96    1.01029
     0.962    1.01115
     0.964    1.00581
     0.966    1.00371
     0.968    1.01288
      0.97    1.00034
     0.972    1.01011
     0.974    1.01755
     0.976    1.00109
     0.978    1.00642
      0.98     1.0054
     0.982    1.00026
     0.984    1.00361
     0.986    1.01605
     0.988    1.00083
      0.99    1.01223
     0.992    1.00197
     0.994    1.01491
     0.996    1.00355
     0.998    1.00687
         1    1.01349
     1.002    1.00583
     1.004    1.00641
     1.006    1.00327
     1.008    1.01462
      1.01    1.01418
     1.012     1.0125
     1.014    1.00752
     1.016    1.01435
     1.018    1.00743
      1.02    1.00864
     1.022    1.01631
     1.024    1.00667
     1.026    1.00476
     1.028    1.00826
      1.03    1.00196
     1.032    1.00559
     1.034    1.00597
     1.036    1.00605
     1.038    1.00501
      1.04    1.00683
     1.042    1.00477
     1.044     1.0012
     1.046    1.00321
     1.048    1.01373
      1.05    1.00177
     1.052    1.00156
     1.054    1.00245
     1.056    1.01064
     1.058    1.01037
      1.06    1.00387
     1.062    1.01649
     1.064    1.01345
     1.066    1.00837
     1.068   0.996146
      1.07    1.00386
     1.072    1.00095
     1.074    0.99524
     1.076   0.997533
     1.078    1.00212
      1.08   0.996273
     1.082   0.996541
     1.084    1.00183
     1.086   0.990063
     1.088   0.999578
      1.09    1.00484
     1.092   0.996259
     1.094   0.992432
     1.096    1.00173
     1.098   0.995672
       1.1    1.00494
     1.102    1.00498
     1.104    1.00675
     1.106    1.00757
     1.108   0.997657
      1.11   0.990215
     1.112   0.996741
     1.114   0.991351
     1.116   0.998787
     1.118   0.996868
      1.12    1.00435
     1.122   0.992295
     1.124   0.998351
     1.126   0.997322
     1.128     1.0007
      1.13   0.997999
     1.132   0.999579
     1.134   0.995236
     1.136   0.993482
     1.138   0.998341
      1.14   0.997506
     1.142   0.999579
     1.144    1.00257
     1.146    1.00158
     1.148   0.991077
      1.15   0.999892
     1.152   0.997496
     1.154    0.99807
     1.156   0.990613
     1.158   0.996031
      1.16   0.994393
     1.162   0.999952
     1.164   0.992936
     1.166   0.996606
     1.168   0.990317
      1.17    1.00015
     1.172    1.00008
     1.174   0.994358
     1.176   0.995421
     1.178   0.995722
      1.18     1.0029
     1.182   0.994171
     1.184    1.00225
     1.186   0.996481
     1.188    1.00533
      1.19   0.996993
     1.192   0.999257
     1.194    1.00052
     1.196   0.996756
     1.198   0.993887
       1.2    1.00254
     1.202   0.996106
     1.204   0.994656
     1.206    1.00137
     1.208     1.0094
      1.21   0.998626
     1.212    0.99941
     1.214   0.997229
     1.216   0.996906
     1.218   0.999828
      1.22     1.0017
     1.222    1.00883
     1.224   0.993413
     1.226   0.997663
     1.228   0.998297
      1.23   0.997027
     1.232    0.99595
     1.234   0.996715
     1.236     1.0003
     1.238    1.00385
      1.24    1.00406
     1.242    1.00768
     1.244    1.00164
     1.246    1.00298
     1.248   0.997874
      1.25   0.997674
     1.252   0.999999
     1.254    1.00599
     1.256   0.995665
     1.258    1.00219
      1.26    1.00086
     1.262    1.00701
     1.264    1.00382
     1.266   0.999039
     1.268    1.00875
      1.27    1.00877
     1.272   0.997937
     1.274   0.999249
     1.276    1.00248
     1.278   0.997627
      1.28    1.00087
     1.282   0.993776
     1.284    1.00576
     1.286    1.00353
     1.288    1.00004
      1.29    1.00179
     1.292   0.999297
     1.294    1.00451
     1.296    1.00182
     1.298    1.00119
       1.3    1.00055
     1.302   0.995735
     1.304   0.999469
     1.306    1.00472
     1.308   0.999077
      1.31     1.0021
     1.312    1.00048
     1.314    0.99624
     1.316    1.00323
     1.318   0.996762
      1.32    1.00696
     1.322   0.999856
     1.324    1.00191
     1.326   0.999671
     1.328    1.00451
      1.33    0.99839
     1.332    1.00751
     1.334    1.00283
     1.336    1.00062
     1.338   0.995826
      1.34    1.00573
     1.342   0.995424
     1.344   0.993273
     1.346    1.00609
     1.348    1.00071
      1.35    1.00242
     1.352    1.00383
     1.354     1.0012
     1.356    1.00474
     1.358    0.99918
      1.36    1.00352
     1.362    1.00744
     1.364    1.00179
     1.366    1.00201
     1.368   0.996904
      1.37    1.00619
     1.372   0.995275
     1.374    1.00621
     1.376   0.994903
     1.378   0.997689
      1.38   0.997302
     1.382     0.9999
     1.384   0.999786
     1.386    1.00096
     1.388    1.00294
      1.39    1.00085
     1.392   0.995169
     1.394    1.00293
     1.396   0.999696
     1.398    1.00301
       1.4   0.993958
     1.402    1.00838
     1.404    0.99879
     1.406     1.0038
     1.408   0.998529
      1.41    1.00905
     1.412    1.00218
     1.414   0.999984
     1.416    1.00387
     1.418    1.00344
      1.42    1.00108
     1.422   0.996942
     1.424    1.00088
     1.426    1.00204
     1.428   0.997015
      1.43    1.00202
     1.432   0.994646
     1.434   0.994963
     1.436    1.00796
     1.438   0.996646
      1.44    1.00323
     1.442      1.002
     1.444    1.00261
     1.446    1.00519
     1.448   0.999701
      1.45   0.999672
     1.452    1.00061
     1.454    1.00068
     1.456    1.00044
     1.458    1.00529
      1.46    1.00258
     1.462   0.997215
     1.464    1.00292
     1.466    1.00484
     1.468   0.998343
      1.47     1.0011
     1.472    1.00191
     1.474   0.997162
     1.476    1.00228
     1.478    0.99428
      1.48    0.99686
     1.482   0.999957
     1.484   0.998627
     1.486   0.999885
     1.488    1.00497
      1.49   0.998195
     1.492     1.0011
     1.494   0.996675
     1.496    1.00196
     1.498    1.00297
       1.5    1.00358
     1.502    1.00269
     1.504   0.999472
     1.506   0.999444
     1.508   0.999193
      1.51   0.999831
     1.512   0.999055
     1.514    1.00153
     1.516   0.998651
     1.518    1.00355
      1.52    1.00032
     1.522   0.998691
     1.524     0.9975
     1.526    1.00333
     1.528   0.995567
      1.53    1.00022
     1.532   0.995991
     1.534    1.00224
     1.536   0.995286
     1.538    1.00282
      1.54   0.999389
     1.542    1.00591
     1.544   0.999825
     1.546   0.998082
     1.548   0.999633
      1.55    1.00413
     1.552   0.996304
     1.554   0.999185
     1.556   0.994491
     1.558   0.999619
      1.56     1.0014
     1.562    1.00047
     1.564    1.00415
     1.566    1.00094
     1.568     1.0023
      1.57    1.00081
     1.572    1.00135
     1.574    1.00604
     1.576    1.00155
     1.578    1.00099
      1.58   0.997684
     1.582   0.999601
     1.584   0.995114
     1.586    1.00283
     1.588    1.00356
      1.59   0.999299
     1.592   0.997479
     1.594   0.999273
     1.596   0.999353
     1.598    1.00008
       1.6    1.00388
     1.602   0.998075
     1.604     1.0012
     1.606   0.996775
     1.608   0.998368
      1.61    1.00703
     1.612     1.0029
     1.614   0.999237
     1.616    1.00196
     1.618    0.99926
      1.62    1.00167
     1.622   0.996705
     1.624   0.994886
     1.626    1.00108
     1.628     1.0032
      1.63     1.0011
     1.632    1.00123
     1.634   0.995309
     1.636   0.998296
     1.638   0.998664
      1.64    1.00049
     1.642    1.00241
     1.644    1.00427
     1.646     1.0022
     1.648   0.997684
      1.65    1.00341
     1.652    1.00407
     1.654   0.993047
     1.656   0.995177
     1.658    1.00594
      1.66   0.999389
     1.662     1.0075
     1.664   0.997327
     1.666   0.999884
     1.668    0.99941
      1.67    1.00026
     1.672    1.00384
     1.674    1.00425
     1.676    1.00107
     1.678    1.00236
      1.68    0.99841
     1.682    1.00165
     1.684    1.00037
     1.686    1.00249
     1.688    1.00599
      1.69   0.997831
     1.692   0.998374
     1.694   0.999205
     1.696    1.00184
     1.698    1.00203
       1.7    1.00536
     1.702     1.0034
     1.704    1.00208
     1.706   0.995544
     1.708   0.999655
      1.71    1.00189
     1.712    1.00621
     1.714   0.993712
     1.716   0.994188
     1.718    1.00374
      1.72   0.997953
     1.722    1.00416
     1.724   0.998377
     1.726    1.00171
     1.728    1.00127
      1.73    1.00305
     1.732    1.00711
     1.734   0.999091
     1.736    1.00147
     1.738    1.00166
      1.74   0.998088
     1.742   0.999995
     1.744    1.00209
     1.746    0.99959
     1.748   0.997493
      1.75   0.999498
     1.752    1.00131
     1.754     1.0015
     1.756    1.00068
     1.758    1.00185
      1.76    1.00105
     1.762    1.00473
     1.764    1.00346
     1.766    1.00127
     1.768    1.00376
      1.77      1.003
     1.772   0.999227
     1.774    1.00353
     1.776    0.99859
     1.778   0.998387
      1.78    0.99782
     1.782    1.00471
     1.784   0.998743
     1.786   0.996726
     1.788    1.00374
      1.79    1.00296
     1.792   0.999991
     1.794   0.999478
     1.796    1.00329
     1.798    1.00291
       1.8   0.999722
     1.802   0.996548
     1.804     1.0048
     1.806    1.00253
     1.808   0.998416
      1.81    1.00043
     1.812    1.00011
     1.814    1.00277
     1.816   0.998184
     1.818    1.00018
      1.82    1.00193
     1.822   0.996617
     1.824   0.999121
     1.826    1.00157
     1.828     1.0005
      1.83    1.00219
     1.832   0.998035
     1.834    1.00691
     1.836   0.998842
     1.838     0.9988
      1.84   0.998629
     1.842   0.998161
     1.844    1.00011
     1.846   0.995803
     1.848    1.00005
      1.85   0.998019
     1.852   0.999567
     1.854    1.00194
     1.856   0.996649
     1.858   0.999873
      1.86    1.00532
     1.862   0.998643
     1.864    1.00069
     1.866    1.00407
     1.868    1.00608
      1.87    1.00308
     1.872   0.997351
     1.874    1.00178
     1.876   0.996511
     1.878   0.998049
      1.88   0.997784
     1.882   0.993536
     1.884    1.00065
     1.886   0.999975
     1.888    1.00404
      1.89    1.00047
     1.892   0.998049
     1.894    1.00088
     1.896    1.00036
     1.898   0.998354
       1.9   0.999607
     1.902   0.999568
     1.904    1.00101
     1.906   0.994931
     1.908    1.00069
      1.91   0.996303
     1.912   0.999406
     1.914   0.996607
     1.916    1.00327
     1.918    1.00236
      1.92    0.99935
     1.922    1.00098
     1.924   0.997427
     1.926     1.0024
     1.928   0.999888
      1.93    1.00151
     1.932    1.00454
     1.934    1.00457
     1.936    1.00073
     1.938   0.996197
      1.94    1.00603
     1.942    1.00201
     1.944    1.00482
     1.946    1.00092
     1.948   0.999328
      1.95    1.00318
     1.952   0.999476
     1.954    1.00749
     1.956    1.00271
     1.958    1.00276
      1.96    1.00397
     1.962   0.999791
     1.964   0.993999
     1.966   0.998946
     1.968    1.00489


==> chapters/bridge/datas/g_of_r/data_MD/g_neopentane.csv <==
         0          0
     0.002          0
     0.004          0
     0.006          0
     0.008          0
      0.01          0
     0.012          0
     0.014          0
     0.016          0
     0.018          0
      0.02          0
     0.022          0
     0.024          0
     0.026          0
     0.028          0
      0.03          0
     0.032          0
     0.034          0
     0.036          0
     0.038          0
      0.04          0
     0.042          0
     0.044          0
     0.046          0
     0.048          0
      0.05          0
     0.052          0
     0.054          0
     0.056          0
     0.058          0
      0.06          0
     0.062          0
     0.064          0
     0.066          0
     0.068          0
      0.07          0
     0.072          0
     0.074          0
     0.076          0
     0.078          0
      0.08          0
     0.082          0
     0.084          0
     0.086          0
     0.088          0
      0.09          0
     0.092          0
     0.094          0
     0.096          0
     0.098          0
       0.1          0
     0.102          0
     0.104          0
     0.106          0
     0.108          0
      0.11          0
     0.112          0
     0.114          0
     0.116          0
     0.118          0
      0.12          0
     0.122          0
     0.124          0
     0.126          0
     0.128          0
      0.13          0
     0.132          0
     0.134          0
     0.136          0
     0.138          0
      0.14          0
     0.142          0
     0.144          0
     0.146          0
     0.148          0
      0.15          0
     0.152          0
     0.154          0
     0.156          0
     0.158          0
      0.16          0
     0.162          0
     0.164          0
     0.166          0
     0.168          0
      0.17          0
     0.172          0
     0.174          0
     0.176          0
     0.178          0
      0.18          0
     0.182          0
     0.184          0
     0.186          0
     0.188          0
      0.19          0
     0.192          0
     0.194          0
     0.196          0
     0.198          0
       0.2          0
     0.202          0
     0.204          0
     0.206          0
     0.208          0
      0.21          0
     0.212          0
     0.214          0
     0.216          0
     0.218          0
      0.22          0
     0.222          0
     0.224          0
     0.226          0
     0.228          0
      0.23          0
     0.232          0
     0.234          0
     0.236          0
     0.238          0
      0.24          0
     0.242          0
     0.244          0
     0.246          0
     0.248          0
      0.25          0
     0.252          0
     0.254          0
     0.256          0
     0.258          0
      0.26          0
     0.262          0
     0.264          0
     0.266          0
     0.268          0
      0.27          0
     0.272          0
     0.274          0
     0.276          0
     0.278          0
      0.28          0
     0.282          0
     0.284          0
     0.286          0
     0.288          0
      0.29          0
     0.292          0
     0.294          0
     0.296          0
     0.298          0
       0.3          0
     0.302          0
     0.304          0
     0.306          0
     0.308          0
      0.31          0
     0.312          0
     0.314          0
     0.316          0
     0.318          0
      0.32          0
     0.322          0
     0.324          0
     0.326          0
     0.328          0
      0.33          0
     0.332          0
     0.334          0
     0.336          0
     0.338          0
      0.34          0
     0.342          0
     0.344          0
     0.346          0
     0.348          0
      0.35          0
     0.352          0
     0.354          0
     0.356          0
     0.358          0
      0.36          0
     0.362          0
     0.364          0
     0.366          0
     0.368          0
      0.37          0
     0.372          0
     0.374          0
     0.376          0
     0.378          0
      0.38          0
     0.382          0
     0.384          0
     0.386          0
     0.388          0
      0.39          0
     0.392          0
     0.394          0
     0.396          0
     0.398 0.000150845
       0.4 0.00014934
     0.402 0.000295716
     0.404 0.000585592
     0.406 0.000434884
     0.408 0.00287083
      0.41 0.00426433
     0.412 0.00591225
     0.414 0.00780703
     0.416  0.0138073
     0.418  0.0173679
      0.42  0.0268204
     0.422  0.0382406
     0.424  0.0526331
     0.426   0.062542
     0.428  0.0884384
      0.43    0.11902
     0.432   0.152747
     0.434    0.18978
     0.436   0.224749
     0.438   0.271648
      0.44   0.332251
     0.442   0.392729
     0.444   0.446653
     0.446   0.527701
     0.448   0.578124
      0.45   0.657481
     0.452   0.721157
     0.454   0.815435
     0.456   0.885059
     0.458   0.965966
      0.46    1.05244
     0.462    1.14164
     0.464    1.19674
     0.466    1.25407
     0.468    1.33358
      0.47    1.40738
     0.472    1.44954
     0.474    1.52124
     0.476    1.57989
     0.478    1.63654
      0.48    1.68921
     0.482    1.73006
     0.484    1.78288
     0.486    1.83157
     0.488    1.83515
      0.49    1.85901
     0.492    1.88767
     0.494    1.89679
     0.496    1.90261
     0.498    1.92434
       0.5    1.92798
     0.502    1.92711
     0.504    1.94683
     0.506    1.94599
     0.508    1.92797
      0.51    1.91879
     0.512    1.89905
     0.514    1.89926
     0.516    1.88228
     0.518    1.89569
      0.52    1.84646
     0.522    1.83594
     0.524    1.82973
     0.526    1.79948
     0.528    1.77579
      0.53    1.75762
     0.532    1.72782
     0.534    1.71472
     0.536     1.6903
     0.538    1.65359
      0.54    1.63814
     0.542    1.60764
     0.544    1.58895
     0.546     1.5756
     0.548    1.54889
      0.55    1.52895
     0.552    1.49487
     0.554    1.45697
     0.556    1.45002
     0.558    1.42841
      0.56    1.38352
     0.562    1.36479
     0.564    1.34095
     0.566    1.31592
     0.568    1.32604
      0.57    1.27384
     0.572    1.24658
     0.574    1.21721
     0.576    1.22501
     0.578    1.19548
      0.58    1.16455
     0.582    1.13209
     0.584    1.14673
     0.586    1.12127
     0.588    1.07341
      0.59    1.07421
     0.592    1.05234
     0.594    1.03818
     0.596    1.01583
     0.598    1.01021
       0.6    0.98845
     0.602   0.986085
     0.604   0.960073
     0.606   0.949429
     0.608   0.924924
      0.61   0.929722
     0.612   0.891859
     0.614   0.881966
     0.616   0.877224
     0.618   0.869396
      0.62   0.859735
     0.622   0.856513
     0.624   0.818889
     0.626   0.817284
     0.628   0.816789
      0.63    0.79178
     0.632   0.803308
     0.634   0.783178
     0.636   0.784318
     0.638   0.768464
      0.64   0.771502
     0.642   0.764215
     0.644   0.764819
     0.646   0.749677
     0.648   0.742485
      0.65    0.74207
     0.652   0.736882
     0.654   0.718549
     0.656   0.726726
     0.658      0.716
      0.66   0.722393
     0.662   0.712119
     0.664   0.703841
     0.666   0.706984
     0.668   0.708773
      0.67   0.709294
     0.672   0.704307
     0.674   0.704893
     0.676   0.711943
     0.678   0.716926
      0.68    0.71114
     0.682   0.717171
     0.684   0.721483
     0.686   0.722393
     0.688    0.72369
      0.69   0.729876
     0.692   0.742997
     0.694   0.735718
     0.696   0.750911
     0.698   0.752616
       0.7   0.759131
     0.702   0.775461
     0.704   0.779041
     0.706   0.794499
     0.708   0.788145
      0.71   0.809274
     0.712   0.812351
     0.714    0.83979
     0.716   0.840193
     0.718   0.859595
      0.72   0.865454
     0.722   0.891803
     0.724   0.888691
     0.726    0.92761
     0.728   0.928009
      0.73   0.932435
     0.732   0.936995
     0.734   0.969842
     0.736   0.961861
     0.738   0.988396
      0.74   0.988237
     0.742   0.985928
     0.744    1.00677
     0.746    1.01266
     0.748    1.03057
      0.75    1.02998
     0.752    1.04296
     0.754     1.0738
     0.756    1.05528
     0.758    1.07821
      0.76    1.07829
     0.762    1.09519
     0.764    1.08112
     0.766    1.09661
     0.768    1.09772
      0.77    1.10656
     0.772      1.099
     0.774    1.10951
     0.776    1.11857
     0.778    1.11705
      0.78    1.11443
     0.782    1.11748
     0.784    1.10908
     0.786    1.10854
     0.788    1.12061
      0.79    1.11534
     0.792    1.11192
     0.794    1.12319
     0.796    1.11202
     0.798    1.11401
       0.8    1.10395
     0.802    1.11973
     0.804     1.1026
     0.806    1.10927
     0.808    1.08972
      0.81    1.09894
     0.812    1.09539
     0.814    1.08261
     0.816    1.09951
     0.818    1.10072
      0.82    1.08355
     0.822     1.0879
     0.824    1.08214
     0.826    1.07858
     0.828    1.08871
      0.83    1.07553
     0.832    1.07024
     0.834    1.06465
     0.836    1.07375
     0.838    1.05785
      0.84     1.0661
     0.842    1.06825
     0.844    1.04805
     0.846    1.04856
     0.848    1.05222
      0.85    1.05845
     0.852    1.04776
     0.854    1.04879
     0.856    1.03815
     0.858      1.043
      0.86     1.0437
     0.862    1.04421
     0.864    1.03928
     0.866     1.0372
     0.868    1.03556
      0.87    1.03763
     0.872    1.03343
     0.874    1.02655
     0.876    1.03299
     0.878    1.03525
      0.88    1.02945
     0.882     1.0348
     0.884    1.03419
     0.886    1.02243
     0.888    1.02629
      0.89    1.02017
     0.892    1.01992
     0.894    1.03094
     0.896    1.01575
     0.898    1.01861
       0.9    1.01615
     0.902    1.01033
     0.904     1.0159
     0.906     1.0228
     0.908    1.01623
      0.91    1.00722
     0.912     1.0201
     0.914     1.0154
     0.916    1.01377
     0.918    1.00029
      0.92    1.01877
     0.922    1.00768
     0.924    1.01084
     0.926    1.00359
     0.928    1.01139
      0.93    1.00883
     0.932    1.01467
     0.934    1.00826
     0.936   0.996574
     0.938    1.00271
      0.94    1.00634
     0.942    1.00215
     0.944   0.993161
     0.946    1.00536
     0.948     1.0012
      0.95   0.994983
     0.952   0.996154
     0.954   0.996989
     0.956   0.993676
     0.958   0.991854
      0.96   0.990752
     0.962   0.998165
     0.964   0.991745
     0.966    0.98902
     0.968   0.989922
      0.97   0.992971
     0.972   0.991189
     0.974   0.980048
     0.976   0.985865
     0.978    0.98324
      0.98   0.992023
     0.982   0.977198
     0.984   0.978931
     0.986   0.980256
     0.988   0.979915
      0.99   0.979077
     0.992   0.989744
     0.994   0.972161
     0.996   0.980753
     0.998   0.973236
         1   0.984006
     1.002   0.992072
     1.004   0.985227
     1.006   0.983045
     1.008   0.971024
      1.01   0.982075
     1.012   0.979343
     1.014   0.973307
     1.016   0.977352
     1.018   0.977447
      1.02   0.973454
     1.022   0.971528
     1.024   0.978297
     1.026   0.981283
     1.028   0.983836
      1.03   0.974067
     1.032   0.970666
     1.034   0.979285
     1.036   0.978875
     1.038   0.966988
      1.04    0.97849
     1.042   0.978066
     1.044   0.983163
     1.046    0.97286
     1.048   0.983244
      1.05   0.976795
     1.052   0.977065
     1.054   0.985386
     1.056   0.974534
     1.058   0.986284
      1.06   0.984396
     1.062   0.977867
     1.064   0.990305
     1.066   0.981391
     1.068   0.992776
      1.07   0.980703
     1.072   0.981043
     1.074   0.982611
     1.076   0.991034
     1.078   0.986473
      1.08    0.98275
     1.082   0.985505
     1.084   0.997686
     1.086   0.993536
     1.088   0.994897
      1.09   0.993659
     1.092    1.00435
     1.094   0.996216
     1.096   0.996262
     1.098   0.989208
       1.1   0.993117
     1.102   0.994023
     1.104   0.999083
     1.106    1.00608
     1.108    1.00611
      1.11    1.00462
     1.112     1.0038
     1.114   0.999727
     1.116    1.00367
     1.118    1.01089
      1.12    1.00921
     1.122    1.00554
     1.124    1.01156
     1.126    1.01307
     1.128    1.01012
      1.13    1.00756
     1.132    1.00594
     1.134    1.01375
     1.136    1.01608
     1.138    1.01359
      1.14    1.01744
     1.142    1.01473
     1.144    1.01067
     1.146    1.01678
     1.148    1.01472
      1.15    1.02131
     1.152    1.01939
     1.154    1.02131
     1.156    1.01598
     1.158    1.01351
      1.16     1.0142
     1.162    1.01247
     1.164    1.01669
     1.166    1.02773
     1.168    1.02116
      1.17    1.02074
     1.172    1.02509
     1.174    1.02566
     1.176    1.02445
     1.178    1.02587
      1.18    1.01966
     1.182    1.01221
     1.184    1.01749
     1.186    1.01778
     1.188    1.02855
      1.19    1.01768
     1.192    1.01577
     1.194    1.02094
     1.196    1.02311
     1.198     1.0219
       1.2     1.0227
     1.202     1.0157
     1.204    1.01436
     1.206    1.01998
     1.208    1.01877
      1.21    1.01812
     1.212    1.01633
     1.214    1.01203
     1.216     1.0156
     1.218    1.00939
      1.22    1.00958
     1.222    1.01512
     1.224    1.00971
     1.226    1.01476
     1.228    1.00693
      1.23    1.01256
     1.232    1.00466
     1.234    1.00409
     1.236    1.00692
     1.238    1.01266
      1.24     1.0044
     1.242    1.00566
     1.244    1.01274
     1.246    1.00466
     1.248    1.00469
      1.25    1.00782
     1.252    1.00499
     1.254    1.00049
     1.256    1.00425
     1.258    1.00553
      1.26    1.00623
     1.262    1.00856
     1.264    1.00642
     1.266   0.995504
     1.268   0.996443
      1.27   0.995918
     1.272    0.99772
     1.274   0.999986
     1.276   0.999816
     1.278    1.00358
      1.28   0.999114
     1.282   0.997996
     1.284    1.00046
     1.286   0.995861
     1.288   0.996782
      1.29    1.00712
     1.292   0.992612
     1.294   0.999347
     1.296   0.993144
     1.298    0.99725
       1.3    1.00064
     1.302    1.00168
     1.304   0.997505
     1.306   0.990029
     1.308   0.995225
      1.31   0.992833
     1.312   0.995583
     1.314   0.999871
     1.316   0.995501
     1.318    0.99948
      1.32   0.992577
     1.322    0.99744
     1.324   0.999468
     1.326   0.991834
     1.328   0.997488
      1.33   0.996434
     1.332    0.99417
     1.334    0.99895
     1.336   0.993875
     1.338   0.999429
      1.34   0.998404
     1.342   0.991298
     1.344   0.999281
     1.346   0.992891
     1.348    0.99605
      1.35    1.00071
     1.352   0.998113
     1.354    1.00136
     1.356    0.99676
     1.358   0.993378
      1.36    1.00064
     1.362    1.00168
     1.364   0.994895
     1.366    1.00563
     1.368     1.0011
      1.37   0.998236
     1.372    1.00392
     1.374   0.992725
     1.376    1.00754
     1.378    1.00026
      1.38    1.00645
     1.382    1.00271
     1.384   0.996229
     1.386   0.997639
     1.388     1.0044
      1.39    1.00466
     1.392    1.00156
     1.394    1.00097
     1.396    1.00121
     1.398    1.00424
       1.4    1.00204
     1.402    1.00686
     1.404    1.00203
     1.406    1.00377
     1.408    1.00061
      1.41    1.00041
     1.412    1.00832
     1.414    1.00711
     1.416    1.00379
     1.418    1.00217
      1.42    1.00612
     1.422    1.00017
     1.424     1.0032
     1.426      1.013
     1.428    1.00245
      1.43    1.00131
     1.432    1.00366
     1.434    1.00612
     1.436    1.00136
     1.438    1.00092
      1.44    1.00109
     1.442    1.00905
     1.444   0.998101
     1.446    1.00812
     1.448    1.00249
      1.45    1.00646
     1.452    1.00152
     1.454    1.00787
     1.456     1.0069
     1.458    1.00078
      1.46   0.999372
     1.462      1.008
     1.464    1.01193
     1.466    1.00216
     1.468    1.00351
      1.47    1.00415
     1.472    1.00925
     1.474     1.0042
     1.476    1.00845
     1.478    1.00205
      1.48    1.00361
     1.482    1.00306
     1.484    1.00161
     1.486    1.00849
     1.488    1.00125
      1.49    1.00434
     1.492    1.00765
     1.494    1.00341
     1.496    1.00566
     1.498    1.00605
       1.5    1.00561
     1.502    1.00096
     1.504    1.00155
     1.506    1.00498
     1.508    1.00975
      1.51    1.00306
     1.512    1.00627
     1.514     1.0046
     1.516    1.00102
     1.518    1.00811
      1.52    1.00359
     1.522    1.00378
     1.524    1.00355
     1.526    1.00597
     1.528    1.00769
      1.53     1.0065
     1.532    1.00252
     1.534    1.00185
     1.536    1.00592
     1.538     1.0082
      1.54    1.00304
     1.542    1.00407
     1.544    1.00807
     1.546    1.00217
     1.548    1.01096
      1.55    1.00457
     1.552    1.00395
     1.554    1.00037
     1.556    1.00894
     1.558    1.00417
      1.56    1.00367
     1.562    1.00604
     1.564    1.00364
     1.566    1.00576
     1.568    1.00425
      1.57   0.996192
     1.572    1.00507
     1.574    1.00621
     1.576     1.0038
     1.578    1.00512
      1.58    1.00483
     1.582    1.00358
     1.584    1.00293
     1.586    1.00615
     1.588    1.00572
      1.59    1.00911
     1.592     1.0005
     1.594    1.00194
     1.596    1.00608
     1.598    1.00774
       1.6   0.999108
     1.602    1.00574
     1.604    1.00484
     1.606   0.998087
     1.608    1.00646
      1.61    1.00096
     1.612    1.00333
     1.614    1.00351
     1.616    1.00657
     1.618    1.00234
      1.62   0.998881
     1.622   0.999493
     1.624    1.00332
     1.626    1.00508
     1.628    1.00405
      1.63   0.999323
     1.632    1.00643
     1.634    1.00093
     1.636    1.00265
     1.638    0.99886
      1.64    1.00281
     1.642     1.0066
     1.644   0.998244
     1.646    1.00503
     1.648    1.00146
      1.65    1.00779
     1.652   0.999229
     1.654    1.00375
     1.656    1.00042
     1.658    1.00244
      1.66     1.0026
     1.662    1.00068
     1.664   0.998264
     1.666   0.997164
     1.668   0.998668
      1.67    1.00279
     1.672    1.00085
     1.674    1.00145
     1.676    1.00031
     1.678    1.00251
      1.68    1.00574
     1.682    1.00026
     1.684    1.00723
     1.686    1.00394
     1.688    1.00165
      1.69    1.00757
     1.692    1.00384
     1.694    1.00227
     1.696   0.999538
     1.698   0.999207
       1.7    1.00077
     1.702   0.998154
     1.704     1.0012
     1.706    1.00307
     1.708    1.00209
      1.71   0.999549
     1.712   0.994766
     1.714   0.999553
     1.716    1.00683
     1.718    1.00173
      1.72    1.00319
     1.722    1.00082
     1.724    1.00094
     1.726    1.00162
     1.728    1.00434
      1.73     1.0045
     1.732     1.0037
     1.734    1.00448
     1.736    1.00683
     1.738     1.0024
      1.74    1.00487
     1.742    1.00025
     1.744    1.00179
     1.746    0.99957
     1.748    1.00333
      1.75    1.00426
     1.752    1.00231
     1.754    1.00516
     1.756    1.00381
     1.758    1.00471
      1.76    1.00624
     1.762    1.00152
     1.764   0.998161
     1.766    1.00321
     1.768    1.00199
      1.77    1.00926
     1.772     1.0058
     1.774    1.00221
     1.776    1.00346
     1.778    1.00354
      1.78    1.00064
     1.782    1.01018
     1.784    1.00428
     1.786    1.00065
     1.788    1.00228
      1.79    1.00174
     1.792    1.00348
     1.794   0.999205
     1.796    1.00044
     1.798    0.99856
       1.8    1.00563
     1.802    1.00766
     1.804    1.00096
     1.806    1.00701
     1.808    1.00506
      1.81    1.00664
     1.812    1.00887
     1.814    1.00373
     1.816    1.00516
     1.818    1.00229
      1.82    1.00347
     1.822    1.00284
     1.824   0.999082
     1.826   0.999446
     1.828     1.0024
      1.83    1.00224
     1.832    1.00508
     1.834    1.00483
     1.836    1.00641
     1.838    1.00412
      1.84    1.00322
     1.842    1.00068
     1.844    1.00637
     1.846     1.0023
     1.848    1.00016
      1.85    1.00273
     1.852    1.00193
     1.854    1.00617
     1.856    1.00089
     1.858     1.0007
      1.86    1.00743
     1.862    1.00625
     1.864    1.00736
     1.866    1.00276
     1.868    1.00621
      1.87    1.00196
     1.872    1.00271
     1.874    1.00214
     1.876    1.00295
     1.878    1.00294
      1.88    1.00779
     1.882    1.00813
     1.884    1.00199
     1.886    1.00411
     1.888    1.00202
      1.89    1.00379
     1.892    1.00354
     1.894    1.00058
     1.896   0.999374
     1.898    1.00702
       1.9    1.00326
     1.902    1.00309
     1.904    1.00454
     1.906    1.00517
     1.908    1.00079
      1.91    0.99986
     1.912    1.00282
     1.914    1.00717
     1.916    1.00373
     1.918   0.997081
      1.92    1.00966
     1.922    1.00561
     1.924    1.00503
     1.926    1.00387
     1.928    1.00689
      1.93    1.00479
     1.932    1.00018
     1.934    1.00227
     1.936    1.00037
     1.938   0.998757
      1.94    1.00341
     1.942    1.00532
     1.944    1.00283
     1.946    1.00079
     1.948    1.00455
      1.95    1.00238
     1.952   0.997967
     1.954     1.0044
     1.956    1.00438
     1.958    1.00413
      1.96    1.00228
     1.962    1.00141
     1.964    1.00141
     1.966    1.00604
     1.968   0.998453
      1.97     1.0063
     1.972    1.00152
     1.974   0.999061
     1.976    1.00246


==> chapters/bridge/datas/g_of_r/data_MD/g_xenon.csv <==
         0          0
     0.002          0
     0.004          0
     0.006          0
     0.008          0
      0.01          0
     0.012          0
     0.014          0
     0.016          0
     0.018          0
      0.02          0
     0.022          0
     0.024          0
     0.026          0
     0.028          0
      0.03          0
     0.032          0
     0.034          0
     0.036          0
     0.038          0
      0.04          0
     0.042          0
     0.044          0
     0.046          0
     0.048          0
      0.05          0
     0.052          0
     0.054          0
     0.056          0
     0.058          0
      0.06          0
     0.062          0
     0.064          0
     0.066          0
     0.068          0
      0.07          0
     0.072          0
     0.074          0
     0.076          0
     0.078          0
      0.08          0
     0.082          0
     0.084          0
     0.086          0
     0.088          0
      0.09          0
     0.092          0
     0.094          0
     0.096          0
     0.098          0
       0.1          0
     0.102          0
     0.104          0
     0.106          0
     0.108          0
      0.11          0
     0.112          0
     0.114          0
     0.116          0
     0.118          0
      0.12          0
     0.122          0
     0.124          0
     0.126          0
     0.128          0
      0.13          0
     0.132          0
     0.134          0
     0.136          0
     0.138          0
      0.14          0
     0.142          0
     0.144          0
     0.146          0
     0.148          0
      0.15          0
     0.152          0
     0.154          0
     0.156          0
     0.158          0
      0.16          0
     0.162          0
     0.164          0
     0.166          0
     0.168          0
      0.17          0
     0.172          0
     0.174          0
     0.176          0
     0.178          0
      0.18          0
     0.182          0
     0.184          0
     0.186          0
     0.188          0
      0.19          0
     0.192          0
     0.194          0
     0.196          0
     0.198          0
       0.2          0
     0.202          0
     0.204          0
     0.206          0
     0.208          0
      0.21          0
     0.212          0
     0.214          0
     0.216          0
     0.218          0
      0.22          0
     0.222          0
     0.224          0
     0.226          0
     0.228          0
      0.23          0
     0.232          0
     0.234          0
     0.236          0
     0.238          0
      0.24          0
     0.242          0
     0.244          0
     0.246          0
     0.248          0
      0.25          0
     0.252          0
     0.254          0
     0.256          0
     0.258          0
      0.26          0
     0.262          0
     0.264          0
     0.266          0
     0.268          0
      0.27          0
     0.272          0
     0.274          0
     0.276          0
     0.278          0
      0.28          0
     0.282          0
     0.284          0
     0.286          0
     0.288          0
      0.29          0
     0.292          0
     0.294          0
     0.296          0
     0.298          0
       0.3 0.000264955
     0.302 0.000522922
     0.304 0.00232226
     0.306 0.00280133
     0.308 0.00553013
      0.31  0.0101736
     0.312  0.0120033
     0.314  0.0256366
     0.316  0.0382092
     0.318  0.0523495
      0.32   0.079176
     0.322   0.106714
     0.324   0.149923
     0.326   0.190048
     0.328   0.252238
      0.33   0.322982
     0.332   0.379468
     0.334   0.485443
     0.336   0.561213
     0.338   0.643093
      0.34   0.732502
     0.342   0.831196
     0.344   0.942466
     0.346    1.02563
     0.348    1.14678
      0.35    1.21605
     0.352    1.32948
     0.354    1.40489
     0.356    1.46761
     0.358    1.56643
      0.36    1.65081
     0.362    1.70344
     0.364    1.75727
     0.366    1.81805
     0.368    1.89695
      0.37    1.84706
     0.372    1.93548
     0.374    1.95318
     0.376    1.97195
     0.378    1.97916
      0.38      1.981
     0.382    1.99512
     0.384    1.96663
     0.386    1.99751
     0.388    1.96953
      0.39    1.98576
     0.392    1.97767
     0.394    1.92122
     0.396    1.97713
     0.398    1.94331
       0.4    1.89382
     0.402    1.88505
     0.404    1.84642
     0.406     1.8244
     0.408    1.81455
      0.41    1.78568
     0.412    1.75771
     0.414    1.72784
     0.416    1.70519
     0.418    1.69246
      0.42    1.63773
     0.422    1.61168
     0.424    1.59834
     0.426    1.56721
     0.428    1.54193
      0.43    1.49034
     0.432    1.49753
     0.434     1.4692
     0.436      1.414
     0.438    1.41204
      0.44    1.40686
     0.442    1.37244
     0.444    1.34667
     0.446    1.31879
     0.448     1.2897
      0.45     1.2825
     0.452     1.2489
     0.454    1.22021
     0.456    1.20735
     0.458    1.17488
      0.46    1.17348
     0.462     1.1477
     0.464    1.13351
     0.466    1.12074
     0.468    1.08373
      0.47    1.06514
     0.472    1.06009
     0.474    1.04001
     0.476    1.03614
     0.478   0.997426
      0.48   0.998657
     0.482   0.977056
     0.484   0.955848
     0.486   0.959411
     0.488   0.961174
      0.49   0.944205
     0.492   0.920886
     0.494   0.911486
     0.496   0.890879
     0.498   0.874404
       0.5   0.872467
     0.502   0.858835
     0.504   0.852215
     0.506   0.840538
     0.508   0.825917
      0.51   0.800357
     0.512   0.824702
     0.514   0.802481
     0.516   0.810979
     0.518    0.81155
      0.52   0.784442
     0.522    0.78081
     0.524   0.771883
     0.526   0.758548
     0.528   0.769209
      0.53   0.770233
     0.532   0.763329
     0.534   0.747702
     0.536   0.738476
     0.538   0.724485
      0.54   0.732973
     0.542     0.7433
     0.544   0.728681
     0.546   0.737729
     0.548   0.724116
      0.55   0.739907
     0.552   0.719195
     0.554   0.716985
     0.556   0.734956
     0.558   0.721067
      0.56   0.712709
     0.562   0.727897
     0.564   0.728974
     0.566   0.733779
     0.568   0.743495
      0.57   0.737828
     0.572   0.725192
     0.574   0.749368
     0.576   0.760797
     0.578   0.764437
      0.58   0.755158
     0.582   0.761246
     0.584   0.785586
     0.586   0.767133
     0.588   0.805836
      0.59    0.80664
     0.592   0.814716
     0.594   0.816083
     0.596   0.835126
     0.598   0.842258
       0.6   0.853766
     0.602    0.86637
     0.604   0.886223
     0.606   0.895557
     0.608    0.90234
      0.61   0.924567
     0.612   0.931496
     0.614   0.931854
     0.616   0.952865
     0.618   0.967158
      0.62   0.957989
     0.622   0.984704
     0.624    1.02037
     0.626   0.995983
     0.628    1.03081
      0.63    1.02497
     0.632    1.03857
     0.634    1.04777
     0.636    1.04867
     0.638    1.06339
      0.64    1.05439
     0.642    1.07428
     0.644     1.0814
     0.646    1.08741
     0.648    1.07626
      0.65    1.09185
     0.652    1.10039
     0.654    1.10156
     0.656    1.10611
     0.658    1.08559
      0.66    1.10233
     0.662    1.09183
     0.664    1.09475
     0.666    1.09504
     0.668    1.09723
      0.67    1.10611
     0.672    1.10408
     0.674    1.08073
     0.676    1.08678
     0.678    1.09551
      0.68    1.08883
     0.682    1.08916
     0.684    1.09264
     0.686    1.08836
     0.688    1.07396
      0.69    1.08155
     0.692    1.08051
     0.694    1.07817
     0.696    1.08226
     0.698    1.07348
       0.7    1.06998
     0.702     1.0784
     0.704    1.06633
     0.706    1.06133
     0.708    1.06398
      0.71    1.04818
     0.712    1.06443
     0.714    1.05003
     0.716    1.04511
     0.718    1.05013
      0.72    1.06449
     0.722    1.04786
     0.724     1.0397
     0.726    1.04399
     0.728     1.0329
      0.73    1.03463
     0.732    1.03709
     0.734     1.0363
     0.736    1.03739
     0.738    1.02216
      0.74    1.03931
     0.742    1.02412
     0.744    1.02713
     0.746    1.01926
     0.748    1.03167
      0.75    1.03539
     0.752    1.02393
     0.754    1.02573
     0.756    1.02698
     0.758     1.0239
      0.76    1.02611
     0.762    1.00988
     0.764    1.00992
     0.766    1.02176
     0.768    1.01055
      0.77    1.01623
     0.772    1.01731
     0.774    1.02077
     0.776    1.02355
     0.778     1.0207
      0.78    1.02633
     0.782     1.0104
     0.784    1.01803
     0.786    1.01369
     0.788    1.01077
      0.79    1.00758
     0.792    1.01516
     0.794      1.011
     0.796    1.01628
     0.798    1.02596
       0.8     1.0111
     0.802    1.01395
     0.804    1.00415
     0.806    1.00468
     0.808    1.01267
      0.81    1.01304
     0.812    1.01259
     0.814    1.01923
     0.816    1.01082
     0.818    1.00583
      0.82   0.998431
     0.822     1.0059
     0.824    1.00103
     0.826    1.00156
     0.828    1.01019
      0.83    1.01398
     0.832   0.999756
     0.834   0.997795
     0.836    1.00807
     0.838   0.981237
      0.84   0.988705
     0.842    1.00453
     0.844    0.99742
     0.846   0.979961
     0.848   0.996594
      0.85    0.99049
     0.852    1.00316
     0.854   0.991147
     0.856   0.985305
     0.858   0.990801
      0.86   0.989387
     0.862   0.984294
     0.864    0.99066
     0.866    0.99172
     0.868   0.983605
      0.87   0.983038
     0.872   0.977577
     0.874     0.9773
     0.876   0.995842
     0.878   0.982146
      0.88   0.980706
     0.882   0.988071
     0.884   0.984671
     0.886    0.98457
     0.888    0.98807
      0.89   0.985583
     0.892   0.984587
     0.894   0.967089
     0.896   0.982088
     0.898   0.977124
       0.9   0.988825
     0.902   0.974398
     0.904   0.982611
     0.906   0.974735
     0.908   0.979775
      0.91   0.978823
     0.912    0.98082
     0.914   0.980118
     0.916    0.97255
     0.918   0.978335
      0.92     0.9774
     0.922   0.978177
     0.924   0.982368
     0.926   0.972767
     0.928   0.979044
      0.93   0.968654
     0.932   0.985925
     0.934   0.983746
     0.936   0.985107
     0.938   0.978017
      0.94    0.98284
     0.942   0.983318
     0.944    0.98277
     0.946   0.977552
     0.948   0.986432
      0.95   0.972618
     0.952   0.989133
     0.954   0.987446
     0.956   0.987302
     0.958   0.980566
      0.96   0.993399
     0.962   0.990059
     0.964    0.99081
     0.966   0.988725
     0.968   0.999009
      0.97   0.994276
     0.972   0.991298
     0.974    0.98741
     0.976   0.982163
     0.978   0.988824
      0.98   0.993262
     0.982    1.00373
     0.984   0.988372
     0.986   0.992346
     0.988   0.994539
      0.99    1.00062
     0.992   0.991734
     0.994   0.993117
     0.996    1.00254
     0.998   0.998291
         1    1.00187
     1.002    1.00129
     1.004    1.00589
     1.006    1.00313
     1.008    1.00323
      1.01    1.00255
     1.012   0.994656
     1.014    1.00475
     1.016    1.01325
     1.018    1.00782
      1.02    1.01801
     1.022    1.00981
     1.024    1.00831
     1.026    1.02052
     1.028    1.01756
      1.03    1.00734
     1.032    1.01303
     1.034    1.01836
     1.036    1.00444
     1.038    1.01664
      1.04    1.00742
     1.042    1.01188
     1.044    1.01823
     1.046    1.01411
     1.048    1.01746
      1.05     1.0184
     1.052    1.01932
     1.054    1.01537
     1.056    1.01299
     1.058    1.01566
      1.06    1.01219
     1.062    1.01551
     1.064    1.02608
     1.066    1.01279
     1.068    1.01823
      1.07    1.01881
     1.072    1.01705
     1.074    1.01957
     1.076    1.00803
     1.078    1.00608
      1.08     1.0208
     1.082    1.01432
     1.084    1.01368
     1.086    1.00859
     1.088    1.01336
      1.09    1.02153
     1.092    1.01391
     1.094     1.0087
     1.096    1.01246
     1.098     1.0109
       1.1    1.00155
     1.102    1.01296
     1.104    1.00672
     1.106    1.01234
     1.108    1.00768
      1.11    1.00615
     1.112    1.00614
     1.114    1.00769
     1.116    1.01524
     1.118   0.998883
      1.12     1.0026
     1.122    1.00417
     1.124    1.00286
     1.126    1.00706
     1.128   0.997834
      1.13   0.999703
     1.132    1.00569
     1.134    1.00655
     1.136   0.995466
     1.138    1.00669
      1.14   0.996949
     1.142    1.00458
     1.144   0.998466
     1.146    1.00149
     1.148     1.0028
      1.15   0.999336
     1.152   0.995756
     1.154    1.00255
     1.156   0.991794
     1.158   0.996447
      1.16    0.99768
     1.162    1.00339
     1.164     1.0077
     1.166    1.00222
     1.168   0.999454
      1.17    1.00458
     1.172   0.992857
     1.174   0.997803
     1.176   0.998667
     1.178    1.00332
      1.18   0.990428
     1.182   0.993479
     1.184    1.00288
     1.186   0.993526
     1.188   0.993026
      1.19   0.995072
     1.192   0.997177
     1.194    0.99301
     1.196   0.996092
     1.198    0.99429
       1.2   0.996967
     1.202     0.9975
     1.204   0.999994
     1.206   0.995825
     1.208   0.987504
      1.21   0.992647
     1.212   0.997251
     1.214   0.999317
     1.216   0.996651
     1.218   0.996651
      1.22   0.999205
     1.222   0.992633
     1.224    0.99923
     1.226    1.00716
     1.228   0.998941
      1.23     1.0018
     1.232   0.989334
     1.234   0.998861
     1.236    1.00299
     1.238   0.994332
      1.24   0.999368
     1.242   0.997889
     1.244      1.005
     1.246   0.999504
     1.248   0.994593
      1.25   0.996267
     1.252    1.00277
     1.254   0.994868
     1.256   0.999596
     1.258    0.99683
      1.26    0.99717
     1.262   0.999265
     1.264   0.994053
     1.266    1.00442
     1.268    1.00669
      1.27    1.00292
     1.272   0.995784
     1.274   0.993256
     1.276   0.997509
     1.278   0.999762
      1.28    1.00073
     1.282   0.992024
     1.284    1.00332
     1.286    0.99769
     1.288   0.994299
      1.29    1.00292
     1.292    1.00597
     1.294    1.00228
     1.296     1.0023
     1.298    1.00208
       1.3    1.00356
     1.302    0.99989
     1.304   0.992606
     1.306    1.00161
     1.308   0.996481
      1.31     1.0006
     1.312   0.993619
     1.314   0.995411
     1.316    1.00173
     1.318   0.994199
      1.32    1.00586
     1.322    1.00483
     1.324      1.007
     1.326    1.00401
     1.328    1.00064
      1.33    1.00385
     1.332    1.00176
     1.334   0.999683
     1.336    1.00003
     1.338    1.00072
      1.34   0.997666
     1.342   0.996053
     1.344    1.00096
     1.346     1.0051
     1.348    1.00773
      1.35    1.00412
     1.352   0.995513
     1.354   0.996326
     1.356    1.00611
     1.358     1.0093
      1.36    1.00624
     1.362   0.994135
     1.364   0.996644
     1.366    1.00242
     1.368    1.01148
      1.37    1.00373
     1.372    1.00954
     1.374   0.999994
     1.376     1.0021
     1.378    1.00816
      1.38    1.00018
     1.382   0.999647
     1.384   0.999336
     1.386    1.00959
     1.388   0.999638
      1.39    1.00267
     1.392   0.996512
     1.394    1.00159
     1.396    1.00045
     1.398   0.999473
       1.4    1.00165
     1.402   0.999454
     1.404    1.00128
     1.406    1.00278
     1.408   0.997184
      1.41    1.00279
     1.412    1.00595
     1.414     1.0037
     1.416    1.00791
     1.418     1.0004
      1.42    1.00669
     1.422   0.997389
     1.424    1.00474
     1.426     1.0055
     1.428    1.00022
      1.43    1.00272
     1.432    1.00262
     1.434    1.00171
     1.436    1.00717
     1.438    1.00397
      1.44   0.998572
     1.442    1.00003
     1.444   0.997334
     1.446    1.00325
     1.448    1.00207
      1.45    1.00553
     1.452   0.998808
     1.454    1.00886
     1.456    1.00257
     1.458   0.995837
      1.46     1.0062
     1.462   0.997674
     1.464    1.00102
     1.466   0.996295
     1.468    1.00262
      1.47    1.00219
     1.472    1.00134
     1.474    1.00184
     1.476    1.00337
     1.478   0.998984
      1.48    1.00301
     1.482    1.00683
     1.484    1.00407
     1.486   0.999957
     1.488    1.00073
      1.49    1.00366
     1.492    1.00302
     1.494     1.0035
     1.496   0.998654
     1.498    1.00168
       1.5    1.00119
     1.502    1.00624
     1.504    1.00132
     1.506    1.00414
     1.508    1.00353
      1.51   0.998243
     1.512   0.998713
     1.514    0.99758
     1.516   0.998457
     1.518    1.00017
      1.52    1.00485
     1.522     1.0023
     1.524    1.00381
     1.526   0.999309
     1.528   0.998682
      1.53    1.00536
     1.532    1.00062
     1.534    1.00042
     1.536    1.00498
     1.538   0.996312
      1.54   0.995949
     1.542    1.00214
     1.544   0.996536
     1.546   0.997235
     1.548    1.00511
      1.55    1.00275
     1.552   0.995715
     1.554     1.0021
     1.556    1.00112
     1.558     1.0041
      1.56   0.998422
     1.562    1.00009
     1.564   0.998184
     1.566    1.00145
     1.568    1.00103
      1.57    1.00089
     1.572   0.998199
     1.574   0.999463
     1.576   0.993846
     1.578     1.0006
      1.58     0.9978
     1.582    1.00111
     1.584   0.998862
     1.586     1.0023
     1.588   0.999788
      1.59   0.994837
     1.592   0.994186
     1.594    1.00005
     1.596   0.997578
     1.598   0.997536
       1.6   0.998916
     1.602    1.00381
     1.604    1.00056
     1.606    1.00241
     1.608    1.00007
      1.61   0.998395
     1.612    1.00114
     1.614   0.996615
     1.616    1.00328
     1.618   0.997372
      1.62   0.999235
     1.622    1.00353
     1.624    1.00115
     1.626    1.00071
     1.628   0.999662
      1.63    1.00251
     1.632    1.00428
     1.634   0.996135
     1.636    1.00077
     1.638    0.99598
      1.64    1.00568
     1.642   0.999973
     1.644    1.00543
     1.646    1.00011
     1.648    1.00015
      1.65   0.998921
     1.652    1.00223
     1.654    0.99314
     1.656    1.00437
     1.658     1.0015
      1.66    1.00617
     1.662   0.997646
     1.664    1.00048
     1.666    1.00405
     1.668    1.00265
      1.67    1.00033
     1.672    1.00155
     1.674    1.00449
     1.676    1.00381
     1.678    0.99875
      1.68    1.00294
     1.682   0.993556
     1.684    1.00013
     1.686   0.998599
     1.688    1.00234
      1.69    1.00096
     1.692    1.00163
     1.694   0.997374
     1.696    1.00503
     1.698    1.00401
       1.7    1.00708
     1.702    0.99952
     1.704   0.998967
     1.706    1.00442
     1.708   0.999325
      1.71   0.998328
     1.712   0.999744
     1.714    1.00679
     1.716     1.0042
     1.718    1.00646
      1.72     1.0027
     1.722    1.01001
     1.724    1.00623
     1.726    1.00459
     1.728    1.00118
      1.73    1.00215
     1.732     1.0035
     1.734    1.00037
     1.736    1.00553
     1.738    1.00059
      1.74    1.00284
     1.742   0.995563
     1.744    1.00304
     1.746    1.00516
     1.748    1.00407
      1.75    1.00253
     1.752    1.00009
     1.754    1.00428
     1.756    1.00484
     1.758   0.994982
      1.76   0.996841
     1.762   0.997875
     1.764    1.00292
     1.766    1.00266
     1.768   0.994231
      1.77    1.00032
     1.772    1.00369
     1.774   0.998694
     1.776   0.999068
     1.778    1.00043
      1.78    1.00272
     1.782   0.996166
     1.784   0.996419
     1.786    1.00178
     1.788     1.0024
      1.79   0.999615
     1.792   0.999646
     1.794    1.00448
     1.796    1.00052
     1.798    1.00057
       1.8    1.00238
     1.802    1.00095
     1.804   0.999761
     1.806   0.999212
     1.808    1.00042
      1.81    1.00262
     1.812   0.997742
     1.814    1.00225
     1.816    1.00007
     1.818     1.0041
      1.82   0.995725
     1.822    1.00167
     1.824    1.00093
     1.826    1.00289
     1.828   0.999863
      1.83    1.00362
     1.832   0.999699
     1.834    1.00026
     1.836    1.00279
     1.838      1.002
      1.84    1.00056
     1.842    1.00303
     1.844    1.00025
     1.846   0.999358
     1.848    1.00156
      1.85   0.995968
     1.852    1.00177
     1.854    1.00096
     1.856   0.998476
     1.858   0.998424
      1.86    1.00372
     1.862    1.00239
     1.864    1.00237
     1.866    1.00073
     1.868    0.99869
      1.87    1.00158
     1.872   0.999005
     1.874    1.00503
     1.876    0.99589
     1.878    1.00463
      1.88    1.00159
     1.882   0.998488
     1.884    1.00182
     1.886   0.998416
     1.888    1.00411
      1.89    1.00593
     1.892    1.00223
     1.894   0.999036
     1.896    1.00466
     1.898    1.00235
       1.9     1.0004
     1.902   0.998846
     1.904    1.00139
     1.906    1.00351
     1.908    1.00052
      1.91   0.998897
     1.912   0.997549
     1.914   0.998379
     1.916    1.00162
     1.918    1.00142
      1.92    1.00165
     1.922     1.0021
     1.924    1.00045
     1.926    1.00325
     1.928    1.00185
      1.93    1.00278
     1.932   0.998546
     1.934    1.00392
     1.936    1.00272
     1.938   0.999067
      1.94    1.00184
     1.942    1.00062
     1.944    1.00103
     1.946      1.003
     1.948    1.00297
      1.95    1.00019
     1.952   0.996943
     1.954   0.998599
     1.956    1.00068
     1.958     1.0008
      1.96    1.00165
     1.962     1.0055
     1.964   0.999178
     1.966    1.00105
     1.968    1.00379
      1.97   0.998025


==> chapters/bridge/datas/g_of_r/data_bridge_0.935_15/g_argon.csv <==
0.000000e+00 3.316742e-14
1.000000e-01 1.338712e-14
2.000000e-01 6.581605e-16
3.000000e-01 6.074118e-14
4.000000e-01 9.678518e-15
5.000000e-01 1.009840e-14
6.000000e-01 1.785999e-19
7.000000e-01 3.001840e-17
8.000000e-01 1.343328e-16
9.000000e-01 1.445872e-16
1.000000e+00 9.330633e-18
1.100000e+00 4.602795e-17
1.200000e+00 7.471391e-16
1.300000e+00 3.045029e-15
1.400000e+00 4.521536e-15
1.500000e+00 6.055480e-15
1.600000e+00 3.565380e-16
1.700000e+00 2.631824e-17
1.800000e+00 1.779129e-15
1.900000e+00 2.207655e-15
2.000000e+00 3.935364e-15
2.100000e+00 4.982408e-15
2.200000e+00 6.099121e-15
2.300000e+00 7.034219e-15
2.400000e+00 7.872453e-15
2.500000e+00 1.094288e-12
2.600000e+00 9.861443e-08
2.700000e+00 1.139699e-04
2.800000e+00 7.339210e-03
2.900000e+00 8.705909e-02
3.000000e+00 3.750081e-01
3.100000e+00 8.742048e-01
3.200000e+00 1.399545e+00
3.300000e+00 1.777855e+00
3.400000e+00 1.958513e+00
3.500000e+00 1.977497e+00
3.600000e+00 1.895045e+00
3.700000e+00 1.762380e+00
3.800000e+00 1.613560e+00
3.900000e+00 1.468029e+00
4.000000e+00 1.335413e+00
4.100000e+00 1.219519e+00
4.200000e+00 1.121018e+00
4.300000e+00 1.039049e+00
4.400000e+00 9.721248e-01
4.500000e+00 9.186055e-01
4.600000e+00 8.769360e-01
4.700000e+00 8.457475e-01
4.800000e+00 8.238925e-01
4.900000e+00 8.104430e-01
5.000000e+00 8.046733e-01
5.100000e+00 8.060344e-01
5.200000e+00 8.141281e-01
5.300000e+00 8.286811e-01
5.400000e+00 8.495124e-01
5.500000e+00 8.764012e-01
5.600000e+00 9.085802e-01
5.700000e+00 9.438136e-01
5.800000e+00 9.780305e-01
5.900000e+00 1.006555e+00
6.000000e+00 1.026224e+00
6.100000e+00 1.036583e+00
6.200000e+00 1.039452e+00
6.300000e+00 1.037606e+00
6.400000e+00 1.033641e+00
6.500000e+00 1.029418e+00
6.600000e+00 1.026003e+00
6.700000e+00 1.023829e+00
6.800000e+00 1.022908e+00
6.900000e+00 1.023011e+00
7.000000e+00 1.023783e+00
7.100000e+00 1.024831e+00
7.200000e+00 1.025766e+00
7.300000e+00 1.026237e+00
7.400000e+00 1.025963e+00
7.500000e+00 1.024748e+00
7.600000e+00 1.022496e+00
7.700000e+00 1.019221e+00
7.800000e+00 1.015036e+00
7.900000e+00 1.010142e+00
8.000000e+00 1.004798e+00
8.100000e+00 9.993007e-01
8.200000e+00 9.939486e-01
8.300000e+00 9.890231e-01
8.400000e+00 9.847683e-01
8.500000e+00 9.813802e-01
8.600000e+00 9.790024e-01
8.700000e+00 9.777238e-01
8.800000e+00 9.775742e-01
8.900000e+00 9.785174e-01
9.000000e+00 9.804492e-01
9.100000e+00 9.832035e-01
9.200000e+00 9.865677e-01
9.300000e+00 9.903034e-01
9.400000e+00 9.941684e-01
9.500000e+00 9.979349e-01
9.600000e+00 1.001404e+00
9.700000e+00 1.004415e+00
9.800000e+00 1.006852e+00
9.900000e+00 1.008645e+00
1.000000e+01 1.009769e+00
1.010000e+01 1.010243e+00
1.020000e+01 1.010123e+00
1.030000e+01 1.009497e+00
1.040000e+01 1.008471e+00
1.050000e+01 1.007162e+00
1.060000e+01 1.005688e+00
1.070000e+01 1.004161e+00
1.080000e+01 1.002677e+00
1.090000e+01 1.001312e+00
1.100000e+01 1.000121e+00
1.110000e+01 9.991359e-01
1.120000e+01 9.983711e-01
1.130000e+01 9.978226e-01
1.140000e+01 9.974734e-01
1.150000e+01 9.972973e-01
1.160000e+01 9.972623e-01
1.170000e+01 9.973350e-01
1.180000e+01 9.974840e-01
1.190000e+01 9.976815e-01
1.200000e+01 9.979049e-01
1.210000e+01 9.981375e-01
1.220000e+01 9.983681e-01
1.230000e+01 9.985909e-01
1.240000e+01 9.988040e-01
1.250000e+01 9.990084e-01
1.260000e+01 9.992071e-01
1.270000e+01 9.994033e-01
1.280000e+01 9.995996e-01
1.290000e+01 9.997977e-01
1.300000e+01 9.999977e-01
1.310000e+01 1.000197e+00
1.320000e+01 1.000392e+00
1.330000e+01 1.000576e+00
1.340000e+01 1.000743e+00
1.350000e+01 1.000883e+00
1.360000e+01 1.000990e+00
1.370000e+01 1.001058e+00
1.380000e+01 1.001082e+00
1.390000e+01 1.001062e+00
1.400000e+01 1.000998e+00
1.410000e+01 1.000895e+00
1.420000e+01 1.000757e+00
1.430000e+01 1.000594e+00
1.440000e+01 1.000413e+00
1.450000e+01 1.000226e+00
1.460000e+01 1.000041e+00
1.470000e+01 9.998675e-01
1.480000e+01 9.997141e-01
1.490000e+01 9.995864e-01
1.500000e+01 9.994889e-01
1.510000e+01 9.994237e-01
1.520000e+01 9.993915e-01
1.530000e+01 9.993908e-01
1.540000e+01 9.994186e-01
1.550000e+01 9.994705e-01
1.560000e+01 9.995410e-01
1.570000e+01 9.996243e-01
1.580000e+01 9.997145e-01
1.590000e+01 9.998060e-01
1.600000e+01 9.998940e-01
1.610000e+01 9.999745e-01
1.620000e+01 1.000045e+00
1.630000e+01 1.000102e+00
1.640000e+01 1.000147e+00
1.650000e+01 1.000178e+00
1.660000e+01 1.000198e+00
1.670000e+01 1.000206e+00
1.680000e+01 1.000205e+00
1.690000e+01 1.000196e+00
1.700000e+01 1.000182e+00
1.710000e+01 1.000163e+00
1.720000e+01 1.000141e+00
1.730000e+01 1.000117e+00
1.740000e+01 1.000093e+00
1.750000e+01 1.000069e+00
1.760000e+01 1.000046e+00
1.770000e+01 1.000026e+00
1.780000e+01 1.000007e+00
1.790000e+01 9.999897e-01
1.800000e+01 9.999749e-01
1.810000e+01 9.999623e-01
1.820000e+01 9.999517e-01
1.830000e+01 9.999434e-01
1.840000e+01 9.999371e-01
1.850000e+01 9.999331e-01
1.860000e+01 9.999313e-01
1.870000e+01 9.999319e-01
1.880000e+01 9.999348e-01
1.890000e+01 9.999401e-01
1.900000e+01 9.999475e-01
1.910000e+01 9.999570e-01
1.920000e+01 9.999681e-01
1.930000e+01 9.999806e-01
1.940000e+01 9.999941e-01
1.950000e+01 1.000008e+00
1.960000e+01 1.000022e+00
1.970000e+01 1.000035e+00
1.980000e+01 1.000047e+00
1.990000e+01 1.000057e+00


==> chapters/bridge/datas/g_of_r/data_bridge_0.935_15/g_krypton.csv <==
0.000000e+00 1.360822e-14
1.000000e-01 1.353768e-15
2.000000e-01 5.045593e-16
3.000000e-01 5.802263e-17
4.000000e-01 5.770778e-16
5.000000e-01 1.928163e-18
6.000000e-01 1.357305e-16
7.000000e-01 5.517087e-16
8.000000e-01 3.104548e-18
9.000000e-01 1.296232e-16
1.000000e+00 1.152501e-16
1.100000e+00 1.431079e-17
1.200000e+00 9.361414e-19
1.300000e+00 4.203480e-17
1.400000e+00 3.562443e-17
1.500000e+00 1.333976e-17
1.600000e+00 3.508856e-17
1.700000e+00 2.730365e-18
1.800000e+00 4.763530e-17
1.900000e+00 5.232234e-17
2.000000e+00 7.124315e-17
2.100000e+00 1.679106e-17
2.200000e+00 1.334443e-17
2.300000e+00 7.755890e-17
2.400000e+00 2.077064e-16
2.500000e+00 2.649821e-16
2.600000e+00 1.917951e-14
2.700000e+00 4.238131e-09
2.800000e+00 1.363047e-05
2.900000e+00 1.799366e-03
3.000000e+00 3.488112e-02
3.100000e+00 2.099399e-01
3.200000e+00 6.138751e-01
3.300000e+00 1.144623e+00
3.400000e+00 1.609373e+00
3.500000e+00 1.894842e+00
3.600000e+00 1.996249e+00
3.700000e+00 1.963441e+00
3.800000e+00 1.853134e+00
3.900000e+00 1.708711e+00
4.000000e+00 1.557521e+00
4.100000e+00 1.414519e+00
4.200000e+00 1.286661e+00
4.300000e+00 1.176286e+00
4.400000e+00 1.083307e+00
4.500000e+00 1.006518e+00
4.600000e+00 9.443082e-01
4.700000e+00 8.950374e-01
4.800000e+00 8.572130e-01
4.900000e+00 8.295582e-01
5.000000e+00 8.110253e-01
5.100000e+00 8.007823e-01
5.200000e+00 7.981890e-01
5.300000e+00 8.027704e-01
5.400000e+00 8.141909e-01
5.500000e+00 8.322282e-01
5.600000e+00 8.567064e-01
5.700000e+00 8.871989e-01
5.800000e+00 9.222635e-01
5.900000e+00 9.586565e-01
6.000000e+00 9.917217e-01
6.100000e+00 1.017218e+00
6.200000e+00 1.033159e+00
6.300000e+00 1.040238e+00
6.400000e+00 1.040873e+00
6.500000e+00 1.037888e+00
6.600000e+00 1.033625e+00
6.700000e+00 1.029620e+00
6.800000e+00 1.026663e+00
6.900000e+00 1.024990e+00
7.000000e+00 1.024495e+00
7.100000e+00 1.024877e+00
7.200000e+00 1.025752e+00
7.300000e+00 1.026714e+00
7.400000e+00 1.027380e+00
7.500000e+00 1.027423e+00
7.600000e+00 1.026593e+00
7.700000e+00 1.024736e+00
7.800000e+00 1.021809e+00
7.900000e+00 1.017876e+00
8.000000e+00 1.013102e+00
8.100000e+00 1.007727e+00
8.200000e+00 1.002043e+00
8.300000e+00 9.963606e-01
8.400000e+00 9.909830e-01
8.500000e+00 9.861840e-01
8.600000e+00 9.821918e-01
8.700000e+00 9.791818e-01
8.800000e+00 9.772744e-01
8.900000e+00 9.765313e-01
9.000000e+00 9.769499e-01
9.100000e+00 9.784578e-01
9.200000e+00 9.809146e-01
9.300000e+00 9.841230e-01
9.400000e+00 9.878478e-01
9.500000e+00 9.918380e-01
9.600000e+00 9.958474e-01
9.700000e+00 9.996522e-01
9.800000e+00 1.003063e+00
9.900000e+00 1.005935e+00
1.000000e+01 1.008168e+00
1.010000e+01 1.009712e+00
1.020000e+01 1.010563e+00
1.030000e+01 1.010759e+00
1.040000e+01 1.010375e+00
1.050000e+01 1.009512e+00
1.060000e+01 1.008287e+00
1.070000e+01 1.006824e+00
1.080000e+01 1.005243e+00
1.090000e+01 1.003654e+00
1.100000e+01 1.002148e+00
1.110000e+01 1.000794e+00
1.120000e+01 9.996389e-01
1.130000e+01 9.987075e-01
1.140000e+01 9.980056e-01
1.150000e+01 9.975232e-01
1.160000e+01 9.972381e-01
1.170000e+01 9.971200e-01
1.180000e+01 9.971347e-01
1.190000e+01 9.972483e-01
1.200000e+01 9.974294e-01
1.210000e+01 9.976514e-01
1.220000e+01 9.978934e-01
1.230000e+01 9.981405e-01
1.240000e+01 9.983834e-01
1.250000e+01 9.986176e-01
1.260000e+01 9.988425e-01
1.270000e+01 9.990598e-01
1.280000e+01 9.992724e-01
1.290000e+01 9.994833e-01
1.300000e+01 9.996945e-01
1.310000e+01 9.999069e-01
1.320000e+01 1.000119e+00
1.330000e+01 1.000328e+00
1.340000e+01 1.000528e+00
1.350000e+01 1.000712e+00
1.360000e+01 1.000873e+00
1.370000e+01 1.001002e+00
1.380000e+01 1.001092e+00
1.390000e+01 1.001139e+00
1.400000e+01 1.001139e+00
1.410000e+01 1.001094e+00
1.420000e+01 1.001004e+00
1.430000e+01 1.000876e+00
1.440000e+01 1.000716e+00
1.450000e+01 1.000534e+00
1.460000e+01 1.000339e+00
1.470000e+01 1.000142e+00
1.480000e+01 9.999522e-01
1.490000e+01 9.997793e-01
1.500000e+01 9.996307e-01
1.510000e+01 9.995115e-01
1.520000e+01 9.994254e-01
1.530000e+01 9.993738e-01
1.540000e+01 9.993562e-01
1.550000e+01 9.993703e-01
1.560000e+01 9.994123e-01
1.570000e+01 9.994769e-01
1.580000e+01 9.995582e-01
1.590000e+01 9.996501e-01
1.600000e+01 9.997464e-01
1.610000e+01 9.998418e-01
1.620000e+01 9.999314e-01
1.630000e+01 1.000012e+00
1.640000e+01 1.000080e+00
1.650000e+01 1.000135e+00
1.660000e+01 1.000175e+00
1.670000e+01 1.000203e+00
1.680000e+01 1.000218e+00
1.690000e+01 1.000222e+00
1.700000e+01 1.000216e+00
1.710000e+01 1.000204e+00
1.720000e+01 1.000185e+00
1.730000e+01 1.000162e+00
1.740000e+01 1.000136e+00
1.750000e+01 1.000110e+00
1.760000e+01 1.000084e+00
1.770000e+01 1.000059e+00
1.780000e+01 1.000037e+00
1.790000e+01 1.000016e+00
1.800000e+01 9.999970e-01
1.810000e+01 9.999806e-01
1.820000e+01 9.999665e-01
1.830000e+01 9.999548e-01
1.840000e+01 9.999454e-01
1.850000e+01 9.999383e-01
1.860000e+01 9.999336e-01
1.870000e+01 9.999313e-01
1.880000e+01 9.999314e-01
1.890000e+01 9.999339e-01
1.900000e+01 9.999388e-01
1.910000e+01 9.999460e-01
1.920000e+01 9.999554e-01
1.930000e+01 9.999667e-01
1.940000e+01 9.999797e-01
1.950000e+01 9.999939e-01
1.960000e+01 1.000009e+00
1.970000e+01 1.000024e+00
1.980000e+01 1.000039e+00
1.990000e+01 1.000053e+00


==> chapters/bridge/datas/g_of_r/data_bridge_0.935_15/g_methane.csv <==
0.000000e+00 5.482554e-14
1.000000e-01 4.156366e-16
2.000000e-01 5.545447e-15
3.000000e-01 9.353037e-15
4.000000e-01 1.547454e-14
5.000000e-01 4.981354e-16
6.000000e-01 8.632481e-19
7.000000e-01 1.989295e-16
8.000000e-01 1.458485e-15
9.000000e-01 1.421068e-15
1.000000e+00 1.848197e-15
1.100000e+00 2.219786e-15
1.200000e+00 3.244831e-15
1.300000e+00 4.154832e-15
1.400000e+00 3.617139e-15
1.500000e+00 1.132032e-15
1.600000e+00 7.759066e-16
1.700000e+00 9.796278e-15
1.800000e+00 2.020856e-15
1.900000e+00 1.285001e-14
2.000000e+00 5.770130e-15
2.100000e+00 2.785920e-14
2.200000e+00 4.806667e-14
2.300000e+00 5.858267e-14
2.400000e+00 6.813925e-14
2.500000e+00 7.650852e-14
2.600000e+00 4.087469e-14
2.700000e+00 1.460397e-09
2.800000e+00 7.466236e-06
2.900000e+00 1.201763e-03
3.000000e+00 2.655996e-02
3.100000e+00 1.746509e-01
3.200000e+00 5.427317e-01
3.300000e+00 1.055910e+00
3.400000e+00 1.529929e+00
3.500000e+00 1.840284e+00
3.600000e+00 1.968643e+00
3.700000e+00 1.957464e+00
3.800000e+00 1.861658e+00
3.900000e+00 1.725558e+00
4.000000e+00 1.578229e+00
4.100000e+00 1.436195e+00
4.200000e+00 1.307585e+00
4.300000e+00 1.195525e+00
4.400000e+00 1.100422e+00
4.500000e+00 1.021362e+00
4.600000e+00 9.568971e-01
4.700000e+00 9.054688e-01
4.800000e+00 8.656189e-01
4.900000e+00 8.360769e-01
5.000000e+00 8.157861e-01
5.100000e+00 8.038978e-01
5.200000e+00 7.997518e-01
5.300000e+00 8.028527e-01
5.400000e+00 8.128457e-01
5.500000e+00 8.294922e-01
5.600000e+00 8.526134e-01
5.700000e+00 8.818422e-01
5.800000e+00 9.159322e-01
5.900000e+00 9.519456e-01
6.000000e+00 9.854367e-01
6.100000e+00 1.012079e+00
6.200000e+00 1.029532e+00
6.300000e+00 1.038080e+00
6.400000e+00 1.039866e+00
6.500000e+00 1.037627e+00
6.600000e+00 1.033746e+00
6.700000e+00 1.029860e+00
6.800000e+00 1.026862e+00
6.900000e+00 1.025076e+00
7.000000e+00 1.024453e+00
7.100000e+00 1.024734e+00
7.200000e+00 1.025554e+00
7.300000e+00 1.026520e+00
7.400000e+00 1.027249e+00
7.500000e+00 1.027409e+00
7.600000e+00 1.026737e+00
7.700000e+00 1.025066e+00
7.800000e+00 1.022332e+00
7.900000e+00 1.018583e+00
8.000000e+00 1.013964e+00
8.100000e+00 1.008704e+00
8.200000e+00 1.003082e+00
8.300000e+00 9.974076e-01
8.400000e+00 9.919832e-01
8.500000e+00 9.870876e-01
8.600000e+00 9.829561e-01
8.700000e+00 9.797732e-01
8.800000e+00 9.776686e-01
8.900000e+00 9.767142e-01
9.000000e+00 9.769186e-01
9.100000e+00 9.782218e-01
9.200000e+00 9.804960e-01
9.300000e+00 9.835544e-01
9.400000e+00 9.871697e-01
9.500000e+00 9.910947e-01
9.600000e+00 9.950840e-01
9.700000e+00 9.989108e-01
9.800000e+00 1.002381e+00
9.900000e+00 1.005342e+00
1.000000e+01 1.007685e+00
1.010000e+01 1.009353e+00
1.020000e+01 1.010331e+00
1.030000e+01 1.010652e+00
1.040000e+01 1.010382e+00
1.050000e+01 1.009616e+00
1.060000e+01 1.008468e+00
1.070000e+01 1.007060e+00
1.080000e+01 1.005513e+00
1.090000e+01 1.003936e+00
1.100000e+01 1.002425e+00
1.110000e+01 1.001051e+00
1.120000e+01 9.998660e-01
1.130000e+01 9.988978e-01
1.140000e+01 9.981562e-01
1.150000e+01 9.976340e-01
1.160000e+01 9.973115e-01
1.170000e+01 9.971603e-01
1.180000e+01 9.971473e-01
1.190000e+01 9.972387e-01
1.200000e+01 9.974032e-01
1.210000e+01 9.976136e-01
1.220000e+01 9.978482e-01
1.230000e+01 9.980911e-01
1.240000e+01 9.983322e-01
1.250000e+01 9.985661e-01
1.260000e+01 9.987914e-01
1.270000e+01 9.990095e-01
1.280000e+01 9.992229e-01
1.290000e+01 9.994344e-01
1.300000e+01 9.996462e-01
1.310000e+01 9.998592e-01
1.320000e+01 1.000072e+00
1.330000e+01 1.000283e+00
1.340000e+01 1.000485e+00
1.350000e+01 1.000673e+00
1.360000e+01 1.000838e+00
1.370000e+01 1.000974e+00
1.380000e+01 1.001072e+00
1.390000e+01 1.001127e+00
1.400000e+01 1.001136e+00
1.410000e+01 1.001099e+00
1.420000e+01 1.001018e+00
1.430000e+01 1.000897e+00
1.440000e+01 1.000744e+00
1.450000e+01 1.000566e+00
1.460000e+01 1.000374e+00
1.470000e+01 1.000178e+00
1.480000e+01 9.999872e-01
1.490000e+01 9.998117e-01
1.500000e+01 9.996590e-01
1.510000e+01 9.995347e-01
1.520000e+01 9.994427e-01
1.530000e+01 9.993848e-01
1.540000e+01 9.993608e-01
1.550000e+01 9.993690e-01
1.560000e+01 9.994056e-01
1.570000e+01 9.994657e-01
1.580000e+01 9.995435e-01
1.590000e+01 9.996330e-01
1.600000e+01 9.997281e-01
1.610000e+01 9.998232e-01
1.620000e+01 9.999135e-01
1.630000e+01 9.999952e-01
1.640000e+01 1.000065e+00
1.650000e+01 1.000122e+00
1.660000e+01 1.000166e+00
1.670000e+01 1.000196e+00
1.680000e+01 1.000213e+00
1.690000e+01 1.000219e+00
1.700000e+01 1.000216e+00
1.710000e+01 1.000204e+00
1.720000e+01 1.000187e+00
1.730000e+01 1.000165e+00
1.740000e+01 1.000140e+00
1.750000e+01 1.000114e+00
1.760000e+01 1.000088e+00
1.770000e+01 1.000064e+00
1.780000e+01 1.000041e+00
1.790000e+01 1.000019e+00
1.800000e+01 1.000001e+00
1.810000e+01 9.999838e-01
1.820000e+01 9.999694e-01
1.830000e+01 9.999573e-01
1.840000e+01 9.999474e-01
1.850000e+01 9.999399e-01
1.860000e+01 9.999348e-01
1.870000e+01 9.999320e-01
1.880000e+01 9.999316e-01
1.890000e+01 9.999336e-01
1.900000e+01 9.999380e-01
1.910000e+01 9.999447e-01
1.920000e+01 9.999537e-01
1.930000e+01 9.999646e-01
1.940000e+01 9.999773e-01
1.950000e+01 9.999913e-01
1.960000e+01 1.000006e+00
1.970000e+01 1.000021e+00
1.980000e+01 1.000036e+00
1.990000e+01 1.000050e+00


==> chapters/bridge/datas/g_of_r/data_bridge_0.935_15/g_neon.csv <==
0.000000e+00 2.448566e-15
1.000000e-01 2.475906e-15
2.000000e-01 2.489799e-15
3.000000e-01 2.359780e-15
4.000000e-01 4.993915e-16
5.000000e-01 1.192649e-15
6.000000e-01 1.144816e-15
7.000000e-01 8.054401e-16
8.000000e-01 2.693994e-15
9.000000e-01 5.735751e-17
1.000000e+00 1.726140e-17
1.100000e+00 7.289132e-15
1.200000e+00 6.673474e-15
1.300000e+00 3.752235e-15
1.400000e+00 3.797260e-15
1.500000e+00 3.730651e-15
1.600000e+00 3.732638e-15
1.700000e+00 1.124993e-16
1.800000e+00 2.499323e-16
1.900000e+00 2.106959e-15
2.000000e+00 5.184902e-15
2.100000e+00 6.183739e-15
2.200000e+00 3.976776e-12
2.300000e+00 7.119471e-07
2.400000e+00 5.294243e-04
2.500000e+00 2.151781e-02
2.600000e+00 1.739316e-01
2.700000e+00 5.629782e-01
2.800000e+00 1.075338e+00
2.900000e+00 1.509309e+00
3.000000e+00 1.766372e+00
3.100000e+00 1.856333e+00
3.200000e+00 1.831074e+00
3.300000e+00 1.741312e+00
3.400000e+00 1.623095e+00
3.500000e+00 1.498324e+00
3.600000e+00 1.378896e+00
3.700000e+00 1.270529e+00
3.800000e+00 1.175422e+00
3.900000e+00 1.093902e+00
4.000000e+00 1.025380e+00
4.100000e+00 9.688817e-01
4.200000e+00 9.233297e-01
4.300000e+00 8.876880e-01
4.400000e+00 8.610264e-01
4.500000e+00 8.425442e-01
4.600000e+00 8.315721e-01
4.700000e+00 8.275644e-01
4.800000e+00 8.300857e-01
4.900000e+00 8.387974e-01
5.000000e+00 8.534432e-01
5.100000e+00 8.738114e-01
5.200000e+00 8.995096e-01
5.300000e+00 9.292815e-01
5.400000e+00 9.602465e-01
5.500000e+00 9.882850e-01
5.600000e+00 1.009776e+00
5.700000e+00 1.023190e+00
5.800000e+00 1.029282e+00
5.900000e+00 1.030148e+00
6.000000e+00 1.028109e+00
6.100000e+00 1.025038e+00
6.200000e+00 1.022147e+00
6.300000e+00 1.020060e+00
6.400000e+00 1.018978e+00
6.500000e+00 1.018833e+00
6.600000e+00 1.019403e+00
6.700000e+00 1.020391e+00
6.800000e+00 1.021474e+00
6.900000e+00 1.022339e+00
7.000000e+00 1.022710e+00
7.100000e+00 1.022366e+00
7.200000e+00 1.021165e+00
7.300000e+00 1.019050e+00
7.400000e+00 1.016059e+00
7.500000e+00 1.012309e+00
7.600000e+00 1.007989e+00
7.700000e+00 1.003331e+00
7.800000e+00 9.985915e-01
7.900000e+00 9.940273e-01
8.000000e+00 9.898756e-01
8.100000e+00 9.863406e-01
8.200000e+00 9.835856e-01
8.300000e+00 9.817288e-01
8.400000e+00 9.808377e-01
8.500000e+00 9.809232e-01
8.600000e+00 9.819351e-01
8.700000e+00 9.837637e-01
8.800000e+00 9.862502e-01
8.900000e+00 9.892030e-01
9.000000e+00 9.924160e-01
9.100000e+00 9.956860e-01
9.200000e+00 9.988265e-01
9.300000e+00 1.001678e+00
9.400000e+00 1.004116e+00
9.500000e+00 1.006052e+00
9.600000e+00 1.007437e+00
9.700000e+00 1.008259e+00
9.800000e+00 1.008544e+00
9.900000e+00 1.008345e+00
1.000000e+01 1.007740e+00
1.010000e+01 1.006822e+00
1.020000e+01 1.005692e+00
1.030000e+01 1.004447e+00
1.040000e+01 1.003177e+00
1.050000e+01 1.001961e+00
1.060000e+01 1.000855e+00
1.070000e+01 9.999033e-01
1.080000e+01 9.991274e-01
1.090000e+01 9.985349e-01
1.100000e+01 9.981196e-01
1.110000e+01 9.978650e-01
1.120000e+01 9.977472e-01
1.130000e+01 9.977390e-01
1.140000e+01 9.978127e-01
1.150000e+01 9.979428e-01
1.160000e+01 9.981074e-01
1.170000e+01 9.982892e-01
1.180000e+01 9.984758e-01
1.190000e+01 9.986594e-01
1.200000e+01 9.988366e-01
1.210000e+01 9.990068e-01
1.220000e+01 9.991717e-01
1.230000e+01 9.993338e-01
1.240000e+01 9.994960e-01
1.250000e+01 9.996602e-01
1.260000e+01 9.998276e-01
1.270000e+01 9.999974e-01
1.280000e+01 1.000167e+00
1.290000e+01 1.000333e+00
1.300000e+01 1.000488e+00
1.310000e+01 1.000627e+00
1.320000e+01 1.000743e+00
1.330000e+01 1.000830e+00
1.340000e+01 1.000882e+00
1.350000e+01 1.000897e+00
1.360000e+01 1.000875e+00
1.370000e+01 1.000816e+00
1.380000e+01 1.000724e+00
1.390000e+01 1.000605e+00
1.400000e+01 1.000465e+00
1.410000e+01 1.000313e+00
1.420000e+01 1.000156e+00
1.430000e+01 1.000003e+00
1.440000e+01 9.998608e-01
1.450000e+01 9.997365e-01
1.460000e+01 9.996347e-01
1.470000e+01 9.995586e-01
1.480000e+01 9.995099e-01
1.490000e+01 9.994886e-01
1.500000e+01 9.994932e-01
1.510000e+01 9.995209e-01
1.520000e+01 9.995676e-01
1.530000e+01 9.996289e-01
1.540000e+01 9.996996e-01
1.550000e+01 9.997750e-01
1.560000e+01 9.998504e-01
1.570000e+01 9.999222e-01
1.580000e+01 9.999870e-01
1.590000e+01 1.000043e+00
1.600000e+01 1.000088e+00
1.610000e+01 1.000122e+00
1.620000e+01 1.000145e+00
1.630000e+01 1.000159e+00
1.640000e+01 1.000164e+00
1.650000e+01 1.000161e+00
1.660000e+01 1.000153e+00
1.670000e+01 1.000141e+00
1.680000e+01 1.000126e+00
1.690000e+01 1.000109e+00
1.700000e+01 1.000092e+00
1.710000e+01 1.000074e+00
1.720000e+01 1.000057e+00
1.730000e+01 1.000039e+00
1.740000e+01 1.000023e+00
1.750000e+01 1.000008e+00
1.760000e+01 9.999939e-01
1.770000e+01 9.999817e-01
1.780000e+01 9.999710e-01
1.790000e+01 9.999617e-01
1.800000e+01 9.999540e-01
1.810000e+01 9.999478e-01
1.820000e+01 9.999434e-01
1.830000e+01 9.999407e-01
1.840000e+01 9.999399e-01
1.850000e+01 9.999410e-01
1.860000e+01 9.999440e-01
1.870000e+01 9.999490e-01
1.880000e+01 9.999556e-01
1.890000e+01 9.999638e-01
1.900000e+01 9.999733e-01
1.910000e+01 9.999836e-01
1.920000e+01 9.999943e-01
1.930000e+01 1.000005e+00
1.940000e+01 1.000015e+00
1.950000e+01 1.000024e+00
1.960000e+01 1.000032e+00
1.970000e+01 1.000038e+00
1.980000e+01 1.000042e+00
1.990000e+01 1.000044e+00


==> chapters/bridge/datas/g_of_r/data_bridge_0.935_15/g_neopentane.csv <==
0.000000e+00 5.119530e-14
1.000000e-01 5.244203e-14
2.000000e-01 6.883096e-14
3.000000e-01 7.722412e-14
4.000000e-01 5.374720e-14
5.000000e-01 5.138086e-14
6.000000e-01 4.114331e-14
7.000000e-01 3.719027e-14
8.000000e-01 3.407373e-14
9.000000e-01 2.117419e-14
1.000000e+00 1.374065e-14
1.100000e+00 4.393707e-14
1.200000e+00 3.126136e-14
1.300000e+00 2.127088e-14
1.400000e+00 6.985795e-14
1.500000e+00 1.102526e-14
1.600000e+00 6.335547e-14
1.700000e+00 4.480744e-15
1.800000e+00 8.467029e-14
1.900000e+00 2.583053e-15
2.000000e+00 4.199558e-14
2.100000e+00 1.299009e-13
2.200000e+00 2.441213e-15
2.300000e+00 6.961176e-14
2.400000e+00 2.458240e-15
2.500000e+00 2.602405e-13
2.600000e+00 1.873171e-13
2.700000e+00 3.132838e-15
2.800000e+00 3.692309e-15
2.900000e+00 1.194854e-14
3.000000e+00 1.101903e-14
3.100000e+00 3.200032e-15
3.200000e+00 2.557944e-14
3.300000e+00 3.379756e-14
3.400000e+00 4.587934e-14
3.500000e+00 5.103919e-14
3.600000e+00 6.983613e-14
3.700000e+00 8.468467e-13
3.800000e+00 2.249284e-09
3.900000e+00 1.113957e-06
4.000000e+00 1.025140e-04
4.100000e+00 2.446720e-03
4.200000e+00 2.262431e-02
4.300000e+00 1.070194e-01
4.400000e+00 3.140797e-01
4.500000e+00 6.545295e-01
4.600000e+00 1.065765e+00
4.700000e+00 1.452006e+00
4.800000e+00 1.739210e+00
4.900000e+00 1.898930e+00
5.000000e+00 1.940886e+00
5.100000e+00 1.894130e+00
5.200000e+00 1.791284e+00
5.300000e+00 1.660003e+00
5.400000e+00 1.520264e+00
5.500000e+00 1.384830e+00
5.600000e+00 1.260893e+00
5.700000e+00 1.151830e+00
5.800000e+00 1.058647e+00
5.900000e+00 9.810015e-01
6.000000e+00 9.178888e-01
6.100000e+00 8.680564e-01
6.200000e+00 8.302447e-01
6.300000e+00 8.033132e-01
6.400000e+00 7.862990e-01
6.500000e+00 7.784337e-01
6.600000e+00 7.791413e-01
6.700000e+00 7.880196e-01
6.800000e+00 8.047911e-01
6.900000e+00 8.291364e-01
7.000000e+00 8.602945e-01
7.100000e+00 8.964936e-01
7.200000e+00 9.346403e-01
7.300000e+00 9.707433e-01
7.400000e+00 1.001043e+00
7.500000e+00 1.023197e+00
7.600000e+00 1.036822e+00
7.700000e+00 1.043191e+00
7.800000e+00 1.044443e+00
7.900000e+00 1.042803e+00
8.000000e+00 1.040082e+00
8.100000e+00 1.037493e+00
8.200000e+00 1.035677e+00
8.300000e+00 1.034826e+00
8.400000e+00 1.034818e+00
8.500000e+00 1.035350e+00
8.600000e+00 1.036022e+00
8.700000e+00 1.036418e+00
8.800000e+00 1.036155e+00
8.900000e+00 1.034927e+00
9.000000e+00 1.032535e+00
9.100000e+00 1.028902e+00
9.200000e+00 1.024083e+00
9.300000e+00 1.018249e+00
9.400000e+00 1.011666e+00
9.500000e+00 1.004671e+00
9.600000e+00 9.976282e-01
9.700000e+00 9.909039e-01
9.800000e+00 9.848324e-01
9.900000e+00 9.796964e-01
1.000000e+01 9.757146e-01
1.010000e+01 9.730369e-01
1.020000e+01 9.717421e-01
1.030000e+01 9.718363e-01
1.040000e+01 9.732509e-01
1.050000e+01 9.758440e-01
1.060000e+01 9.794097e-01
1.070000e+01 9.836930e-01
1.080000e+01 9.884105e-01
1.090000e+01 9.932726e-01
1.100000e+01 9.980042e-01
1.110000e+01 1.002362e+00
1.120000e+01 1.006146e+00
1.130000e+01 1.009211e+00
1.140000e+01 1.011468e+00
1.150000e+01 1.012887e+00
1.160000e+01 1.013490e+00
1.170000e+01 1.013347e+00
1.180000e+01 1.012566e+00
1.190000e+01 1.011279e+00
1.200000e+01 1.009631e+00
1.210000e+01 1.007768e+00
1.220000e+01 1.005826e+00
1.230000e+01 1.003925e+00
1.240000e+01 1.002158e+00
1.250000e+01 1.000597e+00
1.260000e+01 9.992839e-01
1.270000e+01 9.982389e-01
1.280000e+01 9.974614e-01
1.290000e+01 9.969342e-01
1.300000e+01 9.966289e-01
1.310000e+01 9.965099e-01
1.320000e+01 9.965391e-01
1.330000e+01 9.966794e-01
1.340000e+01 9.968975e-01
1.350000e+01 9.971654e-01
1.360000e+01 9.974612e-01
1.370000e+01 9.977693e-01
1.380000e+01 9.980801e-01
1.390000e+01 9.983883e-01
1.400000e+01 9.986924e-01
1.410000e+01 9.989929e-01
1.420000e+01 9.992909e-01
1.430000e+01 9.995876e-01
1.440000e+01 9.998826e-01
1.450000e+01 1.000174e+00
1.460000e+01 1.000458e+00
1.470000e+01 1.000727e+00
1.480000e+01 1.000975e+00
1.490000e+01 1.001191e+00
1.500000e+01 1.001366e+00
1.510000e+01 1.001493e+00
1.520000e+01 1.001565e+00
1.530000e+01 1.001577e+00
1.540000e+01 1.001531e+00
1.550000e+01 1.001427e+00
1.560000e+01 1.001272e+00
1.570000e+01 1.001074e+00
1.580000e+01 1.000844e+00
1.590000e+01 1.000595e+00
1.600000e+01 1.000338e+00
1.610000e+01 1.000087e+00
1.620000e+01 9.998528e-01
1.630000e+01 9.996463e-01
1.640000e+01 9.994752e-01
1.650000e+01 9.993447e-01
1.660000e+01 9.992577e-01
1.670000e+01 9.992147e-01
1.680000e+01 9.992136e-01
1.690000e+01 9.992504e-01
1.700000e+01 9.993195e-01
1.710000e+01 9.994143e-01
1.720000e+01 9.995277e-01
1.730000e+01 9.996517e-01
1.740000e+01 9.997781e-01
1.750000e+01 9.998996e-01
1.760000e+01 1.000011e+00
1.770000e+01 1.000107e+00
1.780000e+01 1.000186e+00
1.790000e+01 1.000247e+00
1.800000e+01 1.000289e+00
1.810000e+01 1.000313e+00
1.820000e+01 1.000321e+00
1.830000e+01 1.000316e+00
1.840000e+01 1.000299e+00
1.850000e+01 1.000274e+00
1.860000e+01 1.000243e+00
1.870000e+01 1.000208e+00
1.880000e+01 1.000171e+00
1.890000e+01 1.000134e+00
1.900000e+01 1.000098e+00
1.910000e+01 1.000064e+00
1.920000e+01 1.000033e+00
1.930000e+01 1.000004e+00
1.940000e+01 9.999785e-01
1.950000e+01 9.999565e-01
1.960000e+01 9.999378e-01
1.970000e+01 9.999226e-01
1.980000e+01 9.999110e-01
1.990000e+01 9.999030e-01


==> chapters/bridge/datas/g_of_r/data_bridge_0.935_15/g_xenon.csv <==
0.000000e+00 2.885777e-16
1.000000e-01 4.838211e-16
2.000000e-01 2.285817e-16
3.000000e-01 4.398324e-16
4.000000e-01 2.653424e-17
5.000000e-01 3.059258e-17
6.000000e-01 1.051787e-15
7.000000e-01 4.469401e-16
8.000000e-01 4.258447e-16
9.000000e-01 4.166299e-16
1.000000e+00 7.714355e-17
1.100000e+00 5.609908e-16
1.200000e+00 1.271826e-19
1.300000e+00 1.230367e-18
1.400000e+00 1.006737e-17
1.500000e+00 8.293601e-18
1.600000e+00 1.847158e-17
1.700000e+00 2.519728e-17
1.800000e+00 1.508506e-17
1.900000e+00 2.726243e-17
2.000000e+00 2.573251e-17
2.100000e+00 4.245461e-17
2.200000e+00 5.546771e-16
2.300000e+00 1.906547e-18
2.400000e+00 2.615267e-17
2.500000e+00 3.501764e-17
2.600000e+00 1.746366e-17
2.700000e+00 5.050831e-19
2.800000e+00 2.982097e-11
2.900000e+00 5.239539e-07
3.000000e+00 2.027529e-04
3.100000e+00 8.196767e-03
3.200000e+00 8.152498e-02
3.300000e+00 3.361047e-01
3.400000e+00 7.924998e-01
3.500000e+00 1.307377e+00
3.600000e+00 1.714840e+00
3.700000e+00 1.941538e+00
3.800000e+00 2.001427e+00
3.900000e+00 1.945373e+00
4.000000e+00 1.824710e+00
4.100000e+00 1.677357e+00
4.200000e+00 1.526908e+00
4.300000e+00 1.386160e+00
4.400000e+00 1.260975e+00
4.500000e+00 1.153208e+00
4.600000e+00 1.062612e+00
4.700000e+00 9.879685e-01
4.800000e+00 9.277196e-01
4.900000e+00 8.802952e-01
5.000000e+00 8.442684e-01
5.100000e+00 8.184169e-01
5.200000e+00 8.017370e-01
5.300000e+00 7.934321e-01
5.400000e+00 7.928922e-01
5.500000e+00 7.996691e-01
5.600000e+00 8.134523e-01
5.700000e+00 8.340353e-01
5.800000e+00 8.611871e-01
5.900000e+00 8.941887e-01
6.000000e+00 9.309798e-01
6.100000e+00 9.677002e-01
6.200000e+00 9.996117e-01
6.300000e+00 1.023045e+00
6.400000e+00 1.036831e+00
6.500000e+00 1.042246e+00
6.600000e+00 1.041900e+00
6.700000e+00 1.038529e+00
6.800000e+00 1.034276e+00
6.900000e+00 1.030489e+00
7.000000e+00 1.027817e+00
7.100000e+00 1.026412e+00
7.200000e+00 1.026115e+00
7.300000e+00 1.026601e+00
7.400000e+00 1.027470e+00
7.500000e+00 1.028312e+00
7.600000e+00 1.028747e+00
7.700000e+00 1.028457e+00
7.800000e+00 1.027212e+00
7.900000e+00 1.024886e+00
8.000000e+00 1.021468e+00
8.100000e+00 1.017060e+00
8.200000e+00 1.011857e+00
8.300000e+00 1.006128e+00
8.400000e+00 1.000183e+00
8.500000e+00 9.943454e-01
8.600000e+00 9.889215e-01
8.700000e+00 9.841817e-01
8.800000e+00 9.803453e-01
8.900000e+00 9.775748e-01
9.000000e+00 9.759741e-01
9.100000e+00 9.755852e-01
9.200000e+00 9.763824e-01
9.300000e+00 9.782688e-01
9.400000e+00 9.810810e-01
9.500000e+00 9.846024e-01
9.600000e+00 9.885838e-01
9.700000e+00 9.927656e-01
9.800000e+00 9.968984e-01
9.900000e+00 1.000759e+00
1.000000e+01 1.004164e+00
1.010000e+01 1.006973e+00
1.020000e+01 1.009098e+00
1.030000e+01 1.010500e+00
1.040000e+01 1.011188e+00
1.050000e+01 1.011213e+00
1.060000e+01 1.010659e+00
1.070000e+01 1.009639e+00
1.080000e+01 1.008277e+00
1.090000e+01 1.006702e+00
1.100000e+01 1.005037e+00
1.110000e+01 1.003391e+00
1.120000e+01 1.001853e+00
1.130000e+01 1.000488e+00
1.140000e+01 9.993392e-01
1.150000e+01 9.984272e-01
1.160000e+01 9.977533e-01
1.170000e+01 9.973032e-01
1.180000e+01 9.970516e-01
1.190000e+01 9.969656e-01
1.200000e+01 9.970097e-01
1.210000e+01 9.971492e-01
1.220000e+01 9.973526e-01
1.230000e+01 9.975938e-01
1.240000e+01 9.978526e-01
1.250000e+01 9.981147e-01
1.260000e+01 9.983716e-01
1.270000e+01 9.986195e-01
1.280000e+01 9.988582e-01
1.290000e+01 9.990894e-01
1.300000e+01 9.993160e-01
1.310000e+01 9.995407e-01
1.320000e+01 9.997651e-01
1.330000e+01 9.999894e-01
1.340000e+01 1.000212e+00
1.350000e+01 1.000428e+00
1.360000e+01 1.000632e+00
1.370000e+01 1.000816e+00
1.380000e+01 1.000973e+00
1.390000e+01 1.001094e+00
1.400000e+01 1.001173e+00
1.410000e+01 1.001206e+00
1.420000e+01 1.001190e+00
1.430000e+01 1.001126e+00
1.440000e+01 1.001019e+00
1.450000e+01 1.000873e+00
1.460000e+01 1.000697e+00
1.470000e+01 1.000501e+00
1.480000e+01 1.000295e+00
1.490000e+01 1.000089e+00
1.500000e+01 9.998952e-01
1.510000e+01 9.997209e-01
1.520000e+01 9.995738e-01
1.530000e+01 9.994588e-01
1.540000e+01 9.993790e-01
1.550000e+01 9.993354e-01
1.560000e+01 9.993269e-01
1.570000e+01 9.993507e-01
1.580000e+01 9.994023e-01
1.590000e+01 9.994759e-01
1.600000e+01 9.995653e-01
1.610000e+01 9.996640e-01
1.620000e+01 9.997657e-01
1.630000e+01 9.998650e-01
1.640000e+01 9.999570e-01
1.650000e+01 1.000038e+00
1.660000e+01 1.000106e+00
1.670000e+01 1.000160e+00
1.680000e+01 1.000199e+00
1.690000e+01 1.000224e+00
1.700000e+01 1.000236e+00
1.710000e+01 1.000236e+00
1.720000e+01 1.000226e+00
1.730000e+01 1.000209e+00
1.740000e+01 1.000187e+00
1.750000e+01 1.000161e+00
1.760000e+01 1.000133e+00
1.770000e+01 1.000105e+00
1.780000e+01 1.000079e+00
1.790000e+01 1.000053e+00
1.800000e+01 1.000030e+00
1.810000e+01 1.000009e+00
1.820000e+01 9.999906e-01
1.830000e+01 9.999747e-01
1.840000e+01 9.999613e-01
1.850000e+01 9.999505e-01
1.860000e+01 9.999422e-01
1.870000e+01 9.999364e-01
1.880000e+01 9.999330e-01
1.890000e+01 9.999321e-01
1.900000e+01 9.999336e-01
1.910000e+01 9.999375e-01
1.920000e+01 9.999440e-01
1.930000e+01 9.999529e-01
1.940000e+01 9.999640e-01
1.950000e+01 9.999771e-01
1.960000e+01 9.999919e-01
1.970000e+01 1.000008e+00
1.980000e+01 1.000024e+00
1.990000e+01 1.000041e+00


==> chapters/bridge/datas/g_of_r/data_bridge_0.960_10/g_argon.csv <==
0.000000e+00 6.660720e-15
1.000000e-01 5.608332e-15
2.000000e-01 5.317498e-15
3.000000e-01 8.089990e-15
4.000000e-01 1.464437e-15
5.000000e-01 1.225387e-15
6.000000e-01 3.746755e-14
7.000000e-01 8.763041e-15
8.000000e-01 6.222618e-15
9.000000e-01 1.385887e-15
1.000000e+00 3.644176e-14
1.100000e+00 3.393649e-15
1.200000e+00 2.726231e-16
1.300000e+00 1.804482e-15
1.400000e+00 1.704928e-15
1.500000e+00 3.802985e-15
1.600000e+00 6.699474e-15
1.700000e+00 9.978111e-15
1.800000e+00 4.890591e-15
1.900000e+00 2.851712e-16
2.000000e+00 2.038077e-14
2.100000e+00 4.162622e-14
2.200000e+00 2.303375e-14
2.300000e+00 4.298275e-14
2.400000e+00 3.523158e-14
2.500000e+00 6.529820e-13
2.600000e+00 1.155685e-07
2.700000e+00 1.262804e-04
2.800000e+00 7.910303e-03
2.900000e+00 9.164337e-02
3.000000e+00 3.873297e-01
3.100000e+00 8.896188e-01
3.200000e+00 1.408414e+00
3.300000e+00 1.774928e+00
3.400000e+00 1.945006e+00
3.500000e+00 1.957833e+00
3.600000e+00 1.873691e+00
3.700000e+00 1.742474e+00
3.800000e+00 1.596793e+00
3.900000e+00 1.455006e+00
4.000000e+00 1.326075e+00
4.100000e+00 1.213467e+00
4.200000e+00 1.117721e+00
4.300000e+00 1.037961e+00
4.400000e+00 9.727470e-01
4.500000e+00 9.205078e-01
4.600000e+00 8.797613e-01
4.700000e+00 8.492061e-01
4.800000e+00 8.277523e-01
4.900000e+00 8.145190e-01
5.000000e+00 8.088175e-01
5.100000e+00 8.101277e-01
5.200000e+00 8.180729e-01
5.300000e+00 8.323962e-01
5.400000e+00 8.529273e-01
5.500000e+00 8.794456e-01
5.600000e+00 9.111588e-01
5.700000e+00 9.457797e-01
5.800000e+00 9.792125e-01
5.900000e+00 1.006851e+00
6.000000e+00 1.025684e+00
6.100000e+00 1.035410e+00
6.200000e+00 1.037914e+00
6.300000e+00 1.035956e+00
6.400000e+00 1.032059e+00
6.500000e+00 1.028007e+00
6.600000e+00 1.024801e+00
6.700000e+00 1.022834e+00
6.800000e+00 1.022095e+00
6.900000e+00 1.022346e+00
7.000000e+00 1.023234e+00
7.100000e+00 1.024369e+00
7.200000e+00 1.025368e+00
7.300000e+00 1.025890e+00
7.400000e+00 1.025658e+00
7.500000e+00 1.024481e+00
7.600000e+00 1.022270e+00
7.700000e+00 1.019040e+00
7.800000e+00 1.014908e+00
7.900000e+00 1.010074e+00
8.000000e+00 1.004796e+00
8.100000e+00 9.993671e-01
8.200000e+00 9.940830e-01
8.300000e+00 9.892220e-01
8.400000e+00 9.850247e-01
8.500000e+00 9.816846e-01
8.600000e+00 9.793436e-01
8.700000e+00 9.780892e-01
8.800000e+00 9.779497e-01
8.900000e+00 9.788879e-01
9.000000e+00 9.807987e-01
9.100000e+00 9.835165e-01
9.200000e+00 9.868303e-01
9.300000e+00 9.905046e-01
9.400000e+00 9.943010e-01
9.500000e+00 9.979961e-01
9.600000e+00 1.001395e+00
9.700000e+00 1.004342e+00
9.800000e+00 1.006723e+00
9.900000e+00 1.008470e+00
1.000000e+01 1.009562e+00
1.010000e+01 1.010017e+00
1.020000e+01 1.009891e+00
1.030000e+01 1.009271e+00
1.040000e+01 1.008261e+00
1.050000e+01 1.006977e+00
1.060000e+01 1.005535e+00
1.070000e+01 1.004043e+00
1.080000e+01 1.002595e+00
1.090000e+01 1.001265e+00
1.100000e+01 1.000106e+00
1.110000e+01 9.991496e-01
1.120000e+01 9.984081e-01
1.130000e+01 9.978774e-01
1.140000e+01 9.975406e-01
1.150000e+01 9.973714e-01
1.160000e+01 9.973387e-01
1.170000e+01 9.974097e-01
1.180000e+01 9.975538e-01
1.190000e+01 9.977441e-01
1.200000e+01 9.979589e-01
1.210000e+01 9.981821e-01
1.220000e+01 9.984034e-01
1.230000e+01 9.986172e-01
1.240000e+01 9.988220e-01
1.250000e+01 9.990193e-01
1.260000e+01 9.992118e-01
1.270000e+01 9.994027e-01
1.280000e+01 9.995948e-01
1.290000e+01 9.997895e-01
1.300000e+01 9.999867e-01
1.310000e+01 1.000184e+00
1.320000e+01 1.000377e+00
1.330000e+01 1.000560e+00
1.340000e+01 1.000725e+00
1.350000e+01 1.000864e+00
1.360000e+01 1.000971e+00
1.370000e+01 1.001038e+00
1.380000e+01 1.001063e+00
1.390000e+01 1.001043e+00
1.400000e+01 1.000981e+00
1.410000e+01 1.000879e+00
1.420000e+01 1.000744e+00
1.430000e+01 1.000583e+00
1.440000e+01 1.000405e+00
1.450000e+01 1.000220e+00
1.460000e+01 1.000039e+00
1.470000e+01 9.998685e-01
1.480000e+01 9.997179e-01
1.490000e+01 9.995928e-01
1.500000e+01 9.994974e-01
1.510000e+01 9.994338e-01
1.520000e+01 9.994027e-01
1.530000e+01 9.994025e-01
1.540000e+01 9.994302e-01
1.550000e+01 9.994815e-01
1.560000e+01 9.995509e-01
1.570000e+01 9.996327e-01
1.580000e+01 9.997211e-01
1.590000e+01 9.998107e-01
1.600000e+01 9.998968e-01
1.610000e+01 9.999754e-01
1.620000e+01 1.000044e+00
1.630000e+01 1.000100e+00
1.640000e+01 1.000143e+00
1.650000e+01 1.000174e+00
1.660000e+01 1.000192e+00
1.670000e+01 1.000200e+00
1.680000e+01 1.000199e+00
1.690000e+01 1.000191e+00
1.700000e+01 1.000177e+00
1.710000e+01 1.000159e+00
1.720000e+01 1.000137e+00
1.730000e+01 1.000114e+00
1.740000e+01 1.000091e+00
1.750000e+01 1.000068e+00
1.760000e+01 1.000046e+00
1.770000e+01 1.000026e+00
1.780000e+01 1.000007e+00
1.790000e+01 9.999909e-01
1.800000e+01 9.999764e-01
1.810000e+01 9.999639e-01
1.820000e+01 9.999534e-01
1.830000e+01 9.999450e-01
1.840000e+01 9.999386e-01
1.850000e+01 9.999344e-01
1.860000e+01 9.999325e-01
1.870000e+01 9.999328e-01
1.880000e+01 9.999355e-01
1.890000e+01 9.999405e-01
1.900000e+01 9.999477e-01
1.910000e+01 9.999570e-01
1.920000e+01 9.999680e-01
1.930000e+01 9.999804e-01
1.940000e+01 9.999937e-01
1.950000e+01 1.000007e+00
1.960000e+01 1.000021e+00
1.970000e+01 1.000034e+00
1.980000e+01 1.000046e+00
1.990000e+01 1.000057e+00


==> chapters/bridge/datas/g_of_r/data_bridge_0.960_10/g_krypton.csv <==
0.000000e+00 1.232427e-13
1.000000e-01 1.165889e-13
2.000000e-01 6.798975e-14
3.000000e-01 4.126717e-15
4.000000e-01 1.522766e-14
5.000000e-01 2.365876e-14
6.000000e-01 2.486995e-16
7.000000e-01 1.469728e-17
8.000000e-01 1.383248e-16
9.000000e-01 5.478930e-15
1.000000e+00 1.302659e-14
1.100000e+00 1.300357e-14
1.200000e+00 8.439999e-15
1.300000e+00 1.180276e-14
1.400000e+00 3.054907e-16
1.500000e+00 8.313537e-16
1.600000e+00 8.733810e-16
1.700000e+00 1.310381e-15
1.800000e+00 1.802662e-16
1.900000e+00 7.838818e-15
2.000000e+00 3.915533e-14
2.100000e+00 3.671403e-14
2.200000e+00 3.358286e-14
2.300000e+00 3.195571e-14
2.400000e+00 3.139031e-14
2.500000e+00 3.133537e-14
2.600000e+00 7.538763e-15
2.700000e+00 4.472046e-09
2.800000e+00 1.537171e-05
2.900000e+00 1.968602e-03
3.000000e+00 3.716769e-02
3.100000e+00 2.188927e-01
3.200000e+00 6.290893e-01
3.300000e+00 1.157537e+00
3.400000e+00 1.611775e+00
3.500000e+00 1.885000e+00
3.600000e+00 1.977595e+00
3.700000e+00 1.940909e+00
3.800000e+00 1.830795e+00
3.900000e+00 1.689080e+00
4.000000e+00 1.541742e+00
4.100000e+00 1.402813e+00
4.200000e+00 1.278729e+00
4.300000e+00 1.171592e+00
4.400000e+00 1.081255e+00
4.500000e+00 1.006536e+00
4.600000e+00 9.458927e-01
4.700000e+00 8.977662e-01
4.800000e+00 8.607408e-01
4.900000e+00 8.336079e-01
5.000000e+00 8.153765e-01
5.100000e+00 8.052600e-01
5.200000e+00 8.026537e-01
5.300000e+00 8.071091e-01
5.400000e+00 8.183104e-01
5.500000e+00 8.360493e-01
5.600000e+00 8.601561e-01
5.700000e+00 8.901917e-01
5.800000e+00 9.246702e-01
5.900000e+00 9.603006e-01
6.000000e+00 9.924492e-01
6.100000e+00 1.017002e+00
6.200000e+00 1.032147e+00
6.300000e+00 1.038698e+00
6.400000e+00 1.039094e+00
6.500000e+00 1.036107e+00
6.600000e+00 1.031992e+00
6.700000e+00 1.028206e+00
6.800000e+00 1.025481e+00
6.900000e+00 1.024022e+00
7.000000e+00 1.023706e+00
7.100000e+00 1.024230e+00
7.200000e+00 1.025212e+00
7.300000e+00 1.026254e+00
7.400000e+00 1.026981e+00
7.500000e+00 1.027072e+00
7.600000e+00 1.026284e+00
7.700000e+00 1.024470e+00
7.800000e+00 1.021591e+00
7.900000e+00 1.017713e+00
8.000000e+00 1.013002e+00
8.100000e+00 1.007698e+00
8.200000e+00 1.002088e+00
8.300000e+00 9.964806e-01
8.400000e+00 9.911756e-01
8.500000e+00 9.864428e-01
8.600000e+00 9.825071e-01
8.700000e+00 9.795418e-01
8.800000e+00 9.776658e-01
8.900000e+00 9.769394e-01
9.000000e+00 9.773588e-01
9.100000e+00 9.788505e-01
9.200000e+00 9.812739e-01
9.300000e+00 9.844330e-01
9.400000e+00 9.880951e-01
9.500000e+00 9.920129e-01
9.600000e+00 9.959448e-01
9.700000e+00 9.996718e-01
9.800000e+00 1.003009e+00
9.900000e+00 1.005816e+00
1.000000e+01 1.007994e+00
1.010000e+01 1.009497e+00
1.020000e+01 1.010320e+00
1.030000e+01 1.010505e+00
1.040000e+01 1.010122e+00
1.050000e+01 1.009273e+00
1.060000e+01 1.008072e+00
1.070000e+01 1.006641e+00
1.080000e+01 1.005097e+00
1.090000e+01 1.003548e+00
1.100000e+01 1.002081e+00
1.110000e+01 1.000764e+00
1.120000e+01 9.996423e-01
1.130000e+01 9.987389e-01
1.140000e+01 9.980593e-01
1.150000e+01 9.975930e-01
1.160000e+01 9.973180e-01
1.170000e+01 9.972045e-01
1.180000e+01 9.972190e-01
1.190000e+01 9.973285e-01
1.200000e+01 9.975025e-01
1.210000e+01 9.977155e-01
1.220000e+01 9.979474e-01
1.230000e+01 9.981840e-01
1.240000e+01 9.984167e-01
1.250000e+01 9.986413e-01
1.260000e+01 9.988577e-01
1.270000e+01 9.990676e-01
1.280000e+01 9.992740e-01
1.290000e+01 9.994796e-01
1.300000e+01 9.996867e-01
1.310000e+01 9.998957e-01
1.320000e+01 1.000105e+00
1.330000e+01 1.000312e+00
1.340000e+01 1.000510e+00
1.350000e+01 1.000693e+00
1.360000e+01 1.000852e+00
1.370000e+01 1.000980e+00
1.380000e+01 1.001070e+00
1.390000e+01 1.001117e+00
1.400000e+01 1.001118e+00
1.410000e+01 1.001073e+00
1.420000e+01 1.000985e+00
1.430000e+01 1.000859e+00
1.440000e+01 1.000703e+00
1.450000e+01 1.000523e+00
1.460000e+01 1.000332e+00
1.470000e+01 1.000138e+00
1.480000e+01 9.999524e-01
1.490000e+01 9.997830e-01
1.500000e+01 9.996374e-01
1.510000e+01 9.995209e-01
1.520000e+01 9.994369e-01
1.530000e+01 9.993867e-01
1.540000e+01 9.993699e-01
1.550000e+01 9.993841e-01
1.560000e+01 9.994256e-01
1.570000e+01 9.994890e-01
1.580000e+01 9.995688e-01
1.590000e+01 9.996587e-01
1.600000e+01 9.997529e-01
1.610000e+01 9.998459e-01
1.620000e+01 9.999333e-01
1.630000e+01 1.000011e+00
1.640000e+01 1.000078e+00
1.650000e+01 1.000131e+00
1.660000e+01 1.000171e+00
1.670000e+01 1.000197e+00
1.680000e+01 1.000212e+00
1.690000e+01 1.000215e+00
1.700000e+01 1.000210e+00
1.710000e+01 1.000198e+00
1.720000e+01 1.000180e+00
1.730000e+01 1.000157e+00
1.740000e+01 1.000133e+00
1.750000e+01 1.000107e+00
1.760000e+01 1.000082e+00
1.770000e+01 1.000059e+00
1.780000e+01 1.000036e+00
1.790000e+01 1.000016e+00
1.800000e+01 9.999978e-01
1.810000e+01 9.999818e-01
1.820000e+01 9.999680e-01
1.830000e+01 9.999564e-01
1.840000e+01 9.999470e-01
1.850000e+01 9.999399e-01
1.860000e+01 9.999351e-01
1.870000e+01 9.999327e-01
1.880000e+01 9.999326e-01
1.890000e+01 9.999350e-01
1.900000e+01 9.999397e-01
1.910000e+01 9.999467e-01
1.920000e+01 9.999559e-01
1.930000e+01 9.999670e-01
1.940000e+01 9.999798e-01
1.950000e+01 9.999938e-01
1.960000e+01 1.000009e+00
1.970000e+01 1.000024e+00
1.980000e+01 1.000038e+00
1.990000e+01 1.000052e+00


==> chapters/bridge/datas/g_of_r/data_bridge_0.960_10/g_methane.csv <==
0.000000e+00 5.030530e-15
1.000000e-01 1.180296e-15
2.000000e-01 2.309808e-15
3.000000e-01 4.520907e-18
4.000000e-01 1.207929e-15
5.000000e-01 4.424725e-15
6.000000e-01 4.619148e-15
7.000000e-01 2.659637e-15
8.000000e-01 4.583403e-15
9.000000e-01 1.178017e-15
1.000000e+00 4.945787e-17
1.100000e+00 6.061142e-16
1.200000e+00 1.183167e-15
1.300000e+00 2.305637e-15
1.400000e+00 9.267109e-16
1.500000e+00 1.029059e-15
1.600000e+00 9.030496e-17
1.700000e+00 9.031176e-16
1.800000e+00 2.684087e-16
1.900000e+00 1.723998e-16
2.000000e+00 4.737209e-18
2.100000e+00 3.817852e-16
2.200000e+00 1.837299e-15
2.300000e+00 3.320930e-15
2.400000e+00 4.380062e-15
2.500000e+00 4.377214e-15
2.600000e+00 2.415161e-14
2.700000e+00 2.056930e-09
2.800000e+00 8.478131e-06
2.900000e+00 1.321311e-03
3.000000e+00 2.841734e-02
3.100000e+00 1.826925e-01
3.200000e+00 5.575512e-01
3.300000e+00 1.069693e+00
3.400000e+00 1.533964e+00
3.500000e+00 1.831900e+00
3.600000e+00 1.950722e+00
3.700000e+00 1.934889e+00
3.800000e+00 1.838717e+00
3.900000e+00 1.705036e+00
4.000000e+00 1.561486e+00
4.100000e+00 1.423590e+00
4.200000e+00 1.298890e+00
4.300000e+00 1.190228e+00
4.400000e+00 1.097923e+00
4.500000e+00 1.021072e+00
4.600000e+00 9.582900e-01
4.700000e+00 9.080990e-01
4.800000e+00 8.691200e-01
4.900000e+00 8.401539e-01
5.000000e+00 8.202039e-01
5.100000e+00 8.084699e-01
5.200000e+00 8.043296e-01
5.300000e+00 8.073165e-01
5.400000e+00 8.170973e-01
5.500000e+00 8.334485e-01
5.600000e+00 8.561994e-01
5.700000e+00 8.849738e-01
5.800000e+00 9.184849e-01
5.900000e+00 9.537449e-01
6.000000e+00 9.863187e-01
6.100000e+00 1.011995e+00
6.200000e+00 1.028609e+00
6.300000e+00 1.036575e+00
6.400000e+00 1.038076e+00
6.500000e+00 1.035801e+00
6.600000e+00 1.032050e+00
6.700000e+00 1.028378e+00
6.800000e+00 1.025617e+00
6.900000e+00 1.024052e+00
7.000000e+00 1.023617e+00
7.100000e+00 1.024048e+00
7.200000e+00 1.024984e+00
7.300000e+00 1.026036e+00
7.400000e+00 1.026830e+00
7.500000e+00 1.027040e+00
7.600000e+00 1.026413e+00
7.700000e+00 1.024786e+00
7.800000e+00 1.022101e+00
7.900000e+00 1.018407e+00
8.000000e+00 1.013852e+00
8.100000e+00 1.008663e+00
8.200000e+00 1.003117e+00
8.300000e+00 9.975201e-01
8.400000e+00 9.921709e-01
8.500000e+00 9.873441e-01
8.600000e+00 9.832722e-01
8.700000e+00 9.801369e-01
8.800000e+00 9.780663e-01
8.900000e+00 9.771310e-01
9.000000e+00 9.773382e-01
9.100000e+00 9.786270e-01
9.200000e+00 9.808689e-01
9.300000e+00 9.838786e-01
9.400000e+00 9.874310e-01
9.500000e+00 9.912829e-01
9.600000e+00 9.951932e-01
9.700000e+00 9.989404e-01
9.800000e+00 1.002335e+00
9.900000e+00 1.005227e+00
1.000000e+01 1.007514e+00
1.010000e+01 1.009138e+00
1.020000e+01 1.010087e+00
1.030000e+01 1.010394e+00
1.040000e+01 1.010123e+00
1.050000e+01 1.009370e+00
1.060000e+01 1.008246e+00
1.070000e+01 1.006869e+00
1.080000e+01 1.005359e+00
1.090000e+01 1.003823e+00
1.100000e+01 1.002352e+00
1.110000e+01 1.001016e+00
1.120000e+01 9.998649e-01
1.130000e+01 9.989258e-01
1.140000e+01 9.982074e-01
1.150000e+01 9.977022e-01
1.160000e+01 9.973907e-01
1.170000e+01 9.972448e-01
1.180000e+01 9.972321e-01
1.190000e+01 9.973200e-01
1.200000e+01 9.974779e-01
1.210000e+01 9.976797e-01
1.220000e+01 9.979045e-01
1.230000e+01 9.981372e-01
1.240000e+01 9.983681e-01
1.250000e+01 9.985925e-01
1.260000e+01 9.988093e-01
1.270000e+01 9.990198e-01
1.280000e+01 9.992266e-01
1.290000e+01 9.994325e-01
1.300000e+01 9.996397e-01
1.310000e+01 9.998488e-01
1.320000e+01 1.000059e+00
1.330000e+01 1.000266e+00
1.340000e+01 1.000467e+00
1.350000e+01 1.000653e+00
1.360000e+01 1.000817e+00
1.370000e+01 1.000951e+00
1.380000e+01 1.001048e+00
1.390000e+01 1.001103e+00
1.400000e+01 1.001113e+00
1.410000e+01 1.001077e+00
1.420000e+01 1.000998e+00
1.430000e+01 1.000880e+00
1.440000e+01 1.000729e+00
1.450000e+01 1.000555e+00
1.460000e+01 1.000367e+00
1.470000e+01 1.000174e+00
1.480000e+01 9.999878e-01
1.490000e+01 9.998160e-01
1.500000e+01 9.996665e-01
1.510000e+01 9.995449e-01
1.520000e+01 9.994549e-01
1.530000e+01 9.993983e-01
1.540000e+01 9.993750e-01
1.550000e+01 9.993831e-01
1.560000e+01 9.994189e-01
1.570000e+01 9.994778e-01
1.580000e+01 9.995539e-01
1.590000e+01 9.996414e-01
1.600000e+01 9.997342e-01
1.610000e+01 9.998271e-01
1.620000e+01 9.999152e-01
1.630000e+01 9.999948e-01
1.640000e+01 1.000063e+00
1.650000e+01 1.000119e+00
1.660000e+01 1.000161e+00
1.670000e+01 1.000190e+00
1.680000e+01 1.000207e+00
1.690000e+01 1.000213e+00
1.700000e+01 1.000210e+00
1.710000e+01 1.000199e+00
1.720000e+01 1.000182e+00
1.730000e+01 1.000160e+00
1.740000e+01 1.000136e+00
1.750000e+01 1.000111e+00
1.760000e+01 1.000086e+00
1.770000e+01 1.000062e+00
1.780000e+01 1.000040e+00
1.790000e+01 1.000019e+00
1.800000e+01 1.000000e+00
1.810000e+01 9.999841e-01
1.820000e+01 9.999700e-01
1.830000e+01 9.999581e-01
1.840000e+01 9.999484e-01
1.850000e+01 9.999411e-01
1.860000e+01 9.999360e-01
1.870000e+01 9.999333e-01
1.880000e+01 9.999329e-01
1.890000e+01 9.999349e-01
1.900000e+01 9.999392e-01
1.910000e+01 9.999458e-01
1.920000e+01 9.999546e-01
1.930000e+01 9.999654e-01
1.940000e+01 9.999778e-01
1.950000e+01 9.999916e-01
1.960000e+01 1.000006e+00
1.970000e+01 1.000021e+00
1.980000e+01 1.000036e+00
1.990000e+01 1.000050e+00


==> chapters/bridge/datas/g_of_r/data_bridge_0.960_10/g_neon.csv <==
0.000000e+00 3.255779e-15
1.000000e-01 3.452854e-15
2.000000e-01 2.421125e-15
3.000000e-01 1.587891e-16
4.000000e-01 2.413915e-21
5.000000e-01 6.990632e-17
6.000000e-01 8.080701e-17
7.000000e-01 6.942461e-17
8.000000e-01 3.724590e-16
9.000000e-01 6.441779e-16
1.000000e+00 1.303926e-14
1.100000e+00 1.268818e-15
1.200000e+00 4.846320e-15
1.300000e+00 8.254279e-16
1.400000e+00 2.348378e-15
1.500000e+00 1.457803e-14
1.600000e+00 6.293255e-16
1.700000e+00 8.547986e-16
1.800000e+00 3.137269e-16
1.900000e+00 4.536746e-15
2.000000e+00 1.383514e-16
2.100000e+00 4.056104e-16
2.200000e+00 4.120705e-12
2.300000e+00 7.987542e-07
2.400000e+00 5.768930e-04
2.500000e+00 2.287934e-02
2.600000e+00 1.812470e-01
2.700000e+00 5.772902e-01
2.800000e+00 1.089043e+00
2.900000e+00 1.514511e+00
3.000000e+00 1.761031e+00
3.100000e+00 1.843009e+00
3.200000e+00 1.813712e+00
3.300000e+00 1.723280e+00
3.400000e+00 1.606598e+00
3.500000e+00 1.484506e+00
3.600000e+00 1.368149e+00
3.700000e+00 1.262783e+00
3.800000e+00 1.170366e+00
3.900000e+00 1.091125e+00
4.000000e+00 1.024453e+00
4.100000e+00 9.694033e-01
4.200000e+00 9.249465e-01
4.300000e+00 8.901006e-01
4.400000e+00 8.639873e-01
4.500000e+00 8.458520e-01
4.600000e+00 8.350647e-01
4.700000e+00 8.311117e-01
4.800000e+00 8.335831e-01
4.900000e+00 8.421599e-01
5.000000e+00 8.566012e-01
5.100000e+00 8.767043e-01
5.200000e+00 9.020723e-01
5.300000e+00 9.314152e-01
5.400000e+00 9.618070e-01
5.500000e+00 9.891338e-01
5.600000e+00 1.009868e+00
5.700000e+00 1.022618e+00
5.800000e+00 1.028240e+00
5.900000e+00 1.028858e+00
6.000000e+00 1.026762e+00
6.100000e+00 1.023764e+00
6.200000e+00 1.021015e+00
6.300000e+00 1.019097e+00
6.400000e+00 1.018180e+00
6.500000e+00 1.018180e+00
6.600000e+00 1.018869e+00
6.700000e+00 1.019950e+00
6.800000e+00 1.021103e+00
6.900000e+00 1.022021e+00
7.000000e+00 1.022431e+00
7.100000e+00 1.022120e+00
7.200000e+00 1.020949e+00
7.300000e+00 1.018867e+00
7.400000e+00 1.015912e+00
7.500000e+00 1.012205e+00
7.600000e+00 1.007933e+00
7.700000e+00 1.003329e+00
7.800000e+00 9.986454e-01
7.900000e+00 9.941372e-01
8.000000e+00 9.900385e-01
8.100000e+00 9.865511e-01
8.200000e+00 9.838363e-01
8.300000e+00 9.820105e-01
8.400000e+00 9.811398e-01
8.500000e+00 9.812338e-01
8.600000e+00 9.822410e-01
8.700000e+00 9.840511e-01
8.800000e+00 9.865061e-01
8.900000e+00 9.894159e-01
9.000000e+00 9.925772e-01
9.100000e+00 9.957900e-01
9.200000e+00 9.988714e-01
9.300000e+00 1.001666e+00
9.400000e+00 1.004051e+00
9.500000e+00 1.005942e+00
9.600000e+00 1.007290e+00
9.700000e+00 1.008087e+00
9.800000e+00 1.008357e+00
9.900000e+00 1.008154e+00
1.000000e+01 1.007556e+00
1.010000e+01 1.006653e+00
1.020000e+01 1.005544e+00
1.030000e+01 1.004325e+00
1.040000e+01 1.003084e+00
1.050000e+01 1.001897e+00
1.060000e+01 1.000821e+00
1.070000e+01 9.998948e-01
1.080000e+01 9.991415e-01
1.090000e+01 9.985675e-01
1.100000e+01 9.981661e-01
1.110000e+01 9.979209e-01
1.120000e+01 9.978082e-01
1.130000e+01 9.978012e-01
1.140000e+01 9.978731e-01
1.150000e+01 9.979988e-01
1.160000e+01 9.981573e-01
1.170000e+01 9.983320e-01
1.180000e+01 9.985110e-01
1.190000e+01 9.986871e-01
1.200000e+01 9.988572e-01
1.210000e+01 9.990209e-01
1.220000e+01 9.991800e-01
1.230000e+01 9.993373e-01
1.240000e+01 9.994954e-01
1.250000e+01 9.996563e-01
1.260000e+01 9.998209e-01
1.270000e+01 9.999886e-01
1.280000e+01 1.000157e+00
1.290000e+01 1.000321e+00
1.300000e+01 1.000475e+00
1.310000e+01 1.000613e+00
1.320000e+01 1.000728e+00
1.330000e+01 1.000814e+00
1.340000e+01 1.000866e+00
1.350000e+01 1.000881e+00
1.360000e+01 1.000859e+00
1.370000e+01 1.000801e+00
1.380000e+01 1.000711e+00
1.390000e+01 1.000594e+00
1.400000e+01 1.000456e+00
1.410000e+01 1.000306e+00
1.420000e+01 1.000152e+00
1.430000e+01 1.000002e+00
1.440000e+01 9.998623e-01
1.450000e+01 9.997405e-01
1.460000e+01 9.996408e-01
1.470000e+01 9.995663e-01
1.480000e+01 9.995188e-01
1.490000e+01 9.994983e-01
1.500000e+01 9.995032e-01
1.510000e+01 9.995306e-01
1.520000e+01 9.995767e-01
1.530000e+01 9.996369e-01
1.540000e+01 9.997063e-01
1.550000e+01 9.997802e-01
1.560000e+01 9.998541e-01
1.570000e+01 9.999242e-01
1.580000e+01 9.999875e-01
1.590000e+01 1.000042e+00
1.600000e+01 1.000086e+00
1.610000e+01 1.000119e+00
1.620000e+01 1.000142e+00
1.630000e+01 1.000155e+00
1.640000e+01 1.000160e+00
1.650000e+01 1.000157e+00
1.660000e+01 1.000149e+00
1.670000e+01 1.000137e+00
1.680000e+01 1.000123e+00
1.690000e+01 1.000107e+00
1.700000e+01 1.000090e+00
1.710000e+01 1.000073e+00
1.720000e+01 1.000056e+00
1.730000e+01 1.000039e+00
1.740000e+01 1.000023e+00
1.750000e+01 1.000008e+00
1.760000e+01 9.999944e-01
1.770000e+01 9.999825e-01
1.780000e+01 9.999719e-01
1.790000e+01 9.999627e-01
1.800000e+01 9.999551e-01
1.810000e+01 9.999489e-01
1.820000e+01 9.999445e-01
1.830000e+01 9.999417e-01
1.840000e+01 9.999409e-01
1.850000e+01 9.999419e-01
1.860000e+01 9.999449e-01
1.870000e+01 9.999497e-01
1.880000e+01 9.999563e-01
1.890000e+01 9.999643e-01
1.900000e+01 9.999736e-01
1.910000e+01 9.999838e-01
1.920000e+01 9.999943e-01
1.930000e+01 1.000005e+00
1.940000e+01 1.000015e+00
1.950000e+01 1.000024e+00
1.960000e+01 1.000031e+00
1.970000e+01 1.000037e+00
1.980000e+01 1.000041e+00
1.990000e+01 1.000043e+00


==> chapters/bridge/datas/g_of_r/data_bridge_0.960_10/g_neopentane.csv <==
0.000000e+00 7.441190e-14
1.000000e-01 7.565658e-14
2.000000e-01 8.164317e-14
3.000000e-01 9.333266e-14
4.000000e-01 1.271975e-13
5.000000e-01 1.310527e-13
6.000000e-01 1.485583e-13
7.000000e-01 1.721501e-13
8.000000e-01 1.771870e-13
9.000000e-01 1.881334e-13
1.000000e+00 1.771053e-13
1.100000e+00 6.289125e-14
1.200000e+00 1.520997e-13
1.300000e+00 3.653903e-14
1.400000e+00 1.041627e-12
1.500000e+00 7.240493e-14
1.600000e+00 1.092712e-14
1.700000e+00 1.488239e-15
1.800000e+00 6.342512e-15
1.900000e+00 7.241784e-15
2.000000e+00 5.778547e-15
2.100000e+00 4.752234e-16
2.200000e+00 3.892645e-15
2.300000e+00 5.835486e-14
2.400000e+00 4.401626e-16
2.500000e+00 8.959140e-14
2.600000e+00 1.584286e-13
2.700000e+00 7.816035e-15
2.800000e+00 2.383860e-14
2.900000e+00 3.899496e-17
3.000000e+00 4.952563e-13
3.100000e+00 2.769359e-13
3.200000e+00 7.367649e-13
3.300000e+00 8.985167e-14
3.400000e+00 8.034706e-14
3.500000e+00 9.731996e-14
3.600000e+00 2.941787e-14
3.700000e+00 1.150110e-13
3.800000e+00 2.061593e-09
3.900000e+00 1.372741e-06
4.000000e+00 1.220163e-04
4.100000e+00 2.798129e-03
4.200000e+00 2.498678e-02
4.300000e+00 1.147082e-01
4.400000e+00 3.283821e-01
4.500000e+00 6.707467e-01
4.600000e+00 1.075309e+00
4.700000e+00 1.448295e+00
4.800000e+00 1.721153e+00
4.900000e+00 1.870195e+00
5.000000e+00 1.907143e+00
5.100000e+00 1.860645e+00
5.200000e+00 1.761727e+00
5.300000e+00 1.636288e+00
5.400000e+00 1.502914e+00
5.500000e+00 1.373474e+00
5.600000e+00 1.254702e+00
5.700000e+00 1.149820e+00
5.800000e+00 1.059856e+00
5.900000e+00 9.845796e-01
6.000000e+00 9.231298e-01
6.100000e+00 8.743954e-01
6.200000e+00 8.372412e-01
6.300000e+00 8.106289e-01
6.400000e+00 7.936746e-01
6.500000e+00 7.856695e-01
6.600000e+00 7.860793e-01
6.700000e+00 7.945305e-01
6.800000e+00 8.107589e-01
6.900000e+00 8.344368e-01
7.000000e+00 8.647623e-01
7.100000e+00 8.999061e-01
7.200000e+00 9.367561e-01
7.300000e+00 9.714055e-01
7.400000e+00 1.000284e+00
7.500000e+00 1.021270e+00
7.600000e+00 1.034131e+00
7.700000e+00 1.040169e+00
7.800000e+00 1.041451e+00
7.900000e+00 1.040079e+00
8.000000e+00 1.037742e+00
8.100000e+00 1.035557e+00
8.200000e+00 1.034108e+00
8.300000e+00 1.033557e+00
8.400000e+00 1.033780e+00
8.500000e+00 1.034479e+00
8.600000e+00 1.035269e+00
8.700000e+00 1.035750e+00
8.800000e+00 1.035555e+00
8.900000e+00 1.034392e+00
9.000000e+00 1.032070e+00
9.100000e+00 1.028523e+00
9.200000e+00 1.023806e+00
9.300000e+00 1.018091e+00
9.400000e+00 1.011641e+00
9.500000e+00 1.004786e+00
9.600000e+00 9.978839e-01
9.700000e+00 9.912926e-01
9.800000e+00 9.853393e-01
9.900000e+00 9.803011e-01
1.000000e+01 9.763925e-01
1.010000e+01 9.737607e-01
1.020000e+01 9.724828e-01
1.030000e+01 9.725638e-01
1.040000e+01 9.739346e-01
1.050000e+01 9.764548e-01
1.060000e+01 9.799213e-01
1.070000e+01 9.840844e-01
1.080000e+01 9.886677e-01
1.090000e+01 9.933898e-01
1.100000e+01 9.979835e-01
1.110000e+01 1.002213e+00
1.120000e+01 1.005886e+00
1.130000e+01 1.008862e+00
1.140000e+01 1.011055e+00
1.150000e+01 1.012435e+00
1.160000e+01 1.013027e+00
1.170000e+01 1.012897e+00
1.180000e+01 1.012149e+00
1.190000e+01 1.010912e+00
1.200000e+01 1.009326e+00
1.210000e+01 1.007533e+00
1.220000e+01 1.005663e+00
1.230000e+01 1.003831e+00
1.240000e+01 1.002129e+00
1.250000e+01 1.000624e+00
1.260000e+01 9.993569e-01
1.270000e+01 9.983472e-01
1.280000e+01 9.975940e-01
1.290000e+01 9.970809e-01
1.300000e+01 9.967803e-01
1.310000e+01 9.966583e-01
1.320000e+01 9.966782e-01
1.330000e+01 9.968049e-01
1.340000e+01 9.970064e-01
1.350000e+01 9.972562e-01
1.360000e+01 9.975336e-01
1.370000e+01 9.978241e-01
1.380000e+01 9.981186e-01
1.390000e+01 9.984122e-01
1.400000e+01 9.987036e-01
1.410000e+01 9.989932e-01
1.420000e+01 9.992822e-01
1.430000e+01 9.995712e-01
1.440000e+01 9.998600e-01
1.450000e+01 1.000146e+00
1.460000e+01 1.000426e+00
1.470000e+01 1.000692e+00
1.480000e+01 1.000936e+00
1.490000e+01 1.001150e+00
1.500000e+01 1.001325e+00
1.510000e+01 1.001451e+00
1.520000e+01 1.001523e+00
1.530000e+01 1.001537e+00
1.540000e+01 1.001493e+00
1.550000e+01 1.001393e+00
1.560000e+01 1.001243e+00
1.570000e+01 1.001051e+00
1.580000e+01 1.000828e+00
1.590000e+01 1.000585e+00
1.600000e+01 1.000334e+00
1.610000e+01 1.000090e+00
1.620000e+01 9.998621e-01
1.630000e+01 9.996610e-01
1.640000e+01 9.994941e-01
1.650000e+01 9.993668e-01
1.660000e+01 9.992819e-01
1.670000e+01 9.992397e-01
1.680000e+01 9.992383e-01
1.690000e+01 9.992737e-01
1.700000e+01 9.993404e-01
1.710000e+01 9.994321e-01
1.720000e+01 9.995417e-01
1.730000e+01 9.996615e-01
1.740000e+01 9.997838e-01
1.750000e+01 9.999013e-01
1.760000e+01 1.000009e+00
1.770000e+01 1.000102e+00
1.780000e+01 1.000179e+00
1.790000e+01 1.000238e+00
1.800000e+01 1.000279e+00
1.810000e+01 1.000302e+00
1.820000e+01 1.000311e+00
1.830000e+01 1.000306e+00
1.840000e+01 1.000290e+00
1.850000e+01 1.000266e+00
1.860000e+01 1.000236e+00
1.870000e+01 1.000203e+00
1.880000e+01 1.000167e+00
1.890000e+01 1.000132e+00
1.900000e+01 1.000097e+00
1.910000e+01 1.000064e+00
1.920000e+01 1.000033e+00
1.930000e+01 1.000005e+00
1.940000e+01 9.999801e-01
1.950000e+01 9.999583e-01
1.960000e+01 9.999397e-01
1.970000e+01 9.999244e-01
1.980000e+01 9.999125e-01
1.990000e+01 9.999042e-01


==> chapters/bridge/datas/g_of_r/data_bridge_0.960_10/g_xenon.csv <==
0.000000e+00 3.315669e-17
1.000000e-01 6.976341e-18
2.000000e-01 1.947885e-17
3.000000e-01 4.030936e-19
4.000000e-01 1.220183e-16
5.000000e-01 7.701971e-18
6.000000e-01 7.460778e-17
7.000000e-01 1.129088e-16
8.000000e-01 1.057354e-16
9.000000e-01 1.544903e-16
1.000000e+00 1.291146e-16
1.100000e+00 9.261956e-17
1.200000e+00 7.642808e-17
1.300000e+00 1.060875e-16
1.400000e+00 1.819281e-16
1.500000e+00 1.945256e-16
1.600000e+00 2.323315e-16
1.700000e+00 3.295314e-16
1.800000e+00 1.287382e-16
1.900000e+00 4.366377e-16
2.000000e+00 1.122686e-18
2.100000e+00 2.066691e-17
2.200000e+00 5.083541e-17
2.300000e+00 2.211912e-17
2.400000e+00 2.365369e-17
2.500000e+00 6.332042e-17
2.600000e+00 6.647788e-17
2.700000e+00 1.290024e-16
2.800000e+00 3.170689e-11
2.900000e+00 6.059166e-07
3.000000e+00 2.268096e-04
3.100000e+00 8.895898e-03
3.200000e+00 8.625896e-02
3.300000e+00 3.483602e-01
3.400000e+00 8.081439e-01
3.500000e+00 1.316851e+00
3.600000e+00 1.712005e+00
3.700000e+00 1.926860e+00
3.800000e+00 1.979341e+00
3.900000e+00 1.920882e+00
4.000000e+00 1.801570e+00
4.100000e+00 1.657709e+00
4.200000e+00 1.511595e+00
4.300000e+00 1.375187e+00
4.400000e+00 1.253902e+00
4.500000e+00 1.149410e+00
4.600000e+00 1.061435e+00
4.700000e+00 9.888099e-01
4.800000e+00 9.300598e-01
4.900000e+00 8.837042e-01
5.000000e+00 8.483998e-01
5.100000e+00 8.229958e-01
5.200000e+00 8.065467e-01
5.300000e+00 7.983018e-01
5.400000e+00 7.976857e-01
5.500000e+00 8.042761e-01
5.600000e+00 8.177807e-01
5.700000e+00 8.380048e-01
5.800000e+00 8.647174e-01
5.900000e+00 8.971725e-01
6.000000e+00 9.332567e-01
6.100000e+00 9.690815e-01
6.200000e+00 9.999764e-01
6.300000e+00 1.022436e+00
6.400000e+00 1.035464e+00
6.500000e+00 1.040429e+00
6.600000e+00 1.039931e+00
6.700000e+00 1.036631e+00
6.800000e+00 1.032579e+00
6.900000e+00 1.029044e+00
7.000000e+00 1.026623e+00
7.100000e+00 1.025439e+00
7.200000e+00 1.025322e+00
7.300000e+00 1.025947e+00
7.400000e+00 1.026920e+00
7.500000e+00 1.027838e+00
7.600000e+00 1.028331e+00
7.700000e+00 1.028090e+00
7.800000e+00 1.026890e+00
7.900000e+00 1.024612e+00
8.000000e+00 1.021250e+00
8.100000e+00 1.016907e+00
8.200000e+00 1.011777e+00
8.300000e+00 1.006128e+00
8.400000e+00 1.000267e+00
8.500000e+00 9.945120e-01
8.600000e+00 9.891660e-01
8.700000e+00 9.844953e-01
8.800000e+00 9.807161e-01
8.900000e+00 9.779887e-01
9.000000e+00 9.764156e-01
9.100000e+00 9.760372e-01
9.200000e+00 9.768267e-01
9.300000e+00 9.786867e-01
9.400000e+00 9.814542e-01
9.500000e+00 9.849145e-01
9.600000e+00 9.888219e-01
9.700000e+00 9.929212e-01
9.800000e+00 9.969681e-01
9.900000e+00 1.000745e+00
1.000000e+01 1.004072e+00
1.010000e+01 1.006814e+00
1.020000e+01 1.008886e+00
1.030000e+01 1.010249e+00
1.040000e+01 1.010914e+00
1.050000e+01 1.010932e+00
1.060000e+01 1.010387e+00
1.070000e+01 1.009387e+00
1.080000e+01 1.008056e+00
1.090000e+01 1.006519e+00
1.100000e+01 1.004896e+00
1.110000e+01 1.003293e+00
1.120000e+01 1.001797e+00
1.130000e+01 1.000471e+00
1.140000e+01 9.993566e-01
1.150000e+01 9.984726e-01
1.160000e+01 9.978200e-01
1.170000e+01 9.973847e-01
1.180000e+01 9.971414e-01
1.190000e+01 9.970581e-01
1.200000e+01 9.971002e-01
1.210000e+01 9.972337e-01
1.220000e+01 9.974286e-01
1.230000e+01 9.976595e-01
1.240000e+01 9.979071e-01
1.250000e+01 9.981580e-01
1.260000e+01 9.984041e-01
1.270000e+01 9.986420e-01
1.280000e+01 9.988718e-01
1.290000e+01 9.990954e-01
1.300000e+01 9.993156e-01
1.310000e+01 9.995349e-01
1.320000e+01 9.997549e-01
1.330000e+01 9.999756e-01
1.340000e+01 1.000195e+00
1.350000e+01 1.000409e+00
1.360000e+01 1.000611e+00
1.370000e+01 1.000794e+00
1.380000e+01 1.000949e+00
1.390000e+01 1.001070e+00
1.400000e+01 1.001149e+00
1.410000e+01 1.001182e+00
1.420000e+01 1.001167e+00
1.430000e+01 1.001105e+00
1.440000e+01 1.000999e+00
1.450000e+01 1.000856e+00
1.460000e+01 1.000684e+00
1.470000e+01 1.000491e+00
1.480000e+01 1.000289e+00
1.490000e+01 1.000088e+00
1.500000e+01 9.998973e-01
1.510000e+01 9.997266e-01
1.520000e+01 9.995825e-01
1.530000e+01 9.994700e-01
1.540000e+01 9.993921e-01
1.550000e+01 9.993497e-01
1.560000e+01 9.993417e-01
1.570000e+01 9.993652e-01
1.580000e+01 9.994159e-01
1.590000e+01 9.994881e-01
1.600000e+01 9.995756e-01
1.610000e+01 9.996721e-01
1.620000e+01 9.997714e-01
1.630000e+01 9.998682e-01
1.640000e+01 9.999580e-01
1.650000e+01 1.000037e+00
1.660000e+01 1.000103e+00
1.670000e+01 1.000155e+00
1.680000e+01 1.000193e+00
1.690000e+01 1.000217e+00
1.700000e+01 1.000229e+00
1.710000e+01 1.000229e+00
1.720000e+01 1.000220e+00
1.730000e+01 1.000203e+00
1.740000e+01 1.000181e+00
1.750000e+01 1.000156e+00
1.760000e+01 1.000130e+00
1.770000e+01 1.000103e+00
1.780000e+01 1.000077e+00
1.790000e+01 1.000052e+00
1.800000e+01 1.000030e+00
1.810000e+01 1.000009e+00
1.820000e+01 9.999914e-01
1.830000e+01 9.999759e-01
1.840000e+01 9.999628e-01
1.850000e+01 9.999522e-01
1.860000e+01 9.999439e-01
1.870000e+01 9.999380e-01
1.880000e+01 9.999346e-01
1.890000e+01 9.999335e-01
1.900000e+01 9.999348e-01
1.910000e+01 9.999386e-01
1.920000e+01 9.999448e-01
1.930000e+01 9.999535e-01
1.940000e+01 9.999644e-01
1.950000e+01 9.999773e-01
1.960000e+01 9.999918e-01
1.970000e+01 1.000007e+00
1.980000e+01 1.000024e+00
1.990000e+01 1.000040e+00


==> chapters/bridge/datas/g_of_r/data_bridge_0.989_5/g_argon.csv <==
0.000000e+00 3.420658e-15
1.000000e-01 4.294125e-15
2.000000e-01 3.215283e-15
3.000000e-01 1.481169e-15
4.000000e-01 4.719796e-16
5.000000e-01 3.085582e-15
6.000000e-01 3.285844e-16
7.000000e-01 5.915174e-15
8.000000e-01 1.144269e-14
9.000000e-01 1.044458e-14
1.000000e+00 8.196846e-15
1.100000e+00 1.815000e-15
1.200000e+00 7.206234e-15
1.300000e+00 1.282812e-14
1.400000e+00 1.449193e-14
1.500000e+00 1.497780e-14
1.600000e+00 1.342477e-14
1.700000e+00 1.024643e-14
1.800000e+00 7.921045e-15
1.900000e+00 5.251076e-15
2.000000e+00 4.511537e-15
2.100000e+00 3.728438e-15
2.200000e+00 5.410207e-15
2.300000e+00 6.514543e-15
2.400000e+00 6.648232e-15
2.500000e+00 1.133031e-12
2.600000e+00 1.326018e-07
2.700000e+00 1.411167e-04
2.800000e+00 8.583250e-03
2.900000e+00 9.704833e-02
3.000000e+00 4.020951e-01
3.100000e+00 9.090431e-01
3.200000e+00 1.421802e+00
3.300000e+00 1.775893e+00
3.400000e+00 1.934104e+00
3.500000e+00 1.939326e+00
3.600000e+00 1.852209e+00
3.700000e+00 1.721466e+00
3.800000e+00 1.578283e+00
3.900000e+00 1.439897e+00
4.000000e+00 1.314541e+00
4.100000e+00 1.205275e+00
4.200000e+00 1.112448e+00
4.300000e+00 1.035127e+00
4.400000e+00 9.718832e-01
4.500000e+00 9.211928e-01
4.600000e+00 8.816317e-01
4.700000e+00 8.519568e-01
4.800000e+00 8.311309e-01
4.900000e+00 8.183183e-01
5.000000e+00 8.128673e-01
5.100000e+00 8.142874e-01
5.200000e+00 8.222253e-01
5.300000e+00 8.364418e-01
5.400000e+00 8.567790e-01
5.500000e+00 8.830171e-01
5.600000e+00 9.143343e-01
5.700000e+00 9.483796e-01
5.800000e+00 9.810178e-01
5.900000e+00 1.007706e+00
6.000000e+00 1.025598e+00
6.100000e+00 1.034562e+00
6.200000e+00 1.036578e+00
6.300000e+00 1.034401e+00
6.400000e+00 1.030492e+00
6.500000e+00 1.026556e+00
6.600000e+00 1.023527e+00
6.700000e+00 1.021749e+00
6.800000e+00 1.021187e+00
6.900000e+00 1.021588e+00
7.000000e+00 1.022598e+00
7.100000e+00 1.023826e+00
7.200000e+00 1.024897e+00
7.300000e+00 1.025472e+00
7.400000e+00 1.025283e+00
7.500000e+00 1.024145e+00
7.600000e+00 1.021973e+00
7.700000e+00 1.018787e+00
7.800000e+00 1.014707e+00
7.900000e+00 1.009932e+00
8.000000e+00 1.004721e+00
8.100000e+00 9.993646e-01
8.200000e+00 9.941550e-01
8.300000e+00 9.893669e-01
8.400000e+00 9.852376e-01
8.500000e+00 9.819577e-01
8.600000e+00 9.796669e-01
8.700000e+00 9.784508e-01
8.800000e+00 9.783357e-01
8.900000e+00 9.792825e-01
9.000000e+00 9.811848e-01
9.100000e+00 9.838765e-01
9.200000e+00 9.871475e-01
9.300000e+00 9.907650e-01
9.400000e+00 9.944944e-01
9.500000e+00 9.981165e-01
9.600000e+00 1.001441e+00
9.700000e+00 1.004317e+00
9.800000e+00 1.006633e+00
9.900000e+00 1.008325e+00
1.000000e+01 1.009374e+00
1.010000e+01 1.009799e+00
1.020000e+01 1.009658e+00
1.030000e+01 1.009035e+00
1.040000e+01 1.008035e+00
1.050000e+01 1.006770e+00
1.060000e+01 1.005355e+00
1.070000e+01 1.003896e+00
1.080000e+01 1.002484e+00
1.090000e+01 1.001191e+00
1.100000e+01 1.000067e+00
1.110000e+01 9.991419e-01
1.120000e+01 9.984277e-01
1.130000e+01 9.979190e-01
1.140000e+01 9.975986e-01
1.150000e+01 9.974404e-01
1.160000e+01 9.974134e-01
1.170000e+01 9.974857e-01
1.180000e+01 9.976273e-01
1.190000e+01 9.978122e-01
1.200000e+01 9.980196e-01
1.210000e+01 9.982344e-01
1.220000e+01 9.984466e-01
1.230000e+01 9.986514e-01
1.240000e+01 9.988477e-01
1.250000e+01 9.990371e-01
1.260000e+01 9.992226e-01
1.270000e+01 9.994076e-01
1.280000e+01 9.995946e-01
1.290000e+01 9.997851e-01
1.300000e+01 9.999787e-01
1.310000e+01 1.000173e+00
1.320000e+01 1.000364e+00
1.330000e+01 1.000544e+00
1.340000e+01 1.000708e+00
1.350000e+01 1.000845e+00
1.360000e+01 1.000951e+00
1.370000e+01 1.001018e+00
1.380000e+01 1.001042e+00
1.390000e+01 1.001023e+00
1.400000e+01 1.000961e+00
1.410000e+01 1.000861e+00
1.420000e+01 1.000727e+00
1.430000e+01 1.000569e+00
1.440000e+01 1.000395e+00
1.450000e+01 1.000213e+00
1.460000e+01 1.000035e+00
1.470000e+01 9.998684e-01
1.480000e+01 9.997212e-01
1.490000e+01 9.995991e-01
1.500000e+01 9.995062e-01
1.510000e+01 9.994447e-01
1.520000e+01 9.994149e-01
1.530000e+01 9.994155e-01
1.540000e+01 9.994433e-01
1.550000e+01 9.994940e-01
1.560000e+01 9.995624e-01
1.570000e+01 9.996427e-01
1.580000e+01 9.997293e-01
1.590000e+01 9.998169e-01
1.600000e+01 9.999008e-01
1.610000e+01 9.999773e-01
1.620000e+01 1.000044e+00
1.630000e+01 1.000098e+00
1.640000e+01 1.000140e+00
1.650000e+01 1.000170e+00
1.660000e+01 1.000187e+00
1.670000e+01 1.000195e+00
1.680000e+01 1.000194e+00
1.690000e+01 1.000185e+00
1.700000e+01 1.000172e+00
1.710000e+01 1.000154e+00
1.720000e+01 1.000133e+00
1.730000e+01 1.000111e+00
1.740000e+01 1.000088e+00
1.750000e+01 1.000066e+00
1.760000e+01 1.000045e+00
1.770000e+01 1.000025e+00
1.780000e+01 1.000007e+00
1.790000e+01 9.999913e-01
1.800000e+01 9.999772e-01
1.810000e+01 9.999650e-01
1.820000e+01 9.999548e-01
1.830000e+01 9.999465e-01
1.840000e+01 9.999403e-01
1.850000e+01 9.999361e-01
1.860000e+01 9.999342e-01
1.870000e+01 9.999344e-01
1.880000e+01 9.999370e-01
1.890000e+01 9.999419e-01
1.900000e+01 9.999490e-01
1.910000e+01 9.999580e-01
1.920000e+01 9.999688e-01
1.930000e+01 9.999809e-01
1.940000e+01 9.999939e-01
1.950000e+01 1.000007e+00
1.960000e+01 1.000021e+00
1.970000e+01 1.000033e+00
1.980000e+01 1.000045e+00
1.990000e+01 1.000055e+00


==> chapters/bridge/datas/g_of_r/data_bridge_0.989_5/g_krypton.csv <==
0.000000e+00 2.504186e-15
1.000000e-01 4.359150e-15
2.000000e-01 8.630281e-15
3.000000e-01 6.339979e-16
4.000000e-01 1.327122e-15
5.000000e-01 3.934470e-15
6.000000e-01 4.415767e-16
7.000000e-01 1.557322e-15
8.000000e-01 9.960178e-15
9.000000e-01 2.145784e-15
1.000000e+00 8.453114e-15
1.100000e+00 6.875715e-15
1.200000e+00 1.037612e-14
1.300000e+00 7.318649e-15
1.400000e+00 8.423039e-15
1.500000e+00 9.609953e-15
1.600000e+00 1.436268e-14
1.700000e+00 1.197694e-15
1.800000e+00 2.548394e-16
1.900000e+00 1.743751e-18
2.000000e+00 1.518165e-16
2.100000e+00 5.917605e-15
2.200000e+00 2.284030e-14
2.300000e+00 1.701559e-14
2.400000e+00 1.780297e-14
2.500000e+00 2.100594e-14
2.600000e+00 3.364504e-15
2.700000e+00 5.662970e-09
2.800000e+00 1.753193e-05
2.900000e+00 2.169720e-03
3.000000e+00 3.985844e-02
3.100000e+00 2.294885e-01
3.200000e+00 6.476140e-01
3.300000e+00 1.174750e+00
3.400000e+00 1.618315e+00
3.500000e+00 1.878258e+00
3.600000e+00 1.960626e+00
3.700000e+00 1.918671e+00
3.800000e+00 1.807618e+00
3.900000e+00 1.667814e+00
4.000000e+00 1.523860e+00
4.100000e+00 1.388806e+00
4.200000e+00 1.268502e+00
4.300000e+00 1.164748e+00
4.400000e+00 1.077280e+00
4.500000e+00 1.004904e+00
4.600000e+00 9.461166e-01
4.700000e+00 8.994193e-01
4.800000e+00 8.634624e-01
4.900000e+00 8.370991e-01
5.000000e+00 8.193922e-01
5.100000e+00 8.096002e-01
5.200000e+00 8.071545e-01
5.300000e+00 8.116351e-01
5.400000e+00 8.227482e-01
5.500000e+00 8.403012e-01
5.600000e+00 8.641322e-01
5.700000e+00 8.937876e-01
5.800000e+00 9.277287e-01
5.900000e+00 9.626029e-01
6.000000e+00 9.937888e-01
6.100000e+00 1.017304e+00
6.200000e+00 1.031528e+00
6.300000e+00 1.037418e+00
6.400000e+00 1.037456e+00
6.500000e+00 1.034369e+00
6.600000e+00 1.030331e+00
6.700000e+00 1.026719e+00
6.800000e+00 1.024202e+00
6.900000e+00 1.022946e+00
7.000000e+00 1.022809e+00
7.100000e+00 1.023479e+00
7.200000e+00 1.024576e+00
7.300000e+00 1.025705e+00
7.400000e+00 1.026498e+00
7.500000e+00 1.026641e+00
7.600000e+00 1.025897e+00
7.700000e+00 1.024127e+00
7.800000e+00 1.021294e+00
7.900000e+00 1.017471e+00
8.000000e+00 1.012823e+00
8.100000e+00 1.007591e+00
8.200000e+00 1.002060e+00
8.300000e+00 9.965346e-01
8.400000e+00 9.913112e-01
8.500000e+00 9.866555e-01
8.600000e+00 9.827892e-01
8.700000e+00 9.798826e-01
8.800000e+00 9.780525e-01
8.900000e+00 9.773573e-01
9.000000e+00 9.777913e-01
9.100000e+00 9.792793e-01
9.200000e+00 9.816800e-01
9.300000e+00 9.847980e-01
9.400000e+00 9.884027e-01
9.500000e+00 9.922504e-01
9.600000e+00 9.961041e-01
9.700000e+00 9.997497e-01
9.800000e+00 1.003008e+00
9.900000e+00 1.005740e+00
1.000000e+01 1.007854e+00
1.010000e+01 1.009305e+00
1.020000e+01 1.010092e+00
1.030000e+01 1.010253e+00
1.040000e+01 1.009863e+00
1.050000e+01 1.009019e+00
1.060000e+01 1.007836e+00
1.070000e+01 1.006432e+00
1.080000e+01 1.004923e+00
1.090000e+01 1.003412e+00
1.100000e+01 1.001985e+00
1.110000e+01 1.000707e+00
1.120000e+01 9.996212e-01
1.130000e+01 9.987494e-01
1.140000e+01 9.980959e-01
1.150000e+01 9.976498e-01
1.160000e+01 9.973889e-01
1.170000e+01 9.972837e-01
1.180000e+01 9.973015e-01
1.190000e+01 9.974098e-01
1.200000e+01 9.975793e-01
1.210000e+01 9.977853e-01
1.220000e+01 9.980086e-01
1.230000e+01 9.982358e-01
1.240000e+01 9.984588e-01
1.250000e+01 9.986741e-01
1.260000e+01 9.988816e-01
1.270000e+01 9.990835e-01
1.280000e+01 9.992828e-01
1.290000e+01 9.994823e-01
1.300000e+01 9.996840e-01
1.310000e+01 9.998885e-01
1.320000e+01 1.000094e+00
1.330000e+01 1.000298e+00
1.340000e+01 1.000493e+00
1.350000e+01 1.000673e+00
1.360000e+01 1.000831e+00
1.370000e+01 1.000957e+00
1.380000e+01 1.001046e+00
1.390000e+01 1.001093e+00
1.400000e+01 1.001094e+00
1.410000e+01 1.001050e+00
1.420000e+01 1.000964e+00
1.430000e+01 1.000840e+00
1.440000e+01 1.000686e+00
1.450000e+01 1.000511e+00
1.460000e+01 1.000323e+00
1.470000e+01 1.000133e+00
1.480000e+01 9.999513e-01
1.490000e+01 9.997856e-01
1.500000e+01 9.996434e-01
1.510000e+01 9.995298e-01
1.520000e+01 9.994481e-01
1.530000e+01 9.993995e-01
1.540000e+01 9.993836e-01
1.550000e+01 9.993981e-01
1.560000e+01 9.994391e-01
1.570000e+01 9.995015e-01
1.580000e+01 9.995798e-01
1.590000e+01 9.996678e-01
1.600000e+01 9.997599e-01
1.610000e+01 9.998508e-01
1.620000e+01 9.999360e-01
1.630000e+01 1.000012e+00
1.640000e+01 1.000077e+00
1.650000e+01 1.000128e+00
1.660000e+01 1.000167e+00
1.670000e+01 1.000192e+00
1.680000e+01 1.000206e+00
1.690000e+01 1.000209e+00
1.700000e+01 1.000204e+00
1.710000e+01 1.000192e+00
1.720000e+01 1.000174e+00
1.730000e+01 1.000152e+00
1.740000e+01 1.000128e+00
1.750000e+01 1.000104e+00
1.760000e+01 1.000079e+00
1.770000e+01 1.000056e+00
1.780000e+01 1.000035e+00
1.790000e+01 1.000015e+00
1.800000e+01 9.999974e-01
1.810000e+01 9.999818e-01
1.820000e+01 9.999684e-01
1.830000e+01 9.999571e-01
1.840000e+01 9.999481e-01
1.850000e+01 9.999412e-01
1.860000e+01 9.999365e-01
1.870000e+01 9.999342e-01
1.880000e+01 9.999342e-01
1.890000e+01 9.999365e-01
1.900000e+01 9.999412e-01
1.910000e+01 9.999481e-01
1.920000e+01 9.999571e-01
1.930000e+01 9.999680e-01
1.940000e+01 9.999805e-01
1.950000e+01 9.999942e-01
1.960000e+01 1.000009e+00
1.970000e+01 1.000023e+00
1.980000e+01 1.000038e+00
1.990000e+01 1.000051e+00


==> chapters/bridge/datas/g_of_r/data_bridge_0.989_5/g_methane.csv <==
0.000000e+00 1.329484e-16
1.000000e-01 3.434480e-15
2.000000e-01 5.241448e-13
3.000000e-01 2.022415e-14
4.000000e-01 3.889006e-16
5.000000e-01 1.634492e-14
6.000000e-01 4.574253e-14
7.000000e-01 2.870525e-14
8.000000e-01 1.198301e-14
9.000000e-01 3.210676e-15
1.000000e+00 2.345916e-15
1.100000e+00 6.446017e-17
1.200000e+00 2.908741e-14
1.300000e+00 2.282278e-14
1.400000e+00 1.393430e-14
1.500000e+00 2.287162e-15
1.600000e+00 4.417352e-15
1.700000e+00 4.091186e-15
1.800000e+00 7.540491e-15
1.900000e+00 8.718701e-16
2.000000e+00 1.979632e-15
2.100000e+00 7.884465e-15
2.200000e+00 3.322925e-14
2.300000e+00 6.815261e-14
2.400000e+00 1.115819e-13
2.500000e+00 1.655447e-13
2.600000e+00 3.298584e-17
2.700000e+00 2.313991e-09
2.800000e+00 9.729664e-06
2.900000e+00 1.463919e-03
3.000000e+00 3.060761e-02
3.100000e+00 1.922002e-01
3.200000e+00 5.754970e-01
3.300000e+00 1.087711e+00
3.400000e+00 1.542229e+00
3.500000e+00 1.826813e+00
3.600000e+00 1.934716e+00
3.700000e+00 1.912814e+00
3.800000e+00 1.815085e+00
3.900000e+00 1.682960e+00
4.000000e+00 1.542660e+00
4.100000e+00 1.408658e+00
4.200000e+00 1.287841e+00
4.300000e+00 1.182706e+00
4.400000e+00 1.093421e+00
4.500000e+00 1.019054e+00
4.600000e+00 9.582503e-01
4.700000e+00 9.095908e-01
4.800000e+00 8.717626e-01
4.900000e+00 8.436303e-01
5.000000e+00 8.242538e-01
5.100000e+00 8.128804e-01
5.200000e+00 8.089268e-01
5.300000e+00 8.119569e-01
5.400000e+00 8.216611e-01
5.500000e+00 8.378333e-01
5.600000e+00 8.603125e-01
5.700000e+00 8.887119e-01
5.800000e+00 9.216969e-01
5.900000e+00 9.562156e-01
6.000000e+00 9.878319e-01
6.100000e+00 1.012453e+00
6.200000e+00 1.028100e+00
6.300000e+00 1.035349e+00
6.400000e+00 1.036438e+00
6.500000e+00 1.034025e+00
6.600000e+00 1.030329e+00
6.700000e+00 1.026823e+00
6.800000e+00 1.024272e+00
6.900000e+00 1.022918e+00
7.000000e+00 1.022673e+00
7.100000e+00 1.023260e+00
7.200000e+00 1.024319e+00
7.300000e+00 1.025464e+00
7.400000e+00 1.026329e+00
7.500000e+00 1.026594e+00
7.600000e+00 1.026013e+00
7.700000e+00 1.024429e+00
7.800000e+00 1.021790e+00
7.900000e+00 1.018150e+00
8.000000e+00 1.013658e+00
8.100000e+00 1.008540e+00
8.200000e+00 1.003074e+00
8.300000e+00 9.975600e-01
8.400000e+00 9.922945e-01
8.500000e+00 9.875479e-01
8.600000e+00 9.835487e-01
8.700000e+00 9.804758e-01
8.800000e+00 9.784551e-01
8.900000e+00 9.775550e-01
9.000000e+00 9.777810e-01
9.100000e+00 9.790701e-01
9.200000e+00 9.812929e-01
9.300000e+00 9.842642e-01
9.400000e+00 9.877608e-01
9.500000e+00 9.915429e-01
9.600000e+00 9.953739e-01
9.700000e+00 9.990372e-01
9.800000e+00 1.002348e+00
9.900000e+00 1.005163e+00
1.000000e+01 1.007381e+00
1.010000e+01 1.008948e+00
1.020000e+01 1.009856e+00
1.030000e+01 1.010136e+00
1.040000e+01 1.009854e+00
1.050000e+01 1.009104e+00
1.060000e+01 1.007996e+00
1.070000e+01 1.006647e+00
1.080000e+01 1.005171e+00
1.090000e+01 1.003674e+00
1.100000e+01 1.002245e+00
1.110000e+01 1.000950e+00
1.120000e+01 9.998375e-01
1.130000e+01 9.989324e-01
1.140000e+01 9.982425e-01
1.150000e+01 9.977595e-01
1.160000e+01 9.974639e-01
1.170000e+01 9.973277e-01
1.180000e+01 9.973191e-01
1.190000e+01 9.974062e-01
1.200000e+01 9.975594e-01
1.210000e+01 9.977537e-01
1.220000e+01 9.979691e-01
1.230000e+01 9.981915e-01
1.240000e+01 9.984119e-01
1.250000e+01 9.986261e-01
1.260000e+01 9.988334e-01
1.270000e+01 9.990355e-01
1.280000e+01 9.992351e-01
1.290000e+01 9.994350e-01
1.300000e+01 9.996371e-01
1.310000e+01 9.998421e-01
1.320000e+01 1.000049e+00
1.330000e+01 1.000254e+00
1.340000e+01 1.000451e+00
1.350000e+01 1.000635e+00
1.360000e+01 1.000798e+00
1.370000e+01 1.000930e+00
1.380000e+01 1.001026e+00
1.390000e+01 1.001081e+00
1.400000e+01 1.001090e+00
1.410000e+01 1.001055e+00
1.420000e+01 1.000977e+00
1.430000e+01 1.000860e+00
1.440000e+01 1.000712e+00
1.450000e+01 1.000540e+00
1.460000e+01 1.000355e+00
1.470000e+01 1.000167e+00
1.480000e+01 9.999837e-01
1.490000e+01 9.998156e-01
1.500000e+01 9.996697e-01
1.510000e+01 9.995514e-01
1.520000e+01 9.994642e-01
1.530000e+01 9.994098e-01
1.540000e+01 9.993881e-01
1.550000e+01 9.993970e-01
1.560000e+01 9.994330e-01
1.570000e+01 9.994913e-01
1.580000e+01 9.995663e-01
1.590000e+01 9.996521e-01
1.600000e+01 9.997429e-01
1.610000e+01 9.998335e-01
1.620000e+01 9.999192e-01
1.630000e+01 9.999964e-01
1.640000e+01 1.000063e+00
1.650000e+01 1.000116e+00
1.660000e+01 1.000157e+00
1.670000e+01 1.000185e+00
1.680000e+01 1.000201e+00
1.690000e+01 1.000207e+00
1.700000e+01 1.000203e+00
1.710000e+01 1.000193e+00
1.720000e+01 1.000176e+00
1.730000e+01 1.000155e+00
1.740000e+01 1.000132e+00
1.750000e+01 1.000108e+00
1.760000e+01 1.000084e+00
1.770000e+01 1.000061e+00
1.780000e+01 1.000039e+00
1.790000e+01 1.000019e+00
1.800000e+01 1.000001e+00
1.810000e+01 9.999854e-01
1.820000e+01 9.999715e-01
1.830000e+01 9.999598e-01
1.840000e+01 9.999502e-01
1.850000e+01 9.999427e-01
1.860000e+01 9.999375e-01
1.870000e+01 9.999346e-01
1.880000e+01 9.999340e-01
1.890000e+01 9.999358e-01
1.900000e+01 9.999399e-01
1.910000e+01 9.999463e-01
1.920000e+01 9.999549e-01
1.930000e+01 9.999654e-01
1.940000e+01 9.999777e-01
1.950000e+01 9.999913e-01
1.960000e+01 1.000006e+00
1.970000e+01 1.000020e+00
1.980000e+01 1.000035e+00
1.990000e+01 1.000049e+00


==> chapters/bridge/datas/g_of_r/data_bridge_0.989_5/g_neon.csv <==
0.000000e+00 1.543031e-14
1.000000e-01 1.565381e-14
2.000000e-01 9.830145e-15
3.000000e-01 1.847674e-14
4.000000e-01 4.001583e-14
5.000000e-01 4.654223e-14
6.000000e-01 4.964879e-14
7.000000e-01 4.860400e-14
8.000000e-01 4.545468e-14
9.000000e-01 4.361438e-14
1.000000e+00 4.525320e-14
1.100000e+00 5.192799e-14
1.200000e+00 6.874357e-15
1.300000e+00 4.353171e-14
1.400000e+00 5.495795e-14
1.500000e+00 3.812370e-14
1.600000e+00 1.890610e-14
1.700000e+00 1.102594e-14
1.800000e+00 5.457693e-15
1.900000e+00 3.026770e-14
2.000000e+00 6.456228e-17
2.100000e+00 7.918940e-14
2.200000e+00 2.760853e-12
2.300000e+00 9.072502e-07
2.400000e+00 6.325473e-04
2.500000e+00 2.447246e-02
2.600000e+00 1.898951e-01
2.700000e+00 5.947434e-01
2.800000e+00 1.107177e+00
2.900000e+00 1.524255e+00
3.000000e+00 1.759395e+00
3.100000e+00 1.832106e+00
3.200000e+00 1.797442e+00
3.300000e+00 1.705200e+00
3.400000e+00 1.589190e+00
3.500000e+00 1.469201e+00
3.600000e+00 1.355588e+00
3.700000e+00 1.253098e+00
3.800000e+00 1.163393e+00
3.900000e+00 1.086552e+00
4.000000e+00 1.021915e+00
4.100000e+00 9.685330e-01
4.200000e+00 9.254041e-01
4.300000e+00 8.915857e-01
4.400000e+00 8.662427e-01
4.500000e+00 8.486616e-01
4.600000e+00 8.382492e-01
4.700000e+00 8.345228e-01
4.800000e+00 8.370987e-01
4.900000e+00 8.456786e-01
5.000000e+00 8.600378e-01
5.100000e+00 8.799842e-01
5.200000e+00 9.051146e-01
5.300000e+00 9.340985e-01
5.400000e+00 9.639505e-01
5.500000e+00 9.905501e-01
5.600000e+00 1.010464e+00
5.700000e+00 1.022451e+00
5.800000e+00 1.027491e+00
5.900000e+00 1.027755e+00
6.000000e+00 1.025512e+00
6.100000e+00 1.022518e+00
6.200000e+00 1.019866e+00
6.300000e+00 1.018087e+00
6.400000e+00 1.017319e+00
6.500000e+00 1.017457e+00
6.600000e+00 1.018265e+00
6.700000e+00 1.019442e+00
6.800000e+00 1.020670e+00
6.900000e+00 1.021643e+00
7.000000e+00 1.022095e+00
7.100000e+00 1.021816e+00
7.200000e+00 1.020673e+00
7.300000e+00 1.018620e+00
7.400000e+00 1.015698e+00
7.500000e+00 1.012031e+00
7.600000e+00 1.007806e+00
7.700000e+00 1.003255e+00
7.800000e+00 9.986310e-01
7.900000e+00 9.941841e-01
8.000000e+00 9.901462e-01
8.100000e+00 9.867164e-01
8.200000e+00 9.840534e-01
8.300000e+00 9.822717e-01
8.400000e+00 9.814354e-01
8.500000e+00 9.815519e-01
8.600000e+00 9.825678e-01
8.700000e+00 9.843719e-01
8.800000e+00 9.868057e-01
8.900000e+00 9.896804e-01
9.000000e+00 9.927948e-01
9.100000e+00 9.959522e-01
9.200000e+00 9.989733e-01
9.300000e+00 1.001706e+00
9.400000e+00 1.004033e+00
9.500000e+00 1.005870e+00
9.600000e+00 1.007173e+00
9.700000e+00 1.007934e+00
9.800000e+00 1.008180e+00
9.900000e+00 1.007964e+00
1.000000e+01 1.007364e+00
1.010000e+01 1.006468e+00
1.020000e+01 1.005375e+00
1.030000e+01 1.004179e+00
1.040000e+01 1.002966e+00
1.050000e+01 1.001808e+00
1.060000e+01 1.000761e+00
1.070000e+01 9.998640e-01
1.080000e+01 9.991364e-01
1.090000e+01 9.985844e-01
1.100000e+01 9.982006e-01
1.110000e+01 9.979684e-01
1.120000e+01 9.978642e-01
1.130000e+01 9.978616e-01
1.140000e+01 9.979340e-01
1.150000e+01 9.980574e-01
1.160000e+01 9.982113e-01
1.170000e+01 9.983798e-01
1.180000e+01 9.985519e-01
1.190000e+01 9.987207e-01
1.200000e+01 9.988835e-01
1.210000e+01 9.990404e-01
1.220000e+01 9.991935e-01
1.230000e+01 9.993455e-01
1.240000e+01 9.994991e-01
1.250000e+01 9.996563e-01
1.260000e+01 9.998178e-01
1.270000e+01 9.999829e-01
1.280000e+01 1.000149e+00
1.290000e+01 1.000311e+00
1.300000e+01 1.000464e+00
1.310000e+01 1.000600e+00
1.320000e+01 1.000714e+00
1.330000e+01 1.000799e+00
1.340000e+01 1.000850e+00
1.350000e+01 1.000865e+00
1.360000e+01 1.000843e+00
1.370000e+01 1.000786e+00
1.380000e+01 1.000697e+00
1.390000e+01 1.000581e+00
1.400000e+01 1.000445e+00
1.410000e+01 1.000298e+00
1.420000e+01 1.000146e+00
1.430000e+01 9.999979e-01
1.440000e+01 9.998614e-01
1.450000e+01 9.997422e-01
1.460000e+01 9.996450e-01
1.470000e+01 9.995727e-01
1.480000e+01 9.995269e-01
1.490000e+01 9.995076e-01
1.500000e+01 9.995132e-01
1.510000e+01 9.995409e-01
1.520000e+01 9.995867e-01
1.530000e+01 9.996461e-01
1.540000e+01 9.997143e-01
1.550000e+01 9.997867e-01
1.560000e+01 9.998590e-01
1.570000e+01 9.999274e-01
1.580000e+01 9.999889e-01
1.590000e+01 1.000042e+00
1.600000e+01 1.000084e+00
1.610000e+01 1.000116e+00
1.620000e+01 1.000138e+00
1.630000e+01 1.000151e+00
1.640000e+01 1.000155e+00
1.650000e+01 1.000152e+00
1.660000e+01 1.000145e+00
1.670000e+01 1.000133e+00
1.680000e+01 1.000119e+00
1.690000e+01 1.000103e+00
1.700000e+01 1.000087e+00
1.710000e+01 1.000071e+00
1.720000e+01 1.000054e+00
1.730000e+01 1.000038e+00
1.740000e+01 1.000022e+00
1.750000e+01 1.000008e+00
1.760000e+01 9.999950e-01
1.770000e+01 9.999834e-01
1.780000e+01 9.999730e-01
1.790000e+01 9.999640e-01
1.800000e+01 9.999564e-01
1.810000e+01 9.999503e-01
1.820000e+01 9.999458e-01
1.830000e+01 9.999430e-01
1.840000e+01 9.999420e-01
1.850000e+01 9.999429e-01
1.860000e+01 9.999458e-01
1.870000e+01 9.999504e-01
1.880000e+01 9.999568e-01
1.890000e+01 9.999647e-01
1.900000e+01 9.999738e-01
1.910000e+01 9.999838e-01
1.920000e+01 9.999942e-01
1.930000e+01 1.000004e+00
1.940000e+01 1.000014e+00
1.950000e+01 1.000023e+00
1.960000e+01 1.000030e+00
1.970000e+01 1.000036e+00
1.980000e+01 1.000040e+00
1.990000e+01 1.000042e+00


==> chapters/bridge/datas/g_of_r/data_bridge_0.989_5/g_neopentane.csv <==
0.000000e+00 9.712600e-14
1.000000e-01 9.878000e-14
2.000000e-01 9.813054e-14
3.000000e-01 8.627402e-14
4.000000e-01 1.078686e-13
5.000000e-01 1.254823e-13
6.000000e-01 1.447910e-13
7.000000e-01 1.494120e-13
8.000000e-01 1.206953e-13
9.000000e-01 7.958614e-14
1.000000e+00 4.983549e-16
1.100000e+00 3.321629e-15
1.200000e+00 4.674080e-15
1.300000e+00 5.475617e-14
1.400000e+00 8.324346e-14
1.500000e+00 5.040063e-15
1.600000e+00 5.874820e-17
1.700000e+00 2.107738e-15
1.800000e+00 4.785936e-15
1.900000e+00 1.841164e-14
2.000000e+00 2.250941e-13
2.100000e+00 2.555408e-13
2.200000e+00 2.393371e-13
2.300000e+00 3.386240e-13
2.400000e+00 3.369770e-13
2.500000e+00 1.035536e-13
2.600000e+00 8.061330e-16
2.700000e+00 1.611892e-14
2.800000e+00 2.605593e-13
2.900000e+00 3.146273e-14
3.000000e+00 6.605821e-14
3.100000e+00 9.746426e-14
3.200000e+00 1.242586e-13
3.300000e+00 1.266940e-13
3.400000e+00 6.364057e-14
3.500000e+00 5.813753e-14
3.600000e+00 4.875897e-14
3.700000e+00 9.826973e-19
3.800000e+00 2.652519e-09
3.900000e+00 1.706468e-06
4.000000e+00 1.461223e-04
4.100000e+00 3.221457e-03
4.200000e+00 2.775720e-02
4.300000e+00 1.236042e-01
4.400000e+00 3.448743e-01
4.500000e+00 6.898223e-01
4.600000e+00 1.087792e+00
4.700000e+00 1.447030e+00
4.800000e+00 1.704612e+00
4.900000e+00 1.841794e+00
5.000000e+00 1.872514e+00
5.100000e+00 1.825210e+00
5.200000e+00 1.729444e+00
5.300000e+00 1.609407e+00
5.400000e+00 1.482275e+00
5.500000e+00 1.358961e+00
5.600000e+00 1.245665e+00
5.700000e+00 1.145377e+00
5.800000e+00 1.059090e+00
5.900000e+00 9.866417e-01
6.000000e+00 9.272870e-01
6.100000e+00 8.800409e-01
6.200000e+00 8.438863e-01
6.300000e+00 8.178858e-01
6.400000e+00 8.012372e-01
6.500000e+00 7.932948e-01
6.600000e+00 7.935716e-01
6.700000e+00 8.017267e-01
6.800000e+00 8.175133e-01
6.900000e+00 8.405952e-01
7.000000e+00 8.701255e-01
7.100000e+00 9.042079e-01
7.200000e+00 9.397042e-01
7.300000e+00 9.727917e-01
7.400000e+00 1.000101e+00
7.500000e+00 1.019749e+00
7.600000e+00 1.031673e+00
7.700000e+00 1.037225e+00
7.800000e+00 1.038413e+00
7.900000e+00 1.037219e+00
8.000000e+00 1.035208e+00
8.100000e+00 1.033400e+00
8.200000e+00 1.032310e+00
8.300000e+00 1.032068e+00
8.400000e+00 1.032537e+00
8.500000e+00 1.033421e+00
8.600000e+00 1.034346e+00
8.700000e+00 1.034928e+00
8.800000e+00 1.034813e+00
8.900000e+00 1.033723e+00
9.000000e+00 1.031480e+00
9.100000e+00 1.028024e+00
9.200000e+00 1.023416e+00
9.300000e+00 1.017829e+00
9.400000e+00 1.011522e+00
9.500000e+00 1.004820e+00
9.600000e+00 9.980731e-01
9.700000e+00 9.916316e-01
9.800000e+00 9.858150e-01
9.900000e+00 9.808940e-01
1.000000e+01 9.770785e-01
1.010000e+01 9.745124e-01
1.020000e+01 9.732702e-01
1.030000e+01 9.733549e-01
1.040000e+01 9.746963e-01
1.050000e+01 9.771541e-01
1.060000e+01 9.805278e-01
1.070000e+01 9.845725e-01
1.080000e+01 9.890186e-01
1.090000e+01 9.935930e-01
1.100000e+01 9.980375e-01
1.110000e+01 1.002125e+00
1.120000e+01 1.005670e+00
1.130000e+01 1.008539e+00
1.140000e+01 1.010650e+00
1.150000e+01 1.011976e+00
1.160000e+01 1.012540e+00
1.170000e+01 1.012410e+00
1.180000e+01 1.011687e+00
1.190000e+01 1.010494e+00
1.200000e+01 1.008968e+00
1.210000e+01 1.007243e+00
1.220000e+01 1.005448e+00
1.230000e+01 1.003691e+00
1.240000e+01 1.002061e+00
1.250000e+01 1.000619e+00
1.260000e+01 9.994062e-01
1.270000e+01 9.984398e-01
1.280000e+01 9.977184e-01
1.290000e+01 9.972259e-01
1.300000e+01 9.969356e-01
1.310000e+01 9.968147e-01
1.320000e+01 9.968285e-01
1.330000e+01 9.969432e-01
1.340000e+01 9.971290e-01
1.350000e+01 9.973607e-01
1.360000e+01 9.976193e-01
1.370000e+01 9.978911e-01
1.380000e+01 9.981679e-01
1.390000e+01 9.984456e-01
1.400000e+01 9.987229e-01
1.410000e+01 9.990004e-01
1.420000e+01 9.992791e-01
1.430000e+01 9.995596e-01
1.440000e+01 9.998413e-01
1.450000e+01 1.000122e+00
1.460000e+01 1.000396e+00
1.470000e+01 1.000658e+00
1.480000e+01 1.000899e+00
1.490000e+01 1.001110e+00
1.500000e+01 1.001282e+00
1.510000e+01 1.001407e+00
1.520000e+01 1.001479e+00
1.530000e+01 1.001494e+00
1.540000e+01 1.001452e+00
1.550000e+01 1.001356e+00
1.560000e+01 1.001210e+00
1.570000e+01 1.001024e+00
1.580000e+01 1.000807e+00
1.590000e+01 1.000571e+00
1.600000e+01 1.000328e+00
1.610000e+01 1.000091e+00
1.620000e+01 9.998702e-01
1.630000e+01 9.996753e-01
1.640000e+01 9.995137e-01
1.650000e+01 9.993904e-01
1.660000e+01 9.993082e-01
1.670000e+01 9.992673e-01
1.680000e+01 9.992658e-01
1.690000e+01 9.992998e-01
1.700000e+01 9.993640e-01
1.710000e+01 9.994522e-01
1.720000e+01 9.995576e-01
1.730000e+01 9.996729e-01
1.740000e+01 9.997904e-01
1.750000e+01 9.999034e-01
1.760000e+01 1.000007e+00
1.770000e+01 1.000097e+00
1.780000e+01 1.000170e+00
1.790000e+01 1.000227e+00
1.800000e+01 1.000266e+00
1.810000e+01 1.000289e+00
1.820000e+01 1.000298e+00
1.830000e+01 1.000293e+00
1.840000e+01 1.000278e+00
1.850000e+01 1.000256e+00
1.860000e+01 1.000228e+00
1.870000e+01 1.000196e+00
1.880000e+01 1.000163e+00
1.890000e+01 1.000129e+00
1.900000e+01 1.000096e+00
1.910000e+01 1.000064e+00
1.920000e+01 1.000035e+00
1.930000e+01 1.000008e+00
1.940000e+01 9.999840e-01
1.950000e+01 9.999630e-01
1.960000e+01 9.999450e-01
1.970000e+01 9.999302e-01
1.980000e+01 9.999187e-01
1.990000e+01 9.999106e-01


==> chapters/bridge/datas/g_of_r/data_bridge_0.989_5/g_xenon.csv <==
0.000000e+00 1.843450e-11
1.000000e-01 5.149954e-11
2.000000e-01 4.438102e-10
3.000000e-01 2.254041e-09
4.000000e-01 5.459675e-09
5.000000e-01 7.753648e-11
6.000000e-01 6.518731e-10
7.000000e-01 2.511797e-09
8.000000e-01 3.040593e-09
9.000000e-01 1.592312e-09
1.000000e+00 2.635396e-09
1.100000e+00 3.161653e-09
1.200000e+00 9.749520e-10
1.300000e+00 4.054865e-10
1.400000e+00 2.442699e-10
1.500000e+00 1.337091e-10
1.600000e+00 8.676343e-14
1.700000e+00 2.316364e-10
1.800000e+00 9.077276e-10
1.900000e+00 1.885072e-09
2.000000e+00 1.591003e-09
2.100000e+00 8.595843e-10
2.200000e+00 8.776436e-10
2.300000e+00 9.867174e-10
2.400000e+00 1.090239e-09
2.500000e+00 1.190653e-09
2.600000e+00 1.292107e-09
2.700000e+00 1.400201e-09
2.800000e+00 2.422377e-08
2.900000e+00 2.993712e-07
3.000000e+00 6.777971e-06
3.100000e+00 1.003511e-02
3.200000e+00 9.157673e-02
3.300000e+00 3.637006e-01
3.400000e+00 8.287340e-01
3.500000e+00 1.331200e+00
3.600000e+00 1.712799e+00
3.700000e+00 1.914291e+00
3.800000e+00 1.957987e+00
3.900000e+00 1.896007e+00
4.000000e+00 1.777211e+00
4.100000e+00 1.636278e+00
4.200000e+00 1.494173e+00
4.300000e+00 1.361979e+00
4.400000e+00 1.244618e+00
4.500000e+00 1.143536e+00
4.600000e+00 1.058390e+00
4.700000e+00 9.880329e-01
4.800000e+00 9.310499e-01
4.900000e+00 8.860352e-01
5.000000e+00 8.517180e-01
5.100000e+00 8.270126e-01
5.200000e+00 8.110273e-01
5.300000e+00 8.030547e-01
5.400000e+00 8.025520e-01
5.500000e+00 8.091200e-01
5.600000e+00 8.224810e-01
5.700000e+00 8.424427e-01
5.800000e+00 8.687487e-01
5.900000e+00 9.006086e-01
6.000000e+00 9.358933e-01
6.100000e+00 9.707624e-01
6.200000e+00 1.000651e+00
6.300000e+00 1.022183e+00
6.400000e+00 1.034475e+00
6.500000e+00 1.038957e+00
6.600000e+00 1.038229e+00
6.700000e+00 1.034903e+00
6.800000e+00 1.030962e+00
6.900000e+00 1.027613e+00
7.000000e+00 1.025401e+00
7.100000e+00 1.024418e+00
7.200000e+00 1.024476e+00
7.300000e+00 1.025242e+00
7.400000e+00 1.026323e+00
7.500000e+00 1.027323e+00
7.600000e+00 1.027876e+00
7.700000e+00 1.027682e+00
7.800000e+00 1.026525e+00
7.900000e+00 1.024294e+00
8.000000e+00 1.020988e+00
8.100000e+00 1.016712e+00
8.200000e+00 1.011668e+00
8.300000e+00 1.006120e+00
8.400000e+00 1.000373e+00
8.500000e+00 9.947419e-01
8.600000e+00 9.895185e-01
8.700000e+00 9.849552e-01
8.800000e+00 9.812528e-01
8.900000e+00 9.785593e-01
9.000000e+00 9.769730e-01
9.100000e+00 9.765394e-01
9.200000e+00 9.772428e-01
9.300000e+00 9.789998e-01
9.400000e+00 9.816598e-01
9.500000e+00 9.850181e-01
9.600000e+00 9.888349e-01
9.700000e+00 9.928588e-01
9.800000e+00 9.968467e-01
9.900000e+00 1.000581e+00
1.000000e+01 1.003881e+00
1.010000e+01 1.006612e+00
1.020000e+01 1.008683e+00
1.030000e+01 1.010057e+00
1.040000e+01 1.010741e+00
1.050000e+01 1.010783e+00
1.060000e+01 1.010265e+00
1.070000e+01 1.009294e+00
1.080000e+01 1.007991e+00
1.090000e+01 1.006480e+00
1.100000e+01 1.004880e+00
1.110000e+01 1.003297e+00
1.120000e+01 1.001815e+00
1.130000e+01 1.000501e+00
1.140000e+01 9.993946e-01
1.150000e+01 9.985173e-01
1.160000e+01 9.978709e-01
1.170000e+01 9.974421e-01
1.180000e+01 9.972061e-01
1.190000e+01 9.971303e-01
1.200000e+01 9.971794e-01
1.210000e+01 9.973184e-01
1.220000e+01 9.975160e-01
1.230000e+01 9.977459e-01
1.240000e+01 9.979882e-01
1.250000e+01 9.982291e-01
1.260000e+01 9.984609e-01
1.270000e+01 9.986807e-01
1.280000e+01 9.988894e-01
1.290000e+01 9.990902e-01
1.300000e+01 9.992871e-01
1.310000e+01 9.994842e-01
1.320000e+01 9.996844e-01
1.330000e+01 9.998892e-01
1.340000e+01 1.000097e+00
1.350000e+01 1.000306e+00
1.360000e+01 1.000508e+00
1.370000e+01 1.000697e+00
1.380000e+01 1.000865e+00
1.390000e+01 1.001002e+00
1.400000e+01 1.001101e+00
1.410000e+01 1.001156e+00
1.420000e+01 1.001164e+00
1.430000e+01 1.001124e+00
1.440000e+01 1.001038e+00
1.450000e+01 1.000911e+00
1.460000e+01 1.000751e+00
1.470000e+01 1.000565e+00
1.480000e+01 1.000366e+00
1.490000e+01 1.000163e+00
1.500000e+01 9.999663e-01
1.510000e+01 9.997862e-01
1.520000e+01 9.996301e-01
1.530000e+01 9.995038e-01
1.540000e+01 9.994110e-01
1.550000e+01 9.993534e-01
1.560000e+01 9.993306e-01
1.570000e+01 9.993402e-01
1.580000e+01 9.993782e-01
1.590000e+01 9.994392e-01
1.600000e+01 9.995172e-01
1.610000e+01 9.996060e-01
1.620000e+01 9.996995e-01
1.630000e+01 9.997925e-01
1.640000e+01 9.998803e-01
1.650000e+01 9.999595e-01
1.660000e+01 1.000028e+00
1.670000e+01 1.000084e+00
1.680000e+01 1.000129e+00
1.690000e+01 1.000161e+00
1.700000e+01 1.000182e+00
1.710000e+01 1.000191e+00
1.720000e+01 1.000190e+00
1.730000e+01 1.000181e+00
1.740000e+01 1.000166e+00
1.750000e+01 1.000150e+00
1.760000e+01 1.000134e+00
1.770000e+01 1.000119e+00
1.780000e+01 1.000105e+00
1.790000e+01 1.000093e+00
1.800000e+01 1.000081e+00
1.810000e+01 1.000071e+00
1.820000e+01 1.000060e+00
1.830000e+01 1.000050e+00
1.840000e+01 1.000038e+00
1.850000e+01 1.000026e+00
1.860000e+01 1.000012e+00
1.870000e+01 9.999978e-01
1.880000e+01 9.999823e-01
1.890000e+01 9.999661e-01
1.900000e+01 9.999496e-01
1.910000e+01 9.999333e-01
1.920000e+01 9.999178e-01
1.930000e+01 9.999036e-01
1.940000e+01 9.998909e-01
1.950000e+01 9.998802e-01
1.960000e+01 9.998715e-01
1.970000e+01 9.998648e-01
1.980000e+01 9.998600e-01
1.990000e+01 9.998567e-01


==> chapters/bridge/datas/g_of_r/data_bridge_1.021_0/g_argon.csv <==
0.000000e+00 8.711798e-14
1.000000e-01 1.353211e-13
2.000000e-01 1.115609e-13
3.000000e-01 1.743871e-13
4.000000e-01 1.725860e-13
5.000000e-01 6.728166e-14
6.000000e-01 3.758846e-13
7.000000e-01 1.510831e-13
8.000000e-01 1.114827e-14
9.000000e-01 2.386148e-14
1.000000e+00 6.714337e-14
1.100000e+00 3.672480e-15
1.200000e+00 1.409003e-14
1.300000e+00 1.449743e-13
1.400000e+00 1.834908e-13
1.500000e+00 1.172376e-13
1.600000e+00 1.189566e-13
1.700000e+00 5.162548e-13
1.800000e+00 1.401447e-13
1.900000e+00 9.442227e-14
2.000000e+00 1.199045e-13
2.100000e+00 6.928447e-14
2.200000e+00 5.115491e-14
2.300000e+00 9.164286e-15
2.400000e+00 1.240703e-13
2.500000e+00 3.247316e-13
2.600000e+00 1.528530e-07
2.700000e+00 1.572581e-04
2.800000e+00 9.306504e-03
2.900000e+00 1.027887e-01
3.000000e+00 4.177437e-01
3.100000e+00 9.298817e-01
3.200000e+00 1.436936e+00
3.300000e+00 1.778654e+00
3.400000e+00 1.924739e+00
3.500000e+00 1.921853e+00
3.600000e+00 1.831147e+00
3.700000e+00 1.700279e+00
3.800000e+00 1.559098e+00
3.900000e+00 1.423753e+00
4.000000e+00 1.301755e+00
4.100000e+00 1.195737e+00
4.200000e+00 1.105834e+00
4.300000e+00 1.031028e+00
4.400000e+00 9.698772e-01
4.500000e+00 9.208862e-01
4.600000e+00 8.826741e-01
4.700000e+00 8.540456e-01
4.800000e+00 8.340090e-01
4.900000e+00 8.217691e-01
5.000000e+00 8.167085e-01
5.100000e+00 8.183651e-01
5.200000e+00 8.264084e-01
5.300000e+00 8.406171e-01
5.400000e+00 8.608463e-01
5.500000e+00 8.868770e-01
5.600000e+00 9.178554e-01
5.700000e+00 9.513628e-01
5.800000e+00 9.832190e-01
5.900000e+00 1.008942e+00
6.000000e+00 1.025853e+00
6.100000e+00 1.033996e+00
6.200000e+00 1.035454e+00
6.300000e+00 1.032988e+00
6.400000e+00 1.029004e+00
6.500000e+00 1.025132e+00
6.600000e+00 1.022240e+00
6.700000e+00 1.020626e+00
6.800000e+00 1.020224e+00
6.900000e+00 1.020767e+00
7.000000e+00 1.021894e+00
7.100000e+00 1.023216e+00
7.200000e+00 1.024358e+00
7.300000e+00 1.024990e+00
7.400000e+00 1.024846e+00
7.500000e+00 1.023748e+00
7.600000e+00 1.021617e+00
7.700000e+00 1.018477e+00
7.800000e+00 1.014449e+00
7.900000e+00 1.009735e+00
8.000000e+00 1.004595e+00
8.100000e+00 9.993139e-01
8.200000e+00 9.941835e-01
8.300000e+00 9.894744e-01
8.400000e+00 9.854202e-01
8.500000e+00 9.822085e-01
8.600000e+00 9.799763e-01
8.700000e+00 9.788072e-01
8.800000e+00 9.787252e-01
8.900000e+00 9.796891e-01
9.000000e+00 9.815908e-01
9.100000e+00 9.842633e-01
9.200000e+00 9.874974e-01
9.300000e+00 9.910625e-01
9.400000e+00 9.947273e-01
9.500000e+00 9.982769e-01
9.600000e+00 1.001526e+00
9.700000e+00 1.004326e+00
9.800000e+00 1.006573e+00
9.900000e+00 1.008205e+00
1.000000e+01 1.009203e+00
1.010000e+01 1.009592e+00
1.020000e+01 1.009428e+00
1.030000e+01 1.008796e+00
1.040000e+01 1.007799e+00
1.050000e+01 1.006550e+00
1.060000e+01 1.005159e+00
1.070000e+01 1.003731e+00
1.080000e+01 1.002353e+00
1.090000e+01 1.001096e+00
1.100000e+01 1.000008e+00
1.110000e+01 9.991169e-01
1.120000e+01 9.984322e-01
1.130000e+01 9.979482e-01
1.140000e+01 9.976472e-01
1.150000e+01 9.975028e-01
1.160000e+01 9.974843e-01
1.170000e+01 9.975603e-01
1.180000e+01 9.977015e-01
1.190000e+01 9.978828e-01
1.200000e+01 9.980842e-01
1.210000e+01 9.982913e-01
1.220000e+01 9.984950e-01
1.230000e+01 9.986910e-01
1.240000e+01 9.988788e-01
1.250000e+01 9.990602e-01
1.260000e+01 9.992386e-01
1.270000e+01 9.994171e-01
1.280000e+01 9.995986e-01
1.290000e+01 9.997843e-01
1.300000e+01 9.999739e-01
1.310000e+01 1.000165e+00
1.320000e+01 1.000352e+00
1.330000e+01 1.000531e+00
1.340000e+01 1.000691e+00
1.350000e+01 1.000827e+00
1.360000e+01 1.000931e+00
1.370000e+01 1.000997e+00
1.380000e+01 1.001020e+00
1.390000e+01 1.001001e+00
1.400000e+01 1.000940e+00
1.410000e+01 1.000841e+00
1.420000e+01 1.000709e+00
1.430000e+01 1.000553e+00
1.440000e+01 1.000381e+00
1.450000e+01 1.000203e+00
1.460000e+01 1.000028e+00
1.470000e+01 9.998653e-01
1.480000e+01 9.997215e-01
1.490000e+01 9.996028e-01
1.500000e+01 9.995128e-01
1.510000e+01 9.994537e-01
1.520000e+01 9.994259e-01
1.530000e+01 9.994277e-01
1.540000e+01 9.994562e-01
1.550000e+01 9.995070e-01
1.560000e+01 9.995748e-01
1.570000e+01 9.996540e-01
1.580000e+01 9.997391e-01
1.590000e+01 9.998249e-01
1.600000e+01 9.999068e-01
1.610000e+01 9.999812e-01
1.620000e+01 1.000046e+00
1.630000e+01 1.000098e+00
1.640000e+01 1.000138e+00
1.650000e+01 1.000166e+00
1.660000e+01 1.000183e+00
1.670000e+01 1.000190e+00
1.680000e+01 1.000188e+00
1.690000e+01 1.000180e+00
1.700000e+01 1.000166e+00
1.710000e+01 1.000149e+00
1.720000e+01 1.000129e+00
1.730000e+01 1.000107e+00
1.740000e+01 1.000085e+00
1.750000e+01 1.000063e+00
1.760000e+01 1.000043e+00
1.770000e+01 1.000024e+00
1.780000e+01 1.000007e+00
1.790000e+01 9.999914e-01
1.800000e+01 9.999777e-01
1.810000e+01 9.999658e-01
1.820000e+01 9.999558e-01
1.830000e+01 9.999477e-01
1.840000e+01 9.999415e-01
1.850000e+01 9.999373e-01
1.860000e+01 9.999353e-01
1.870000e+01 9.999355e-01
1.880000e+01 9.999379e-01
1.890000e+01 9.999427e-01
1.900000e+01 9.999497e-01
1.910000e+01 9.999587e-01
1.920000e+01 9.999693e-01
1.930000e+01 9.999813e-01
1.940000e+01 9.999943e-01
1.950000e+01 1.000008e+00
1.960000e+01 1.000021e+00
1.970000e+01 1.000034e+00
1.980000e+01 1.000045e+00
1.990000e+01 1.000055e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.021_0/g_krypton.csv <==
0.000000e+00 6.296490e-15
1.000000e-01 6.297737e-15
2.000000e-01 9.477737e-15
3.000000e-01 7.962878e-15
4.000000e-01 3.097520e-15
5.000000e-01 4.656538e-15
6.000000e-01 1.441652e-14
7.000000e-01 2.345098e-14
8.000000e-01 3.089738e-14
9.000000e-01 3.513732e-14
1.000000e+00 3.355625e-14
1.100000e+00 1.596965e-16
1.200000e+00 8.592877e-16
1.300000e+00 3.769706e-16
1.400000e+00 1.891322e-15
1.500000e+00 7.127197e-16
1.600000e+00 6.884087e-16
1.700000e+00 1.380430e-16
1.800000e+00 6.250193e-17
1.900000e+00 5.247009e-16
2.000000e+00 1.849556e-15
2.100000e+00 3.739867e-15
2.200000e+00 3.703921e-15
2.300000e+00 1.056904e-14
2.400000e+00 3.670029e-14
2.500000e+00 1.985370e-14
2.600000e+00 5.826316e-15
2.700000e+00 6.761206e-09
2.800000e+00 1.993161e-05
2.900000e+00 2.389152e-03
3.000000e+00 4.274433e-02
3.100000e+00 2.407520e-01
3.200000e+00 6.673535e-01
3.300000e+00 1.193558e+00
3.400000e+00 1.626588e+00
3.500000e+00 1.873100e+00
3.600000e+00 1.944821e+00
3.700000e+00 1.897007e+00
3.800000e+00 1.784385e+00
3.900000e+00 1.645935e+00
4.000000e+00 1.504940e+00
4.100000e+00 1.373489e+00
4.200000e+00 1.256832e+00
4.300000e+00 1.156444e+00
4.400000e+00 1.071914e+00
4.500000e+00 1.002007e+00
4.600000e+00 9.452360e-01
4.700000e+00 9.001461e-01
4.800000e+00 8.654403e-01
4.900000e+00 8.400244e-01
5.000000e+00 8.230094e-01
5.100000e+00 8.136956e-01
5.200000e+00 8.115489e-01
5.300000e+00 8.161775e-01
5.400000e+00 8.273092e-01
5.500000e+00 8.447685e-01
5.600000e+00 8.684013e-01
5.700000e+00 8.977388e-01
5.800000e+00 9.311861e-01
5.900000e+00 9.653236e-01
6.000000e+00 9.955383e-01
6.100000e+00 1.017980e+00
6.200000e+00 1.031224e+00
6.300000e+00 1.036381e+00
6.400000e+00 1.035985e+00
6.500000e+00 1.032729e+00
6.600000e+00 1.028710e+00
6.700000e+00 1.025226e+00
6.800000e+00 1.022885e+00
6.900000e+00 1.021813e+00
7.000000e+00 1.021843e+00
7.100000e+00 1.022656e+00
7.200000e+00 1.023867e+00
7.300000e+00 1.025085e+00
7.400000e+00 1.025946e+00
7.500000e+00 1.026143e+00
7.600000e+00 1.025446e+00
7.700000e+00 1.023720e+00
7.800000e+00 1.020936e+00
7.900000e+00 1.017168e+00
8.000000e+00 1.012585e+00
8.100000e+00 1.007427e+00
8.200000e+00 1.001978e+00
8.300000e+00 9.965398e-01
8.400000e+00 9.914040e-01
8.500000e+00 9.868327e-01
8.600000e+00 9.830439e-01
8.700000e+00 9.802051e-01
8.800000e+00 9.784305e-01
8.900000e+00 9.777764e-01
9.000000e+00 9.782348e-01
9.100000e+00 9.797286e-01
9.200000e+00 9.821151e-01
9.300000e+00 9.851990e-01
9.400000e+00 9.887515e-01
9.500000e+00 9.925322e-01
9.600000e+00 9.963084e-01
9.700000e+00 9.998710e-01
9.800000e+00 1.003045e+00
9.900000e+00 1.005698e+00
1.000000e+01 1.007742e+00
1.010000e+01 1.009133e+00
1.020000e+01 1.009874e+00
1.030000e+01 1.010005e+00
1.040000e+01 1.009599e+00
1.050000e+01 1.008755e+00
1.060000e+01 1.007584e+00
1.070000e+01 1.006204e+00
1.080000e+01 1.004727e+00
1.090000e+01 1.003253e+00
1.100000e+01 1.001866e+00
1.110000e+01 1.000629e+00
1.120000e+01 9.995813e-01
1.130000e+01 9.987441e-01
1.140000e+01 9.981200e-01
1.150000e+01 9.976975e-01
1.160000e+01 9.974541e-01
1.170000e+01 9.973603e-01
1.180000e+01 9.973839e-01
1.190000e+01 9.974932e-01
1.200000e+01 9.976598e-01
1.210000e+01 9.978597e-01
1.220000e+01 9.980749e-01
1.230000e+01 9.982927e-01
1.240000e+01 9.985058e-01
1.250000e+01 9.987114e-01
1.260000e+01 9.989097e-01
1.270000e+01 9.991033e-01
1.280000e+01 9.992951e-01
1.290000e+01 9.994882e-01
1.300000e+01 9.996845e-01
1.310000e+01 9.998843e-01
1.320000e+01 1.000086e+00
1.330000e+01 1.000286e+00
1.340000e+01 1.000479e+00
1.350000e+01 1.000656e+00
1.360000e+01 1.000812e+00
1.370000e+01 1.000936e+00
1.380000e+01 1.001024e+00
1.390000e+01 1.001070e+00
1.400000e+01 1.001070e+00
1.410000e+01 1.001027e+00
1.420000e+01 1.000942e+00
1.430000e+01 1.000820e+00
1.440000e+01 1.000668e+00
1.450000e+01 1.000495e+00
1.460000e+01 1.000311e+00
1.470000e+01 1.000124e+00
1.480000e+01 9.999463e-01
1.490000e+01 9.997846e-01
1.500000e+01 9.996461e-01
1.510000e+01 9.995359e-01
1.520000e+01 9.994571e-01
1.530000e+01 9.994108e-01
1.540000e+01 9.993966e-01
1.550000e+01 9.994121e-01
1.560000e+01 9.994533e-01
1.570000e+01 9.995153e-01
1.580000e+01 9.995925e-01
1.590000e+01 9.996789e-01
1.600000e+01 9.997690e-01
1.610000e+01 9.998576e-01
1.620000e+01 9.999405e-01
1.630000e+01 1.000014e+00
1.640000e+01 1.000076e+00
1.650000e+01 1.000126e+00
1.660000e+01 1.000163e+00
1.670000e+01 1.000187e+00
1.680000e+01 1.000200e+00
1.690000e+01 1.000203e+00
1.700000e+01 1.000198e+00
1.710000e+01 1.000185e+00
1.720000e+01 1.000168e+00
1.730000e+01 1.000147e+00
1.740000e+01 1.000124e+00
1.750000e+01 1.000100e+00
1.760000e+01 1.000077e+00
1.770000e+01 1.000054e+00
1.780000e+01 1.000034e+00
1.790000e+01 1.000015e+00
1.800000e+01 9.999976e-01
1.810000e+01 9.999825e-01
1.820000e+01 9.999695e-01
1.830000e+01 9.999585e-01
1.840000e+01 9.999495e-01
1.850000e+01 9.999427e-01
1.860000e+01 9.999380e-01
1.870000e+01 9.999355e-01
1.880000e+01 9.999354e-01
1.890000e+01 9.999375e-01
1.900000e+01 9.999420e-01
1.910000e+01 9.999487e-01
1.920000e+01 9.999575e-01
1.930000e+01 9.999682e-01
1.940000e+01 9.999805e-01
1.950000e+01 9.999941e-01
1.960000e+01 1.000008e+00
1.970000e+01 1.000023e+00
1.980000e+01 1.000037e+00
1.990000e+01 1.000050e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.021_0/g_methane.csv <==
0.000000e+00 8.610611e-16
1.000000e-01 2.014540e-17
2.000000e-01 5.204792e-16
3.000000e-01 1.264779e-16
4.000000e-01 1.488534e-15
5.000000e-01 2.319110e-18
6.000000e-01 1.893516e-15
7.000000e-01 3.286232e-15
8.000000e-01 4.558194e-15
9.000000e-01 4.248823e-15
1.000000e+00 3.467894e-15
1.100000e+00 1.072775e-15
1.200000e+00 3.863653e-15
1.300000e+00 4.559493e-15
1.400000e+00 4.817946e-15
1.500000e+00 4.744654e-15
1.600000e+00 4.382357e-15
1.700000e+00 3.736986e-15
1.800000e+00 5.939817e-17
1.900000e+00 4.713224e-15
2.000000e+00 4.008320e-15
2.100000e+00 3.392036e-15
2.200000e+00 1.172589e-16
2.300000e+00 5.664950e-15
2.400000e+00 5.490927e-15
2.500000e+00 5.415710e-15
2.600000e+00 1.188401e-14
2.700000e+00 2.836952e-09
2.800000e+00 1.109858e-05
2.900000e+00 1.620273e-03
3.000000e+00 3.296101e-02
3.100000e+00 2.023135e-01
3.200000e+00 5.945868e-01
3.300000e+00 1.107258e+00
3.400000e+00 1.552183e+00
3.500000e+00 1.823315e+00
3.600000e+00 1.919931e+00
3.700000e+00 1.891400e+00
3.800000e+00 1.791492e+00
3.900000e+00 1.660348e+00
4.000000e+00 1.522846e+00
4.100000e+00 1.392435e+00
4.200000e+00 1.275343e+00
4.300000e+00 1.173695e+00
4.400000e+00 1.087483e+00
4.500000e+00 1.015717e+00
4.600000e+00 9.570498e-01
4.700000e+00 9.101006e-01
4.800000e+00 8.736090e-01
4.900000e+00 8.464933e-01
5.000000e+00 8.278634e-01
5.100000e+00 8.170106e-01
5.200000e+00 8.133884e-01
5.300000e+00 8.165905e-01
5.400000e+00 8.263308e-01
5.500000e+00 8.424214e-01
5.600000e+00 8.647115e-01
5.700000e+00 8.928029e-01
5.800000e+00 9.253097e-01
5.900000e+00 9.591111e-01
6.000000e+00 9.897666e-01
6.100000e+00 1.013300e+00
6.200000e+00 1.027930e+00
6.300000e+00 1.034393e+00
6.400000e+00 1.034995e+00
6.500000e+00 1.032370e+00
6.600000e+00 1.028667e+00
6.700000e+00 1.025275e+00
6.800000e+00 1.022897e+00
6.900000e+00 1.021729e+00
7.000000e+00 1.021656e+00
7.100000e+00 1.022392e+00
7.200000e+00 1.023572e+00
7.300000e+00 1.024812e+00
7.400000e+00 1.025750e+00
7.500000e+00 1.026073e+00
7.600000e+00 1.025541e+00
7.700000e+00 1.024003e+00
7.800000e+00 1.021414e+00
7.900000e+00 1.017831e+00
8.000000e+00 1.013405e+00
8.100000e+00 1.008362e+00
8.200000e+00 1.002980e+00
8.300000e+00 9.975547e-01
8.400000e+00 9.923791e-01
8.500000e+00 9.877194e-01
8.600000e+00 9.838005e-01
8.700000e+00 9.807981e-01
8.800000e+00 9.788354e-01
8.900000e+00 9.779787e-01
9.000000e+00 9.782311e-01
9.100000e+00 9.795278e-01
9.200000e+00 9.817379e-01
9.300000e+00 9.846762e-01
9.400000e+00 9.881213e-01
9.500000e+00 9.918366e-01
9.600000e+00 9.955898e-01
9.700000e+00 9.991692e-01
9.800000e+00 1.002396e+00
9.900000e+00 1.005129e+00
1.000000e+01 1.007274e+00
1.010000e+01 1.008780e+00
1.020000e+01 1.009640e+00
1.030000e+01 1.009887e+00
1.040000e+01 1.009589e+00
1.050000e+01 1.008837e+00
1.060000e+01 1.007740e+00
1.070000e+01 1.006413e+00
1.080000e+01 1.004968e+00
1.090000e+01 1.003509e+00
1.100000e+01 1.002119e+00
1.110000e+01 1.000865e+00
1.120000e+01 9.997916e-01
1.130000e+01 9.989219e-01
1.140000e+01 9.982622e-01
1.150000e+01 9.978038e-01
1.160000e+01 9.975265e-01
1.170000e+01 9.974027e-01
1.180000e+01 9.974008e-01
1.190000e+01 9.974897e-01
1.200000e+01 9.976408e-01
1.210000e+01 9.978297e-01
1.220000e+01 9.980376e-01
1.230000e+01 9.982510e-01
1.240000e+01 9.984618e-01
1.250000e+01 9.986663e-01
1.260000e+01 9.988643e-01
1.270000e+01 9.990577e-01
1.280000e+01 9.992494e-01
1.290000e+01 9.994422e-01
1.300000e+01 9.996381e-01
1.310000e+01 9.998377e-01
1.320000e+01 1.000040e+00
1.330000e+01 1.000241e+00
1.340000e+01 1.000435e+00
1.350000e+01 1.000616e+00
1.360000e+01 1.000776e+00
1.370000e+01 1.000907e+00
1.380000e+01 1.001001e+00
1.390000e+01 1.001055e+00
1.400000e+01 1.001065e+00
1.410000e+01 1.001030e+00
1.420000e+01 1.000953e+00
1.430000e+01 1.000838e+00
1.440000e+01 1.000693e+00
1.450000e+01 1.000525e+00
1.460000e+01 1.000344e+00
1.470000e+01 1.000159e+00
1.480000e+01 9.999804e-01
1.490000e+01 9.998164e-01
1.500000e+01 9.996743e-01
1.510000e+01 9.995593e-01
1.520000e+01 9.994749e-01
1.530000e+01 9.994226e-01
1.540000e+01 9.994022e-01
1.550000e+01 9.994118e-01
1.560000e+01 9.994477e-01
1.570000e+01 9.995052e-01
1.580000e+01 9.995789e-01
1.590000e+01 9.996629e-01
1.600000e+01 9.997516e-01
1.610000e+01 9.998399e-01
1.620000e+01 9.999233e-01
1.630000e+01 9.999983e-01
1.640000e+01 1.000063e+00
1.650000e+01 1.000114e+00
1.660000e+01 1.000154e+00
1.670000e+01 1.000180e+00
1.680000e+01 1.000195e+00
1.690000e+01 1.000201e+00
1.700000e+01 1.000197e+00
1.710000e+01 1.000186e+00
1.720000e+01 1.000170e+00
1.730000e+01 1.000150e+00
1.740000e+01 1.000127e+00
1.750000e+01 1.000104e+00
1.760000e+01 1.000081e+00
1.770000e+01 1.000058e+00
1.780000e+01 1.000037e+00
1.790000e+01 1.000018e+00
1.800000e+01 1.000001e+00
1.810000e+01 9.999855e-01
1.820000e+01 9.999721e-01
1.830000e+01 9.999608e-01
1.840000e+01 9.999516e-01
1.850000e+01 9.999444e-01
1.860000e+01 9.999394e-01
1.870000e+01 9.999366e-01
1.880000e+01 9.999361e-01
1.890000e+01 9.999378e-01
1.900000e+01 9.999418e-01
1.910000e+01 9.999481e-01
1.920000e+01 9.999564e-01
1.930000e+01 9.999667e-01
1.940000e+01 9.999786e-01
1.950000e+01 9.999917e-01
1.960000e+01 1.000006e+00
1.970000e+01 1.000020e+00
1.980000e+01 1.000034e+00
1.990000e+01 1.000047e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.021_0/g_neon.csv <==
0.000000e+00 3.876052e-15
1.000000e-01 3.756760e-15
2.000000e-01 3.385181e-15
3.000000e-01 2.777365e-15
4.000000e-01 2.179982e-15
5.000000e-01 2.418422e-15
6.000000e-01 1.681034e-15
7.000000e-01 1.072753e-15
8.000000e-01 9.286975e-16
9.000000e-01 1.026778e-15
1.000000e+00 1.493336e-15
1.100000e+00 2.128319e-15
1.200000e+00 2.092147e-15
1.300000e+00 1.002377e-15
1.400000e+00 9.840915e-16
1.500000e+00 2.070776e-15
1.600000e+00 7.510764e-15
1.700000e+00 8.494317e-15
1.800000e+00 3.012974e-16
1.900000e+00 2.584700e-14
2.000000e+00 2.253898e-14
2.100000e+00 2.458594e-14
2.200000e+00 2.758675e-12
2.300000e+00 1.020929e-06
2.400000e+00 6.914499e-04
2.500000e+00 2.613635e-02
2.600000e+00 1.988850e-01
2.700000e+00 6.129952e-01
2.800000e+00 1.126617e+00
2.900000e+00 1.535696e+00
3.000000e+00 1.759569e+00
3.100000e+00 1.822805e+00
3.200000e+00 1.782332e+00
3.300000e+00 1.687732e+00
3.400000e+00 1.571855e+00
3.500000e+00 1.453509e+00
3.600000e+00 1.342294e+00
3.700000e+00 1.242451e+00
3.800000e+00 1.155337e+00
3.900000e+00 1.080864e+00
4.000000e+00 1.018295e+00
4.100000e+00 9.666607e-01
4.200000e+00 9.249697e-01
4.300000e+00 8.923062e-01
4.400000e+00 8.678679e-01
4.500000e+00 8.509756e-01
4.600000e+00 8.410678e-01
4.700000e+00 8.376906e-01
4.800000e+00 8.404839e-01
4.900000e+00 8.491698e-01
5.000000e+00 8.635393e-01
5.100000e+00 8.834111e-01
5.200000e+00 9.083753e-01
5.300000e+00 9.370584e-01
5.400000e+00 9.664117e-01
5.500000e+00 9.923029e-01
5.600000e+00 1.011390e+00
5.700000e+00 1.022585e+00
5.800000e+00 1.026997e+00
5.900000e+00 1.026851e+00
6.000000e+00 1.024403e+00
6.100000e+00 1.021360e+00
6.200000e+00 1.018759e+00
6.300000e+00 1.017084e+00
6.400000e+00 1.016440e+00
6.500000e+00 1.016701e+00
6.600000e+00 1.017618e+00
6.700000e+00 1.018885e+00
6.800000e+00 1.020185e+00
6.900000e+00 1.021214e+00
7.000000e+00 1.021707e+00
7.100000e+00 1.021462e+00
7.200000e+00 1.020349e+00
7.300000e+00 1.018326e+00
7.400000e+00 1.015438e+00
7.500000e+00 1.011811e+00
7.600000e+00 1.007635e+00
7.700000e+00 1.003139e+00
7.800000e+00 9.985756e-01
7.900000e+00 9.941929e-01
8.000000e+00 9.902196e-01
8.100000e+00 9.868521e-01
8.200000e+00 9.842466e-01
8.300000e+00 9.825153e-01
8.400000e+00 9.817202e-01
8.500000e+00 9.818666e-01
8.600000e+00 9.828989e-01
8.700000e+00 9.847041e-01
8.800000e+00 9.871233e-01
8.900000e+00 9.899684e-01
9.000000e+00 9.930403e-01
9.100000e+00 9.961451e-01
9.200000e+00 9.991072e-01
9.300000e+00 1.001778e+00
9.400000e+00 1.004044e+00
9.500000e+00 1.005824e+00
9.600000e+00 1.007078e+00
9.700000e+00 1.007799e+00
9.800000e+00 1.008015e+00
9.900000e+00 1.007780e+00
1.000000e+01 1.007172e+00
1.010000e+01 1.006280e+00
1.020000e+01 1.005199e+00
1.030000e+01 1.004022e+00
1.040000e+01 1.002833e+00
1.050000e+01 1.001703e+00
1.060000e+01 1.000686e+00
1.070000e+01 9.998172e-01
1.080000e+01 9.991163e-01
1.090000e+01 9.985878e-01
1.100000e+01 9.982237e-01
1.110000e+01 9.980067e-01
1.120000e+01 9.979133e-01
1.130000e+01 9.979172e-01
1.140000e+01 9.979924e-01
1.150000e+01 9.981154e-01
1.160000e+01 9.982664e-01
1.170000e+01 9.984301e-01
1.180000e+01 9.985962e-01
1.190000e+01 9.987584e-01
1.200000e+01 9.989144e-01
1.210000e+01 9.990648e-01
1.220000e+01 9.992118e-01
1.230000e+01 9.993583e-01
1.240000e+01 9.995070e-01
1.250000e+01 9.996600e-01
1.260000e+01 9.998179e-01
1.270000e+01 9.999799e-01
1.280000e+01 1.000143e+00
1.290000e+01 1.000303e+00
1.300000e+01 1.000453e+00
1.310000e+01 1.000588e+00
1.320000e+01 1.000700e+00
1.330000e+01 1.000783e+00
1.340000e+01 1.000834e+00
1.350000e+01 1.000848e+00
1.360000e+01 1.000826e+00
1.370000e+01 1.000769e+00
1.380000e+01 1.000680e+00
1.390000e+01 1.000566e+00
1.400000e+01 1.000432e+00
1.410000e+01 1.000287e+00
1.420000e+01 1.000138e+00
1.430000e+01 9.999926e-01
1.440000e+01 9.998590e-01
1.450000e+01 9.997427e-01
1.460000e+01 9.996481e-01
1.470000e+01 9.995781e-01
1.480000e+01 9.995343e-01
1.490000e+01 9.995164e-01
1.500000e+01 9.995230e-01
1.510000e+01 9.995510e-01
1.520000e+01 9.995967e-01
1.530000e+01 9.996555e-01
1.540000e+01 9.997228e-01
1.550000e+01 9.997939e-01
1.560000e+01 9.998646e-01
1.570000e+01 9.999314e-01
1.580000e+01 9.999913e-01
1.590000e+01 1.000042e+00
1.600000e+01 1.000084e+00
1.610000e+01 1.000114e+00
1.620000e+01 1.000135e+00
1.630000e+01 1.000147e+00
1.640000e+01 1.000151e+00
1.650000e+01 1.000148e+00
1.660000e+01 1.000140e+00
1.670000e+01 1.000129e+00
1.680000e+01 1.000115e+00
1.690000e+01 1.000100e+00
1.700000e+01 1.000084e+00
1.710000e+01 1.000068e+00
1.720000e+01 1.000052e+00
1.730000e+01 1.000036e+00
1.740000e+01 1.000021e+00
1.750000e+01 1.000007e+00
1.760000e+01 9.999948e-01
1.770000e+01 9.999835e-01
1.780000e+01 9.999734e-01
1.790000e+01 9.999647e-01
1.800000e+01 9.999572e-01
1.810000e+01 9.999513e-01
1.820000e+01 9.999468e-01
1.830000e+01 9.999441e-01
1.840000e+01 9.999431e-01
1.850000e+01 9.999440e-01
1.860000e+01 9.999468e-01
1.870000e+01 9.999514e-01
1.880000e+01 9.999576e-01
1.890000e+01 9.999654e-01
1.900000e+01 9.999744e-01
1.910000e+01 9.999841e-01
1.920000e+01 9.999943e-01
1.930000e+01 1.000004e+00
1.940000e+01 1.000014e+00
1.950000e+01 1.000022e+00
1.960000e+01 1.000030e+00
1.970000e+01 1.000035e+00
1.980000e+01 1.000039e+00
1.990000e+01 1.000041e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.021_0/g_neopentane.csv <==
0.000000e+00 2.199149e-15
1.000000e-01 2.551706e-15
2.000000e-01 3.798176e-16
3.000000e-01 5.561023e-15
4.000000e-01 9.995330e-17
5.000000e-01 3.695451e-16
6.000000e-01 5.882444e-17
7.000000e-01 5.802029e-15
8.000000e-01 5.706461e-15
9.000000e-01 6.960102e-16
1.000000e+00 2.334153e-15
1.100000e+00 1.832672e-14
1.200000e+00 2.452046e-14
1.300000e+00 1.028684e-14
1.400000e+00 4.132785e-13
1.500000e+00 5.011576e-15
1.600000e+00 3.387647e-16
1.700000e+00 1.180409e-16
1.800000e+00 1.259122e-15
1.900000e+00 1.918469e-15
2.000000e+00 2.091112e-14
2.100000e+00 6.195323e-15
2.200000e+00 4.047170e-16
2.300000e+00 2.620650e-15
2.400000e+00 1.317958e-15
2.500000e+00 3.099635e-14
2.600000e+00 1.357732e-14
2.700000e+00 1.509842e-15
2.800000e+00 7.960701e-15
2.900000e+00 1.294791e-14
3.000000e+00 3.028876e-15
3.100000e+00 9.056985e-16
3.200000e+00 4.946761e-15
3.300000e+00 3.180153e-16
3.400000e+00 3.870099e-18
3.500000e+00 1.991595e-16
3.600000e+00 3.232370e-16
3.700000e+00 6.920901e-13
3.800000e+00 3.566891e-09
3.900000e+00 2.162193e-06
4.000000e+00 1.747729e-04
4.100000e+00 3.699229e-03
4.200000e+00 3.079808e-02
4.300000e+00 1.331241e-01
4.400000e+00 3.622067e-01
4.500000e+00 7.096831e-01
4.600000e+00 1.100904e+00
4.700000e+00 1.446277e+00
4.800000e+00 1.688448e+00
4.900000e+00 1.813484e+00
5.000000e+00 1.837504e+00
5.100000e+00 1.788812e+00
5.200000e+00 1.695632e+00
5.300000e+00 1.580557e+00
5.400000e+00 1.459403e+00
5.500000e+00 1.342138e+00
5.600000e+00 1.234398e+00
5.700000e+00 1.138904e+00
5.800000e+00 1.056567e+00
5.900000e+00 9.872578e-01
6.000000e+00 9.303180e-01
6.100000e+00 8.848688e-01
6.200000e+00 8.499988e-01
6.300000e+00 8.248648e-01
6.400000e+00 8.087438e-01
6.500000e+00 8.010532e-01
6.600000e+00 8.013543e-01
6.700000e+00 8.093408e-01
6.800000e+00 8.247850e-01
6.900000e+00 8.473425e-01
7.000000e+00 8.761187e-01
7.100000e+00 9.091478e-01
7.200000e+00 9.432654e-01
7.300000e+00 9.747376e-01
7.400000e+00 1.000402e+00
7.500000e+00 1.018618e+00
7.600000e+00 1.029503e+00
7.700000e+00 1.034463e+00
7.800000e+00 1.035453e+00
7.900000e+00 1.034349e+00
8.000000e+00 1.032595e+00
8.100000e+00 1.031112e+00
8.200000e+00 1.030350e+00
8.300000e+00 1.030399e+00
8.400000e+00 1.031108e+00
8.500000e+00 1.032180e+00
8.600000e+00 1.033249e+00
8.700000e+00 1.033942e+00
8.800000e+00 1.033919e+00
8.900000e+00 1.032915e+00
9.000000e+00 1.030764e+00
9.100000e+00 1.027413e+00
9.200000e+00 1.022927e+00
9.300000e+00 1.017480e+00
9.400000e+00 1.011330e+00
9.500000e+00 1.004795e+00
9.600000e+00 9.982177e-01
9.700000e+00 9.919405e-01
9.800000e+00 9.862752e-01
9.900000e+00 9.814860e-01
1.000000e+01 9.777778e-01
1.010000e+01 9.752905e-01
1.020000e+01 9.740959e-01
1.030000e+01 9.741942e-01
1.040000e+01 9.755137e-01
1.050000e+01 9.779143e-01
1.060000e+01 9.811976e-01
1.070000e+01 9.851235e-01
1.080000e+01 9.894297e-01
1.090000e+01 9.938515e-01
1.100000e+01 9.981400e-01
1.110000e+01 1.002077e+00
1.120000e+01 1.005485e+00
1.130000e+01 1.008236e+00
1.140000e+01 1.010255e+00
1.150000e+01 1.011516e+00
1.160000e+01 1.012045e+00
1.170000e+01 1.011907e+00
1.180000e+01 1.011201e+00
1.190000e+01 1.010048e+00
1.200000e+01 1.008577e+00
1.210000e+01 1.006921e+00
1.220000e+01 1.005201e+00
1.230000e+01 1.003520e+00
1.240000e+01 1.001962e+00
1.250000e+01 1.000588e+00
1.260000e+01 9.994331e-01
1.270000e+01 9.985142e-01
1.280000e+01 9.978290e-01
1.290000e+01 9.973613e-01
1.300000e+01 9.970851e-01
1.310000e+01 9.969691e-01
1.320000e+01 9.969799e-01
1.330000e+01 9.970858e-01
1.340000e+01 9.972584e-01
1.350000e+01 9.974743e-01
1.360000e+01 9.977157e-01
1.370000e+01 9.979702e-01
1.380000e+01 9.982301e-01
1.390000e+01 9.984920e-01
1.400000e+01 9.987548e-01
1.410000e+01 9.990193e-01
1.420000e+01 9.992864e-01
1.430000e+01 9.995566e-01
1.440000e+01 9.998291e-01
1.450000e+01 1.000101e+00
1.460000e+01 1.000368e+00
1.470000e+01 1.000624e+00
1.480000e+01 1.000859e+00
1.490000e+01 1.001066e+00
1.500000e+01 1.001234e+00
1.510000e+01 1.001356e+00
1.520000e+01 1.001427e+00
1.530000e+01 1.001443e+00
1.540000e+01 1.001403e+00
1.550000e+01 1.001310e+00
1.560000e+01 1.001170e+00
1.570000e+01 1.000990e+00
1.580000e+01 1.000781e+00
1.590000e+01 1.000553e+00
1.600000e+01 1.000319e+00
1.610000e+01 1.000090e+00
1.620000e+01 9.998777e-01
1.630000e+01 9.996899e-01
1.640000e+01 9.995341e-01
1.650000e+01 9.994152e-01
1.660000e+01 9.993358e-01
1.670000e+01 9.992962e-01
1.680000e+01 9.992944e-01
1.690000e+01 9.993268e-01
1.700000e+01 9.993882e-01
1.710000e+01 9.994726e-01
1.720000e+01 9.995736e-01
1.730000e+01 9.996842e-01
1.740000e+01 9.997969e-01
1.750000e+01 9.999054e-01
1.760000e+01 1.000005e+00
1.770000e+01 1.000091e+00
1.780000e+01 1.000162e+00
1.790000e+01 1.000217e+00
1.800000e+01 1.000255e+00
1.810000e+01 1.000278e+00
1.820000e+01 1.000286e+00
1.830000e+01 1.000283e+00
1.840000e+01 1.000269e+00
1.850000e+01 1.000247e+00
1.860000e+01 1.000221e+00
1.870000e+01 1.000190e+00
1.880000e+01 1.000158e+00
1.890000e+01 1.000125e+00
1.900000e+01 1.000093e+00
1.910000e+01 1.000063e+00
1.920000e+01 1.000034e+00
1.930000e+01 1.000008e+00
1.940000e+01 9.999850e-01
1.950000e+01 9.999648e-01
1.960000e+01 9.999476e-01
1.970000e+01 9.999335e-01
1.980000e+01 9.999226e-01
1.990000e+01 9.999151e-01


==> chapters/bridge/datas/g_of_r/data_bridge_1.021_0/g_xenon.csv <==
0.000000e+00 4.335115e-15
1.000000e-01 2.287607e-15
2.000000e-01 1.327515e-18
3.000000e-01 1.951109e-18
4.000000e-01 1.560961e-17
5.000000e-01 1.463949e-15
6.000000e-01 5.883789e-19
7.000000e-01 5.014134e-16
8.000000e-01 1.899278e-17
9.000000e-01 4.399238e-18
1.000000e+00 2.885430e-18
1.100000e+00 5.097918e-18
1.200000e+00 9.682000e-20
1.300000e+00 2.808557e-16
1.400000e+00 5.089708e-17
1.500000e+00 3.594355e-19
1.600000e+00 7.459343e-18
1.700000e+00 8.101391e-18
1.800000e+00 1.192466e-17
1.900000e+00 1.617425e-17
2.000000e+00 1.824364e-17
2.100000e+00 1.722863e-17
2.200000e+00 1.336763e-17
2.300000e+00 7.617033e-18
2.400000e+00 3.379494e-18
2.500000e+00 1.431301e-18
2.600000e+00 2.781798e-17
2.700000e+00 3.571877e-18
2.800000e+00 5.830315e-11
2.900000e+00 8.280339e-07
3.000000e+00 2.879030e-04
3.100000e+00 1.061826e-02
3.200000e+00 9.777250e-02
3.300000e+00 3.783458e-01
3.400000e+00 8.481207e-01
3.500000e+00 1.345669e+00
3.600000e+00 1.715103e+00
3.700000e+00 1.903592e+00
3.800000e+00 1.937926e+00
3.900000e+00 1.871436e+00
4.000000e+00 1.752193e+00
4.100000e+00 1.613472e+00
4.200000e+00 1.474962e+00
4.300000e+00 1.346834e+00
4.400000e+00 1.233452e+00
4.500000e+00 1.135964e+00
4.600000e+00 1.053901e+00
4.700000e+00 9.860905e-01
4.800000e+00 9.311499e-01
4.900000e+00 8.877277e-01
5.000000e+00 8.546163e-01
5.100000e+00 8.307913e-01
5.200000e+00 8.154165e-01
5.300000e+00 8.078317e-01
5.400000e+00 8.075339e-01
5.500000e+00 8.141569e-01
5.600000e+00 8.274510e-01
5.700000e+00 8.472501e-01
5.800000e+00 8.733243e-01
5.900000e+00 9.048641e-01
6.000000e+00 9.396214e-01
6.100000e+00 9.736189e-01
6.200000e+00 1.002310e+00
6.300000e+00 1.022540e+00
6.400000e+00 1.033707e+00
6.500000e+00 1.037422e+00
6.600000e+00 1.036308e+00
6.700000e+00 1.032901e+00
6.800000e+00 1.029071e+00
6.900000e+00 1.025925e+00
7.000000e+00 1.023943e+00
7.100000e+00 1.023175e+00
7.200000e+00 1.023417e+00
7.300000e+00 1.024332e+00
7.400000e+00 1.025530e+00
7.500000e+00 1.026620e+00
7.600000e+00 1.027245e+00
7.700000e+00 1.027110e+00
7.800000e+00 1.026007e+00
7.900000e+00 1.023830e+00
8.000000e+00 1.020582e+00
8.100000e+00 1.016370e+00
8.200000e+00 1.011394e+00
8.300000e+00 1.005916e+00
8.400000e+00 1.000239e+00
8.500000e+00 9.946731e-01
8.600000e+00 9.895115e-01
8.700000e+00 9.850123e-01
8.800000e+00 9.813843e-01
8.900000e+00 9.787824e-01
9.000000e+00 9.773048e-01
9.100000e+00 9.769877e-01
9.200000e+00 9.778001e-01
9.300000e+00 9.796413e-01
9.400000e+00 9.823473e-01
9.500000e+00 9.857057e-01
9.600000e+00 9.894764e-01
9.700000e+00 9.934131e-01
9.800000e+00 9.972818e-01
9.900000e+00 1.000876e+00
1.000000e+01 1.004026e+00
1.010000e+01 1.006608e+00
1.020000e+01 1.008541e+00
1.030000e+01 1.009796e+00
1.040000e+01 1.010385e+00
1.050000e+01 1.010360e+00
1.060000e+01 1.009804e+00
1.070000e+01 1.008825e+00
1.080000e+01 1.007539e+00
1.090000e+01 1.006067e+00
1.100000e+01 1.004523e+00
1.110000e+01 1.003008e+00
1.120000e+01 1.001601e+00
1.130000e+01 1.000361e+00
1.140000e+01 9.993253e-01
1.150000e+01 9.985094e-01
1.160000e+01 9.979125e-01
1.170000e+01 9.975194e-01
1.180000e+01 9.973050e-01
1.190000e+01 9.972378e-01
1.200000e+01 9.972848e-01
1.210000e+01 9.974140e-01
1.220000e+01 9.975972e-01
1.230000e+01 9.978113e-01
1.240000e+01 9.980388e-01
1.250000e+01 9.982681e-01
1.260000e+01 9.984924e-01
1.270000e+01 9.987094e-01
1.280000e+01 9.989199e-01
1.290000e+01 9.991263e-01
1.300000e+01 9.993313e-01
1.310000e+01 9.995376e-01
1.320000e+01 9.997466e-01
1.330000e+01 9.999579e-01
1.340000e+01 1.000169e+00
1.350000e+01 1.000376e+00
1.360000e+01 1.000573e+00
1.370000e+01 1.000750e+00
1.380000e+01 1.000902e+00
1.390000e+01 1.001019e+00
1.400000e+01 1.001096e+00
1.410000e+01 1.001128e+00
1.420000e+01 1.001114e+00
1.430000e+01 1.001054e+00
1.440000e+01 1.000953e+00
1.450000e+01 1.000815e+00
1.460000e+01 1.000648e+00
1.470000e+01 1.000463e+00
1.480000e+01 1.000269e+00
1.490000e+01 1.000077e+00
1.500000e+01 9.998952e-01
1.510000e+01 9.997329e-01
1.520000e+01 9.995964e-01
1.530000e+01 9.994904e-01
1.540000e+01 9.994176e-01
1.550000e+01 9.993787e-01
1.560000e+01 9.993727e-01
1.570000e+01 9.993967e-01
1.580000e+01 9.994463e-01
1.590000e+01 9.995160e-01
1.600000e+01 9.996000e-01
1.610000e+01 9.996921e-01
1.620000e+01 9.997865e-01
1.630000e+01 9.998782e-01
1.640000e+01 9.999629e-01
1.650000e+01 1.000037e+00
1.660000e+01 1.000099e+00
1.670000e+01 1.000148e+00
1.680000e+01 1.000183e+00
1.690000e+01 1.000205e+00
1.700000e+01 1.000215e+00
1.710000e+01 1.000215e+00
1.720000e+01 1.000206e+00
1.730000e+01 1.000191e+00
1.740000e+01 1.000170e+00
1.750000e+01 1.000146e+00
1.760000e+01 1.000122e+00
1.770000e+01 1.000096e+00
1.780000e+01 1.000072e+00
1.790000e+01 1.000049e+00
1.800000e+01 1.000028e+00
1.810000e+01 1.000009e+00
1.820000e+01 9.999922e-01
1.830000e+01 9.999776e-01
1.840000e+01 9.999652e-01
1.850000e+01 9.999550e-01
1.860000e+01 9.999471e-01
1.870000e+01 9.999415e-01
1.880000e+01 9.999380e-01
1.890000e+01 9.999369e-01
1.900000e+01 9.999380e-01
1.910000e+01 9.999415e-01
1.920000e+01 9.999474e-01
1.930000e+01 9.999555e-01
1.940000e+01 9.999658e-01
1.950000e+01 9.999780e-01
1.960000e+01 9.999918e-01
1.970000e+01 1.000007e+00
1.980000e+01 1.000022e+00
1.990000e+01 1.000038e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.061_-5/g_argon.csv <==
0.000000e+00 1.960402e-17
1.000000e-01 3.237616e-16
2.000000e-01 8.324737e-16
3.000000e-01 1.271353e-15
4.000000e-01 2.751738e-15
5.000000e-01 3.450450e-15
6.000000e-01 3.078313e-15
7.000000e-01 2.803361e-15
8.000000e-01 2.343910e-15
9.000000e-01 1.561275e-15
1.000000e+00 5.948469e-16
1.100000e+00 1.367423e-17
1.200000e+00 9.279634e-16
1.300000e+00 1.132145e-15
1.400000e+00 3.792508e-16
1.500000e+00 7.502734e-18
1.600000e+00 7.898901e-16
1.700000e+00 6.675543e-16
1.800000e+00 2.834746e-15
1.900000e+00 3.484829e-15
2.000000e+00 3.784660e-15
2.100000e+00 3.177098e-15
2.200000e+00 6.453037e-15
2.300000e+00 9.305882e-19
2.400000e+00 1.359017e-15
2.500000e+00 2.865259e-12
2.600000e+00 1.793058e-07
2.700000e+00 1.783177e-04
2.800000e+00 1.023858e-02
2.900000e+00 1.102387e-01
3.000000e+00 4.384992e-01
3.100000e+00 9.590886e-01
3.200000e+00 1.461424e+00
3.300000e+00 1.789432e+00
3.400000e+00 1.920839e+00
3.500000e+00 1.907116e+00
3.600000e+00 1.810481e+00
3.700000e+00 1.677735e+00
3.800000e+00 1.537380e+00
3.900000e+00 1.404390e+00
4.000000e+00 1.285437e+00
4.100000e+00 1.182629e+00
4.200000e+00 1.095800e+00
4.300000e+00 1.023780e+00
4.400000e+00 9.650680e-01
4.500000e+00 9.181599e-01
4.600000e+00 8.816941e-01
4.700000e+00 8.545067e-01
4.800000e+00 8.356412e-01
4.900000e+00 8.243364e-01
5.000000e+00 8.200059e-01
5.100000e+00 8.222144e-01
5.200000e+00 8.306542e-01
5.300000e+00 8.451227e-01
5.400000e+00 8.654890e-01
5.500000e+00 8.915332e-01
5.600000e+00 9.223587e-01
5.700000e+00 9.554502e-01
5.800000e+00 9.865498e-01
5.900000e+00 1.011225e+00
6.000000e+00 1.026983e+00
6.100000e+00 1.034095e+00
6.200000e+00 1.034786e+00
6.300000e+00 1.031851e+00
6.400000e+00 1.027652e+00
6.500000e+00 1.023746e+00
6.600000e+00 1.020927e+00
6.700000e+00 1.019437e+00
6.800000e+00 1.019174e+00
6.900000e+00 1.019849e+00
7.000000e+00 1.021089e+00
7.100000e+00 1.022503e+00
7.200000e+00 1.023716e+00
7.300000e+00 1.024400e+00
7.400000e+00 1.024296e+00
7.500000e+00 1.023230e+00
7.600000e+00 1.021130e+00
7.700000e+00 1.018026e+00
7.800000e+00 1.014043e+00
7.900000e+00 1.009387e+00
8.000000e+00 1.004315e+00
8.100000e+00 9.991141e-01
8.200000e+00 9.940720e-01
8.300000e+00 9.894556e-01
8.400000e+00 9.854948e-01
8.500000e+00 9.823735e-01
8.600000e+00 9.802255e-01
8.700000e+00 9.791313e-01
8.800000e+00 9.791116e-01
8.900000e+00 9.801216e-01
9.000000e+00 9.820496e-01
9.100000e+00 9.847264e-01
9.200000e+00 9.879421e-01
9.300000e+00 9.914675e-01
9.400000e+00 9.950743e-01
9.500000e+00 9.985518e-01
9.600000e+00 1.001720e+00
9.700000e+00 1.004435e+00
9.800000e+00 1.006599e+00
9.900000e+00 1.008152e+00
1.000000e+01 1.009082e+00
1.010000e+01 1.009415e+00
1.020000e+01 1.009209e+00
1.030000e+01 1.008551e+00
1.040000e+01 1.007543e+00
1.050000e+01 1.006296e+00
1.060000e+01 1.004921e+00
1.070000e+01 1.003517e+00
1.080000e+01 1.002172e+00
1.090000e+01 1.000952e+00
1.100000e+01 9.999027e-01
1.110000e+01 9.990496e-01
1.120000e+01 9.984004e-01
1.130000e+01 9.979480e-01
1.140000e+01 9.976733e-01
1.150000e+01 9.975496e-01
1.160000e+01 9.975460e-01
1.170000e+01 9.976313e-01
1.180000e+01 9.977770e-01
1.190000e+01 9.979586e-01
1.200000e+01 9.981569e-01
1.210000e+01 9.983585e-01
1.220000e+01 9.985550e-01
1.230000e+01 9.987430e-01
1.240000e+01 9.989223e-01
1.250000e+01 9.990955e-01
1.260000e+01 9.992660e-01
1.270000e+01 9.994373e-01
1.280000e+01 9.996122e-01
1.290000e+01 9.997921e-01
1.300000e+01 9.999766e-01
1.310000e+01 1.000163e+00
1.320000e+01 1.000347e+00
1.330000e+01 1.000521e+00
1.340000e+01 1.000678e+00
1.350000e+01 1.000811e+00
1.360000e+01 1.000912e+00
1.370000e+01 1.000976e+00
1.380000e+01 1.000998e+00
1.390000e+01 1.000977e+00
1.400000e+01 1.000915e+00
1.410000e+01 1.000817e+00
1.420000e+01 1.000686e+00
1.430000e+01 1.000532e+00
1.440000e+01 1.000363e+00
1.450000e+01 1.000189e+00
1.460000e+01 1.000017e+00
1.470000e+01 9.998585e-01
1.480000e+01 9.997189e-01
1.490000e+01 9.996041e-01
1.500000e+01 9.995177e-01
1.510000e+01 9.994618e-01
1.520000e+01 9.994364e-01
1.530000e+01 9.994401e-01
1.540000e+01 9.994697e-01
1.550000e+01 9.995208e-01
1.560000e+01 9.995883e-01
1.570000e+01 9.996666e-01
1.580000e+01 9.997502e-01
1.590000e+01 9.998342e-01
1.600000e+01 9.999140e-01
1.610000e+01 9.999863e-01
1.620000e+01 1.000048e+00
1.630000e+01 1.000099e+00
1.640000e+01 1.000137e+00
1.650000e+01 1.000164e+00
1.660000e+01 1.000179e+00
1.670000e+01 1.000185e+00
1.680000e+01 1.000183e+00
1.690000e+01 1.000174e+00
1.700000e+01 1.000161e+00
1.710000e+01 1.000143e+00
1.720000e+01 1.000124e+00
1.730000e+01 1.000102e+00
1.740000e+01 1.000081e+00
1.750000e+01 1.000060e+00
1.760000e+01 1.000040e+00
1.770000e+01 1.000022e+00
1.780000e+01 1.000005e+00
1.790000e+01 9.999901e-01
1.800000e+01 9.999770e-01
1.810000e+01 9.999657e-01
1.820000e+01 9.999562e-01
1.830000e+01 9.999485e-01
1.840000e+01 9.999427e-01
1.850000e+01 9.999389e-01
1.860000e+01 9.999371e-01
1.870000e+01 9.999374e-01
1.880000e+01 9.999400e-01
1.890000e+01 9.999447e-01
1.900000e+01 9.999516e-01
1.910000e+01 9.999603e-01
1.920000e+01 9.999706e-01
1.930000e+01 9.999822e-01
1.940000e+01 9.999946e-01
1.950000e+01 1.000007e+00
1.960000e+01 1.000020e+00
1.970000e+01 1.000032e+00
1.980000e+01 1.000043e+00
1.990000e+01 1.000053e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.061_-5/g_krypton.csv <==
0.000000e+00 5.573095e-15
1.000000e-01 6.130898e-15
2.000000e-01 3.323149e-15
3.000000e-01 4.126065e-15
4.000000e-01 5.254634e-15
5.000000e-01 6.657902e-15
6.000000e-01 8.922329e-15
7.000000e-01 1.230930e-14
8.000000e-01 1.512804e-14
9.000000e-01 1.745568e-14
1.000000e+00 1.719345e-14
1.100000e+00 1.007904e-14
1.200000e+00 1.860444e-16
1.300000e+00 2.049857e-15
1.400000e+00 1.642372e-16
1.500000e+00 6.191142e-15
1.600000e+00 1.041472e-14
1.700000e+00 5.918507e-15
1.800000e+00 4.050889e-16
1.900000e+00 7.122749e-16
2.000000e+00 8.351780e-15
2.100000e+00 4.429592e-15
2.200000e+00 1.039260e-15
2.300000e+00 4.844066e-15
2.400000e+00 5.135223e-16
2.500000e+00 1.100270e-14
2.600000e+00 2.286689e-14
2.700000e+00 8.419086e-09
2.800000e+00 2.300336e-05
2.900000e+00 2.672585e-03
3.000000e+00 4.646820e-02
3.100000e+00 2.554722e-01
3.200000e+00 6.941008e-01
3.300000e+00 1.221430e+00
3.400000e+00 1.643516e+00
3.500000e+00 1.874450e+00
3.600000e+00 1.932764e+00
3.700000e+00 1.876504e+00
3.800000e+00 1.760259e+00
3.900000e+00 1.621718e+00
4.000000e+00 1.482789e+00
4.100000e+00 1.354489e+00
4.200000e+00 1.241356e+00
4.300000e+00 1.144443e+00
4.400000e+00 1.063114e+00
4.500000e+00 9.960320e-01
4.600000e+00 9.416845e-01
4.700000e+00 8.986287e-01
4.800000e+00 8.655998e-01
4.900000e+00 8.415432e-01
5.000000e+00 8.256104e-01
5.100000e+00 8.171388e-01
5.200000e+00 8.156277e-01
5.300000e+00 8.207130e-01
5.400000e+00 8.321456e-01
5.500000e+00 8.497680e-01
5.600000e+00 8.734348e-01
5.700000e+00 9.026556e-01
5.800000e+00 9.357587e-01
5.900000e+00 9.692248e-01
6.000000e+00 9.984256e-01
6.100000e+00 1.019650e+00
6.200000e+00 1.031706e+00
6.300000e+00 1.035905e+00
6.400000e+00 1.034869e+00
6.500000e+00 1.031276e+00
6.600000e+00 1.027152e+00
6.700000e+00 1.023713e+00
6.800000e+00 1.021496e+00
6.900000e+00 1.020578e+00
7.000000e+00 1.020763e+00
7.100000e+00 1.021712e+00
7.200000e+00 1.023036e+00
7.300000e+00 1.024343e+00
7.400000e+00 1.025271e+00
7.500000e+00 1.025519e+00
7.600000e+00 1.024862e+00
7.700000e+00 1.023173e+00
7.800000e+00 1.020429e+00
7.900000e+00 1.016710e+00
8.000000e+00 1.012187e+00
8.100000e+00 1.007103e+00
8.200000e+00 1.001740e+00
8.300000e+00 9.963970e-01
8.400000e+00 9.913630e-01
8.500000e+00 9.868951e-01
8.600000e+00 9.832069e-01
8.700000e+00 9.804620e-01
8.800000e+00 9.787712e-01
8.900000e+00 9.781877e-01
9.000000e+00 9.787000e-01
9.100000e+00 9.802275e-01
9.200000e+00 9.826246e-01
9.300000e+00 9.856948e-01
9.400000e+00 9.892100e-01
9.500000e+00 9.929323e-01
9.600000e+00 9.966333e-01
9.700000e+00 1.000109e+00
9.800000e+00 1.003191e+00
9.900000e+00 1.005751e+00
1.000000e+01 1.007706e+00
1.010000e+01 1.009018e+00
1.020000e+01 1.009692e+00
1.030000e+01 1.009772e+00
1.040000e+01 1.009333e+00
1.050000e+01 1.008471e+00
1.060000e+01 1.007299e+00
1.070000e+01 1.005932e+00
1.080000e+01 1.004480e+00
1.090000e+01 1.003040e+00
1.100000e+01 1.001694e+00
1.110000e+01 1.000499e+00
1.120000e+01 9.994941e-01
1.130000e+01 9.986976e-01
1.140000e+01 9.981101e-01
1.150000e+01 9.977188e-01
1.160000e+01 9.975004e-01
1.170000e+01 9.974252e-01
1.180000e+01 9.974611e-01
1.190000e+01 9.975770e-01
1.200000e+01 9.977451e-01
1.210000e+01 9.979426e-01
1.220000e+01 9.981522e-01
1.230000e+01 9.983624e-01
1.240000e+01 9.985666e-01
1.250000e+01 9.987627e-01
1.260000e+01 9.989516e-01
1.270000e+01 9.991361e-01
1.280000e+01 9.993196e-01
1.290000e+01 9.995051e-01
1.300000e+01 9.996947e-01
1.310000e+01 9.998887e-01
1.320000e+01 1.000085e+00
1.330000e+01 1.000281e+00
1.340000e+01 1.000469e+00
1.350000e+01 1.000643e+00
1.360000e+01 1.000795e+00
1.370000e+01 1.000917e+00
1.380000e+01 1.001002e+00
1.390000e+01 1.001045e+00
1.400000e+01 1.001044e+00
1.410000e+01 1.001000e+00
1.420000e+01 1.000915e+00
1.430000e+01 1.000794e+00
1.440000e+01 1.000644e+00
1.450000e+01 1.000473e+00
1.460000e+01 1.000292e+00
1.470000e+01 1.000110e+00
1.480000e+01 9.999364e-01
1.490000e+01 9.997792e-01
1.500000e+01 9.996452e-01
1.510000e+01 9.995392e-01
1.520000e+01 9.994642e-01
1.530000e+01 9.994212e-01
1.540000e+01 9.994095e-01
1.550000e+01 9.994266e-01
1.560000e+01 9.994688e-01
1.570000e+01 9.995309e-01
1.580000e+01 9.996075e-01
1.590000e+01 9.996926e-01
1.600000e+01 9.997809e-01
1.610000e+01 9.998673e-01
1.620000e+01 9.999477e-01
1.630000e+01 1.000019e+00
1.640000e+01 1.000079e+00
1.650000e+01 1.000126e+00
1.660000e+01 1.000161e+00
1.670000e+01 1.000184e+00
1.680000e+01 1.000195e+00
1.690000e+01 1.000197e+00
1.700000e+01 1.000192e+00
1.710000e+01 1.000179e+00
1.720000e+01 1.000162e+00
1.730000e+01 1.000141e+00
1.740000e+01 1.000119e+00
1.750000e+01 1.000096e+00
1.760000e+01 1.000073e+00
1.770000e+01 1.000051e+00
1.780000e+01 1.000031e+00
1.790000e+01 1.000013e+00
1.800000e+01 9.999968e-01
1.810000e+01 9.999823e-01
1.820000e+01 9.999698e-01
1.830000e+01 9.999592e-01
1.840000e+01 9.999506e-01
1.850000e+01 9.999440e-01
1.860000e+01 9.999395e-01
1.870000e+01 9.999372e-01
1.880000e+01 9.999371e-01
1.890000e+01 9.999392e-01
1.900000e+01 9.999436e-01
1.910000e+01 9.999502e-01
1.920000e+01 9.999588e-01
1.930000e+01 9.999693e-01
1.940000e+01 9.999813e-01
1.950000e+01 9.999945e-01
1.960000e+01 1.000008e+00
1.970000e+01 1.000022e+00
1.980000e+01 1.000036e+00
1.990000e+01 1.000049e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.061_-5/g_methane.csv <==
0.000000e+00 4.343586e-16
1.000000e-01 1.587580e-15
2.000000e-01 1.185636e-15
3.000000e-01 5.789450e-16
4.000000e-01 2.844627e-15
5.000000e-01 2.213819e-15
6.000000e-01 2.303577e-15
7.000000e-01 1.883030e-15
8.000000e-01 1.915774e-15
9.000000e-01 2.277928e-15
1.000000e+00 3.163960e-15
1.100000e+00 5.432910e-15
1.200000e+00 3.010548e-16
1.300000e+00 2.313665e-16
1.400000e+00 6.978588e-16
1.500000e+00 1.136643e-15
1.600000e+00 7.777232e-16
1.700000e+00 2.536104e-15
1.800000e+00 2.723334e-15
1.900000e+00 2.386976e-15
2.000000e+00 1.403471e-15
2.100000e+00 4.514103e-16
2.200000e+00 1.974792e-15
2.300000e+00 3.364484e-15
2.400000e+00 4.044008e-15
2.500000e+00 1.552980e-15
2.600000e+00 6.159903e-16
2.700000e+00 3.441470e-09
2.800000e+00 1.291723e-05
2.900000e+00 1.822650e-03
3.000000e+00 3.600140e-02
3.100000e+00 2.155023e-01
3.200000e+00 6.202830e-01
3.300000e+00 1.135721e+00
3.400000e+00 1.570952e+00
3.500000e+00 1.826677e+00
3.600000e+00 1.909298e+00
3.700000e+00 1.871505e+00
3.800000e+00 1.767268e+00
3.900000e+00 1.635558e+00
4.000000e+00 1.499867e+00
4.100000e+00 1.372521e+00
4.200000e+00 1.258979e+00
4.300000e+00 1.160894e+00
4.400000e+00 1.078002e+00
4.500000e+00 1.009188e+00
4.600000e+00 9.530652e-01
4.700000e+00 9.082605e-01
4.800000e+00 8.735418e-01
4.900000e+00 8.478667e-01
5.000000e+00 8.303860e-01
5.100000e+00 8.204300e-01
5.200000e+00 8.174867e-01
5.300000e+00 8.211797e-01
5.400000e+00 8.312472e-01
5.500000e+00 8.475207e-01
5.600000e+00 8.698603e-01
5.700000e+00 8.978517e-01
5.800000e+00 9.300394e-01
5.900000e+00 9.632021e-01
6.000000e+00 9.928689e-01
6.100000e+00 1.015184e+00
6.200000e+00 1.028592e+00
6.300000e+00 1.034040e+00
6.400000e+00 1.033942e+00
6.500000e+00 1.030929e+00
6.600000e+00 1.027084e+00
6.700000e+00 1.023716e+00
6.800000e+00 1.021452e+00
6.900000e+00 1.020437e+00
7.000000e+00 1.020522e+00
7.100000e+00 1.021401e+00
7.200000e+00 1.022700e+00
7.300000e+00 1.024035e+00
7.400000e+00 1.025045e+00
7.500000e+00 1.025423e+00
7.600000e+00 1.024934e+00
7.700000e+00 1.023435e+00
7.800000e+00 1.020887e+00
7.900000e+00 1.017352e+00
8.000000e+00 1.012987e+00
8.100000e+00 1.008018e+00
8.200000e+00 1.002723e+00
8.300000e+00 9.973949e-01
8.400000e+00 9.923234e-01
8.500000e+00 9.877701e-01
8.600000e+00 9.839551e-01
8.700000e+00 9.810501e-01
8.800000e+00 9.791749e-01
8.900000e+00 9.783924e-01
9.000000e+00 9.787022e-01
9.100000e+00 9.800360e-01
9.200000e+00 9.822600e-01
9.300000e+00 9.851874e-01
9.400000e+00 9.885974e-01
9.500000e+00 9.922556e-01
9.600000e+00 9.959339e-01
9.700000e+00 9.994258e-01
9.800000e+00 1.002558e+00
9.900000e+00 1.005196e+00
1.000000e+01 1.007249e+00
1.010000e+01 1.008673e+00
1.020000e+01 1.009463e+00
1.030000e+01 1.009656e+00
1.040000e+01 1.009320e+00
1.050000e+01 1.008547e+00
1.060000e+01 1.007447e+00
1.070000e+01 1.006131e+00
1.080000e+01 1.004711e+00
1.090000e+01 1.003285e+00
1.100000e+01 1.001936e+00
1.110000e+01 1.000726e+00
1.120000e+01 9.996959e-01
1.130000e+01 9.988683e-01
1.140000e+01 9.982468e-01
1.150000e+01 9.978213e-01
1.160000e+01 9.975707e-01
1.170000e+01 9.974669e-01
1.180000e+01 9.974785e-01
1.190000e+01 9.975750e-01
1.200000e+01 9.977284e-01
1.210000e+01 9.979153e-01
1.220000e+01 9.981179e-01
1.230000e+01 9.983236e-01
1.240000e+01 9.985254e-01
1.250000e+01 9.987202e-01
1.260000e+01 9.989084e-01
1.270000e+01 9.990924e-01
1.280000e+01 9.992754e-01
1.290000e+01 9.994604e-01
1.300000e+01 9.996494e-01
1.310000e+01 9.998430e-01
1.320000e+01 1.000040e+00
1.330000e+01 1.000236e+00
1.340000e+01 1.000426e+00
1.350000e+01 1.000603e+00
1.360000e+01 1.000760e+00
1.370000e+01 1.000887e+00
1.380000e+01 1.000979e+00
1.390000e+01 1.001030e+00
1.400000e+01 1.001038e+00
1.410000e+01 1.001003e+00
1.420000e+01 1.000926e+00
1.430000e+01 1.000812e+00
1.440000e+01 1.000668e+00
1.450000e+01 1.000503e+00
1.460000e+01 1.000324e+00
1.470000e+01 1.000144e+00
1.480000e+01 9.999693e-01
1.490000e+01 9.998098e-01
1.500000e+01 9.996723e-01
1.510000e+01 9.995617e-01
1.520000e+01 9.994813e-01
1.530000e+01 9.994324e-01
1.540000e+01 9.994148e-01
1.550000e+01 9.994264e-01
1.560000e+01 9.994635e-01
1.570000e+01 9.995213e-01
1.580000e+01 9.995945e-01
1.590000e+01 9.996773e-01
1.600000e+01 9.997643e-01
1.610000e+01 9.998504e-01
1.620000e+01 9.999313e-01
1.630000e+01 1.000004e+00
1.640000e+01 1.000065e+00
1.650000e+01 1.000115e+00
1.660000e+01 1.000152e+00
1.670000e+01 1.000177e+00
1.680000e+01 1.000191e+00
1.690000e+01 1.000195e+00
1.700000e+01 1.000190e+00
1.710000e+01 1.000180e+00
1.720000e+01 1.000164e+00
1.730000e+01 1.000144e+00
1.740000e+01 1.000122e+00
1.750000e+01 1.000099e+00
1.760000e+01 1.000077e+00
1.770000e+01 1.000055e+00
1.780000e+01 1.000035e+00
1.790000e+01 1.000017e+00
1.800000e+01 1.000000e+00
1.810000e+01 9.999855e-01
1.820000e+01 9.999726e-01
1.830000e+01 9.999618e-01
1.840000e+01 9.999528e-01
1.850000e+01 9.999459e-01
1.860000e+01 9.999410e-01
1.870000e+01 9.999382e-01
1.880000e+01 9.999377e-01
1.890000e+01 9.999394e-01
1.900000e+01 9.999433e-01
1.910000e+01 9.999494e-01
1.920000e+01 9.999575e-01
1.930000e+01 9.999675e-01
1.940000e+01 9.999792e-01
1.950000e+01 9.999920e-01
1.960000e+01 1.000006e+00
1.970000e+01 1.000020e+00
1.980000e+01 1.000033e+00
1.990000e+01 1.000046e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.061_-5/g_neon.csv <==
0.000000e+00 2.211194e-16
1.000000e-01 3.351951e-16
2.000000e-01 2.272502e-16
3.000000e-01 2.111603e-16
4.000000e-01 1.129598e-16
5.000000e-01 2.753747e-17
6.000000e-01 2.665414e-16
7.000000e-01 3.658793e-18
8.000000e-01 1.537823e-16
9.000000e-01 9.274563e-17
1.000000e+00 2.145429e-16
1.100000e+00 1.900499e-16
1.200000e+00 2.129909e-16
1.300000e+00 3.043951e-16
1.400000e+00 1.422277e-20
1.500000e+00 5.588940e-17
1.600000e+00 2.953449e-16
1.700000e+00 5.768599e-16
1.800000e+00 9.183955e-16
1.900000e+00 9.489790e-16
2.000000e+00 1.016792e-16
2.100000e+00 1.597348e-16
2.200000e+00 9.529589e-12
2.300000e+00 1.157866e-06
2.400000e+00 7.665845e-04
2.500000e+00 2.826952e-02
2.600000e+00 2.106194e-01
2.700000e+00 6.377414e-01
2.800000e+00 1.155141e+00
2.900000e+00 1.556346e+00
3.000000e+00 1.767230e+00
3.100000e+00 1.818528e+00
3.200000e+00 1.769813e+00
3.300000e+00 1.670817e+00
3.400000e+00 1.553539e+00
3.500000e+00 1.435780e+00
3.600000e+00 1.326311e+00
3.700000e+00 1.228783e+00
3.800000e+00 1.144166e+00
3.900000e+00 1.072138e+00
4.000000e+00 1.011832e+00
4.100000e+00 9.622177e-01
4.200000e+00 9.222814e-01
4.300000e+00 8.911113e-01
4.400000e+00 8.679226e-01
4.500000e+00 8.520593e-01
4.600000e+00 8.429854e-01
4.700000e+00 8.402711e-01
4.800000e+00 8.435785e-01
4.900000e+00 8.526488e-01
5.000000e+00 8.672892e-01
5.100000e+00 8.873283e-01
5.200000e+00 9.123455e-01
5.300000e+00 9.409072e-01
5.400000e+00 9.698710e-01
5.500000e+00 9.950671e-01
5.600000e+00 1.013244e+00
5.700000e+00 1.023496e+00
5.800000e+00 1.027099e+00
5.900000e+00 1.026367e+00
6.000000e+00 1.023564e+00
6.100000e+00 1.020355e+00
6.200000e+00 1.017720e+00
6.300000e+00 1.016092e+00
6.400000e+00 1.015535e+00
6.500000e+00 1.015896e+00
6.600000e+00 1.016909e+00
6.700000e+00 1.018260e+00
6.800000e+00 1.019627e+00
6.900000e+00 1.020706e+00
7.000000e+00 1.021235e+00
7.100000e+00 1.021015e+00
7.200000e+00 1.019921e+00
7.300000e+00 1.017916e+00
7.400000e+00 1.015051e+00
7.500000e+00 1.011456e+00
7.600000e+00 1.007322e+00
7.700000e+00 1.002880e+00
7.800000e+00 9.983799e-01
7.900000e+00 9.940692e-01
8.000000e+00 9.901733e-01
8.100000e+00 9.868851e-01
8.200000e+00 9.843578e-01
8.300000e+00 9.827006e-01
8.400000e+00 9.819725e-01
8.500000e+00 9.821753e-01
8.600000e+00 9.832501e-01
8.700000e+00 9.850809e-01
8.800000e+00 9.875070e-01
8.900000e+00 9.903398e-01
9.000000e+00 9.933814e-01
9.100000e+00 9.964405e-01
9.200000e+00 9.993449e-01
9.300000e+00 1.001951e+00
9.400000e+00 1.004147e+00
9.500000e+00 1.005858e+00
9.600000e+00 1.007047e+00
9.700000e+00 1.007711e+00
9.800000e+00 1.007880e+00
9.900000e+00 1.007610e+00
1.000000e+01 1.006978e+00
1.010000e+01 1.006075e+00
1.020000e+01 1.004995e+00
1.030000e+01 1.003829e+00
1.040000e+01 1.002660e+00
1.050000e+01 1.001555e+00
1.060000e+01 1.000567e+00
1.070000e+01 9.997289e-01
1.080000e+01 9.990586e-01
1.090000e+01 9.985587e-01
1.100000e+01 9.982200e-01
1.110000e+01 9.980244e-01
1.120000e+01 9.979479e-01
1.130000e+01 9.979641e-01
1.140000e+01 9.980472e-01
1.150000e+01 9.981742e-01
1.160000e+01 9.983258e-01
1.170000e+01 9.984875e-01
1.180000e+01 9.986495e-01
1.190000e+01 9.988064e-01
1.200000e+01 9.989563e-01
1.210000e+01 9.991004e-01
1.220000e+01 9.992411e-01
1.230000e+01 9.993816e-01
1.240000e+01 9.995248e-01
1.250000e+01 9.996728e-01
1.260000e+01 9.998263e-01
1.270000e+01 9.999843e-01
1.280000e+01 1.000144e+00
1.290000e+01 1.000300e+00
1.300000e+01 1.000448e+00
1.310000e+01 1.000580e+00
1.320000e+01 1.000689e+00
1.330000e+01 1.000770e+00
1.340000e+01 1.000818e+00
1.350000e+01 1.000830e+00
1.360000e+01 1.000807e+00
1.370000e+01 1.000749e+00
1.380000e+01 1.000661e+00
1.390000e+01 1.000547e+00
1.400000e+01 1.000415e+00
1.410000e+01 1.000271e+00
1.420000e+01 1.000124e+00
1.430000e+01 9.999824e-01
1.440000e+01 9.998520e-01
1.450000e+01 9.997390e-01
1.460000e+01 9.996476e-01
1.470000e+01 9.995807e-01
1.480000e+01 9.995396e-01
1.490000e+01 9.995240e-01
1.500000e+01 9.995324e-01
1.510000e+01 9.995616e-01
1.520000e+01 9.996079e-01
1.530000e+01 9.996668e-01
1.540000e+01 9.997336e-01
1.550000e+01 9.998037e-01
1.560000e+01 9.998732e-01
1.570000e+01 9.999384e-01
1.580000e+01 9.999966e-01
1.590000e+01 1.000046e+00
1.600000e+01 1.000085e+00
1.610000e+01 1.000115e+00
1.620000e+01 1.000134e+00
1.630000e+01 1.000145e+00
1.640000e+01 1.000148e+00
1.650000e+01 1.000144e+00
1.660000e+01 1.000136e+00
1.670000e+01 1.000124e+00
1.680000e+01 1.000111e+00
1.690000e+01 1.000096e+00
1.700000e+01 1.000080e+00
1.710000e+01 1.000065e+00
1.720000e+01 1.000049e+00
1.730000e+01 1.000034e+00
1.740000e+01 1.000019e+00
1.750000e+01 1.000006e+00
1.760000e+01 9.999939e-01
1.770000e+01 9.999831e-01
1.780000e+01 9.999734e-01
1.790000e+01 9.999650e-01
1.800000e+01 9.999578e-01
1.810000e+01 9.999521e-01
1.820000e+01 9.999479e-01
1.830000e+01 9.999453e-01
1.840000e+01 9.999444e-01
1.850000e+01 9.999453e-01
1.860000e+01 9.999481e-01
1.870000e+01 9.999527e-01
1.880000e+01 9.999589e-01
1.890000e+01 9.999665e-01
1.900000e+01 9.999753e-01
1.910000e+01 9.999849e-01
1.920000e+01 9.999949e-01
1.930000e+01 1.000005e+00
1.940000e+01 1.000014e+00
1.950000e+01 1.000022e+00
1.960000e+01 1.000029e+00
1.970000e+01 1.000035e+00
1.980000e+01 1.000038e+00
1.990000e+01 1.000040e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.061_-5/g_neopentane.csv <==
0.000000e+00 1.074506e-18
1.000000e-01 5.728258e-17
2.000000e-01 4.166021e-16
3.000000e-01 1.072553e-13
4.000000e-01 1.160713e-14
5.000000e-01 3.123174e-14
6.000000e-01 7.910304e-15
7.000000e-01 1.169864e-14
8.000000e-01 2.268546e-14
9.000000e-01 2.388101e-15
1.000000e+00 6.111290e-15
1.100000e+00 7.276830e-17
1.200000e+00 4.309670e-15
1.300000e+00 1.091967e-13
1.400000e+00 6.571379e-14
1.500000e+00 5.764343e-14
1.600000e+00 6.249261e-14
1.700000e+00 7.409823e-14
1.800000e+00 1.654578e-13
1.900000e+00 6.150380e-14
2.000000e+00 2.549232e-13
2.100000e+00 6.004138e-15
2.200000e+00 3.137038e-14
2.300000e+00 2.220414e-13
2.400000e+00 6.373643e-14
2.500000e+00 9.758139e-16
2.600000e+00 8.706867e-17
2.700000e+00 8.188082e-16
2.800000e+00 9.201108e-15
2.900000e+00 3.760032e-14
3.000000e+00 1.568985e-13
3.100000e+00 4.387387e-14
3.200000e+00 8.215296e-15
3.300000e+00 3.649567e-15
3.400000e+00 2.019093e-15
3.500000e+00 1.477631e-15
3.600000e+00 1.220125e-15
3.700000e+00 4.441150e-12
3.800000e+00 3.806786e-09
3.900000e+00 2.726490e-06
4.000000e+00 2.122226e-04
4.100000e+00 4.319483e-03
4.200000e+00 3.466284e-02
4.300000e+00 1.451129e-01
4.400000e+00 3.841767e-01
4.500000e+00 7.357645e-01
4.600000e+00 1.120489e+00
4.700000e+00 1.450925e+00
4.800000e+00 1.675734e+00
4.900000e+00 1.786325e+00
5.000000e+00 1.801429e+00
5.100000e+00 1.749502e+00
5.200000e+00 1.657570e+00
5.300000e+00 1.546647e+00
5.400000e+00 1.431141e+00
5.500000e+00 1.319982e+00
5.600000e+00 1.218138e+00
5.700000e+00 1.127961e+00
5.800000e+00 1.050202e+00
5.900000e+00 9.847032e-01
6.000000e+00 9.308476e-01
6.100000e+00 8.878346e-01
6.200000e+00 8.548411e-01
6.300000e+00 8.311103e-01
6.400000e+00 8.159954e-01
6.500000e+00 8.089780e-01
6.600000e+00 8.096707e-01
6.700000e+00 8.178054e-01
6.800000e+00 8.331750e-01
6.900000e+00 8.554237e-01
7.000000e+00 8.835964e-01
7.100000e+00 9.156379e-01
7.200000e+00 9.483418e-01
7.300000e+00 9.780616e-01
7.400000e+00 1.001861e+00
7.500000e+00 1.018377e+00
7.600000e+00 1.027941e+00
7.700000e+00 1.032047e+00
7.800000e+00 1.032621e+00
7.900000e+00 1.031437e+00
8.000000e+00 1.029820e+00
8.100000e+00 1.028587e+00
8.200000e+00 1.028111e+00
8.300000e+00 1.028435e+00
8.400000e+00 1.029383e+00
8.500000e+00 1.030648e+00
8.600000e+00 1.031870e+00
8.700000e+00 1.032682e+00
8.800000e+00 1.032759e+00
8.900000e+00 1.031846e+00
9.000000e+00 1.029790e+00
9.100000e+00 1.026548e+00
9.200000e+00 1.022193e+00
9.300000e+00 1.016898e+00
9.400000e+00 1.010921e+00
9.500000e+00 1.004575e+00
9.600000e+00 9.981954e-01
9.700000e+00 9.921159e-01
9.800000e+00 9.866390e-01
9.900000e+00 9.820210e-01
1.000000e+01 9.784601e-01
1.010000e+01 9.760911e-01
1.020000e+01 9.749814e-01
1.030000e+01 9.751277e-01
1.040000e+01 9.764553e-01
1.050000e+01 9.788228e-01
1.060000e+01 9.820330e-01
1.070000e+01 9.858498e-01
1.080000e+01 9.900172e-01
1.090000e+01 9.942792e-01
1.100000e+01 9.983966e-01
1.110000e+01 1.002161e+00
1.120000e+01 1.005405e+00
1.130000e+01 1.008009e+00
1.140000e+01 1.009903e+00
1.150000e+01 1.011069e+00
1.160000e+01 1.011533e+00
1.170000e+01 1.011361e+00
1.180000e+01 1.010652e+00
1.190000e+01 1.009522e+00
1.200000e+01 1.008098e+00
1.210000e+01 1.006506e+00
1.220000e+01 1.004860e+00
1.230000e+01 1.003261e+00
1.240000e+01 1.001786e+00
1.250000e+01 1.000490e+00
1.260000e+01 9.994061e-01
1.270000e+01 9.985485e-01
1.280000e+01 9.979132e-01
1.290000e+01 9.974833e-01
1.300000e+01 9.972330e-01
1.310000e+01 9.971316e-01
1.320000e+01 9.971472e-01
1.330000e+01 9.972495e-01
1.340000e+01 9.974121e-01
1.350000e+01 9.976134e-01
1.360000e+01 9.978371e-01
1.370000e+01 9.980723e-01
1.380000e+01 9.983127e-01
1.390000e+01 9.985557e-01
1.400000e+01 9.988010e-01
1.410000e+01 9.990495e-01
1.420000e+01 9.993024e-01
1.430000e+01 9.995604e-01
1.440000e+01 9.998223e-01
1.450000e+01 1.000085e+00
1.460000e+01 1.000344e+00
1.470000e+01 1.000593e+00
1.480000e+01 1.000822e+00
1.490000e+01 1.001023e+00
1.500000e+01 1.001188e+00
1.510000e+01 1.001307e+00
1.520000e+01 1.001375e+00
1.530000e+01 1.001390e+00
1.540000e+01 1.001351e+00
1.550000e+01 1.001261e+00
1.560000e+01 1.001124e+00
1.570000e+01 1.000949e+00
1.580000e+01 1.000746e+00
1.590000e+01 1.000526e+00
1.600000e+01 1.000300e+00
1.610000e+01 1.000080e+00
1.620000e+01 9.998758e-01
1.630000e+01 9.996960e-01
1.640000e+01 9.995476e-01
1.650000e+01 9.994351e-01
1.660000e+01 9.993608e-01
1.670000e+01 9.993248e-01
1.680000e+01 9.993252e-01
1.690000e+01 9.993581e-01
1.700000e+01 9.994186e-01
1.710000e+01 9.995007e-01
1.720000e+01 9.995983e-01
1.730000e+01 9.997044e-01
1.740000e+01 9.998122e-01
1.750000e+01 9.999155e-01
1.760000e+01 1.000010e+00
1.770000e+01 1.000091e+00
1.780000e+01 1.000158e+00
1.790000e+01 1.000209e+00
1.800000e+01 1.000244e+00
1.810000e+01 1.000265e+00
1.820000e+01 1.000272e+00
1.830000e+01 1.000268e+00
1.840000e+01 1.000254e+00
1.850000e+01 1.000234e+00
1.860000e+01 1.000208e+00
1.870000e+01 1.000180e+00
1.880000e+01 1.000150e+00
1.890000e+01 1.000119e+00
1.900000e+01 1.000089e+00
1.910000e+01 1.000061e+00
1.920000e+01 1.000035e+00
1.930000e+01 1.000010e+00
1.940000e+01 9.999887e-01
1.950000e+01 9.999697e-01
1.960000e+01 9.999534e-01
1.970000e+01 9.999399e-01
1.980000e+01 9.999294e-01
1.990000e+01 9.999221e-01


==> chapters/bridge/datas/g_of_r/data_bridge_1.061_-5/g_xenon.csv <==
0.000000e+00 1.244956e-15
1.000000e-01 9.250702e-16
2.000000e-01 1.442466e-18
3.000000e-01 6.670126e-18
4.000000e-01 2.022365e-18
5.000000e-01 3.275453e-16
6.000000e-01 4.326842e-16
7.000000e-01 6.566909e-16
8.000000e-01 2.438226e-16
9.000000e-01 6.627110e-16
1.000000e+00 1.092390e-15
1.100000e+00 4.667535e-17
1.200000e+00 2.316209e-17
1.300000e+00 8.939164e-16
1.400000e+00 6.331158e-16
1.500000e+00 1.255895e-18
1.600000e+00 5.314252e-16
1.700000e+00 1.555507e-17
1.800000e+00 9.931895e-18
1.900000e+00 2.128127e-16
2.000000e+00 8.611851e-16
2.100000e+00 7.960780e-16
2.200000e+00 8.764248e-16
2.300000e+00 1.454996e-15
2.400000e+00 1.764880e-15
2.500000e+00 1.708469e-15
2.600000e+00 8.835107e-16
2.700000e+00 7.781597e-16
2.800000e+00 6.351753e-11
2.900000e+00 9.816158e-07
3.000000e+00 3.298087e-04
3.100000e+00 1.177584e-02
3.200000e+00 1.054591e-01
3.300000e+00 3.986624e-01
3.400000e+00 8.766541e-01
3.500000e+00 1.369710e+00
3.600000e+00 1.725064e+00
3.700000e+00 1.897773e+00
3.800000e+00 1.920056e+00
3.900000e+00 1.846842e+00
4.000000e+00 1.725504e+00
4.100000e+00 1.587873e+00
4.200000e+00 1.452281e+00
4.300000e+00 1.327898e+00
4.400000e+00 1.218443e+00
4.500000e+00 1.124690e+00
4.600000e+00 1.045985e+00
4.700000e+00 9.810835e-01
4.800000e+00 9.285963e-01
4.900000e+00 8.872003e-01
5.000000e+00 8.557321e-01
5.100000e+00 8.332155e-01
5.200000e+00 8.188608e-01
5.300000e+00 8.120494e-01
5.400000e+00 8.123138e-01
5.500000e+00 8.193170e-01
5.600000e+00 8.328323e-01
5.700000e+00 8.527101e-01
5.800000e+00 8.787197e-01
5.900000e+00 9.100073e-01
6.000000e+00 9.442290e-01
6.100000e+00 9.773299e-01
6.200000e+00 1.004813e+00
6.300000e+00 1.023720e+00
6.400000e+00 1.033693e+00
6.500000e+00 1.036512e+00
6.600000e+00 1.034850e+00
6.700000e+00 1.031196e+00
6.800000e+00 1.027335e+00
6.900000e+00 1.024288e+00
7.000000e+00 1.022466e+00
7.100000e+00 1.021875e+00
7.200000e+00 1.022283e+00
7.300000e+00 1.023340e+00
7.400000e+00 1.024652e+00
7.500000e+00 1.025830e+00
7.600000e+00 1.026521e+00
7.700000e+00 1.026438e+00
7.800000e+00 1.025379e+00
7.900000e+00 1.023247e+00
8.000000e+00 1.020049e+00
8.100000e+00 1.015900e+00
8.200000e+00 1.011000e+00
8.300000e+00 1.005613e+00
8.400000e+00 1.000039e+00
8.500000e+00 9.945839e-01
8.600000e+00 9.895371e-01
8.700000e+00 9.851510e-01
8.800000e+00 9.816300e-01
8.900000e+00 9.791251e-01
9.000000e+00 9.777310e-01
9.100000e+00 9.774804e-01
9.200000e+00 9.783389e-01
9.300000e+00 9.802023e-01
9.400000e+00 9.829044e-01
9.500000e+00 9.862327e-01
9.600000e+00 9.899489e-01
9.700000e+00 9.938102e-01
9.800000e+00 9.975880e-01
9.900000e+00 1.001082e+00
1.000000e+01 1.004128e+00
1.010000e+01 1.006609e+00
1.020000e+01 1.008450e+00
1.030000e+01 1.009625e+00
1.040000e+01 1.010149e+00
1.050000e+01 1.010077e+00
1.060000e+01 1.009495e+00
1.070000e+01 1.008506e+00
1.080000e+01 1.007227e+00
1.090000e+01 1.005778e+00
1.100000e+01 1.004268e+00
1.110000e+01 1.002795e+00
1.120000e+01 1.001435e+00
1.130000e+01 1.000243e+00
1.140000e+01 9.992536e-01
1.150000e+01 9.984808e-01
1.160000e+01 9.979216e-01
1.170000e+01 9.975597e-01
1.180000e+01 9.973693e-01
1.190000e+01 9.973190e-01
1.200000e+01 9.973761e-01
1.210000e+01 9.975094e-01
1.220000e+01 9.976917e-01
1.230000e+01 9.979009e-01
1.240000e+01 9.981207e-01
1.250000e+01 9.983403e-01
1.260000e+01 9.985540e-01
1.270000e+01 9.987603e-01
1.280000e+01 9.989603e-01
1.290000e+01 9.991569e-01
1.300000e+01 9.993530e-01
1.310000e+01 9.995515e-01
1.320000e+01 9.997536e-01
1.330000e+01 9.999589e-01
1.340000e+01 1.000165e+00
1.350000e+01 1.000367e+00
1.360000e+01 1.000559e+00
1.370000e+01 1.000734e+00
1.380000e+01 1.000882e+00
1.390000e+01 1.000996e+00
1.400000e+01 1.001070e+00
1.410000e+01 1.001100e+00
1.420000e+01 1.001085e+00
1.430000e+01 1.001025e+00
1.440000e+01 1.000923e+00
1.450000e+01 1.000787e+00
1.460000e+01 1.000623e+00
1.470000e+01 1.000441e+00
1.480000e+01 1.000251e+00
1.490000e+01 1.000063e+00
1.500000e+01 9.998865e-01
1.510000e+01 9.997291e-01
1.520000e+01 9.995975e-01
1.530000e+01 9.994960e-01
1.540000e+01 9.994272e-01
1.550000e+01 9.993917e-01
1.560000e+01 9.993881e-01
1.570000e+01 9.994137e-01
1.580000e+01 9.994639e-01
1.590000e+01 9.995334e-01
1.600000e+01 9.996163e-01
1.610000e+01 9.997067e-01
1.620000e+01 9.997989e-01
1.630000e+01 9.998879e-01
1.640000e+01 9.999697e-01
1.650000e+01 1.000041e+00
1.660000e+01 1.000101e+00
1.670000e+01 1.000147e+00
1.680000e+01 1.000180e+00
1.690000e+01 1.000200e+00
1.700000e+01 1.000209e+00
1.710000e+01 1.000208e+00
1.720000e+01 1.000199e+00
1.730000e+01 1.000183e+00
1.740000e+01 1.000163e+00
1.750000e+01 1.000140e+00
1.760000e+01 1.000116e+00
1.770000e+01 1.000092e+00
1.780000e+01 1.000068e+00
1.790000e+01 1.000046e+00
1.800000e+01 1.000026e+00
1.810000e+01 1.000008e+00
1.820000e+01 9.999919e-01
1.830000e+01 9.999778e-01
1.840000e+01 9.999659e-01
1.850000e+01 9.999562e-01
1.860000e+01 9.999486e-01
1.870000e+01 9.999431e-01
1.880000e+01 9.999397e-01
1.890000e+01 9.999386e-01
1.900000e+01 9.999397e-01
1.910000e+01 9.999430e-01
1.920000e+01 9.999487e-01
1.930000e+01 9.999567e-01
1.940000e+01 9.999668e-01
1.950000e+01 9.999788e-01
1.960000e+01 9.999922e-01
1.970000e+01 1.000007e+00
1.980000e+01 1.000022e+00
1.990000e+01 1.000037e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.110_-10/g_argon.csv <==
0.000000e+00 7.586868e-09
1.000000e-01 6.493941e-09
2.000000e-01 1.882795e-09
3.000000e-01 1.142993e-09
4.000000e-01 4.438336e-10
5.000000e-01 4.091709e-10
6.000000e-01 5.099010e-11
7.000000e-01 2.287968e-10
8.000000e-01 5.818619e-11
9.000000e-01 1.614893e-10
1.000000e+00 3.874382e-10
1.100000e+00 7.154799e-10
1.200000e+00 1.098394e-09
1.300000e+00 1.440373e-09
1.400000e+00 1.677366e-09
1.500000e+00 1.804445e-09
1.600000e+00 1.848777e-09
1.700000e+00 1.838004e-09
1.800000e+00 1.792153e-09
1.900000e+00 1.731435e-09
2.000000e+00 1.592958e-09
2.100000e+00 1.444607e-09
2.200000e+00 2.158512e-09
2.300000e+00 1.407257e-09
2.400000e+00 5.417600e-10
2.500000e+00 3.307197e-09
2.600000e+00 3.096458e-07
2.700000e+00 1.512958e-05
2.800000e+00 1.139546e-02
2.900000e+00 1.196517e-01
3.000000e+00 4.642669e-01
3.100000e+00 9.965994e-01
3.200000e+00 1.495539e+00
3.300000e+00 1.808788e+00
3.400000e+00 1.923132e+00
3.500000e+00 1.895922e+00
3.600000e+00 1.791052e+00
3.700000e+00 1.654669e+00
3.800000e+00 1.513924e+00
3.900000e+00 1.382528e+00
4.000000e+00 1.266210e+00
4.100000e+00 1.166461e+00
4.200000e+00 1.082735e+00
4.300000e+00 1.013654e+00
4.400000e+00 9.576129e-01
4.500000e+00 9.130668e-01
4.600000e+00 8.786503e-01
4.700000e+00 8.532144e-01
4.800000e+00 8.358267e-01
4.900000e+00 8.257527e-01
5.000000e+00 8.224326e-01
5.100000e+00 8.254561e-01
5.200000e+00 8.345373e-01
5.300000e+00 8.494937e-01
5.400000e+00 8.702135e-01
5.500000e+00 8.964862e-01
5.600000e+00 9.273586e-01
5.700000e+00 9.601570e-01
5.800000e+00 9.904796e-01
5.900000e+00 1.013952e+00
6.000000e+00 1.028356e+00
6.100000e+00 1.034279e+00
6.200000e+00 1.034134e+00
6.300000e+00 1.030745e+00
6.400000e+00 1.026399e+00
6.500000e+00 1.022546e+00
6.600000e+00 1.019887e+00
6.700000e+00 1.018592e+00
6.800000e+00 1.018516e+00
6.900000e+00 1.019345e+00
7.000000e+00 1.020699e+00
7.100000e+00 1.022183e+00
7.200000e+00 1.023426e+00
7.300000e+00 1.024109e+00
7.400000e+00 1.023980e+00
7.500000e+00 1.022877e+00
7.600000e+00 1.020737e+00
7.700000e+00 1.017598e+00
7.800000e+00 1.013594e+00
7.900000e+00 1.008934e+00
8.000000e+00 1.003877e+00
8.100000e+00 9.987082e-01
8.200000e+00 9.937136e-01
8.300000e+00 9.891595e-01
8.400000e+00 9.852792e-01
8.500000e+00 9.822625e-01
8.600000e+00 9.802472e-01
8.700000e+00 9.793098e-01
8.800000e+00 9.794564e-01
8.900000e+00 9.806207e-01
9.000000e+00 9.826693e-01
9.100000e+00 9.854164e-01
9.200000e+00 9.886445e-01
9.300000e+00 9.921248e-01
9.400000e+00 9.956366e-01
9.500000e+00 9.989810e-01
9.600000e+00 1.001991e+00
9.700000e+00 1.004540e+00
9.800000e+00 1.006538e+00
9.900000e+00 1.007941e+00
1.000000e+01 1.008744e+00
1.010000e+01 1.008979e+00
1.020000e+01 1.008710e+00
1.030000e+01 1.008023e+00
1.040000e+01 1.007018e+00
1.050000e+01 1.005805e+00
1.060000e+01 1.004488e+00
1.070000e+01 1.003163e+00
1.080000e+01 1.001908e+00
1.090000e+01 1.000784e+00
1.100000e+01 9.998312e-01
1.110000e+01 9.990695e-01
1.120000e+01 9.985014e-01
1.130000e+01 9.981152e-01
1.140000e+01 9.978887e-01
1.150000e+01 9.977932e-01
1.160000e+01 9.977979e-01
1.170000e+01 9.978734e-01
1.180000e+01 9.979946e-01
1.190000e+01 9.981415e-01
1.200000e+01 9.982998e-01
1.210000e+01 9.984606e-01
1.220000e+01 9.986196e-01
1.230000e+01 9.987760e-01
1.240000e+01 9.989317e-01
1.250000e+01 9.990896e-01
1.260000e+01 9.992527e-01
1.270000e+01 9.994231e-01
1.280000e+01 9.996018e-01
1.290000e+01 9.997878e-01
1.300000e+01 9.999781e-01
1.310000e+01 1.000168e+00
1.320000e+01 1.000351e+00
1.330000e+01 1.000519e+00
1.340000e+01 1.000664e+00
1.350000e+01 1.000779e+00
1.360000e+01 1.000858e+00
1.370000e+01 1.000895e+00
1.380000e+01 1.000889e+00
1.390000e+01 1.000842e+00
1.400000e+01 1.000758e+00
1.410000e+01 1.000641e+00
1.420000e+01 1.000499e+00
1.430000e+01 1.000342e+00
1.440000e+01 1.000179e+00
1.450000e+01 1.000019e+00
1.460000e+01 9.998707e-01
1.470000e+01 9.997412e-01
1.480000e+01 9.996361e-01
1.490000e+01 9.995589e-01
1.500000e+01 9.995112e-01
1.510000e+01 9.994931e-01
1.520000e+01 9.995027e-01
1.530000e+01 9.995372e-01
1.540000e+01 9.995922e-01
1.550000e+01 9.996625e-01
1.560000e+01 9.997429e-01
1.570000e+01 9.998278e-01
1.580000e+01 9.999123e-01
1.590000e+01 9.999921e-01
1.600000e+01 1.000064e+00
1.610000e+01 1.000125e+00
1.620000e+01 1.000174e+00
1.630000e+01 1.000210e+00
1.640000e+01 1.000234e+00
1.650000e+01 1.000247e+00
1.660000e+01 1.000249e+00
1.670000e+01 1.000242e+00
1.680000e+01 1.000229e+00
1.690000e+01 1.000210e+00
1.700000e+01 1.000186e+00
1.710000e+01 1.000160e+00
1.720000e+01 1.000132e+00
1.730000e+01 1.000102e+00
1.740000e+01 1.000072e+00
1.750000e+01 1.000042e+00
1.760000e+01 1.000013e+00
1.770000e+01 9.999865e-01
1.780000e+01 9.999620e-01
1.790000e+01 9.999404e-01
1.800000e+01 9.999224e-01
1.810000e+01 9.999085e-01
1.820000e+01 9.998991e-01
1.830000e+01 9.998944e-01
1.840000e+01 9.998948e-01
1.850000e+01 9.999002e-01
1.860000e+01 9.999106e-01
1.870000e+01 9.999259e-01
1.880000e+01 9.999456e-01
1.890000e+01 9.999692e-01
1.900000e+01 9.999961e-01
1.910000e+01 1.000025e+00
1.920000e+01 1.000056e+00
1.930000e+01 1.000088e+00
1.940000e+01 1.000119e+00
1.950000e+01 1.000149e+00
1.960000e+01 1.000177e+00
1.970000e+01 1.000202e+00
1.980000e+01 1.000223e+00
1.990000e+01 1.000241e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.110_-10/g_krypton.csv <==
0.000000e+00 3.131678e-15
1.000000e-01 3.197728e-15
2.000000e-01 2.873656e-15
3.000000e-01 3.790878e-15
4.000000e-01 6.743740e-15
5.000000e-01 8.994433e-15
6.000000e-01 9.943218e-15
7.000000e-01 9.197176e-15
8.000000e-01 1.190290e-14
9.000000e-01 1.671833e-14
1.000000e+00 1.894704e-14
1.100000e+00 1.108238e-14
1.200000e+00 6.057902e-15
1.300000e+00 6.335074e-15
1.400000e+00 1.948598e-14
1.500000e+00 4.051834e-14
1.600000e+00 5.557387e-14
1.700000e+00 5.840223e-14
1.800000e+00 4.862489e-14
1.900000e+00 2.693731e-14
2.000000e+00 3.261231e-15
2.100000e+00 3.657601e-15
2.200000e+00 1.683397e-15
2.300000e+00 1.141782e-15
2.400000e+00 4.109407e-15
2.500000e+00 3.036479e-14
2.600000e+00 4.203563e-13
2.700000e+00 9.821863e-09
2.800000e+00 2.689271e-05
2.900000e+00 3.020871e-03
3.000000e+00 5.100362e-02
3.100000e+00 2.734266e-01
3.200000e+00 7.272750e-01
3.300000e+00 1.257606e+00
3.400000e+00 1.668555e+00
3.500000e+00 1.882246e+00
3.600000e+00 1.924900e+00
3.700000e+00 1.857968e+00
3.800000e+00 1.736211e+00
3.900000e+00 1.596133e+00
4.000000e+00 1.458254e+00
4.100000e+00 1.332466e+00
4.200000e+00 1.222524e+00
4.300000e+00 1.128988e+00
4.400000e+00 1.050935e+00
4.500000e+00 9.868775e-01
4.600000e+00 9.352362e-01
4.700000e+00 8.945498e-01
4.800000e+00 8.635625e-01
4.900000e+00 8.412422e-01
5.000000e+00 8.267685e-01
5.100000e+00 8.195084e-01
5.200000e+00 8.189886e-01
5.300000e+00 8.248697e-01
5.400000e+00 8.369239e-01
5.500000e+00 8.550105e-01
5.600000e+00 8.789909e-01
5.700000e+00 9.083460e-01
5.800000e+00 9.413063e-01
5.900000e+00 9.742214e-01
6.000000e+00 1.002424e+00
6.100000e+00 1.022347e+00
6.200000e+00 1.033061e+00
6.300000e+00 1.036117e+00
6.400000e+00 1.034259e+00
6.500000e+00 1.030169e+00
6.600000e+00 1.025810e+00
6.700000e+00 1.022316e+00
6.800000e+00 1.020151e+00
6.900000e+00 1.019336e+00
7.000000e+00 1.019637e+00
7.100000e+00 1.020699e+00
7.200000e+00 1.022118e+00
7.300000e+00 1.023498e+00
7.400000e+00 1.024481e+00
7.500000e+00 1.024766e+00
7.600000e+00 1.024137e+00
7.700000e+00 1.022473e+00
7.800000e+00 1.019758e+00
7.900000e+00 1.016078e+00
8.000000e+00 1.011610e+00
8.100000e+00 1.006597e+00
8.200000e+00 1.001323e+00
8.300000e+00 9.960850e-01
8.400000e+00 9.911668e-01
8.500000e+00 9.868210e-01
8.600000e+00 9.832561e-01
8.700000e+00 9.806311e-01
8.800000e+00 9.790528e-01
8.900000e+00 9.785701e-01
9.000000e+00 9.791667e-01
9.100000e+00 9.807574e-01
9.200000e+00 9.831922e-01
9.300000e+00 9.862720e-01
9.400000e+00 9.897682e-01
9.500000e+00 9.934448e-01
9.600000e+00 9.970772e-01
9.700000e+00 1.000467e+00
9.800000e+00 1.003450e+00
9.900000e+00 1.005907e+00
1.000000e+01 1.007759e+00
1.010000e+01 1.008975e+00
1.020000e+01 1.009564e+00
1.030000e+01 1.009573e+00
1.040000e+01 1.009080e+00
1.050000e+01 1.008184e+00
1.060000e+01 1.006995e+00
1.070000e+01 1.005628e+00
1.080000e+01 1.004191e+00
1.090000e+01 1.002779e+00
1.100000e+01 1.001469e+00
1.110000e+01 1.000317e+00
1.120000e+01 9.993572e-01
1.130000e+01 9.986054e-01
1.140000e+01 9.980602e-01
1.150000e+01 9.977067e-01
1.160000e+01 9.975205e-01
1.170000e+01 9.974709e-01
1.180000e+01 9.975259e-01
1.190000e+01 9.976544e-01
1.200000e+01 9.978295e-01
1.210000e+01 9.980291e-01
1.220000e+01 9.982368e-01
1.230000e+01 9.984421e-01
1.240000e+01 9.986392e-01
1.250000e+01 9.988270e-01
1.260000e+01 9.990069e-01
1.270000e+01 9.991824e-01
1.280000e+01 9.993571e-01
1.290000e+01 9.995344e-01
1.300000e+01 9.997163e-01
1.310000e+01 9.999032e-01
1.320000e+01 1.000093e+00
1.330000e+01 1.000283e+00
1.340000e+01 1.000466e+00
1.350000e+01 1.000635e+00
1.360000e+01 1.000782e+00
1.370000e+01 1.000899e+00
1.380000e+01 1.000980e+00
1.390000e+01 1.001020e+00
1.400000e+01 1.001017e+00
1.410000e+01 1.000970e+00
1.420000e+01 1.000884e+00
1.430000e+01 1.000763e+00
1.440000e+01 1.000614e+00
1.450000e+01 1.000446e+00
1.460000e+01 1.000268e+00
1.470000e+01 1.000090e+00
1.480000e+01 9.999208e-01
1.490000e+01 9.997685e-01
1.500000e+01 9.996396e-01
1.510000e+01 9.995385e-01
1.520000e+01 9.994681e-01
1.530000e+01 9.994292e-01
1.540000e+01 9.994210e-01
1.550000e+01 9.994408e-01
1.560000e+01 9.994847e-01
1.570000e+01 9.995478e-01
1.580000e+01 9.996243e-01
1.590000e+01 9.997088e-01
1.600000e+01 9.997956e-01
1.610000e+01 9.998801e-01
1.620000e+01 9.999582e-01
1.630000e+01 1.000027e+00
1.640000e+01 1.000084e+00
1.650000e+01 1.000129e+00
1.660000e+01 1.000162e+00
1.670000e+01 1.000182e+00
1.680000e+01 1.000192e+00
1.690000e+01 1.000193e+00
1.700000e+01 1.000186e+00
1.710000e+01 1.000173e+00
1.720000e+01 1.000155e+00
1.730000e+01 1.000135e+00
1.740000e+01 1.000112e+00
1.750000e+01 1.000090e+00
1.760000e+01 1.000068e+00
1.770000e+01 1.000047e+00
1.780000e+01 1.000028e+00
1.790000e+01 1.000010e+00
1.800000e+01 9.999944e-01
1.810000e+01 9.999806e-01
1.820000e+01 9.999687e-01
1.830000e+01 9.999588e-01
1.840000e+01 9.999507e-01
1.850000e+01 9.999446e-01
1.860000e+01 9.999406e-01
1.870000e+01 9.999386e-01
1.880000e+01 9.999387e-01
1.890000e+01 9.999411e-01
1.900000e+01 9.999456e-01
1.910000e+01 9.999522e-01
1.920000e+01 9.999608e-01
1.930000e+01 9.999711e-01
1.940000e+01 9.999829e-01
1.950000e+01 9.999958e-01
1.960000e+01 1.000009e+00
1.970000e+01 1.000023e+00
1.980000e+01 1.000036e+00
1.990000e+01 1.000048e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.110_-10/g_methane.csv <==
0.000000e+00 2.279638e-17
1.000000e-01 1.067880e-16
2.000000e-01 2.640822e-17
3.000000e-01 1.073933e-15
4.000000e-01 3.941024e-17
5.000000e-01 8.835187e-18
6.000000e-01 1.874498e-18
7.000000e-01 9.994211e-18
8.000000e-01 1.138429e-16
9.000000e-01 2.174107e-16
1.000000e+00 1.138566e-15
1.100000e+00 3.926479e-15
1.200000e+00 2.481579e-15
1.300000e+00 5.423857e-21
1.400000e+00 9.336004e-17
1.500000e+00 1.324653e-15
1.600000e+00 9.226218e-16
1.700000e+00 9.574212e-16
1.800000e+00 1.576963e-15
1.900000e+00 7.358909e-16
2.000000e+00 4.307848e-17
2.100000e+00 1.290870e-15
2.200000e+00 4.569730e-16
2.300000e+00 2.271165e-15
2.400000e+00 2.470646e-15
2.500000e+00 8.685488e-14
2.600000e+00 2.206967e-16
2.700000e+00 3.987099e-09
2.800000e+00 1.519094e-05
2.900000e+00 2.072035e-03
3.000000e+00 3.970810e-02
3.100000e+00 2.315829e-01
3.200000e+00 6.520572e-01
3.300000e+00 1.172351e+00
3.400000e+00 1.597947e+00
3.500000e+00 1.836767e+00
3.600000e+00 1.903197e+00
3.700000e+00 1.853900e+00
3.800000e+00 1.743386e+00
3.900000e+00 1.609584e+00
4.000000e+00 1.474612e+00
4.100000e+00 1.349624e+00
4.200000e+00 1.239244e+00
4.300000e+00 1.144584e+00
4.400000e+00 1.065058e+00
4.500000e+00 9.993782e-01
4.600000e+00 9.460758e-01
4.700000e+00 9.037496e-01
4.800000e+00 8.711721e-01
4.900000e+00 8.473211e-01
5.000000e+00 8.313755e-01
5.100000e+00 8.226951e-01
5.200000e+00 8.207967e-01
5.300000e+00 8.253297e-01
5.400000e+00 8.360546e-01
5.500000e+00 8.528213e-01
5.600000e+00 8.754989e-01
5.700000e+00 9.036509e-01
5.800000e+00 9.357326e-01
5.900000e+00 9.683913e-01
6.000000e+00 9.971007e-01
6.100000e+00 1.018126e+00
6.200000e+00 1.030165e+00
6.300000e+00 1.034417e+00
6.400000e+00 1.033433e+00
6.500000e+00 1.029866e+00
6.600000e+00 1.025745e+00
6.700000e+00 1.022294e+00
6.800000e+00 1.020066e+00
6.900000e+00 1.019147e+00
7.000000e+00 1.019349e+00
7.100000e+00 1.020342e+00
7.200000e+00 1.021741e+00
7.300000e+00 1.023154e+00
7.400000e+00 1.024223e+00
7.500000e+00 1.024642e+00
7.600000e+00 1.024184e+00
7.700000e+00 1.022711e+00
7.800000e+00 1.020193e+00
7.900000e+00 1.016698e+00
8.000000e+00 1.012386e+00
8.100000e+00 1.007490e+00
8.200000e+00 1.002284e+00
8.300000e+00 9.970611e-01
8.400000e+00 9.921071e-01
8.500000e+00 9.876784e-01
8.600000e+00 9.839898e-01
8.700000e+00 9.812084e-01
8.800000e+00 9.794495e-01
8.900000e+00 9.787718e-01
9.000000e+00 9.791702e-01
9.100000e+00 9.805714e-01
9.200000e+00 9.828373e-01
9.300000e+00 9.857782e-01
9.400000e+00 9.891724e-01
9.500000e+00 9.927872e-01
9.600000e+00 9.963982e-01
9.700000e+00 9.998039e-01
9.800000e+00 1.002837e+00
9.900000e+00 1.005370e+00
1.000000e+01 1.007318e+00
1.010000e+01 1.008642e+00
1.020000e+01 1.009343e+00
1.030000e+01 1.009461e+00
1.040000e+01 1.009068e+00
1.050000e+01 1.008257e+00
1.060000e+01 1.007137e+00
1.070000e+01 1.005819e+00
1.080000e+01 1.004413e+00
1.090000e+01 1.003013e+00
1.100000e+01 1.001701e+00
1.110000e+01 1.000533e+00
1.120000e+01 9.995494e-01
1.130000e+01 9.987678e-01
1.140000e+01 9.981900e-01
1.150000e+01 9.978038e-01
1.160000e+01 9.975868e-01
1.170000e+01 9.975101e-01
1.180000e+01 9.975422e-01
1.190000e+01 9.976525e-01
1.200000e+01 9.978138e-01
1.210000e+01 9.980035e-01
1.220000e+01 9.982046e-01
1.230000e+01 9.984058e-01
1.240000e+01 9.986006e-01
1.250000e+01 9.987870e-01
1.260000e+01 9.989662e-01
1.270000e+01 9.991410e-01
1.280000e+01 9.993150e-01
1.290000e+01 9.994915e-01
1.300000e+01 9.996726e-01
1.310000e+01 9.998590e-01
1.320000e+01 1.000049e+00
1.330000e+01 1.000239e+00
1.340000e+01 1.000424e+00
1.350000e+01 1.000596e+00
1.360000e+01 1.000747e+00
1.370000e+01 1.000870e+00
1.380000e+01 1.000958e+00
1.390000e+01 1.001006e+00
1.400000e+01 1.001011e+00
1.410000e+01 1.000973e+00
1.420000e+01 1.000895e+00
1.430000e+01 1.000781e+00
1.440000e+01 1.000638e+00
1.450000e+01 1.000474e+00
1.460000e+01 1.000299e+00
1.470000e+01 1.000122e+00
1.480000e+01 9.999525e-01
1.490000e+01 9.997981e-01
1.500000e+01 9.996657e-01
1.510000e+01 9.995601e-01
1.520000e+01 9.994844e-01
1.530000e+01 9.994399e-01
1.540000e+01 9.994259e-01
1.550000e+01 9.994403e-01
1.560000e+01 9.994793e-01
1.570000e+01 9.995381e-01
1.580000e+01 9.996114e-01
1.590000e+01 9.996936e-01
1.600000e+01 9.997792e-01
1.610000e+01 9.998633e-01
1.620000e+01 9.999419e-01
1.630000e+01 1.000012e+00
1.640000e+01 1.000071e+00
1.650000e+01 1.000118e+00
1.660000e+01 1.000152e+00
1.670000e+01 1.000175e+00
1.680000e+01 1.000187e+00
1.690000e+01 1.000190e+00
1.700000e+01 1.000185e+00
1.710000e+01 1.000173e+00
1.720000e+01 1.000157e+00
1.730000e+01 1.000137e+00
1.740000e+01 1.000115e+00
1.750000e+01 1.000093e+00
1.760000e+01 1.000071e+00
1.770000e+01 1.000051e+00
1.780000e+01 1.000031e+00
1.790000e+01 1.000014e+00
1.800000e+01 9.999979e-01
1.810000e+01 9.999839e-01
1.820000e+01 9.999718e-01
1.830000e+01 9.999615e-01
1.840000e+01 9.999531e-01
1.850000e+01 9.999466e-01
1.860000e+01 9.999422e-01
1.870000e+01 9.999397e-01
1.880000e+01 9.999394e-01
1.890000e+01 9.999412e-01
1.900000e+01 9.999451e-01
1.910000e+01 9.999512e-01
1.920000e+01 9.999592e-01
1.930000e+01 9.999690e-01
1.940000e+01 9.999804e-01
1.950000e+01 9.999929e-01
1.960000e+01 1.000006e+00
1.970000e+01 1.000020e+00
1.980000e+01 1.000033e+00
1.990000e+01 1.000045e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.110_-10/g_neon.csv <==
0.000000e+00 1.032189e-15
1.000000e-01 1.016234e-15
2.000000e-01 1.017369e-15
3.000000e-01 4.288701e-16
4.000000e-01 6.819921e-16
5.000000e-01 4.814302e-15
6.000000e-01 1.515005e-14
7.000000e-01 4.828736e-15
8.000000e-01 1.169006e-19
9.000000e-01 1.738065e-19
1.000000e+00 4.311434e-16
1.100000e+00 1.853307e-16
1.200000e+00 4.068974e-17
1.300000e+00 3.016970e-15
1.400000e+00 1.244600e-15
1.500000e+00 6.398207e-15
1.600000e+00 3.265971e-15
1.700000e+00 1.760972e-15
1.800000e+00 3.681861e-18
1.900000e+00 4.013422e-17
2.000000e+00 4.210827e-17
2.100000e+00 3.268089e-17
2.200000e+00 1.070663e-11
2.300000e+00 1.329098e-06
2.400000e+00 8.564875e-04
2.500000e+00 3.081955e-02
2.600000e+00 2.247550e-01
2.700000e+00 6.681653e-01
2.800000e+00 1.191734e+00
2.900000e+00 1.585468e+00
3.000000e+00 1.782205e+00
3.100000e+00 1.819670e+00
3.200000e+00 1.760699e+00
3.300000e+00 1.655500e+00
3.400000e+00 1.535342e+00
3.500000e+00 1.417046e+00
3.600000e+00 1.308524e+00
3.700000e+00 1.212789e+00
3.800000e+00 1.130376e+00
3.900000e+00 1.060680e+00
4.000000e+00 1.002662e+00
4.100000e+00 9.551927e-01
4.200000e+00 9.172091e-01
4.300000e+00 8.877800e-01
4.400000e+00 8.661198e-01
4.500000e+00 8.515826e-01
4.600000e+00 8.436477e-01
4.700000e+00 8.419025e-01
4.800000e+00 8.460265e-01
4.900000e+00 8.557766e-01
5.000000e+00 8.709735e-01
5.100000e+00 8.914539e-01
5.200000e+00 9.167805e-01
5.300000e+00 9.454435e-01
5.400000e+00 9.741778e-01
5.500000e+00 9.987501e-01
5.600000e+00 1.015996e+00
5.700000e+00 1.025210e+00
5.800000e+00 1.027872e+00
5.900000e+00 1.026413e+00
6.000000e+00 1.023122e+00
6.100000e+00 1.019634e+00
6.200000e+00 1.016875e+00
6.300000e+00 1.015224e+00
6.400000e+00 1.014701e+00
6.500000e+00 1.015123e+00
6.600000e+00 1.016203e+00
6.700000e+00 1.017615e+00
6.800000e+00 1.019031e+00
6.900000e+00 1.020144e+00
7.000000e+00 1.020693e+00
7.100000e+00 1.020482e+00
7.200000e+00 1.019391e+00
7.300000e+00 1.017390e+00
7.400000e+00 1.014535e+00
7.500000e+00 1.010960e+00
7.600000e+00 1.006859e+00
7.700000e+00 1.002466e+00
7.800000e+00 9.980310e-01
7.900000e+00 9.937980e-01
8.000000e+00 9.899900e-01
8.100000e+00 9.867962e-01
8.200000e+00 9.843662e-01
8.300000e+00 9.828055e-01
8.400000e+00 9.821694e-01
8.500000e+00 9.824554e-01
8.600000e+00 9.835998e-01
8.700000e+00 9.854823e-01
8.800000e+00 9.879390e-01
8.900000e+00 9.907798e-01
9.000000e+00 9.938070e-01
9.100000e+00 9.968311e-01
9.200000e+00 9.996832e-01
9.300000e+00 1.002223e+00
9.400000e+00 1.004345e+00
9.500000e+00 1.005979e+00
9.600000e+00 1.007092e+00
9.700000e+00 1.007683e+00
9.800000e+00 1.007789e+00
9.900000e+00 1.007466e+00
1.000000e+01 1.006796e+00
1.010000e+01 1.005868e+00
1.020000e+01 1.004775e+00
1.030000e+01 1.003610e+00
1.040000e+01 1.002453e+00
1.050000e+01 1.001369e+00
1.060000e+01 1.000407e+00
1.070000e+01 9.996000e-01
1.080000e+01 9.989620e-01
1.090000e+01 9.984941e-01
1.100000e+01 9.981852e-01
1.110000e+01 9.980162e-01
1.120000e+01 9.979620e-01
1.130000e+01 9.979958e-01
1.140000e+01 9.980919e-01
1.150000e+01 9.982274e-01
1.160000e+01 9.983836e-01
1.170000e+01 9.985466e-01
1.180000e+01 9.987073e-01
1.190000e+01 9.988609e-01
1.200000e+01 9.990062e-01
1.210000e+01 9.991449e-01
1.220000e+01 9.992799e-01
1.230000e+01 9.994147e-01
1.240000e+01 9.995524e-01
1.250000e+01 9.996952e-01
1.260000e+01 9.998439e-01
1.270000e+01 9.999974e-01
1.280000e+01 1.000153e+00
1.290000e+01 1.000305e+00
1.300000e+01 1.000449e+00
1.310000e+01 1.000577e+00
1.320000e+01 1.000682e+00
1.330000e+01 1.000760e+00
1.340000e+01 1.000804e+00
1.350000e+01 1.000814e+00
1.360000e+01 1.000788e+00
1.370000e+01 1.000728e+00
1.380000e+01 1.000639e+00
1.390000e+01 1.000525e+00
1.400000e+01 1.000393e+00
1.410000e+01 1.000251e+00
1.420000e+01 1.000106e+00
1.430000e+01 9.999667e-01
1.440000e+01 9.998396e-01
1.450000e+01 9.997302e-01
1.460000e+01 9.996426e-01
1.470000e+01 9.995794e-01
1.480000e+01 9.995418e-01
1.490000e+01 9.995295e-01
1.500000e+01 9.995405e-01
1.510000e+01 9.995718e-01
1.520000e+01 9.996196e-01
1.530000e+01 9.996792e-01
1.540000e+01 9.997461e-01
1.550000e+01 9.998157e-01
1.560000e+01 9.998842e-01
1.570000e+01 9.999480e-01
1.580000e+01 1.000005e+00
1.590000e+01 1.000052e+00
1.600000e+01 1.000090e+00
1.610000e+01 1.000117e+00
1.620000e+01 1.000135e+00
1.630000e+01 1.000144e+00
1.640000e+01 1.000146e+00
1.650000e+01 1.000141e+00
1.660000e+01 1.000132e+00
1.670000e+01 1.000120e+00
1.680000e+01 1.000106e+00
1.690000e+01 1.000091e+00
1.700000e+01 1.000076e+00
1.710000e+01 1.000061e+00
1.720000e+01 1.000045e+00
1.730000e+01 1.000031e+00
1.740000e+01 1.000017e+00
1.750000e+01 1.000004e+00
1.760000e+01 9.999924e-01
1.770000e+01 9.999820e-01
1.780000e+01 9.999728e-01
1.790000e+01 9.999648e-01
1.800000e+01 9.999580e-01
1.810000e+01 9.999526e-01
1.820000e+01 9.999486e-01
1.830000e+01 9.999462e-01
1.840000e+01 9.999455e-01
1.850000e+01 9.999466e-01
1.860000e+01 9.999494e-01
1.870000e+01 9.999540e-01
1.880000e+01 9.999602e-01
1.890000e+01 9.999678e-01
1.900000e+01 9.999765e-01
1.910000e+01 9.999859e-01
1.920000e+01 9.999957e-01
1.930000e+01 1.000005e+00
1.940000e+01 1.000014e+00
1.950000e+01 1.000022e+00
1.960000e+01 1.000029e+00
1.970000e+01 1.000034e+00
1.980000e+01 1.000037e+00
1.990000e+01 1.000039e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.110_-10/g_neopentane.csv <==
0.000000e+00 6.316388e-16
1.000000e-01 7.918205e-16
2.000000e-01 1.082496e-15
3.000000e-01 1.097457e-15
4.000000e-01 6.686228e-16
5.000000e-01 6.173268e-16
6.000000e-01 4.215883e-18
7.000000e-01 3.897982e-17
8.000000e-01 1.608191e-15
9.000000e-01 2.391105e-15
1.000000e+00 6.886379e-16
1.100000e+00 6.711552e-15
1.200000e+00 4.764792e-15
1.300000e+00 1.426176e-15
1.400000e+00 3.715106e-15
1.500000e+00 2.904601e-15
1.600000e+00 1.396932e-15
1.700000e+00 7.096604e-17
1.800000e+00 2.412853e-15
1.900000e+00 1.100087e-14
2.000000e+00 1.392364e-14
2.100000e+00 1.614473e-14
2.200000e+00 1.496025e-14
2.300000e+00 1.005092e-14
2.400000e+00 6.382409e-15
2.500000e+00 7.870620e-15
2.600000e+00 1.411119e-14
2.700000e+00 2.065203e-14
2.800000e+00 1.525210e-14
2.900000e+00 9.849904e-15
3.000000e+00 8.144320e-15
3.100000e+00 5.540047e-15
3.200000e+00 8.324462e-16
3.300000e+00 6.461944e-18
3.400000e+00 5.182031e-16
3.500000e+00 4.404624e-15
3.600000e+00 7.571284e-15
3.700000e+00 2.704355e-12
3.800000e+00 6.493063e-09
3.900000e+00 3.551876e-06
4.000000e+00 2.616838e-04
4.100000e+00 5.098214e-03
4.200000e+00 3.939654e-02
4.300000e+00 1.595422e-01
4.400000e+00 4.104704e-01
4.500000e+00 7.673962e-01
4.600000e+00 1.145722e+00
4.700000e+00 1.460325e+00
4.800000e+00 1.666239e+00
4.900000e+00 1.760561e+00
5.000000e+00 1.764906e+00
5.100000e+00 1.708083e+00
5.200000e+00 1.616055e+00
5.300000e+00 1.508323e+00
5.400000e+00 1.397896e+00
5.500000e+00 1.292625e+00
5.600000e+00 1.196750e+00
5.700000e+00 1.112186e+00
5.800000e+00 1.039455e+00
5.900000e+00 9.783129e-01
6.000000e+00 9.281371e-01
6.100000e+00 8.881703e-01
6.200000e+00 8.576531e-01
6.300000e+00 8.358983e-01
6.400000e+00 8.223256e-01
6.500000e+00 8.164751e-01
6.600000e+00 8.180082e-01
6.700000e+00 8.266946e-01
6.800000e+00 8.423468e-01
6.900000e+00 8.645915e-01
7.000000e+00 8.923983e-01
7.100000e+00 9.236013e-01
7.200000e+00 9.549352e-01
7.300000e+00 9.828406e-01
7.400000e+00 1.004625e+00
7.500000e+00 1.019232e+00
7.600000e+00 1.027238e+00
7.700000e+00 1.030254e+00
7.800000e+00 1.030192e+00
7.900000e+00 1.028737e+00
8.000000e+00 1.027103e+00
8.100000e+00 1.025999e+00
8.200000e+00 1.025720e+00
8.300000e+00 1.026254e+00
8.400000e+00 1.027396e+00
8.500000e+00 1.028826e+00
8.600000e+00 1.030181e+00
8.700000e+00 1.031102e+00
8.800000e+00 1.031272e+00
8.900000e+00 1.030449e+00
9.000000e+00 1.028491e+00
9.100000e+00 1.025366e+00
9.200000e+00 1.021151e+00
9.300000e+00 1.016026e+00
9.400000e+00 1.010245e+00
9.500000e+00 1.004117e+00
9.600000e+00 9.979694e-01
9.700000e+00 9.921255e-01
9.800000e+00 9.868782e-01
9.900000e+00 9.824741e-01
1.000000e+01 9.791038e-01
1.010000e+01 9.768954e-01
1.020000e+01 9.759106e-01
1.030000e+01 9.761413e-01
1.040000e+01 9.775084e-01
1.050000e+01 9.798683e-01
1.060000e+01 9.830240e-01
1.070000e+01 9.867427e-01
1.080000e+01 9.907747e-01
1.090000e+01 9.948729e-01
1.100000e+01 9.988083e-01
1.110000e+01 1.002384e+00
1.120000e+01 1.005442e+00
1.130000e+01 1.007873e+00
1.140000e+01 1.009616e+00
1.150000e+01 1.010658e+00
1.160000e+01 1.011030e+00
1.170000e+01 1.010800e+00
1.180000e+01 1.010066e+00
1.190000e+01 1.008942e+00
1.200000e+01 1.007551e+00
1.210000e+01 1.006013e+00
1.220000e+01 1.004438e+00
1.230000e+01 1.002919e+00
1.240000e+01 1.001529e+00
1.250000e+01 1.000317e+00
1.260000e+01 9.993135e-01
1.270000e+01 9.985274e-01
1.280000e+01 9.979530e-01
1.290000e+01 9.975724e-01
1.300000e+01 9.973591e-01
1.310000e+01 9.972830e-01
1.320000e+01 9.973131e-01
1.330000e+01 9.974205e-01
1.340000e+01 9.975804e-01
1.350000e+01 9.977728e-01
1.360000e+01 9.979833e-01
1.370000e+01 9.982023e-01
1.380000e+01 9.984249e-01
1.390000e+01 9.986494e-01
1.400000e+01 9.988763e-01
1.410000e+01 9.991072e-01
1.420000e+01 9.993435e-01
1.430000e+01 9.995859e-01
1.440000e+01 9.998336e-01
1.450000e+01 1.000084e+00
1.460000e+01 1.000331e+00
1.470000e+01 1.000568e+00
1.480000e+01 1.000788e+00
1.490000e+01 1.000981e+00
1.500000e+01 1.001137e+00
1.510000e+01 1.001250e+00
1.520000e+01 1.001315e+00
1.530000e+01 1.001327e+00
1.540000e+01 1.001287e+00
1.550000e+01 1.001198e+00
1.560000e+01 1.001065e+00
1.570000e+01 1.000895e+00
1.580000e+01 1.000699e+00
1.590000e+01 1.000487e+00
1.600000e+01 1.000271e+00
1.610000e+01 1.000061e+00
1.620000e+01 9.998663e-01
1.630000e+01 9.996962e-01
1.640000e+01 9.995568e-01
1.650000e+01 9.994521e-01
1.660000e+01 9.993844e-01
1.670000e+01 9.993533e-01
1.680000e+01 9.993570e-01
1.690000e+01 9.993915e-01
1.700000e+01 9.994519e-01
1.710000e+01 9.995323e-01
1.720000e+01 9.996268e-01
1.730000e+01 9.997288e-01
1.740000e+01 9.998317e-01
1.750000e+01 9.999298e-01
1.760000e+01 1.000019e+00
1.770000e+01 1.000095e+00
1.780000e+01 1.000157e+00
1.790000e+01 1.000204e+00
1.800000e+01 1.000236e+00
1.810000e+01 1.000254e+00
1.820000e+01 1.000260e+00
1.830000e+01 1.000255e+00
1.840000e+01 1.000241e+00
1.850000e+01 1.000221e+00
1.860000e+01 1.000197e+00
1.870000e+01 1.000169e+00
1.880000e+01 1.000140e+00
1.890000e+01 1.000111e+00
1.900000e+01 1.000083e+00
1.910000e+01 1.000056e+00
1.920000e+01 1.000031e+00
1.930000e+01 1.000008e+00
1.940000e+01 9.999879e-01
1.950000e+01 9.999699e-01
1.960000e+01 9.999546e-01
1.970000e+01 9.999421e-01
1.980000e+01 9.999324e-01
1.990000e+01 9.999256e-01


==> chapters/bridge/datas/g_of_r/data_bridge_1.110_-10/g_xenon.csv <==
0.000000e+00 9.163897e-14
1.000000e-01 1.201417e-13
2.000000e-01 1.935398e-15
3.000000e-01 5.897533e-15
4.000000e-01 3.970023e-14
5.000000e-01 6.789616e-15
6.000000e-01 1.844594e-16
7.000000e-01 3.275155e-15
8.000000e-01 4.917464e-16
9.000000e-01 2.699161e-17
1.000000e+00 1.303615e-17
1.100000e+00 1.765584e-16
1.200000e+00 2.571351e-16
1.300000e+00 2.588930e-16
1.400000e+00 2.625388e-16
1.500000e+00 2.213852e-16
1.600000e+00 1.402322e-16
1.700000e+00 8.761604e-17
1.800000e+00 2.537204e-16
1.900000e+00 6.930302e-16
2.000000e+00 7.657650e-16
2.100000e+00 6.080624e-16
2.200000e+00 6.099118e-15
2.300000e+00 2.212306e-14
2.400000e+00 3.185704e-14
2.500000e+00 2.053074e-14
2.600000e+00 1.639121e-14
2.700000e+00 9.277343e-15
2.800000e+00 2.852715e-11
2.900000e+00 1.184642e-06
3.000000e+00 3.821960e-04
3.100000e+00 1.319895e-02
3.200000e+00 1.148390e-01
3.300000e+00 4.235706e-01
3.400000e+00 9.124824e-01
3.500000e+00 1.401974e+00
3.600000e+00 1.742331e+00
3.700000e+00 1.897270e+00
3.800000e+00 1.905203e+00
3.900000e+00 1.823141e+00
4.000000e+00 1.697974e+00
4.100000e+00 1.560150e+00
4.200000e+00 1.426618e+00
4.300000e+00 1.305482e+00
4.400000e+00 1.199742e+00
4.500000e+00 1.109734e+00
4.600000e+00 1.034554e+00
4.700000e+00 9.728369e-01
4.800000e+00 9.231483e-01
4.900000e+00 8.841641e-01
5.000000e+00 8.547429e-01
5.100000e+00 8.339415e-01
5.200000e+00 8.210062e-01
5.300000e+00 8.153530e-01
5.400000e+00 8.165459e-01
5.500000e+00 8.242745e-01
5.600000e+00 8.383343e-01
5.700000e+00 8.585912e-01
5.800000e+00 8.848105e-01
5.900000e+00 9.160814e-01
6.000000e+00 9.499379e-01
6.100000e+00 9.822171e-01
6.200000e+00 1.008458e+00
6.300000e+00 1.025917e+00
6.400000e+00 1.034516e+00
6.500000e+00 1.036243e+00
6.600000e+00 1.033847e+00
6.700000e+00 1.029787e+00
6.800000e+00 1.025770e+00
6.900000e+00 1.022726e+00
7.000000e+00 1.020996e+00
7.100000e+00 1.020532e+00
7.200000e+00 1.021072e+00
7.300000e+00 1.022247e+00
7.400000e+00 1.023656e+00
7.500000e+00 1.024907e+00
7.600000e+00 1.025653e+00
7.700000e+00 1.025610e+00
7.800000e+00 1.024584e+00
7.900000e+00 1.022486e+00
8.000000e+00 1.019330e+00
8.100000e+00 1.015238e+00
8.200000e+00 1.010412e+00
8.300000e+00 1.005119e+00
8.400000e+00 9.996556e-01
8.500000e+00 9.943252e-01
8.600000e+00 9.894116e-01
8.700000e+00 9.851616e-01
8.800000e+00 9.817742e-01
8.900000e+00 9.793957e-01
9.000000e+00 9.781161e-01
9.100000e+00 9.779639e-01
9.200000e+00 9.788995e-01
9.300000e+00 9.808144e-01
9.400000e+00 9.835387e-01
9.500000e+00 9.868582e-01
9.600000e+00 9.905354e-01
9.700000e+00 9.943309e-01
9.800000e+00 9.980209e-01
9.900000e+00 1.001411e+00
1.000000e+01 1.004345e+00
1.010000e+01 1.006712e+00
1.020000e+01 1.008443e+00
1.030000e+01 1.009517e+00
1.040000e+01 1.009957e+00
1.050000e+01 1.009818e+00
1.060000e+01 1.009188e+00
1.070000e+01 1.008172e+00
1.080000e+01 1.006886e+00
1.090000e+01 1.005447e+00
1.100000e+01 1.003963e+00
1.110000e+01 1.002527e+00
1.120000e+01 1.001212e+00
1.130000e+01 1.000069e+00
1.140000e+01 9.991303e-01
1.150000e+01 9.984060e-01
1.160000e+01 9.978912e-01
1.170000e+01 9.975678e-01
1.180000e+01 9.974092e-01
1.190000e+01 9.973833e-01
1.200000e+01 9.974575e-01
1.210000e+01 9.976012e-01
1.220000e+01 9.977880e-01
1.230000e+01 9.979968e-01
1.240000e+01 9.982122e-01
1.250000e+01 9.984247e-01
1.260000e+01 9.986296e-01
1.270000e+01 9.988259e-01
1.280000e+01 9.990157e-01
1.290000e+01 9.992022e-01
1.300000e+01 9.993889e-01
1.310000e+01 9.995784e-01
1.320000e+01 9.997725e-01
1.330000e+01 9.999705e-01
1.340000e+01 1.000170e+00
1.350000e+01 1.000366e+00
1.360000e+01 1.000552e+00
1.370000e+01 1.000721e+00
1.380000e+01 1.000864e+00
1.390000e+01 1.000974e+00
1.400000e+01 1.001044e+00
1.410000e+01 1.001071e+00
1.420000e+01 1.001053e+00
1.430000e+01 1.000991e+00
1.440000e+01 1.000889e+00
1.450000e+01 1.000754e+00
1.460000e+01 1.000592e+00
1.470000e+01 1.000413e+00
1.480000e+01 1.000227e+00
1.490000e+01 1.000043e+00
1.500000e+01 9.998719e-01
1.510000e+01 9.997201e-01
1.520000e+01 9.995941e-01
1.530000e+01 9.994980e-01
1.540000e+01 9.994341e-01
1.550000e+01 9.994028e-01
1.560000e+01 9.994027e-01
1.570000e+01 9.994307e-01
1.580000e+01 9.994824e-01
1.590000e+01 9.995523e-01
1.600000e+01 9.996348e-01
1.610000e+01 9.997238e-01
1.620000e+01 9.998140e-01
1.630000e+01 9.999006e-01
1.640000e+01 9.999796e-01
1.650000e+01 1.000048e+00
1.660000e+01 1.000105e+00
1.670000e+01 1.000148e+00
1.680000e+01 1.000178e+00
1.690000e+01 1.000197e+00
1.700000e+01 1.000204e+00
1.710000e+01 1.000202e+00
1.720000e+01 1.000192e+00
1.730000e+01 1.000176e+00
1.740000e+01 1.000155e+00
1.750000e+01 1.000133e+00
1.760000e+01 1.000109e+00
1.770000e+01 1.000086e+00
1.780000e+01 1.000063e+00
1.790000e+01 1.000042e+00
1.800000e+01 1.000023e+00
1.810000e+01 1.000006e+00
1.820000e+01 9.999903e-01
1.830000e+01 9.999770e-01
1.840000e+01 9.999657e-01
1.850000e+01 9.999566e-01
1.860000e+01 9.999494e-01
1.870000e+01 9.999443e-01
1.880000e+01 9.999413e-01
1.890000e+01 9.999403e-01
1.900000e+01 9.999415e-01
1.910000e+01 9.999449e-01
1.920000e+01 9.999506e-01
1.930000e+01 9.999585e-01
1.940000e+01 9.999683e-01
1.950000e+01 9.999800e-01
1.960000e+01 9.999932e-01
1.970000e+01 1.000007e+00
1.980000e+01 1.000022e+00
1.990000e+01 1.000037e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.177_-15/g_100_2.csv <==
0.000000e+00 1.465343e-08
1.000000e-01 1.511018e-08
2.000000e-01 1.509453e-08
3.000000e-01 1.510543e-08
4.000000e-01 1.513732e-08
5.000000e-01 1.516427e-08
6.000000e-01 1.517600e-08
7.000000e-01 1.517142e-08
8.000000e-01 1.515200e-08
9.000000e-01 1.511879e-08
1.000000e+00 1.507079e-08
1.100000e+00 1.499382e-08
1.200000e+00 1.492925e-08
1.300000e+00 1.487930e-08
1.400000e+00 1.483857e-08
1.500000e+00 1.480600e-08
1.600000e+00 1.478124e-08
1.700000e+00 1.476433e-08
1.800000e+00 1.475551e-08
1.900000e+00 1.475524e-08
2.000000e+00 1.476429e-08
2.100000e+00 1.478388e-08
2.200000e+00 1.481599e-08
2.300000e+00 1.486444e-08
2.400000e+00 1.494105e-08
2.500000e+00 1.505038e-08
2.600000e+00 1.512579e-08
2.700000e+00 1.518904e-08
2.800000e+00 1.524327e-08
2.900000e+00 1.528961e-08
3.000000e+00 1.532884e-08
3.100000e+00 1.536185e-08
3.200000e+00 1.538955e-08
3.300000e+00 1.541280e-08
3.400000e+00 1.543231e-08
3.500000e+00 1.544863e-08
3.600000e+00 1.546220e-08
3.700000e+00 1.547337e-08
3.800000e+00 1.548240e-08
3.900000e+00 1.548954e-08
4.000000e+00 1.549496e-08
4.100000e+00 1.549883e-08
4.200000e+00 1.550130e-08
4.300000e+00 1.550250e-08
4.400000e+00 1.550253e-08
4.500000e+00 1.550150e-08
4.600000e+00 1.549950e-08
4.700000e+00 1.549663e-08
4.800000e+00 1.549304e-08
4.900000e+00 1.548887e-08
5.000000e+00 1.548431e-08
5.100000e+00 1.547946e-08
5.200000e+00 1.547401e-08
5.300000e+00 1.546768e-08
5.400000e+00 1.546068e-08
5.500000e+00 1.545347e-08
5.600000e+00 1.544661e-08
5.700000e+00 1.544045e-08
5.800000e+00 1.543509e-08
5.900000e+00 1.543050e-08
6.000000e+00 1.542671e-08
6.100000e+00 1.542376e-08
6.200000e+00 1.542170e-08
6.300000e+00 1.542050e-08
6.400000e+00 1.542009e-08
6.500000e+00 1.542035e-08
6.600000e+00 1.542113e-08
6.700000e+00 1.542222e-08
6.800000e+00 1.542343e-08
6.900000e+00 1.542454e-08
7.000000e+00 1.542537e-08
7.100000e+00 1.542581e-08
7.200000e+00 1.542573e-08
7.300000e+00 1.542506e-08
7.400000e+00 1.542378e-08
7.500000e+00 1.542187e-08
7.600000e+00 1.541939e-08
7.700000e+00 1.541641e-08
7.800000e+00 1.541304e-08
7.900000e+00 1.540938e-08
8.000000e+00 1.540549e-08
8.100000e+00 1.540137e-08
8.200000e+00 1.539699e-08
8.300000e+00 1.539233e-08
8.400000e+00 1.538743e-08
8.500000e+00 1.538237e-08
8.600000e+00 1.537724e-08
8.700000e+00 1.537207e-08
8.800000e+00 1.536687e-08
8.900000e+00 1.536161e-08
9.000000e+00 1.535620e-08
9.100000e+00 1.535061e-08
9.200000e+00 1.534476e-08
9.300000e+00 1.533863e-08
9.400000e+00 1.533219e-08
9.500000e+00 1.532543e-08
9.600000e+00 1.531835e-08
9.700000e+00 1.531094e-08
9.800000e+00 1.530324e-08
9.900000e+00 1.529529e-08
1.000000e+01 1.528715e-08
1.010000e+01 1.527889e-08
1.020000e+01 1.527057e-08
1.030000e+01 1.526225e-08
1.040000e+01 1.525396e-08
1.050000e+01 1.524569e-08
1.060000e+01 1.523741e-08
1.070000e+01 1.522922e-08
1.080000e+01 1.522124e-08
1.090000e+01 1.521337e-08
1.100000e+01 1.520554e-08
1.110000e+01 1.519787e-08
1.120000e+01 1.519044e-08
1.130000e+01 1.518318e-08
1.140000e+01 1.517594e-08
1.150000e+01 1.516860e-08
1.160000e+01 1.516113e-08
1.170000e+01 1.515357e-08
1.180000e+01 1.514602e-08
1.190000e+01 1.513859e-08
1.200000e+01 1.513136e-08
1.210000e+01 1.512445e-08
1.220000e+01 1.511788e-08
1.230000e+01 1.511170e-08
1.240000e+01 1.510590e-08
1.250000e+01 1.510049e-08
1.260000e+01 1.509547e-08
1.270000e+01 1.509079e-08
1.280000e+01 1.508643e-08
1.290000e+01 1.508239e-08
1.300000e+01 1.507862e-08
1.310000e+01 1.507512e-08
1.320000e+01 1.507182e-08
1.330000e+01 1.506863e-08
1.340000e+01 1.506539e-08
1.350000e+01 1.506195e-08
1.360000e+01 1.505815e-08
1.370000e+01 1.505380e-08
1.380000e+01 1.504878e-08
1.390000e+01 1.504306e-08
1.400000e+01 1.503676e-08
1.410000e+01 1.503009e-08
1.420000e+01 1.502327e-08
1.430000e+01 1.501652e-08
1.440000e+01 1.500990e-08
1.450000e+01 1.500347e-08
1.460000e+01 1.499725e-08
1.470000e+01 1.499119e-08
1.480000e+01 1.498528e-08
1.490000e+01 1.497943e-08
1.500000e+01 1.497349e-08
1.510000e+01 1.496723e-08
1.520000e+01 1.496005e-08
1.530000e+01 1.495145e-08
1.540000e+01 1.494452e-08
1.550000e+01 1.493796e-08
1.560000e+01 1.493146e-08
1.570000e+01 1.492491e-08
1.580000e+01 1.491839e-08
1.590000e+01 1.491198e-08
1.600000e+01 1.490568e-08
1.610000e+01 1.489955e-08
1.620000e+01 1.489384e-08
1.630000e+01 1.488867e-08
1.640000e+01 1.488391e-08
1.650000e+01 1.487950e-08
1.660000e+01 1.487544e-08
1.670000e+01 1.487178e-08
1.680000e+01 1.486847e-08
1.690000e+01 1.486540e-08
1.700000e+01 1.486240e-08
1.710000e+01 1.485937e-08
1.720000e+01 1.485627e-08
1.730000e+01 1.485315e-08
1.740000e+01 1.485009e-08
1.750000e+01 1.484720e-08
1.760000e+01 1.484460e-08
1.770000e+01 1.484237e-08
1.780000e+01 1.484057e-08
1.790000e+01 1.483925e-08
1.800000e+01 1.483844e-08
1.810000e+01 1.483809e-08
1.820000e+01 1.483818e-08
1.830000e+01 1.483863e-08
1.840000e+01 1.483935e-08
1.850000e+01 1.484026e-08
1.860000e+01 1.484128e-08
1.870000e+01 1.484234e-08
1.880000e+01 1.484337e-08
1.890000e+01 1.484433e-08
1.900000e+01 1.484518e-08
1.910000e+01 1.484591e-08
1.920000e+01 1.484647e-08
1.930000e+01 1.484679e-08
1.940000e+01 1.484683e-08
1.950000e+01 1.484661e-08
1.960000e+01 1.484627e-08
1.970000e+01 1.484597e-08
1.980000e+01 1.484587e-08
1.990000e+01 1.484607e-08
2.000000e+01 1.484663e-08
2.010000e+01 1.484751e-08
2.020000e+01 1.484869e-08
2.030000e+01 1.485011e-08
2.040000e+01 1.485173e-08
2.050000e+01 1.485349e-08
2.060000e+01 1.485534e-08
2.070000e+01 1.485723e-08
2.080000e+01 1.485913e-08
2.090000e+01 1.486095e-08
2.100000e+01 1.486265e-08
2.110000e+01 1.486410e-08
2.120000e+01 1.486522e-08
2.130000e+01 1.486599e-08
2.140000e+01 1.486641e-08
2.150000e+01 1.486639e-08
2.160000e+01 1.486596e-08
2.170000e+01 1.486530e-08
2.180000e+01 1.486460e-08
2.190000e+01 1.486389e-08
2.200000e+01 1.486321e-08
2.210000e+01 1.486263e-08
2.220000e+01 1.486222e-08
2.230000e+01 1.486208e-08
2.240000e+01 1.486218e-08
2.250000e+01 1.486247e-08
2.260000e+01 1.486287e-08
2.270000e+01 1.486330e-08
2.280000e+01 1.486369e-08
2.290000e+01 1.486404e-08
2.300000e+01 1.486434e-08
2.310000e+01 1.486462e-08
2.320000e+01 1.486490e-08
2.330000e+01 1.486523e-08
2.340000e+01 1.486565e-08
2.350000e+01 1.486623e-08
2.360000e+01 1.486700e-08
2.370000e+01 1.486802e-08
2.380000e+01 1.486931e-08
2.390000e+01 1.487089e-08
2.400000e+01 1.487274e-08
2.410000e+01 1.487485e-08
2.420000e+01 1.487717e-08
2.430000e+01 1.487964e-08
2.440000e+01 1.488217e-08
2.450000e+01 1.488477e-08
2.460000e+01 1.488742e-08
2.470000e+01 1.489016e-08
2.480000e+01 1.489293e-08
2.490000e+01 1.489567e-08
2.500000e+01 1.489833e-08
2.510000e+01 1.490093e-08
2.520000e+01 1.490359e-08
2.530000e+01 1.490645e-08
2.540000e+01 1.490970e-08
2.550000e+01 1.491344e-08
2.560000e+01 1.491773e-08
2.570000e+01 1.492262e-08
2.580000e+01 1.492807e-08
2.590000e+01 1.493408e-08
2.600000e+01 1.494067e-08
2.610000e+01 1.494794e-08
2.620000e+01 1.495663e-08
2.630000e+01 1.496590e-08
2.640000e+01 1.497307e-08
2.650000e+01 1.497947e-08
2.660000e+01 1.498530e-08
2.670000e+01 1.499066e-08
2.680000e+01 1.499571e-08
2.690000e+01 1.500046e-08
2.700000e+01 1.500486e-08
2.710000e+01 1.500889e-08
2.720000e+01 1.501267e-08
2.730000e+01 1.501630e-08
2.740000e+01 1.501983e-08
2.750000e+01 1.502327e-08
2.760000e+01 1.502661e-08
2.770000e+01 1.502988e-08
2.780000e+01 1.503312e-08
2.790000e+01 1.503634e-08
2.800000e+01 1.503951e-08
2.810000e+01 1.504261e-08
2.820000e+01 1.504556e-08
2.830000e+01 1.504836e-08
2.840000e+01 1.505097e-08
2.850000e+01 1.505341e-08
2.860000e+01 1.505573e-08
2.870000e+01 1.505792e-08
2.880000e+01 1.506004e-08
2.890000e+01 1.506209e-08
2.900000e+01 1.506410e-08
2.910000e+01 1.506611e-08
2.920000e+01 1.506815e-08
2.930000e+01 1.507027e-08
2.940000e+01 1.507250e-08
2.950000e+01 1.507488e-08
2.960000e+01 1.507744e-08
2.970000e+01 1.508021e-08
2.980000e+01 1.508312e-08
2.990000e+01 1.508612e-08
3.000000e+01 1.508916e-08
3.010000e+01 1.509223e-08
3.020000e+01 1.509531e-08
3.030000e+01 1.509840e-08
3.040000e+01 1.510142e-08
3.050000e+01 1.510432e-08
3.060000e+01 1.510704e-08
3.070000e+01 1.510958e-08
3.080000e+01 1.511200e-08
3.090000e+01 1.511436e-08
3.100000e+01 1.511675e-08
3.110000e+01 1.511924e-08
3.120000e+01 1.512189e-08
3.130000e+01 1.512474e-08
3.140000e+01 1.512779e-08
3.150000e+01 1.513103e-08
3.160000e+01 1.513444e-08
3.170000e+01 1.513798e-08
3.180000e+01 1.514161e-08
3.190000e+01 1.514530e-08
3.200000e+01 1.514904e-08
3.210000e+01 1.515277e-08
3.220000e+01 1.515645e-08
3.230000e+01 1.516010e-08
3.240000e+01 1.516372e-08
3.250000e+01 1.516726e-08
3.260000e+01 1.517068e-08
3.270000e+01 1.517398e-08
3.280000e+01 1.517717e-08
3.290000e+01 1.518028e-08
3.300000e+01 1.518330e-08
3.310000e+01 1.518625e-08
3.320000e+01 1.518912e-08
3.330000e+01 1.519192e-08
3.340000e+01 1.519466e-08
3.350000e+01 1.519732e-08
3.360000e+01 1.519991e-08
3.370000e+01 1.520239e-08
3.380000e+01 1.520475e-08
3.390000e+01 1.520699e-08
3.400000e+01 1.520912e-08
3.410000e+01 1.521116e-08
3.420000e+01 1.521315e-08
3.430000e+01 1.521511e-08
3.440000e+01 1.521707e-08
3.450000e+01 1.521903e-08
3.460000e+01 1.522101e-08
3.470000e+01 1.522300e-08
3.480000e+01 1.522498e-08
3.490000e+01 1.522696e-08
3.500000e+01 1.522892e-08
3.510000e+01 1.523087e-08
3.520000e+01 1.523282e-08
3.530000e+01 1.523475e-08
3.540000e+01 1.523663e-08
3.550000e+01 1.523844e-08
3.560000e+01 1.524016e-08
3.570000e+01 1.524181e-08
3.580000e+01 1.524339e-08
3.590000e+01 1.524493e-08
3.600000e+01 1.524641e-08
3.610000e+01 1.524782e-08
3.620000e+01 1.524916e-08
3.630000e+01 1.525043e-08
3.640000e+01 1.525164e-08
3.650000e+01 1.525284e-08
3.660000e+01 1.525405e-08
3.670000e+01 1.525530e-08
3.680000e+01 1.525663e-08
3.690000e+01 1.525805e-08
3.700000e+01 1.525959e-08
3.710000e+01 1.526124e-08
3.720000e+01 1.526299e-08
3.730000e+01 1.526484e-08
3.740000e+01 1.526679e-08
3.750000e+01 1.526881e-08
3.760000e+01 1.527087e-08
3.770000e+01 1.527295e-08
3.780000e+01 1.527504e-08
3.790000e+01 1.527713e-08
3.800000e+01 1.527918e-08
3.810000e+01 1.528119e-08
3.820000e+01 1.528312e-08
3.830000e+01 1.528497e-08
3.840000e+01 1.528676e-08
3.850000e+01 1.528848e-08
3.860000e+01 1.529016e-08
3.870000e+01 1.529181e-08
3.880000e+01 1.529345e-08
3.890000e+01 1.529509e-08
3.900000e+01 1.529675e-08
3.910000e+01 1.529842e-08
3.920000e+01 1.530010e-08
3.930000e+01 1.530178e-08
3.940000e+01 1.530342e-08
3.950000e+01 1.530503e-08
3.960000e+01 1.530657e-08
3.970000e+01 1.530805e-08
3.980000e+01 1.530948e-08
3.990000e+01 1.531085e-08
4.000000e+01 1.531218e-08
4.010000e+01 1.531347e-08
4.020000e+01 1.531473e-08
4.030000e+01 1.531595e-08
4.040000e+01 1.531714e-08
4.050000e+01 1.531828e-08
4.060000e+01 1.531938e-08
4.070000e+01 1.532047e-08
4.080000e+01 1.532154e-08
4.090000e+01 1.532258e-08
4.100000e+01 1.532356e-08
4.110000e+01 1.532448e-08
4.120000e+01 1.532532e-08
4.130000e+01 1.532609e-08
4.140000e+01 1.532680e-08
4.150000e+01 1.532746e-08
4.160000e+01 1.532806e-08
4.170000e+01 1.532862e-08
4.180000e+01 1.532913e-08
4.190000e+01 1.532960e-08
4.200000e+01 1.533004e-08
4.210000e+01 1.533044e-08
4.220000e+01 1.533084e-08
4.230000e+01 1.533122e-08
4.240000e+01 1.533160e-08
4.250000e+01 1.533200e-08
4.260000e+01 1.533240e-08
4.270000e+01 1.533281e-08
4.280000e+01 1.533323e-08
4.290000e+01 1.533366e-08
4.300000e+01 1.533412e-08
4.310000e+01 1.533459e-08
4.320000e+01 1.533508e-08
4.330000e+01 1.533560e-08
4.340000e+01 1.533615e-08
4.350000e+01 1.533674e-08
4.360000e+01 1.533737e-08
4.370000e+01 1.533802e-08
4.380000e+01 1.533869e-08
4.390000e+01 1.533937e-08
4.400000e+01 1.534004e-08
4.410000e+01 1.534071e-08
4.420000e+01 1.534137e-08
4.430000e+01 1.534201e-08
4.440000e+01 1.534262e-08
4.450000e+01 1.534323e-08
4.460000e+01 1.534383e-08
4.470000e+01 1.534442e-08
4.480000e+01 1.534501e-08
4.490000e+01 1.534560e-08
4.500000e+01 1.534617e-08
4.510000e+01 1.534673e-08
4.520000e+01 1.534726e-08
4.530000e+01 1.534777e-08
4.540000e+01 1.534824e-08
4.550000e+01 1.534870e-08
4.560000e+01 1.534913e-08
4.570000e+01 1.534956e-08
4.580000e+01 1.534997e-08
4.590000e+01 1.535037e-08
4.600000e+01 1.535074e-08
4.610000e+01 1.535109e-08
4.620000e+01 1.535144e-08
4.630000e+01 1.535179e-08
4.640000e+01 1.535216e-08
4.650000e+01 1.535252e-08
4.660000e+01 1.535285e-08
4.670000e+01 1.535316e-08
4.680000e+01 1.535341e-08
4.690000e+01 1.535361e-08
4.700000e+01 1.535374e-08
4.710000e+01 1.535380e-08
4.720000e+01 1.535378e-08
4.730000e+01 1.535368e-08
4.740000e+01 1.535350e-08
4.750000e+01 1.535324e-08
4.760000e+01 1.535290e-08
4.770000e+01 1.535250e-08
4.780000e+01 1.535205e-08
4.790000e+01 1.535155e-08
4.800000e+01 1.535104e-08
4.810000e+01 1.535052e-08
4.820000e+01 1.535000e-08
4.830000e+01 1.534947e-08
4.840000e+01 1.534896e-08
4.850000e+01 1.534846e-08
4.860000e+01 1.534797e-08
4.870000e+01 1.534750e-08
4.880000e+01 1.534703e-08
4.890000e+01 1.534657e-08
4.900000e+01 1.534613e-08
4.910000e+01 1.534571e-08
4.920000e+01 1.534531e-08
4.930000e+01 1.534493e-08
4.940000e+01 1.534457e-08
4.950000e+01 1.534421e-08
4.960000e+01 1.534387e-08
4.970000e+01 1.534352e-08
4.980000e+01 1.534315e-08
4.990000e+01 1.534277e-08
5.000000e+01 1.534235e-08
5.010000e+01 1.534190e-08
5.020000e+01 1.534143e-08
5.030000e+01 1.534092e-08
5.040000e+01 1.534041e-08
5.050000e+01 1.533988e-08
5.060000e+01 1.533936e-08
5.070000e+01 1.533885e-08
5.080000e+01 1.533836e-08
5.090000e+01 1.533789e-08
5.100000e+01 1.533744e-08
5.110000e+01 1.533704e-08
5.120000e+01 1.533669e-08
5.130000e+01 1.533638e-08
5.140000e+01 1.533611e-08
5.150000e+01 1.533586e-08
5.160000e+01 1.533559e-08
5.170000e+01 1.533531e-08
5.180000e+01 1.533503e-08
5.190000e+01 1.533473e-08
5.200000e+01 1.533442e-08
5.210000e+01 1.533408e-08
5.220000e+01 1.533370e-08
5.230000e+01 1.533327e-08
5.240000e+01 1.533280e-08
5.250000e+01 1.533228e-08
5.260000e+01 1.533172e-08
5.270000e+01 1.533111e-08
5.280000e+01 1.533046e-08
5.290000e+01 1.532977e-08
5.300000e+01 1.532902e-08
5.310000e+01 1.532823e-08
5.320000e+01 1.532740e-08
5.330000e+01 1.532650e-08
5.340000e+01 1.532555e-08
5.350000e+01 1.532455e-08
5.360000e+01 1.532352e-08
5.370000e+01 1.532245e-08
5.380000e+01 1.532136e-08
5.390000e+01 1.532024e-08
5.400000e+01 1.531912e-08
5.410000e+01 1.531798e-08
5.420000e+01 1.531683e-08
5.430000e+01 1.531567e-08
5.440000e+01 1.531448e-08
5.450000e+01 1.531327e-08
5.460000e+01 1.531203e-08
5.470000e+01 1.531079e-08
5.480000e+01 1.530953e-08
5.490000e+01 1.530824e-08
5.500000e+01 1.530695e-08
5.510000e+01 1.530566e-08
5.520000e+01 1.530437e-08
5.530000e+01 1.530307e-08
5.540000e+01 1.530178e-08
5.550000e+01 1.530049e-08
5.560000e+01 1.529919e-08
5.570000e+01 1.529788e-08
5.580000e+01 1.529655e-08
5.590000e+01 1.529522e-08
5.600000e+01 1.529388e-08
5.610000e+01 1.529253e-08
5.620000e+01 1.529117e-08
5.630000e+01 1.528982e-08
5.640000e+01 1.528846e-08
5.650000e+01 1.528710e-08
5.660000e+01 1.528576e-08
5.670000e+01 1.528443e-08
5.680000e+01 1.528316e-08
5.690000e+01 1.528194e-08
5.700000e+01 1.528076e-08
5.710000e+01 1.527961e-08
5.720000e+01 1.527849e-08
5.730000e+01 1.527738e-08
5.740000e+01 1.527631e-08
5.750000e+01 1.527526e-08
5.760000e+01 1.527421e-08
5.770000e+01 1.527318e-08
5.780000e+01 1.527214e-08
5.790000e+01 1.527107e-08
5.800000e+01 1.526998e-08
5.810000e+01 1.526888e-08
5.820000e+01 1.526775e-08
5.830000e+01 1.526662e-08
5.840000e+01 1.526547e-08
5.850000e+01 1.526434e-08
5.860000e+01 1.526320e-08
5.870000e+01 1.526206e-08
5.880000e+01 1.526089e-08
5.890000e+01 1.525967e-08
5.900000e+01 1.525840e-08
5.910000e+01 1.525706e-08
5.920000e+01 1.525564e-08
5.930000e+01 1.525416e-08
5.940000e+01 1.525260e-08
5.950000e+01 1.525097e-08
5.960000e+01 1.524928e-08
5.970000e+01 1.524756e-08
5.980000e+01 1.524580e-08
5.990000e+01 1.524404e-08
6.000000e+01 1.524225e-08
6.010000e+01 1.524045e-08
6.020000e+01 1.523867e-08
6.030000e+01 1.523691e-08
6.040000e+01 1.523517e-08
6.050000e+01 1.523344e-08
6.060000e+01 1.523173e-08
6.070000e+01 1.523005e-08
6.080000e+01 1.522835e-08
6.090000e+01 1.522666e-08
6.100000e+01 1.522493e-08
6.110000e+01 1.522318e-08
6.120000e+01 1.522137e-08
6.130000e+01 1.521951e-08
6.140000e+01 1.521758e-08
6.150000e+01 1.521561e-08
6.160000e+01 1.521359e-08
6.170000e+01 1.521156e-08
6.180000e+01 1.520950e-08
6.190000e+01 1.520744e-08
6.200000e+01 1.520538e-08
6.210000e+01 1.520330e-08
6.220000e+01 1.520122e-08
6.230000e+01 1.519919e-08
6.240000e+01 1.519723e-08
6.250000e+01 1.519535e-08
6.260000e+01 1.519356e-08
6.270000e+01 1.519183e-08
6.280000e+01 1.519018e-08
6.290000e+01 1.518861e-08
6.300000e+01 1.518713e-08
6.310000e+01 1.518572e-08
6.320000e+01 1.518439e-08
6.330000e+01 1.518310e-08
6.340000e+01 1.518184e-08
6.350000e+01 1.518059e-08
6.360000e+01 1.517933e-08
6.370000e+01 1.517803e-08
6.380000e+01 1.517670e-08
6.390000e+01 1.517534e-08
6.400000e+01 1.517397e-08
6.410000e+01 1.517259e-08
6.420000e+01 1.517122e-08
6.430000e+01 1.516985e-08
6.440000e+01 1.516850e-08
6.450000e+01 1.516713e-08
6.460000e+01 1.516575e-08
6.470000e+01 1.516436e-08
6.480000e+01 1.516296e-08
6.490000e+01 1.516152e-08
6.500000e+01 1.516004e-08
6.510000e+01 1.515852e-08
6.520000e+01 1.515696e-08
6.530000e+01 1.515538e-08
6.540000e+01 1.515378e-08
6.550000e+01 1.515215e-08
6.560000e+01 1.515049e-08
6.570000e+01 1.514881e-08
6.580000e+01 1.514712e-08
6.590000e+01 1.514541e-08
6.600000e+01 1.514370e-08
6.610000e+01 1.514198e-08
6.620000e+01 1.514027e-08
6.630000e+01 1.513857e-08
6.640000e+01 1.513684e-08
6.650000e+01 1.513508e-08
6.660000e+01 1.513326e-08
6.670000e+01 1.513135e-08
6.680000e+01 1.512933e-08
6.690000e+01 1.512717e-08
6.700000e+01 1.512488e-08
6.710000e+01 1.512247e-08
6.720000e+01 1.511996e-08
6.730000e+01 1.511739e-08
6.740000e+01 1.511478e-08
6.750000e+01 1.511214e-08
6.760000e+01 1.510947e-08
6.770000e+01 1.510677e-08
6.780000e+01 1.510408e-08
6.790000e+01 1.510141e-08
6.800000e+01 1.509879e-08
6.810000e+01 1.509621e-08
6.820000e+01 1.509365e-08
6.830000e+01 1.509111e-08
6.840000e+01 1.508857e-08
6.850000e+01 1.508604e-08
6.860000e+01 1.508349e-08
6.870000e+01 1.508093e-08
6.880000e+01 1.507836e-08
6.890000e+01 1.507576e-08
6.900000e+01 1.507314e-08
6.910000e+01 1.507048e-08
6.920000e+01 1.506778e-08
6.930000e+01 1.506503e-08
6.940000e+01 1.506224e-08
6.950000e+01 1.505944e-08
6.960000e+01 1.505662e-08
6.970000e+01 1.505382e-08
6.980000e+01 1.505103e-08
6.990000e+01 1.504826e-08
7.000000e+01 1.504550e-08
7.010000e+01 1.504275e-08
7.020000e+01 1.503998e-08
7.030000e+01 1.503720e-08
7.040000e+01 1.503439e-08
7.050000e+01 1.503150e-08
7.060000e+01 1.502851e-08
7.070000e+01 1.502543e-08
7.080000e+01 1.502225e-08
7.090000e+01 1.501898e-08
7.100000e+01 1.501557e-08
7.110000e+01 1.501201e-08
7.120000e+01 1.500829e-08
7.130000e+01 1.500440e-08
7.140000e+01 1.500035e-08
7.150000e+01 1.499609e-08
7.160000e+01 1.499167e-08
7.170000e+01 1.498707e-08
7.180000e+01 1.498229e-08
7.190000e+01 1.497733e-08
7.200000e+01 1.497213e-08
7.210000e+01 1.496654e-08
7.220000e+01 1.496015e-08
7.230000e+01 1.495224e-08
7.240000e+01 1.494587e-08
7.250000e+01 1.493994e-08
7.260000e+01 1.493419e-08
7.270000e+01 1.492853e-08
7.280000e+01 1.492293e-08
7.290000e+01 1.491736e-08
7.300000e+01 1.491186e-08
7.310000e+01 1.490638e-08
7.320000e+01 1.490092e-08
7.330000e+01 1.489548e-08
7.340000e+01 1.489010e-08
7.350000e+01 1.488479e-08
7.360000e+01 1.487957e-08
7.370000e+01 1.487446e-08
7.380000e+01 1.486943e-08
7.390000e+01 1.486449e-08
7.400000e+01 1.485963e-08
7.410000e+01 1.485482e-08
7.420000e+01 1.485007e-08
7.430000e+01 1.484535e-08
7.440000e+01 1.484068e-08
7.450000e+01 1.483603e-08
7.460000e+01 1.483141e-08
7.470000e+01 1.482679e-08
7.480000e+01 1.482218e-08
7.490000e+01 1.481759e-08
7.500000e+01 1.481303e-08
7.510000e+01 1.480851e-08
7.520000e+01 1.480403e-08
7.530000e+01 1.479960e-08
7.540000e+01 1.479521e-08
7.550000e+01 1.479084e-08
7.560000e+01 1.478648e-08
7.570000e+01 1.478211e-08
7.580000e+01 1.477774e-08
7.590000e+01 1.477335e-08
7.600000e+01 1.476894e-08
7.610000e+01 1.476447e-08
7.620000e+01 1.475995e-08
7.630000e+01 1.475539e-08
7.640000e+01 1.475079e-08
7.650000e+01 1.474617e-08
7.660000e+01 1.474153e-08
7.670000e+01 1.473688e-08
7.680000e+01 1.473222e-08
7.690000e+01 1.472755e-08
7.700000e+01 1.472287e-08
7.710000e+01 1.471818e-08
7.720000e+01 1.471348e-08
7.730000e+01 1.470877e-08
7.740000e+01 1.470406e-08
7.750000e+01 1.469936e-08
7.760000e+01 1.469464e-08
7.770000e+01 1.468993e-08
7.780000e+01 1.468518e-08
7.790000e+01 1.468039e-08
7.800000e+01 1.467553e-08
7.810000e+01 1.467058e-08
7.820000e+01 1.466553e-08
7.830000e+01 1.466037e-08
7.840000e+01 1.465512e-08
7.850000e+01 1.464979e-08
7.860000e+01 1.464438e-08
7.870000e+01 1.463889e-08
7.880000e+01 1.463333e-08
7.890000e+01 1.462770e-08
7.900000e+01 1.462203e-08
7.910000e+01 1.461632e-08
7.920000e+01 1.461058e-08
7.930000e+01 1.460484e-08
7.940000e+01 1.459910e-08
7.950000e+01 1.459335e-08
7.960000e+01 1.458761e-08
7.970000e+01 1.458186e-08
7.980000e+01 1.457610e-08
7.990000e+01 1.457033e-08
8.000000e+01 1.456453e-08
8.010000e+01 1.455871e-08
8.020000e+01 1.455285e-08
8.030000e+01 1.454694e-08
8.040000e+01 1.454099e-08
8.050000e+01 1.453500e-08
8.060000e+01 1.452896e-08
8.070000e+01 1.452291e-08
8.080000e+01 1.451683e-08
8.090000e+01 1.451074e-08
8.100000e+01 1.450466e-08
8.110000e+01 1.449856e-08
8.120000e+01 1.449247e-08
8.130000e+01 1.448638e-08
8.140000e+01 1.448030e-08
8.150000e+01 1.447422e-08
8.160000e+01 1.446816e-08
8.170000e+01 1.446209e-08
8.180000e+01 1.445603e-08
8.190000e+01 1.444998e-08
8.200000e+01 1.444394e-08
8.210000e+01 1.443793e-08
8.220000e+01 1.443194e-08
8.230000e+01 1.442599e-08
8.240000e+01 1.442009e-08
8.250000e+01 1.441423e-08
8.260000e+01 1.440842e-08
8.270000e+01 1.440268e-08
8.280000e+01 1.439702e-08
8.290000e+01 1.439145e-08
8.300000e+01 1.438599e-08
8.310000e+01 1.438064e-08
8.320000e+01 1.437540e-08
8.330000e+01 1.437029e-08
8.340000e+01 1.436532e-08
8.350000e+01 1.436047e-08
8.360000e+01 1.435577e-08
8.370000e+01 1.435122e-08
8.380000e+01 1.434684e-08
8.390000e+01 1.434265e-08
8.400000e+01 1.433866e-08
8.410000e+01 1.433491e-08
8.420000e+01 1.433141e-08
8.430000e+01 1.432821e-08
8.440000e+01 1.432532e-08
8.450000e+01 1.432279e-08
8.460000e+01 1.432064e-08
8.470000e+01 1.431891e-08
8.480000e+01 1.431765e-08
8.490000e+01 1.431690e-08
8.500000e+01 1.431669e-08
8.510000e+01 1.431708e-08
8.520000e+01 1.431811e-08
8.530000e+01 1.431986e-08
8.540000e+01 1.432236e-08
8.550000e+01 1.432569e-08
8.560000e+01 1.432993e-08
8.570000e+01 1.433516e-08
8.580000e+01 1.434147e-08
8.590000e+01 1.434896e-08
8.600000e+01 1.435776e-08
8.610000e+01 1.436798e-08
8.620000e+01 1.437976e-08
8.630000e+01 1.439325e-08
8.640000e+01 1.440859e-08
8.650000e+01 1.442594e-08
8.660000e+01 1.444546e-08
8.670000e+01 1.446733e-08
8.680000e+01 1.449174e-08
8.690000e+01 1.451887e-08
8.700000e+01 1.454893e-08
8.710000e+01 1.458216e-08
8.720000e+01 1.461878e-08
8.730000e+01 1.465906e-08
8.740000e+01 1.470325e-08
8.750000e+01 1.475166e-08
8.760000e+01 1.480459e-08
8.770000e+01 1.486237e-08
8.780000e+01 1.492537e-08
8.790000e+01 1.499397e-08
8.800000e+01 1.506859e-08
8.810000e+01 1.514947e-08
8.820000e+01 1.523696e-08
8.830000e+01 1.533174e-08
8.840000e+01 1.543441e-08
8.850000e+01 1.554571e-08
8.860000e+01 1.566635e-08
8.870000e+01 1.579723e-08
8.880000e+01 1.593911e-08
8.890000e+01 1.609304e-08
8.900000e+01 1.626026e-08
8.910000e+01 1.644174e-08
8.920000e+01 1.663871e-08
8.930000e+01 1.685242e-08
8.940000e+01 1.708387e-08
8.950000e+01 1.733426e-08
8.960000e+01 1.760487e-08
8.970000e+01 1.789736e-08
8.980000e+01 1.821354e-08
8.990000e+01 1.855579e-08
9.000000e+01 1.892682e-08
9.010000e+01 1.933015e-08
9.020000e+01 1.976978e-08
9.030000e+01 2.025063e-08
9.040000e+01 2.077803e-08
9.050000e+01 2.135924e-08
9.060000e+01 2.200135e-08
9.070000e+01 2.271347e-08
9.080000e+01 2.350502e-08
9.090000e+01 2.438578e-08
9.100000e+01 2.536762e-08
9.110000e+01 2.646308e-08
9.120000e+01 2.768534e-08
9.130000e+01 2.904974e-08
9.140000e+01 3.057290e-08
9.150000e+01 3.227267e-08
9.160000e+01 3.416885e-08
9.170000e+01 3.628731e-08
9.180000e+01 3.865657e-08
9.190000e+01 4.131015e-08
9.200000e+01 4.429241e-08
9.210000e+01 4.765475e-08
9.220000e+01 5.146087e-08
9.230000e+01 5.578452e-08
9.240000e+01 6.070814e-08
9.250000e+01 6.632047e-08
9.260000e+01 7.271413e-08
9.270000e+01 7.998245e-08
9.280000e+01 8.821947e-08
9.290000e+01 9.751420e-08
9.300000e+01 1.079507e-07
9.310000e+01 1.196010e-07
9.320000e+01 1.325229e-07
9.330000e+01 1.467571e-07
9.340000e+01 1.623208e-07
9.350000e+01 1.791984e-07
9.360000e+01 1.973298e-07
9.370000e+01 2.166009e-07
9.380000e+01 2.368256e-07
9.390000e+01 2.577296e-07
9.400000e+01 2.789306e-07
9.410000e+01 2.999134e-07
9.420000e+01 3.200094e-07
9.430000e+01 3.383330e-07
9.440000e+01 3.536468e-07
9.450000e+01 3.637094e-07
9.460000e+01 3.649594e-07
9.470000e+01 3.702576e-07
9.480000e+01 3.734362e-07
9.490000e+01 3.720233e-07
9.500000e+01 3.648481e-07
9.510000e+01 3.516786e-07
9.520000e+01 3.332376e-07
9.530000e+01 3.114692e-07
9.540000e+01 2.930259e-07
9.550000e+01 2.682978e-07
9.560000e+01 2.374379e-07
9.570000e+01 2.049651e-07
9.580000e+01 1.737593e-07
9.590000e+01 1.459951e-07
9.600000e+01 1.231131e-07
9.610000e+01 1.058484e-07
9.620000e+01 9.439203e-08
9.630000e+01 8.860544e-08
9.640000e+01 8.809687e-08
9.650000e+01 9.165222e-08
9.660000e+01 9.192515e-08
9.670000e+01 9.453240e-08
9.680000e+01 1.210137e-07
9.690000e+01 1.740587e-07
9.700000e+01 2.852546e-07
9.710000e+01 4.526327e-07
9.720000e+01 5.853505e-07
9.730000e+01 5.644625e-07
9.740000e+01 1.707540e-07
9.750000e+01 1.248782e-08
9.760000e+01 7.550867e-08
9.770000e+01 1.187287e-07
9.780000e+01 1.275295e-07
9.790000e+01 1.083327e-07
9.800000e+01 7.559528e-08
9.810000e+01 4.347624e-08
9.820000e+01 2.041236e-08
9.830000e+01 7.962927e-09
9.840000e+01 3.166508e-09
9.850000e+01 2.468159e-09
9.860000e+01 5.167398e-09
9.870000e+01 1.478945e-08
9.880000e+01 3.711606e-08
9.890000e+01 7.210562e-08
9.900000e+01 6.482153e-08
9.910000e+01 1.373875e-07
9.920000e+01 3.922736e-07
9.930000e+01 8.961742e-07
9.940000e+01 1.691318e-06
9.950000e+01 2.780936e-06
9.960000e+01 4.135318e-06
9.970000e+01 5.701805e-06
9.980000e+01 7.415531e-06
9.990000e+01 9.209539e-06
1.000000e+02 1.204156e-01
1.001000e+02 1.572194e-01
1.002000e+02 1.963656e-01
1.003000e+02 2.370360e-01
1.004000e+02 2.784501e-01
1.005000e+02 3.198827e-01
1.006000e+02 3.606855e-01
1.007000e+02 4.003056e-01
1.008000e+02 4.382962e-01
1.009000e+02 4.743226e-01
1.010000e+02 5.081632e-01
1.011000e+02 5.397069e-01
1.012000e+02 5.689480e-01
1.013000e+02 5.959787e-01
1.014000e+02 6.209799e-01
1.015000e+02 6.442107e-01
1.016000e+02 6.659969e-01
1.017000e+02 6.867192e-01
1.018000e+02 7.068017e-01
1.019000e+02 7.267013e-01
1.020000e+02 7.469003e-01
1.021000e+02 7.678996e-01
1.022000e+02 7.902156e-01
1.023000e+02 8.143805e-01
1.024000e+02 8.409444e-01
1.025000e+02 8.704133e-01
1.026000e+02 9.013274e-01
1.027000e+02 9.266719e-01
1.028000e+02 9.416128e-01
1.029000e+02 9.481637e-01
1.030000e+02 9.501486e-01
1.031000e+02 9.502078e-01
1.032000e+02 9.497157e-01
1.033000e+02 9.493104e-01
1.034000e+02 9.492758e-01
1.035000e+02 9.497281e-01
1.036000e+02 9.506987e-01
1.037000e+02 9.521650e-01
1.038000e+02 9.540573e-01
1.039000e+02 9.562588e-01
1.040000e+02 9.586169e-01
1.041000e+02 9.609404e-01
1.042000e+02 9.630272e-01
1.043000e+02 9.646853e-01
1.044000e+02 9.657548e-01
1.045000e+02 9.661368e-01
1.046000e+02 9.658080e-01
1.047000e+02 9.648201e-01
1.048000e+02 9.632917e-01
1.049000e+02 9.613981e-01
1.050000e+02 9.593567e-01
1.051000e+02 9.574133e-01
1.052000e+02 9.558314e-01
1.053000e+02 9.548639e-01
1.054000e+02 9.547290e-01
1.055000e+02 9.555745e-01
1.056000e+02 9.574588e-01
1.057000e+02 9.603477e-01
1.058000e+02 9.641324e-01
1.059000e+02 9.686487e-01
1.060000e+02 9.736915e-01
1.061000e+02 9.790456e-01
1.062000e+02 9.844908e-01
1.063000e+02 9.898163e-01
1.064000e+02 9.948289e-01
1.065000e+02 9.993593e-01
1.066000e+02 1.003271e+00
1.067000e+02 1.006459e+00
1.068000e+02 1.008861e+00
1.069000e+02 1.010452e+00
1.070000e+02 1.011253e+00
1.071000e+02 1.011320e+00
1.072000e+02 1.010733e+00
1.073000e+02 1.009598e+00
1.074000e+02 1.008031e+00
1.075000e+02 1.006153e+00
1.076000e+02 1.004076e+00
1.077000e+02 1.001901e+00
1.078000e+02 9.997111e-01
1.079000e+02 9.975703e-01
1.080000e+02 9.955248e-01
1.081000e+02 9.936095e-01
1.082000e+02 9.918383e-01
1.083000e+02 9.902253e-01
1.084000e+02 9.887772e-01
1.085000e+02 9.874943e-01
1.086000e+02 9.863877e-01
1.087000e+02 9.854697e-01
1.088000e+02 9.847512e-01
1.089000e+02 9.842424e-01
1.090000e+02 9.839556e-01
1.091000e+02 9.838984e-01
1.092000e+02 9.840724e-01
1.093000e+02 9.844797e-01
1.094000e+02 9.851135e-01
1.095000e+02 9.859579e-01
1.096000e+02 9.869962e-01
1.097000e+02 9.881999e-01
1.098000e+02 9.895404e-01
1.099000e+02 9.909826e-01
1.100000e+02 9.924890e-01
1.101000e+02 9.940193e-01
1.102000e+02 9.955347e-01
1.103000e+02 9.969974e-01
1.104000e+02 9.983746e-01
1.105000e+02 9.996374e-01
1.106000e+02 1.000765e+00
1.107000e+02 1.001742e+00
1.108000e+02 1.002562e+00
1.109000e+02 1.003222e+00
1.110000e+02 1.003725e+00
1.111000e+02 1.004077e+00
1.112000e+02 1.004290e+00
1.113000e+02 1.004373e+00
1.114000e+02 1.004344e+00
1.115000e+02 1.004216e+00
1.116000e+02 1.004003e+00
1.117000e+02 1.003721e+00
1.118000e+02 1.003381e+00
1.119000e+02 1.002995e+00
1.120000e+02 1.002575e+00
1.121000e+02 1.002135e+00
1.122000e+02 1.001683e+00
1.123000e+02 1.001228e+00
1.124000e+02 1.000777e+00
1.125000e+02 1.000338e+00
1.126000e+02 9.999169e-01
1.127000e+02 9.995197e-01
1.128000e+02 9.991515e-01
1.129000e+02 9.988170e-01
1.130000e+02 9.985201e-01
1.131000e+02 9.982636e-01
1.132000e+02 9.980497e-01
1.133000e+02 9.978795e-01
1.134000e+02 9.977529e-01
1.135000e+02 9.976689e-01
1.136000e+02 9.976254e-01
1.137000e+02 9.976194e-01
1.138000e+02 9.976475e-01
1.139000e+02 9.977053e-01
1.140000e+02 9.977884e-01
1.141000e+02 9.978920e-01
1.142000e+02 9.980113e-01
1.143000e+02 9.981419e-01
1.144000e+02 9.982795e-01
1.145000e+02 9.984204e-01
1.146000e+02 9.985615e-01
1.147000e+02 9.987002e-01
1.148000e+02 9.988346e-01
1.149000e+02 9.989631e-01
1.150000e+02 9.990846e-01
1.151000e+02 9.991982e-01
1.152000e+02 9.993034e-01
1.153000e+02 9.993999e-01
1.154000e+02 9.994876e-01
1.155000e+02 9.995665e-01
1.156000e+02 9.996368e-01
1.157000e+02 9.996988e-01
1.158000e+02 9.997526e-01
1.159000e+02 9.997985e-01
1.160000e+02 9.998369e-01
1.161000e+02 9.998683e-01
1.162000e+02 9.998929e-01
1.163000e+02 9.999114e-01
1.164000e+02 9.999242e-01
1.165000e+02 9.999316e-01
1.166000e+02 9.999341e-01
1.167000e+02 9.999323e-01
1.168000e+02 9.999270e-01
1.169000e+02 9.999190e-01
1.170000e+02 9.999100e-01
1.171000e+02 9.999021e-01
1.172000e+02 9.998976e-01
1.173000e+02 9.998969e-01
1.174000e+02 9.998977e-01
1.175000e+02 9.998980e-01
1.176000e+02 9.998973e-01
1.177000e+02 9.998956e-01
1.178000e+02 9.998931e-01
1.179000e+02 9.998897e-01
1.180000e+02 9.998853e-01
1.181000e+02 9.998799e-01
1.182000e+02 9.998733e-01
1.183000e+02 9.998653e-01
1.184000e+02 9.998558e-01
1.185000e+02 9.998446e-01
1.186000e+02 9.998314e-01
1.187000e+02 9.998160e-01
1.188000e+02 9.997983e-01
1.189000e+02 9.997781e-01
1.190000e+02 9.997554e-01
1.191000e+02 9.997300e-01
1.192000e+02 9.997017e-01
1.193000e+02 9.996705e-01
1.194000e+02 9.996363e-01
1.195000e+02 9.995993e-01
1.196000e+02 9.995594e-01
1.197000e+02 9.995166e-01
1.198000e+02 9.994712e-01
1.199000e+02 9.994235e-01


==> chapters/bridge/datas/g_of_r/data_bridge_1.177_-15/g_argon.csv <==
0.000000e+00 1.220180e-13
1.000000e-01 1.401847e-13
2.000000e-01 3.556425e-14
3.000000e-01 1.397491e-14
4.000000e-01 1.431764e-14
5.000000e-01 2.769706e-14
6.000000e-01 3.555882e-14
7.000000e-01 2.337142e-14
8.000000e-01 2.716418e-14
9.000000e-01 4.677815e-14
1.000000e+00 3.658278e-14
1.100000e+00 4.277090e-15
1.200000e+00 4.430956e-14
1.300000e+00 5.960960e-14
1.400000e+00 3.936848e-14
1.500000e+00 1.411336e-14
1.600000e+00 4.088101e-16
1.700000e+00 1.730306e-15
1.800000e+00 2.606799e-16
1.900000e+00 3.521564e-17
2.000000e+00 1.196303e-15
2.100000e+00 9.488023e-16
2.200000e+00 1.065234e-14
2.300000e+00 1.906661e-15
2.400000e+00 1.548686e-14
2.500000e+00 8.250880e-12
2.600000e+00 2.538003e-07
2.700000e+00 2.400072e-04
2.800000e+00 1.292910e-02
2.900000e+00 1.316914e-01
3.000000e+00 4.994158e-01
3.100000e+00 1.049091e+00
3.200000e+00 1.545958e+00
3.300000e+00 1.842370e+00
3.400000e+00 1.935989e+00
3.500000e+00 1.891333e+00
3.600000e+00 1.774631e+00
3.700000e+00 1.631642e+00
3.800000e+00 1.488218e+00
3.900000e+00 1.356764e+00
4.000000e+00 1.241985e+00
4.100000e+00 1.144652e+00
4.200000e+00 1.063755e+00
4.300000e+00 9.976226e-01
4.400000e+00 9.444804e-01
4.500000e+00 9.026882e-01
4.600000e+00 8.708329e-01
4.700000e+00 8.477467e-01
4.800000e+00 8.324942e-01
4.900000e+00 8.243472e-01
5.000000e+00 8.227561e-01
5.100000e+00 8.273222e-01
5.200000e+00 8.377716e-01
5.300000e+00 8.539316e-01
5.400000e+00 8.756930e-01
5.500000e+00 9.028192e-01
5.600000e+00 9.342751e-01
5.700000e+00 9.672420e-01
5.800000e+00 9.971771e-01
5.900000e+00 1.019692e+00
6.000000e+00 1.032739e+00
6.100000e+00 1.037179e+00
6.200000e+00 1.035679e+00
6.300000e+00 1.031203e+00
6.400000e+00 1.026074e+00
6.500000e+00 1.021708e+00
6.600000e+00 1.018745e+00
6.700000e+00 1.017294e+00
6.800000e+00 1.017159e+00
6.900000e+00 1.017987e+00
7.000000e+00 1.019370e+00
7.100000e+00 1.020895e+00
7.200000e+00 1.022183e+00
7.300000e+00 1.022907e+00
7.400000e+00 1.022814e+00
7.500000e+00 1.021744e+00
7.600000e+00 1.019639e+00
7.700000e+00 1.016546e+00
7.800000e+00 1.012602e+00
7.900000e+00 1.008024e+00
8.000000e+00 1.003075e+00
8.100000e+00 9.980408e-01
8.200000e+00 9.932051e-01
8.300000e+00 9.888263e-01
8.400000e+00 9.851241e-01
8.500000e+00 9.822717e-01
8.600000e+00 9.803931e-01
8.700000e+00 9.795593e-01
8.800000e+00 9.797801e-01
8.900000e+00 9.809986e-01
9.000000e+00 9.830910e-01
9.100000e+00 9.858780e-01
9.200000e+00 9.891433e-01
9.300000e+00 9.926560e-01
9.400000e+00 9.961911e-01
9.500000e+00 9.995455e-01
9.600000e+00 1.002549e+00
9.700000e+00 1.005072e+00
9.800000e+00 1.007026e+00
9.900000e+00 1.008367e+00
1.000000e+01 1.009094e+00
1.010000e+01 1.009242e+00
1.020000e+01 1.008880e+00
1.030000e+01 1.008099e+00
1.040000e+01 1.007005e+00
1.050000e+01 1.005710e+00
1.060000e+01 1.004321e+00
1.070000e+01 1.002937e+00
1.080000e+01 1.001637e+00
1.090000e+01 1.000482e+00
1.100000e+01 9.995117e-01
1.110000e+01 9.987445e-01
1.120000e+01 9.981827e-01
1.130000e+01 9.978139e-01
1.140000e+01 9.976153e-01
1.150000e+01 9.975573e-01
1.160000e+01 9.976074e-01
1.170000e+01 9.977339e-01
1.180000e+01 9.979084e-01
1.190000e+01 9.981077e-01
1.200000e+01 9.983139e-01
1.210000e+01 9.985155e-01
1.220000e+01 9.987060e-01
1.230000e+01 9.988835e-01
1.240000e+01 9.990497e-01
1.250000e+01 9.992083e-01
1.260000e+01 9.993638e-01
1.270000e+01 9.995205e-01
1.280000e+01 9.996814e-01
1.290000e+01 9.998481e-01
1.300000e+01 1.000020e+00
1.310000e+01 1.000195e+00
1.320000e+01 1.000368e+00
1.330000e+01 1.000531e+00
1.340000e+01 1.000678e+00
1.350000e+01 1.000800e+00
1.360000e+01 1.000891e+00
1.370000e+01 1.000944e+00
1.380000e+01 1.000957e+00
1.390000e+01 1.000929e+00
1.400000e+01 1.000861e+00
1.410000e+01 1.000757e+00
1.420000e+01 1.000625e+00
1.430000e+01 1.000471e+00
1.440000e+01 1.000304e+00
1.450000e+01 1.000134e+00
1.460000e+01 9.999694e-01
1.470000e+01 9.998188e-01
1.480000e+01 9.996887e-01
1.490000e+01 9.995842e-01
1.500000e+01 9.995083e-01
1.510000e+01 9.994626e-01
1.520000e+01 9.994466e-01
1.530000e+01 9.994586e-01
1.540000e+01 9.994949e-01
1.550000e+01 9.995509e-01
1.560000e+01 9.996214e-01
1.570000e+01 9.997009e-01
1.580000e+01 9.997839e-01
1.590000e+01 9.998656e-01
1.600000e+01 9.999420e-01
1.610000e+01 1.000010e+00
1.620000e+01 1.000067e+00
1.630000e+01 1.000112e+00
1.640000e+01 1.000145e+00
1.650000e+01 1.000167e+00
1.660000e+01 1.000178e+00
1.670000e+01 1.000180e+00
1.680000e+01 1.000175e+00
1.690000e+01 1.000164e+00
1.700000e+01 1.000149e+00
1.710000e+01 1.000131e+00
1.720000e+01 1.000111e+00
1.730000e+01 1.000090e+00
1.740000e+01 1.000070e+00
1.750000e+01 1.000050e+00
1.760000e+01 1.000032e+00
1.770000e+01 1.000015e+00
1.780000e+01 1.000000e+00
1.790000e+01 9.999867e-01
1.800000e+01 9.999749e-01
1.810000e+01 9.999648e-01
1.820000e+01 9.999563e-01
1.830000e+01 9.999494e-01
1.840000e+01 9.999443e-01
1.850000e+01 9.999409e-01
1.860000e+01 9.999395e-01
1.870000e+01 9.999401e-01
1.880000e+01 9.999428e-01
1.890000e+01 9.999476e-01
1.900000e+01 9.999544e-01
1.910000e+01 9.999629e-01
1.920000e+01 9.999731e-01
1.930000e+01 9.999843e-01
1.940000e+01 9.999964e-01
1.950000e+01 1.000009e+00
1.960000e+01 1.000021e+00
1.970000e+01 1.000032e+00
1.980000e+01 1.000042e+00
1.990000e+01 1.000051e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.177_-15/g_krypton.csv <==
0.000000e+00 5.078553e-15
1.000000e-01 6.578453e-15
2.000000e-01 5.708876e-16
3.000000e-01 5.373736e-16
4.000000e-01 2.031919e-15
5.000000e-01 2.693952e-15
6.000000e-01 3.250040e-15
7.000000e-01 3.616346e-15
8.000000e-01 3.787185e-15
9.000000e-01 2.890991e-15
1.000000e+00 1.545537e-16
1.100000e+00 3.512754e-15
1.200000e+00 1.751497e-14
1.300000e+00 1.201701e-15
1.400000e+00 1.740870e-15
1.500000e+00 4.197679e-15
1.600000e+00 1.154655e-15
1.700000e+00 1.089866e-15
1.800000e+00 1.475929e-15
1.900000e+00 2.470465e-17
2.000000e+00 4.810108e-16
2.100000e+00 3.509861e-16
2.200000e+00 4.354327e-16
2.300000e+00 7.564206e-16
2.400000e+00 1.513391e-15
2.500000e+00 7.638695e-16
2.600000e+00 2.148035e-13
2.700000e+00 1.264628e-08
2.800000e+00 3.238383e-05
2.900000e+00 3.505146e-03
3.000000e+00 5.727871e-02
3.100000e+00 2.984274e-01
3.200000e+00 7.745395e-01
3.300000e+00 1.311880e+00
3.400000e+00 1.710992e+00
3.500000e+00 1.903587e+00
3.600000e+00 1.925697e+00
3.700000e+00 1.843540e+00
3.800000e+00 1.712607e+00
3.900000e+00 1.568304e+00
4.000000e+00 1.429653e+00
4.100000e+00 1.305250e+00
4.200000e+00 1.197904e+00
4.300000e+00 1.107542e+00
4.400000e+00 1.032847e+00
4.500000e+00 9.720990e-01
4.600000e+00 9.235874e-01
4.700000e+00 8.857869e-01
4.800000e+00 8.574161e-01
4.900000e+00 8.374407e-01
5.000000e+00 8.250506e-01
5.100000e+00 8.196292e-01
5.200000e+00 8.207223e-01
5.300000e+00 8.280091e-01
5.400000e+00 8.412790e-01
5.500000e+00 8.604056e-01
5.600000e+00 8.852524e-01
5.700000e+00 9.152545e-01
5.800000e+00 9.484987e-01
5.900000e+00 9.811329e-01
6.000000e+00 1.008400e+00
6.100000e+00 1.026884e+00
6.200000e+00 1.035984e+00
6.300000e+00 1.037573e+00
6.400000e+00 1.034581e+00
6.500000e+00 1.029731e+00
6.600000e+00 1.024931e+00
6.700000e+00 1.021228e+00
6.800000e+00 1.019001e+00
6.900000e+00 1.018206e+00
7.000000e+00 1.018564e+00
7.100000e+00 1.019687e+00
7.200000e+00 1.021158e+00
7.300000e+00 1.022573e+00
7.400000e+00 1.023569e+00
7.500000e+00 1.023851e+00
7.600000e+00 1.023208e+00
7.700000e+00 1.021527e+00
7.800000e+00 1.018802e+00
7.900000e+00 1.015128e+00
8.000000e+00 1.010689e+00
8.100000e+00 1.005733e+00
8.200000e+00 1.000546e+00
8.300000e+00 9.954221e-01
8.400000e+00 9.906417e-01
8.500000e+00 9.864513e-01
8.600000e+00 9.830527e-01
8.700000e+00 9.805985e-01
8.800000e+00 9.791895e-01
8.900000e+00 9.788681e-01
9.000000e+00 9.796111e-01
9.100000e+00 9.813254e-01
9.200000e+00 9.838541e-01
9.300000e+00 9.869923e-01
9.400000e+00 9.905087e-01
9.500000e+00 9.941675e-01
9.600000e+00 9.977470e-01
9.700000e+00 1.001054e+00
9.800000e+00 1.003931e+00
9.900000e+00 1.006267e+00
1.000000e+01 1.007990e+00
1.010000e+01 1.009077e+00
1.020000e+01 1.009545e+00
1.030000e+01 1.009447e+00
1.040000e+01 1.008864e+00
1.050000e+01 1.007898e+00
1.060000e+01 1.006663e+00
1.070000e+01 1.005272e+00
1.080000e+01 1.003832e+00
1.090000e+01 1.002435e+00
1.100000e+01 1.001155e+00
1.110000e+01 1.000044e+00
1.120000e+01 9.991323e-01
1.130000e+01 9.984321e-01
1.140000e+01 9.979384e-01
1.150000e+01 9.976337e-01
1.160000e+01 9.974913e-01
1.170000e+01 9.974793e-01
1.180000e+01 9.975647e-01
1.190000e+01 9.977163e-01
1.200000e+01 9.979074e-01
1.210000e+01 9.981167e-01
1.220000e+01 9.983288e-01
1.230000e+01 9.985339e-01
1.240000e+01 9.987276e-01
1.250000e+01 9.989095e-01
1.260000e+01 9.990822e-01
1.270000e+01 9.992495e-01
1.280000e+01 9.994159e-01
1.290000e+01 9.995848e-01
1.300000e+01 9.997587e-01
1.310000e+01 9.999379e-01
1.320000e+01 1.000121e+00
1.330000e+01 1.000303e+00
1.340000e+01 1.000479e+00
1.350000e+01 1.000641e+00
1.360000e+01 1.000781e+00
1.370000e+01 1.000892e+00
1.380000e+01 1.000966e+00
1.390000e+01 1.001000e+00
1.400000e+01 1.000990e+00
1.410000e+01 1.000939e+00
1.420000e+01 1.000849e+00
1.430000e+01 1.000726e+00
1.440000e+01 1.000576e+00
1.450000e+01 1.000408e+00
1.460000e+01 1.000232e+00
1.470000e+01 1.000057e+00
1.480000e+01 9.998923e-01
1.490000e+01 9.997454e-01
1.500000e+01 9.996226e-01
1.510000e+01 9.995280e-01
1.520000e+01 9.994640e-01
1.530000e+01 9.994312e-01
1.540000e+01 9.994286e-01
1.550000e+01 9.994532e-01
1.560000e+01 9.995009e-01
1.570000e+01 9.995666e-01
1.580000e+01 9.996447e-01
1.590000e+01 9.997295e-01
1.600000e+01 9.998158e-01
1.610000e+01 9.998987e-01
1.620000e+01 9.999745e-01
1.630000e+01 1.000040e+00
1.640000e+01 1.000095e+00
1.650000e+01 1.000136e+00
1.660000e+01 1.000166e+00
1.670000e+01 1.000183e+00
1.680000e+01 1.000191e+00
1.690000e+01 1.000189e+00
1.700000e+01 1.000181e+00
1.710000e+01 1.000167e+00
1.720000e+01 1.000148e+00
1.730000e+01 1.000127e+00
1.740000e+01 1.000105e+00
1.750000e+01 1.000083e+00
1.760000e+01 1.000061e+00
1.770000e+01 1.000041e+00
1.780000e+01 1.000023e+00
1.790000e+01 1.000006e+00
1.800000e+01 9.999910e-01
1.810000e+01 9.999781e-01
1.820000e+01 9.999670e-01
1.830000e+01 9.999578e-01
1.840000e+01 9.999504e-01
1.850000e+01 9.999449e-01
1.860000e+01 9.999413e-01
1.870000e+01 9.999397e-01
1.880000e+01 9.999402e-01
1.890000e+01 9.999428e-01
1.900000e+01 9.999475e-01
1.910000e+01 9.999542e-01
1.920000e+01 9.999628e-01
1.930000e+01 9.999730e-01
1.940000e+01 9.999847e-01
1.950000e+01 9.999973e-01
1.960000e+01 1.000011e+00
1.970000e+01 1.000024e+00
1.980000e+01 1.000037e+00
1.990000e+01 1.000048e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.177_-15/g_methane.csv <==
0.000000e+00 4.759517e-15
7.500000e-03 4.755542e-15
1.500000e-02 4.743741e-15
2.250000e-02 4.724477e-15
3.000000e-02 4.698323e-15
3.750000e-02 4.666018e-15
4.500000e-02 4.628421e-15
5.250000e-02 4.586455e-15
6.000000e-02 4.541056e-15
6.750000e-02 4.493135e-15
7.500000e-02 4.443545e-15
8.250000e-02 4.393057e-15
9.000000e-02 4.342349e-15
9.750000e-02 4.292002e-15
1.050000e-01 4.242499e-15
1.125000e-01 4.194233e-15
1.200000e-01 4.147515e-15
1.275000e-01 4.102589e-15
1.350000e-01 4.059638e-15
1.425000e-01 4.018802e-15
1.500000e-01 3.980185e-15
1.575000e-01 3.943870e-15
1.650000e-01 3.909923e-15
1.725000e-01 3.878406e-15
1.800000e-01 3.849383e-15
1.875000e-01 3.822930e-15
1.950000e-01 3.799140e-15
2.025000e-01 3.778133e-15
2.100000e-01 3.760066e-15
2.175000e-01 3.745141e-15
2.250000e-01 3.733620e-15
2.325000e-01 3.725837e-15
2.400000e-01 3.722220e-15
2.475000e-01 3.723316e-15
2.550000e-01 3.729827e-15
2.625000e-01 3.742663e-15
2.700000e-01 3.763014e-15
2.775000e-01 3.792474e-15
2.850000e-01 3.833222e-15
2.925000e-01 3.888356e-15
3.000000e-01 3.962479e-15
3.075000e-01 4.062936e-15
3.150000e-01 4.202794e-15
3.225000e-01 4.410542e-15
3.300000e-01 4.822496e-15
3.375000e-01 5.278525e-15
3.450000e-01 5.565826e-15
3.525000e-01 5.773805e-15
3.600000e-01 5.916402e-15
3.675000e-01 5.998402e-15
3.750000e-01 6.022306e-15
3.825000e-01 5.990394e-15
3.900000e-01 5.905533e-15
3.975000e-01 5.771470e-15
4.050000e-01 5.592860e-15
4.125000e-01 5.375139e-15
4.200000e-01 5.124308e-15
4.275000e-01 4.846681e-15
4.350000e-01 4.548624e-15
4.425000e-01 4.236331e-15
4.500000e-01 3.915627e-15
4.575000e-01 3.591828e-15
4.650000e-01 3.269645e-15
4.725000e-01 2.953134e-15
4.800000e-01 2.645686e-15
4.875000e-01 2.350048e-15
4.950000e-01 2.068365e-15
5.025000e-01 1.802239e-15
5.100000e-01 1.552804e-15
5.175000e-01 1.320796e-15
5.250000e-01 1.106637e-15
5.325000e-01 9.105127e-16
5.400000e-01 7.324531e-16
5.475000e-01 5.724158e-16
5.550000e-01 4.303768e-16
5.625000e-01 3.064383e-16
5.700000e-01 2.009729e-16
5.775000e-01 1.148466e-16
5.850000e-01 4.982493e-17
5.925000e-01 9.491235e-18
6.000000e-01 2.304011e-18
6.075000e-01 5.820074e-17
6.150000e-01 1.597995e-16
6.225000e-01 3.001157e-16
6.300000e-01 4.826289e-16
6.375000e-01 7.155326e-16
6.450000e-01 9.862209e-16
6.525000e-01 1.297737e-15
6.600000e-01 1.657252e-15
6.675000e-01 2.070610e-15
6.750000e-01 2.545095e-15
6.825000e-01 3.090853e-15
6.900000e-01 3.723754e-15
6.975000e-01 4.476859e-15
7.050000e-01 5.400152e-15
7.125000e-01 6.373892e-15
7.200000e-01 7.519756e-15
7.275000e-01 9.021985e-15
7.350000e-01 1.026944e-14
7.425000e-01 1.142831e-14
7.500000e-01 1.253724e-14
7.575000e-01 1.360264e-14
7.650000e-01 1.461445e-14
7.725000e-01 1.551607e-14
7.800000e-01 1.628585e-14
7.875000e-01 1.692798e-14
7.950000e-01 1.740684e-14
8.025000e-01 1.758543e-14
8.100000e-01 1.753697e-14
8.175000e-01 1.795652e-14
8.250000e-01 1.845968e-14
8.325000e-01 1.894781e-14
8.400000e-01 1.935984e-14
8.475000e-01 1.965005e-14
8.550000e-01 1.962633e-14
8.625000e-01 1.983999e-14
8.700000e-01 2.134897e-14
8.775000e-01 2.207317e-14
8.850000e-01 2.229348e-14
8.925000e-01 2.218004e-14
9.000000e-01 2.185389e-14
9.075000e-01 2.170517e-14
9.150000e-01 2.132191e-14
9.225000e-01 1.936412e-14
9.300000e-01 1.522958e-14
9.375000e-01 1.248416e-14
9.450000e-01 1.070315e-14
9.525000e-01 9.510536e-15
9.600000e-01 8.709764e-15
9.675000e-01 8.218666e-15
9.750000e-01 8.008497e-15
9.825000e-01 8.053048e-15
9.900000e-01 8.288390e-15
9.975000e-01 8.707118e-15
1.005000e+00 8.921468e-15
1.012500e+00 8.888565e-15
1.020000e+00 9.428165e-15
1.027500e+00 1.015949e-14
1.035000e+00 1.100262e-14
1.042500e+00 1.191959e-14
1.050000e+00 1.288832e-14
1.057500e+00 1.393490e-14
1.065000e+00 1.487141e-14
1.072500e+00 1.567728e-14
1.080000e+00 1.637971e-14
1.087500e+00 1.698652e-14
1.095000e+00 1.750428e-14
1.102500e+00 1.793861e-14
1.110000e+00 1.829298e-14
1.117500e+00 1.856794e-14
1.125000e+00 1.876113e-14
1.132500e+00 1.886789e-14
1.140000e+00 1.888193e-14
1.147500e+00 1.879580e-14
1.155000e+00 1.860107e-14
1.162500e+00 1.828853e-14
1.170000e+00 1.784838e-14
1.177500e+00 1.727043e-14
1.185000e+00 1.654219e-14
1.192500e+00 1.563829e-14
1.200000e+00 1.448896e-14
1.207500e+00 1.289430e-14
1.215000e+00 1.033408e-14
1.222500e+00 9.411451e-15
1.230000e+00 9.723331e-15
1.237500e+00 1.150473e-14
1.245000e+00 1.499575e-14
1.252500e+00 1.523318e-14
1.260000e+00 1.514957e-14
1.267500e+00 1.477406e-14
1.275000e+00 1.416737e-14
1.282500e+00 1.338453e-14
1.290000e+00 1.243455e-14
1.297500e+00 1.132660e-14
1.305000e+00 1.024963e-14
1.312500e+00 9.647097e-15
1.320000e+00 7.765989e-15
1.327500e+00 4.758551e-15
1.335000e+00 2.192506e-15
1.342500e+00 1.453477e-14
1.350000e+00 8.628601e-16
1.357500e+00 1.870148e-15
1.365000e+00 1.652398e-15
1.372500e+00 1.511776e-15
1.380000e+00 1.564633e-15
1.387500e+00 1.380602e-15
1.395000e+00 1.159633e-15
1.402500e+00 9.026385e-16
1.410000e+00 4.991071e-16
1.417500e+00 4.026015e-16
1.425000e+00 1.064876e-14
1.432500e+00 9.697993e-15
1.440000e+00 8.909796e-15
1.447500e+00 8.430507e-15
1.455000e+00 8.291328e-15
1.462500e+00 8.027065e-15
1.470000e+00 7.738331e-15
1.477500e+00 7.446185e-15
1.485000e+00 7.146873e-15
1.492500e+00 6.830624e-15
1.500000e+00 6.481182e-15
1.507500e+00 6.094862e-15
1.515000e+00 5.670757e-15
1.522500e+00 5.203478e-15
1.530000e+00 4.687155e-15
1.537500e+00 4.114734e-15
1.545000e+00 3.471771e-15
1.552500e+00 2.669889e-15
1.560000e+00 2.033359e-15
1.567500e+00 1.484205e-15
1.575000e+00 1.053320e-15
1.582500e+00 7.114036e-16
1.590000e+00 4.450560e-16
1.597500e+00 1.895457e-16
1.605000e+00 7.029130e-17
1.612500e+00 2.208171e-17
1.620000e+00 3.949205e-18
1.627500e+00 6.187210e-20
1.635000e+00 1.874754e-20
1.642500e+00 3.864752e-18
1.650000e+00 9.263159e-17
1.657500e+00 5.167156e-16
1.665000e+00 2.473157e-15
1.672500e+00 3.925120e-15
1.680000e+00 4.472797e-15
1.687500e+00 4.623808e-15
1.695000e+00 4.565266e-15
1.702500e+00 4.354023e-15
1.710000e+00 3.917558e-15
1.717500e+00 2.908487e-15
1.725000e+00 1.330549e-15
1.732500e+00 5.567697e-16
1.740000e+00 1.746419e-16
1.747500e+00 1.542861e-17
1.755000e+00 1.409042e-17
1.762500e+00 1.441028e-16
1.770000e+00 3.169564e-16
1.777500e+00 5.153268e-16
1.785000e+00 7.127519e-16
1.792500e+00 8.561927e-16
1.800000e+00 8.316071e-16
1.807500e+00 8.249663e-16
1.815000e+00 6.182886e-16
1.822500e+00 2.627605e-16
1.830000e+00 1.677376e-16
1.837500e+00 1.223454e-16
1.845000e+00 9.782667e-17
1.852500e+00 8.579877e-17
1.860000e+00 8.449176e-17
1.867500e+00 9.829309e-17
1.875000e+00 1.485690e-16
1.882500e+00 3.546700e-16
1.890000e+00 3.519621e-15
1.897500e+00 6.075732e-15
1.905000e+00 7.429428e-15
1.912500e+00 7.613652e-15
1.920000e+00 5.967185e-15
1.927500e+00 3.166570e-15
1.935000e+00 4.162916e-16
1.942500e+00 3.891165e-17
1.950000e+00 1.498402e-18
1.957500e+00 3.595514e-17
1.965000e+00 6.237432e-16
1.972500e+00 3.990866e-15
1.980000e+00 6.916385e-15
1.987500e+00 9.415612e-15
1.995000e+00 1.023099e-14
2.002500e+00 1.003133e-14
2.010000e+00 8.919906e-15
2.017500e+00 8.147102e-15
2.025000e+00 7.638096e-15
2.032500e+00 7.379830e-15
2.040000e+00 7.355697e-15
2.047500e+00 7.533466e-15
2.055000e+00 7.909140e-15
2.062500e+00 8.703588e-15
2.070000e+00 1.093227e-14
2.077500e+00 1.028141e-14
2.085000e+00 1.011750e-14
2.092500e+00 1.005953e-14
2.100000e+00 9.969250e-15
2.107500e+00 9.855444e-15
2.115000e+00 9.728757e-15
2.122500e+00 9.596864e-15
2.130000e+00 9.464750e-15
2.137500e+00 9.335087e-15
2.145000e+00 9.208443e-15
2.152500e+00 9.083376e-15
2.160000e+00 8.956487e-15
2.167500e+00 8.822386e-15
2.175000e+00 8.673431e-15
2.182500e+00 8.498742e-15
2.190000e+00 8.280942e-15
2.197500e+00 7.970782e-15
2.205000e+00 7.738502e-15
2.212500e+00 7.500972e-15
2.220000e+00 7.320872e-15
2.227500e+00 6.270540e-15
2.235000e+00 3.923767e-15
2.242500e+00 4.837058e-16
2.250000e+00 9.313010e-18
2.257500e+00 1.639731e-15
2.265000e+00 3.434346e-15
2.272500e+00 6.017980e-16
2.280000e+00 6.359284e-16
2.287500e+00 1.391798e-15
2.295000e+00 4.885462e-15
2.302500e+00 3.327842e-15
2.310000e+00 1.688968e-15
2.317500e+00 1.276586e-15
2.325000e+00 1.059393e-15
2.332500e+00 9.170875e-16
2.340000e+00 6.082177e-16
2.347500e+00 5.159113e-17
2.355000e+00 1.599962e-18
2.362500e+00 2.008779e-17
2.370000e+00 6.788966e-17
2.377500e+00 6.195160e-17
2.385000e+00 7.180732e-19
2.392500e+00 9.694841e-17
2.400000e+00 8.989182e-16
2.407500e+00 1.812839e-15
2.415000e+00 7.829056e-17
2.422500e+00 2.978646e-16
2.430000e+00 5.573814e-18
2.437500e+00 1.800491e-15
2.445000e+00 6.208909e-16
2.452500e+00 4.001519e-15
2.460000e+00 4.459129e-15
2.467500e+00 3.956779e-15
2.475000e+00 3.549245e-15
2.482500e+00 4.102007e-15
2.490000e+00 5.806468e-15
2.497500e+00 6.079367e-15
2.505000e+00 2.280088e-15
2.512500e+00 4.552509e-16
2.520000e+00 2.762878e-18
2.527500e+00 1.699161e-16
2.535000e+00 4.183283e-16
2.542500e+00 3.469353e-16
2.550000e+00 3.708249e-17
2.557500e+00 3.319146e-16
2.565000e+00 5.024270e-15
2.572500e+00 9.268473e-18
2.580000e+00 4.082877e-12
2.587500e+00 1.214395e-16
2.595000e+00 2.143174e-15
2.602500e+00 1.596394e-14
2.610000e+00 8.656497e-14
2.617500e+00 1.077648e-13
2.625000e+00 4.230415e-13
2.632500e+00 6.732445e-13
2.640000e+00 2.999413e-12
2.647500e+00 7.870000e-12
2.655000e+00 2.842187e-11
2.662500e+00 1.736720e-11
2.670000e+00 1.660106e-10
2.677500e+00 4.215346e-10
2.685000e+00 1.010683e-09
2.692500e+00 2.357402e-09
2.700000e+00 5.352797e-09
2.707500e+00 1.053892e-08
2.715000e+00 2.414039e-08
2.722500e+00 4.762569e-08
2.730000e+00 9.506172e-08
2.737500e+00 1.848700e-07
2.745000e+00 3.506109e-07
2.752500e+00 6.454071e-07
2.760000e+00 1.149599e-06
2.767500e+00 2.026258e-06
2.775000e+00 3.497662e-06
2.782500e+00 5.886311e-06
2.790000e+00 9.732799e-06
2.797500e+00 1.576636e-05
2.805000e+00 2.507903e-05
2.812500e+00 3.920035e-05
2.820000e+00 6.025537e-05
2.827500e+00 9.112655e-05
2.835000e+00 1.358196e-04
2.842500e+00 1.991713e-04
2.850000e+00 2.880264e-04
2.857500e+00 4.107757e-04
2.865000e+00 5.780552e-04
2.872500e+00 8.030534e-04
2.880000e+00 1.101893e-03
2.887500e+00 1.494012e-03
2.895000e+00 2.002530e-03
2.902500e+00 2.654583e-03
2.910000e+00 3.481535e-03
2.917500e+00 4.520561e-03
2.925000e+00 5.811496e-03
2.932500e+00 7.400349e-03
2.940000e+00 9.337758e-03
2.947500e+00 1.167905e-02
2.955000e+00 1.448398e-02
2.962500e+00 1.781642e-02
2.970000e+00 2.174381e-02
2.977500e+00 2.633654e-02
2.985000e+00 3.166729e-02
2.992500e+00 3.781013e-02
3.000000e+00 4.483966e-02
3.007500e+00 5.283003e-02
3.015000e+00 6.185392e-02
3.022500e+00 7.198152e-02
3.030000e+00 8.327948e-02
3.037500e+00 9.580992e-02
3.045000e+00 1.096294e-01
3.052500e+00 1.247882e-01
3.060000e+00 1.413291e-01
3.067500e+00 1.592872e-01
3.075000e+00 1.786888e-01
3.082500e+00 1.995513e-01
3.090000e+00 2.218826e-01
3.097500e+00 2.456810e-01
3.105000e+00 2.709349e-01
3.112500e+00 2.976230e-01
3.120000e+00 3.257146e-01
3.127500e+00 3.551695e-01
3.135000e+00 3.859388e-01
3.142500e+00 4.179648e-01
3.150000e+00 4.511823e-01
3.157500e+00 4.855187e-01
3.165000e+00 5.208950e-01
3.172500e+00 5.572263e-01
3.180000e+00 5.944227e-01
3.187500e+00 6.323904e-01
3.195000e+00 6.710319e-01
3.202500e+00 7.102473e-01
3.210000e+00 7.499350e-01
3.217500e+00 7.899925e-01
3.225000e+00 8.303169e-01
3.232500e+00 8.708059e-01
3.240000e+00 9.113585e-01
3.247500e+00 9.518752e-01
3.255000e+00 9.922592e-01
3.262500e+00 1.032416e+00
3.270000e+00 1.072256e+00
3.277500e+00 1.111691e+00
3.285000e+00 1.150638e+00
3.292500e+00 1.189019e+00
3.300000e+00 1.226760e+00
3.307500e+00 1.263793e+00
3.315000e+00 1.300051e+00
3.322500e+00 1.335478e+00
3.330000e+00 1.370018e+00
3.337500e+00 1.403622e+00
3.345000e+00 1.436247e+00
3.352500e+00 1.467853e+00
3.360000e+00 1.498407e+00
3.367500e+00 1.527880e+00
3.375000e+00 1.556246e+00
3.382500e+00 1.583486e+00
3.390000e+00 1.609583e+00
3.397500e+00 1.634527e+00
3.405000e+00 1.658308e+00
3.412500e+00 1.680924e+00
3.420000e+00 1.702373e+00
3.427500e+00 1.722659e+00
3.435000e+00 1.741786e+00
3.442500e+00 1.759764e+00
3.450000e+00 1.776604e+00
3.457500e+00 1.792318e+00
3.465000e+00 1.806924e+00
3.472500e+00 1.820438e+00
3.480000e+00 1.832881e+00
3.487500e+00 1.844273e+00
3.495000e+00 1.854636e+00
3.502500e+00 1.863996e+00
3.510000e+00 1.872376e+00
3.517500e+00 1.879803e+00
3.525000e+00 1.886302e+00
3.532500e+00 1.891902e+00
3.540000e+00 1.896629e+00
3.547500e+00 1.900512e+00
3.555000e+00 1.903579e+00
3.562500e+00 1.905859e+00
3.570000e+00 1.907380e+00
3.577500e+00 1.908170e+00
3.585000e+00 1.908258e+00
3.592500e+00 1.907672e+00
3.600000e+00 1.906440e+00
3.607500e+00 1.904590e+00
3.615000e+00 1.902148e+00
3.622500e+00 1.899141e+00
3.630000e+00 1.895596e+00
3.637500e+00 1.891538e+00
3.645000e+00 1.886993e+00
3.652500e+00 1.881985e+00
3.660000e+00 1.876538e+00
3.667500e+00 1.870677e+00
3.675000e+00 1.864423e+00
3.682500e+00 1.857799e+00
3.690000e+00 1.850826e+00
3.697500e+00 1.843526e+00
3.705000e+00 1.835918e+00
3.712500e+00 1.828022e+00
3.720000e+00 1.819858e+00
3.727500e+00 1.811442e+00
3.735000e+00 1.802794e+00
3.742500e+00 1.793930e+00
3.750000e+00 1.784866e+00
3.757500e+00 1.775618e+00
3.765000e+00 1.766201e+00
3.772500e+00 1.756630e+00
3.780000e+00 1.746918e+00
3.787500e+00 1.737079e+00
3.795000e+00 1.727126e+00
3.802500e+00 1.717071e+00
3.810000e+00 1.706925e+00
3.817500e+00 1.696700e+00
3.825000e+00 1.686407e+00
3.832500e+00 1.676055e+00
3.840000e+00 1.665654e+00
3.847500e+00 1.655213e+00
3.855000e+00 1.644742e+00
3.862500e+00 1.634248e+00
3.870000e+00 1.623739e+00
3.877500e+00 1.613223e+00
3.885000e+00 1.602708e+00
3.892500e+00 1.592199e+00
3.900000e+00 1.581703e+00
3.907500e+00 1.571226e+00
3.915000e+00 1.560774e+00
3.922500e+00 1.550352e+00
3.930000e+00 1.539966e+00
3.937500e+00 1.529619e+00
3.945000e+00 1.519317e+00
3.952500e+00 1.509064e+00
3.960000e+00 1.498863e+00
3.967500e+00 1.488718e+00
3.975000e+00 1.478634e+00
3.982500e+00 1.468612e+00
3.990000e+00 1.458656e+00
3.997500e+00 1.448769e+00
4.005000e+00 1.438954e+00
4.012500e+00 1.429212e+00
4.020000e+00 1.419546e+00
4.027500e+00 1.409958e+00
4.035000e+00 1.400451e+00
4.042500e+00 1.391025e+00
4.050000e+00 1.381682e+00
4.057500e+00 1.372424e+00
4.065000e+00 1.363252e+00
4.072500e+00 1.354167e+00
4.080000e+00 1.345171e+00
4.087500e+00 1.336263e+00
4.095000e+00 1.327446e+00
4.102500e+00 1.318720e+00
4.110000e+00 1.310085e+00
4.117500e+00 1.301542e+00
4.125000e+00 1.293091e+00
4.132500e+00 1.284733e+00
4.140000e+00 1.276468e+00
4.147500e+00 1.268297e+00
4.155000e+00 1.260219e+00
4.162500e+00 1.252234e+00
4.170000e+00 1.244344e+00
4.177500e+00 1.236546e+00
4.185000e+00 1.228842e+00
4.192500e+00 1.221232e+00
4.200000e+00 1.213714e+00
4.207500e+00 1.206289e+00
4.215000e+00 1.198957e+00
4.222500e+00 1.191718e+00
4.230000e+00 1.184570e+00
4.237500e+00 1.177514e+00
4.245000e+00 1.170549e+00
4.252500e+00 1.163674e+00
4.260000e+00 1.156890e+00
4.267500e+00 1.150196e+00
4.275000e+00 1.143590e+00
4.282500e+00 1.137074e+00
4.290000e+00 1.130646e+00
4.297500e+00 1.124305e+00
4.305000e+00 1.118051e+00
4.312500e+00 1.111883e+00
4.320000e+00 1.105801e+00
4.327500e+00 1.099804e+00
4.335000e+00 1.093892e+00
4.342500e+00 1.088063e+00
4.350000e+00 1.082318e+00
4.357500e+00 1.076655e+00
4.365000e+00 1.071073e+00
4.372500e+00 1.065573e+00
4.380000e+00 1.060153e+00
4.387500e+00 1.054813e+00
4.395000e+00 1.049552e+00
4.402500e+00 1.044369e+00
4.410000e+00 1.039263e+00
4.417500e+00 1.034235e+00
4.425000e+00 1.029283e+00
4.432500e+00 1.024406e+00
4.440000e+00 1.019604e+00
4.447500e+00 1.014876e+00
4.455000e+00 1.010222e+00
4.462500e+00 1.005640e+00
4.470000e+00 1.001130e+00
4.477500e+00 9.966919e-01
4.485000e+00 9.923242e-01
4.492500e+00 9.880264e-01
4.500000e+00 9.837980e-01
4.507500e+00 9.796382e-01
4.515000e+00 9.755464e-01
4.522500e+00 9.715219e-01
4.530000e+00 9.675641e-01
4.537500e+00 9.636723e-01
4.545000e+00 9.598458e-01
4.552500e+00 9.560841e-01
4.560000e+00 9.523866e-01
4.567500e+00 9.487525e-01
4.575000e+00 9.451813e-01
4.582500e+00 9.416724e-01
4.590000e+00 9.382251e-01
4.597500e+00 9.348390e-01
4.605000e+00 9.315133e-01
4.612500e+00 9.282475e-01
4.620000e+00 9.250410e-01
4.627500e+00 9.218934e-01
4.635000e+00 9.188039e-01
4.642500e+00 9.157721e-01
4.650000e+00 9.127974e-01
4.657500e+00 9.098793e-01
4.665000e+00 9.070173e-01
4.672500e+00 9.042107e-01
4.680000e+00 9.014592e-01
4.687500e+00 8.987622e-01
4.695000e+00 8.961193e-01
4.702500e+00 8.935298e-01
4.710000e+00 8.909934e-01
4.717500e+00 8.885096e-01
4.725000e+00 8.860778e-01
4.732500e+00 8.836977e-01
4.740000e+00 8.813687e-01
4.747500e+00 8.790905e-01
4.755000e+00 8.768626e-01
4.762500e+00 8.746846e-01
4.770000e+00 8.725560e-01
4.777500e+00 8.704764e-01
4.785000e+00 8.684454e-01
4.792500e+00 8.664626e-01
4.800000e+00 8.645276e-01
4.807500e+00 8.626401e-01
4.815000e+00 8.607996e-01
4.822500e+00 8.590057e-01
4.830000e+00 8.572582e-01
4.837500e+00 8.555566e-01
4.845000e+00 8.539005e-01
4.852500e+00 8.522897e-01
4.860000e+00 8.507238e-01
4.867500e+00 8.492024e-01
4.875000e+00 8.477252e-01
4.882500e+00 8.462919e-01
4.890000e+00 8.449022e-01
4.897500e+00 8.435558e-01
4.905000e+00 8.422523e-01
4.912500e+00 8.409915e-01
4.920000e+00 8.397730e-01
4.927500e+00 8.385966e-01
4.935000e+00 8.374621e-01
4.942500e+00 8.363690e-01
4.950000e+00 8.353172e-01
4.957500e+00 8.343064e-01
4.965000e+00 8.333363e-01
4.972500e+00 8.324067e-01
4.980000e+00 8.315173e-01
4.987500e+00 8.306679e-01
4.995000e+00 8.298583e-01
5.002500e+00 8.290881e-01
5.010000e+00 8.283573e-01
5.017500e+00 8.276655e-01
5.025000e+00 8.270126e-01
5.032500e+00 8.263983e-01
5.040000e+00 8.258224e-01
5.047500e+00 8.252847e-01
5.055000e+00 8.247851e-01
5.062500e+00 8.243233e-01
5.070000e+00 8.238991e-01
5.077500e+00 8.235124e-01
5.085000e+00 8.231630e-01
5.092500e+00 8.228507e-01
5.100000e+00 8.225753e-01
5.107500e+00 8.223367e-01
5.115000e+00 8.221346e-01
5.122500e+00 8.219691e-01
5.130000e+00 8.218397e-01
5.137500e+00 8.217466e-01
5.145000e+00 8.216894e-01
5.152500e+00 8.216680e-01
5.160000e+00 8.216824e-01
5.167500e+00 8.217323e-01
5.175000e+00 8.218177e-01
5.182500e+00 8.219384e-01
5.190000e+00 8.220943e-01
5.197500e+00 8.222852e-01
5.205000e+00 8.225111e-01
5.212500e+00 8.227718e-01
5.220000e+00 8.230672e-01
5.227500e+00 8.233972e-01
5.235000e+00 8.237618e-01
5.242500e+00 8.241608e-01
5.250000e+00 8.245941e-01
5.257500e+00 8.250616e-01
5.265000e+00 8.255632e-01
5.272500e+00 8.260989e-01
5.280000e+00 8.266685e-01
5.287500e+00 8.272720e-01
5.295000e+00 8.279093e-01
5.302500e+00 8.285804e-01
5.310000e+00 8.292851e-01
5.317500e+00 8.300233e-01
5.325000e+00 8.307951e-01
5.332500e+00 8.316003e-01
5.340000e+00 8.324389e-01
5.347500e+00 8.333108e-01
5.355000e+00 8.342160e-01
5.362500e+00 8.351544e-01
5.370000e+00 8.361260e-01
5.377500e+00 8.371307e-01
5.385000e+00 8.381684e-01
5.392500e+00 8.392392e-01
5.400000e+00 8.403430e-01
5.407500e+00 8.414796e-01
5.415000e+00 8.426492e-01
5.422500e+00 8.438516e-01
5.430000e+00 8.450869e-01
5.437500e+00 8.463549e-01
5.445000e+00 8.476557e-01
5.452500e+00 8.489892e-01
5.460000e+00 8.503554e-01
5.467500e+00 8.517541e-01
5.475000e+00 8.531855e-01
5.482500e+00 8.546494e-01
5.490000e+00 8.561459e-01
5.497500e+00 8.576747e-01
5.505000e+00 8.592360e-01
5.512500e+00 8.608296e-01
5.520000e+00 8.624554e-01
5.527500e+00 8.641134e-01
5.535000e+00 8.658035e-01
5.542500e+00 8.675255e-01
5.550000e+00 8.692794e-01
5.557500e+00 8.710650e-01
5.565000e+00 8.728822e-01
5.572500e+00 8.747307e-01
5.580000e+00 8.766103e-01
5.587500e+00 8.785209e-01
5.595000e+00 8.804621e-01
5.602500e+00 8.824337e-01
5.610000e+00 8.844353e-01
5.617500e+00 8.864666e-01
5.625000e+00 8.885270e-01
5.632500e+00 8.906163e-01
5.640000e+00 8.927339e-01
5.647500e+00 8.948791e-01
5.655000e+00 8.970515e-01
5.662500e+00 8.992503e-01
5.670000e+00 9.014748e-01
5.677500e+00 9.037242e-01
5.685000e+00 9.059978e-01
5.692500e+00 9.082944e-01
5.700000e+00 9.106133e-01
5.707500e+00 9.129533e-01
5.715000e+00 9.153134e-01
5.722500e+00 9.176922e-01
5.730000e+00 9.200887e-01
5.737500e+00 9.225014e-01
5.745000e+00 9.249290e-01
5.752500e+00 9.273699e-01
5.760000e+00 9.298227e-01
5.767500e+00 9.322858e-01
5.775000e+00 9.347575e-01
5.782500e+00 9.372361e-01
5.790000e+00 9.397198e-01
5.797500e+00 9.422068e-01
5.805000e+00 9.446953e-01
5.812500e+00 9.471832e-01
5.820000e+00 9.496687e-01
5.827500e+00 9.521497e-01
5.835000e+00 9.546242e-01
5.842500e+00 9.570902e-01
5.850000e+00 9.595455e-01
5.857500e+00 9.619882e-01
5.865000e+00 9.644161e-01
5.872500e+00 9.668271e-01
5.880000e+00 9.692192e-01
5.887500e+00 9.715902e-01
5.895000e+00 9.739382e-01
5.902500e+00 9.762611e-01
5.910000e+00 9.785569e-01
5.917500e+00 9.808236e-01
5.925000e+00 9.830593e-01
5.932500e+00 9.852623e-01
5.940000e+00 9.874306e-01
5.947500e+00 9.895625e-01
5.955000e+00 9.916564e-01
5.962500e+00 9.937107e-01
5.970000e+00 9.957237e-01
5.977500e+00 9.976941e-01
5.985000e+00 9.996204e-01
5.992500e+00 1.001501e+00
6.000000e+00 1.003336e+00
6.007500e+00 1.005123e+00
6.015000e+00 1.006861e+00
6.022500e+00 1.008550e+00
6.030000e+00 1.010189e+00
6.037500e+00 1.011776e+00
6.045000e+00 1.013312e+00
6.052500e+00 1.014795e+00
6.060000e+00 1.016226e+00
6.067500e+00 1.017605e+00
6.075000e+00 1.018929e+00
6.082500e+00 1.020201e+00
6.090000e+00 1.021419e+00
6.097500e+00 1.022584e+00
6.105000e+00 1.023696e+00
6.112500e+00 1.024755e+00
6.120000e+00 1.025762e+00
6.127500e+00 1.026716e+00
6.135000e+00 1.027619e+00
6.142500e+00 1.028470e+00
6.150000e+00 1.029271e+00
6.157500e+00 1.030022e+00
6.165000e+00 1.030724e+00
6.172500e+00 1.031378e+00
6.180000e+00 1.031984e+00
6.187500e+00 1.032544e+00
6.195000e+00 1.033058e+00
6.202500e+00 1.033528e+00
6.210000e+00 1.033955e+00
6.217500e+00 1.034339e+00
6.225000e+00 1.034682e+00
6.232500e+00 1.034985e+00
6.240000e+00 1.035249e+00
6.247500e+00 1.035476e+00
6.255000e+00 1.035666e+00
6.262500e+00 1.035821e+00
6.270000e+00 1.035942e+00
6.277500e+00 1.036030e+00
6.285000e+00 1.036087e+00
6.292500e+00 1.036114e+00
6.300000e+00 1.036112e+00
6.307500e+00 1.036082e+00
6.315000e+00 1.036026e+00
6.322500e+00 1.035945e+00
6.330000e+00 1.035840e+00
6.337500e+00 1.035712e+00
6.345000e+00 1.035563e+00
6.352500e+00 1.035394e+00
6.360000e+00 1.035205e+00
6.367500e+00 1.034999e+00
6.375000e+00 1.034776e+00
6.382500e+00 1.034538e+00
6.390000e+00 1.034285e+00
6.397500e+00 1.034018e+00
6.405000e+00 1.033740e+00
6.412500e+00 1.033449e+00
6.420000e+00 1.033149e+00
6.427500e+00 1.032839e+00
6.435000e+00 1.032520e+00
6.442500e+00 1.032194e+00
6.450000e+00 1.031862e+00
6.457500e+00 1.031523e+00
6.465000e+00 1.031180e+00
6.472500e+00 1.030832e+00
6.480000e+00 1.030481e+00
6.487500e+00 1.030127e+00
6.495000e+00 1.029771e+00
6.502500e+00 1.029414e+00
6.510000e+00 1.029056e+00
6.517500e+00 1.028699e+00
6.525000e+00 1.028341e+00
6.532500e+00 1.027986e+00
6.540000e+00 1.027631e+00
6.547500e+00 1.027279e+00
6.555000e+00 1.026930e+00
6.562500e+00 1.026584e+00
6.570000e+00 1.026241e+00
6.577500e+00 1.025903e+00
6.585000e+00 1.025569e+00
6.592500e+00 1.025240e+00
6.600000e+00 1.024916e+00
6.607500e+00 1.024597e+00
6.615000e+00 1.024284e+00
6.622500e+00 1.023978e+00
6.630000e+00 1.023677e+00
6.637500e+00 1.023384e+00
6.645000e+00 1.023097e+00
6.652500e+00 1.022817e+00
6.660000e+00 1.022544e+00
6.667500e+00 1.022278e+00
6.675000e+00 1.022021e+00
6.682500e+00 1.021770e+00
6.690000e+00 1.021528e+00
6.697500e+00 1.021293e+00
6.705000e+00 1.021067e+00
6.712500e+00 1.020848e+00
6.720000e+00 1.020637e+00
6.727500e+00 1.020435e+00
6.735000e+00 1.020241e+00
6.742500e+00 1.020055e+00
6.750000e+00 1.019877e+00
6.757500e+00 1.019708e+00
6.765000e+00 1.019546e+00
6.772500e+00 1.019393e+00
6.780000e+00 1.019248e+00
6.787500e+00 1.019112e+00
6.795000e+00 1.018983e+00
6.802500e+00 1.018862e+00
6.810000e+00 1.018750e+00
6.817500e+00 1.018645e+00
6.825000e+00 1.018548e+00
6.832500e+00 1.018459e+00
6.840000e+00 1.018377e+00
6.847500e+00 1.018304e+00
6.855000e+00 1.018237e+00
6.862500e+00 1.018178e+00
6.870000e+00 1.018126e+00
6.877500e+00 1.018081e+00
6.885000e+00 1.018043e+00
6.892500e+00 1.018012e+00
6.900000e+00 1.017988e+00
6.907500e+00 1.017971e+00
6.915000e+00 1.017960e+00
6.922500e+00 1.017955e+00
6.930000e+00 1.017956e+00
6.937500e+00 1.017963e+00
6.945000e+00 1.017977e+00
6.952500e+00 1.017996e+00
6.960000e+00 1.018020e+00
6.967500e+00 1.018050e+00
6.975000e+00 1.018085e+00
6.982500e+00 1.018126e+00
6.990000e+00 1.018171e+00
6.997500e+00 1.018221e+00
7.005000e+00 1.018275e+00
7.012500e+00 1.018334e+00
7.020000e+00 1.018397e+00
7.027500e+00 1.018465e+00
7.035000e+00 1.018536e+00
7.042500e+00 1.018611e+00
7.050000e+00 1.018689e+00
7.057500e+00 1.018771e+00
7.065000e+00 1.018856e+00
7.072500e+00 1.018944e+00
7.080000e+00 1.019035e+00
7.087500e+00 1.019129e+00
7.095000e+00 1.019225e+00
7.102500e+00 1.019323e+00
7.110000e+00 1.019424e+00
7.117500e+00 1.019527e+00
7.125000e+00 1.019631e+00
7.132500e+00 1.019738e+00
7.140000e+00 1.019845e+00
7.147500e+00 1.019954e+00
7.155000e+00 1.020064e+00
7.162500e+00 1.020175e+00
7.170000e+00 1.020287e+00
7.177500e+00 1.020400e+00
7.185000e+00 1.020513e+00
7.192500e+00 1.020626e+00
7.200000e+00 1.020739e+00
7.207500e+00 1.020853e+00
7.215000e+00 1.020966e+00
7.222500e+00 1.021079e+00
7.230000e+00 1.021191e+00
7.237500e+00 1.021303e+00
7.245000e+00 1.021414e+00
7.252500e+00 1.021523e+00
7.260000e+00 1.021632e+00
7.267500e+00 1.021740e+00
7.275000e+00 1.021845e+00
7.282500e+00 1.021950e+00
7.290000e+00 1.022052e+00
7.297500e+00 1.022153e+00
7.305000e+00 1.022252e+00
7.312500e+00 1.022348e+00
7.320000e+00 1.022443e+00
7.327500e+00 1.022534e+00
7.335000e+00 1.022624e+00
7.342500e+00 1.022710e+00
7.350000e+00 1.022794e+00
7.357500e+00 1.022874e+00
7.365000e+00 1.022952e+00
7.372500e+00 1.023026e+00
7.380000e+00 1.023097e+00
7.387500e+00 1.023164e+00
7.395000e+00 1.023228e+00
7.402500e+00 1.023288e+00
7.410000e+00 1.023344e+00
7.417500e+00 1.023397e+00
7.425000e+00 1.023445e+00
7.432500e+00 1.023489e+00
7.440000e+00 1.023529e+00
7.447500e+00 1.023565e+00
7.455000e+00 1.023596e+00
7.462500e+00 1.023622e+00
7.470000e+00 1.023644e+00
7.477500e+00 1.023662e+00
7.485000e+00 1.023674e+00
7.492500e+00 1.023681e+00
7.500000e+00 1.023684e+00
7.507500e+00 1.023681e+00
7.515000e+00 1.023674e+00
7.522500e+00 1.023661e+00
7.530000e+00 1.023643e+00
7.537500e+00 1.023619e+00
7.545000e+00 1.023591e+00
7.552500e+00 1.023556e+00
7.560000e+00 1.023517e+00
7.567500e+00 1.023471e+00
7.575000e+00 1.023421e+00
7.582500e+00 1.023364e+00
7.590000e+00 1.023302e+00
7.597500e+00 1.023234e+00
7.605000e+00 1.023160e+00
7.612500e+00 1.023081e+00
7.620000e+00 1.022995e+00
7.627500e+00 1.022904e+00
7.635000e+00 1.022807e+00
7.642500e+00 1.022704e+00
7.650000e+00 1.022596e+00
7.657500e+00 1.022481e+00
7.665000e+00 1.022360e+00
7.672500e+00 1.022234e+00
7.680000e+00 1.022102e+00
7.687500e+00 1.021963e+00
7.695000e+00 1.021819e+00
7.702500e+00 1.021669e+00
7.710000e+00 1.021513e+00
7.717500e+00 1.021351e+00
7.725000e+00 1.021183e+00
7.732500e+00 1.021009e+00
7.740000e+00 1.020830e+00
7.747500e+00 1.020645e+00
7.755000e+00 1.020454e+00
7.762500e+00 1.020257e+00
7.770000e+00 1.020055e+00
7.777500e+00 1.019847e+00
7.785000e+00 1.019633e+00
7.792500e+00 1.019414e+00
7.800000e+00 1.019190e+00
7.807500e+00 1.018959e+00
7.815000e+00 1.018724e+00
7.822500e+00 1.018483e+00
7.830000e+00 1.018237e+00
7.837500e+00 1.017986e+00
7.845000e+00 1.017729e+00
7.852500e+00 1.017468e+00
7.860000e+00 1.017201e+00
7.867500e+00 1.016930e+00
7.875000e+00 1.016654e+00
7.882500e+00 1.016373e+00
7.890000e+00 1.016087e+00
7.897500e+00 1.015797e+00
7.905000e+00 1.015502e+00
7.912500e+00 1.015203e+00
7.920000e+00 1.014899e+00
7.927500e+00 1.014591e+00
7.935000e+00 1.014279e+00
7.942500e+00 1.013963e+00
7.950000e+00 1.013643e+00
7.957500e+00 1.013319e+00
7.965000e+00 1.012992e+00
7.972500e+00 1.012660e+00
7.980000e+00 1.012326e+00
7.987500e+00 1.011987e+00
7.995000e+00 1.011646e+00
8.002500e+00 1.011301e+00
8.010000e+00 1.010953e+00
8.017500e+00 1.010602e+00
8.025000e+00 1.010249e+00
8.032500e+00 1.009892e+00
8.040000e+00 1.009533e+00
8.047500e+00 1.009171e+00
8.055000e+00 1.008807e+00
8.062500e+00 1.008441e+00
8.070000e+00 1.008072e+00
8.077500e+00 1.007701e+00
8.085000e+00 1.007329e+00
8.092500e+00 1.006954e+00
8.100000e+00 1.006578e+00
8.107500e+00 1.006200e+00
8.115000e+00 1.005821e+00
8.122500e+00 1.005441e+00
8.130000e+00 1.005059e+00
8.137500e+00 1.004676e+00
8.145000e+00 1.004293e+00
8.152500e+00 1.003908e+00
8.160000e+00 1.003523e+00
8.167500e+00 1.003137e+00
8.175000e+00 1.002751e+00
8.182500e+00 1.002364e+00
8.190000e+00 1.001977e+00
8.197500e+00 1.001590e+00
8.205000e+00 1.001204e+00
8.212500e+00 1.000817e+00
8.220000e+00 1.000430e+00
8.227500e+00 1.000044e+00
8.235000e+00 9.996590e-01
8.242500e+00 9.992742e-01
8.250000e+00 9.988901e-01
8.257500e+00 9.985070e-01
8.265000e+00 9.981248e-01
8.272500e+00 9.977438e-01
8.280000e+00 9.973640e-01
8.287500e+00 9.969856e-01
8.295000e+00 9.966087e-01
8.302500e+00 9.962333e-01
8.310000e+00 9.958597e-01
8.317500e+00 9.954879e-01
8.325000e+00 9.951180e-01
8.332500e+00 9.947501e-01
8.340000e+00 9.943845e-01
8.347500e+00 9.940210e-01
8.355000e+00 9.936600e-01
8.362500e+00 9.933014e-01
8.370000e+00 9.929454e-01
8.377500e+00 9.925921e-01
8.385000e+00 9.922415e-01
8.392500e+00 9.918939e-01
8.400000e+00 9.915492e-01
8.407500e+00 9.912076e-01
8.415000e+00 9.908692e-01
8.422500e+00 9.905341e-01
8.430000e+00 9.902023e-01
8.437500e+00 9.898741e-01
8.445000e+00 9.895493e-01
8.452500e+00 9.892282e-01
8.460000e+00 9.889109e-01
8.467500e+00 9.885973e-01
8.475000e+00 9.882877e-01
8.482500e+00 9.879820e-01
8.490000e+00 9.876804e-01
8.497500e+00 9.873830e-01
8.505000e+00 9.870898e-01
8.512500e+00 9.868009e-01
8.520000e+00 9.865164e-01
8.527500e+00 9.862364e-01
8.535000e+00 9.859608e-01
8.542500e+00 9.856899e-01
8.550000e+00 9.854237e-01
8.557500e+00 9.851622e-01
8.565000e+00 9.849055e-01
8.572500e+00 9.846537e-01
8.580000e+00 9.844068e-01
8.587500e+00 9.841649e-01
8.595000e+00 9.839281e-01
8.602500e+00 9.836963e-01
8.610000e+00 9.834698e-01
8.617500e+00 9.832485e-01
8.625000e+00 9.830325e-01
8.632500e+00 9.828218e-01
8.640000e+00 9.826165e-01
8.647500e+00 9.824166e-01
8.655000e+00 9.822223e-01
8.662500e+00 9.820334e-01
8.670000e+00 9.818502e-01
8.677500e+00 9.816725e-01
8.685000e+00 9.815005e-01
8.692500e+00 9.813342e-01
8.700000e+00 9.811737e-01
8.707500e+00 9.810189e-01
8.715000e+00 9.808699e-01
8.722500e+00 9.807267e-01
8.730000e+00 9.805894e-01
8.737500e+00 9.804581e-01
8.745000e+00 9.803326e-01
8.752500e+00 9.802131e-01
8.760000e+00 9.800995e-01
8.767500e+00 9.799919e-01
8.775000e+00 9.798904e-01
8.782500e+00 9.797948e-01
8.790000e+00 9.797054e-01
8.797500e+00 9.796219e-01
8.805000e+00 9.795445e-01
8.812500e+00 9.794732e-01
8.820000e+00 9.794080e-01
8.827500e+00 9.793488e-01
8.835000e+00 9.792958e-01
8.842500e+00 9.792488e-01
8.850000e+00 9.792079e-01
8.857500e+00 9.791731e-01
8.865000e+00 9.791443e-01
8.872500e+00 9.791217e-01
8.880000e+00 9.791050e-01
8.887500e+00 9.790945e-01
8.895000e+00 9.790899e-01
8.902500e+00 9.790914e-01
8.910000e+00 9.790988e-01
8.917500e+00 9.791122e-01
8.925000e+00 9.791316e-01
8.932500e+00 9.791569e-01
8.940000e+00 9.791880e-01
8.947500e+00 9.792251e-01
8.955000e+00 9.792679e-01
8.962500e+00 9.793166e-01
8.970000e+00 9.793710e-01
8.977500e+00 9.794311e-01
8.985000e+00 9.794969e-01
8.992500e+00 9.795683e-01
9.000000e+00 9.796453e-01
9.007500e+00 9.797279e-01
9.015000e+00 9.798159e-01
9.022500e+00 9.799094e-01
9.030000e+00 9.800082e-01
9.037500e+00 9.801124e-01
9.045000e+00 9.802218e-01
9.052500e+00 9.803364e-01
9.060000e+00 9.804562e-01
9.067500e+00 9.805811e-01
9.075000e+00 9.807109e-01
9.082500e+00 9.808458e-01
9.090000e+00 9.809855e-01
9.097500e+00 9.811300e-01
9.105000e+00 9.812792e-01
9.112500e+00 9.814331e-01
9.120000e+00 9.815916e-01
9.127500e+00 9.817546e-01
9.135000e+00 9.819220e-01
9.142500e+00 9.820937e-01
9.150000e+00 9.822697e-01
9.157500e+00 9.824499e-01
9.165000e+00 9.826342e-01
9.172500e+00 9.828225e-01
9.180000e+00 9.830148e-01
9.187500e+00 9.832109e-01
9.195000e+00 9.834107e-01
9.202500e+00 9.836142e-01
9.210000e+00 9.838212e-01
9.217500e+00 9.840317e-01
9.225000e+00 9.842456e-01
9.232500e+00 9.844628e-01
9.240000e+00 9.846832e-01
9.247500e+00 9.849067e-01
9.255000e+00 9.851332e-01
9.262500e+00 9.853626e-01
9.270000e+00 9.855948e-01
9.277500e+00 9.858297e-01
9.285000e+00 9.860673e-01
9.292500e+00 9.863074e-01
9.300000e+00 9.865498e-01
9.307500e+00 9.867946e-01
9.315000e+00 9.870417e-01
9.322500e+00 9.872908e-01
9.330000e+00 9.875420e-01
9.337500e+00 9.877951e-01
9.345000e+00 9.880500e-01
9.352500e+00 9.883067e-01
9.360000e+00 9.885650e-01
9.367500e+00 9.888248e-01
9.375000e+00 9.890860e-01
9.382500e+00 9.893486e-01
9.390000e+00 9.896124e-01
9.397500e+00 9.898773e-01
9.405000e+00 9.901433e-01
9.412500e+00 9.904102e-01
9.420000e+00 9.906779e-01
9.427500e+00 9.909464e-01
9.435000e+00 9.912156e-01
9.442500e+00 9.914853e-01
9.450000e+00 9.917554e-01
9.457500e+00 9.920260e-01
9.465000e+00 9.922967e-01
9.472500e+00 9.925677e-01
9.480000e+00 9.928387e-01
9.487500e+00 9.931098e-01
9.495000e+00 9.933807e-01
9.502500e+00 9.936515e-01
9.510000e+00 9.939219e-01
9.517500e+00 9.941920e-01
9.525000e+00 9.944617e-01
9.532500e+00 9.947308e-01
9.540000e+00 9.949993e-01
9.547500e+00 9.952670e-01
9.555000e+00 9.955340e-01
9.562500e+00 9.958001e-01
9.570000e+00 9.960652e-01
9.577500e+00 9.963293e-01
9.585000e+00 9.965923e-01
9.592500e+00 9.968540e-01
9.600000e+00 9.971145e-01
9.607500e+00 9.973737e-01
9.615000e+00 9.976314e-01
9.622500e+00 9.978876e-01
9.630000e+00 9.981422e-01
9.637500e+00 9.983951e-01
9.645000e+00 9.986464e-01
9.652500e+00 9.988958e-01
9.660000e+00 9.991434e-01
9.667500e+00 9.993891e-01
9.675000e+00 9.996328e-01
9.682500e+00 9.998744e-01
9.690000e+00 1.000114e+00
9.697500e+00 1.000351e+00
9.705000e+00 1.000586e+00
9.712500e+00 1.000819e+00
9.720000e+00 1.001050e+00
9.727500e+00 1.001278e+00
9.735000e+00 1.001503e+00
9.742500e+00 1.001726e+00
9.750000e+00 1.001947e+00
9.757500e+00 1.002165e+00
9.765000e+00 1.002380e+00
9.772500e+00 1.002592e+00
9.780000e+00 1.002802e+00
9.787500e+00 1.003009e+00
9.795000e+00 1.003213e+00
9.802500e+00 1.003414e+00
9.810000e+00 1.003612e+00
9.817500e+00 1.003807e+00
9.825000e+00 1.003999e+00
9.832500e+00 1.004188e+00
9.840000e+00 1.004374e+00
9.847500e+00 1.004557e+00
9.855000e+00 1.004737e+00
9.862500e+00 1.004913e+00
9.870000e+00 1.005087e+00
9.877500e+00 1.005257e+00
9.885000e+00 1.005423e+00
9.892500e+00 1.005587e+00
9.900000e+00 1.005747e+00
9.907500e+00 1.005904e+00
9.915000e+00 1.006057e+00
9.922500e+00 1.006207e+00
9.930000e+00 1.006353e+00
9.937500e+00 1.006496e+00
9.945000e+00 1.006636e+00
9.952500e+00 1.006772e+00
9.960000e+00 1.006905e+00
9.967500e+00 1.007034e+00
9.975000e+00 1.007160e+00
9.982500e+00 1.007282e+00
9.990000e+00 1.007401e+00
9.997500e+00 1.007516e+00
1.000500e+01 1.007628e+00
1.001250e+01 1.007736e+00
1.002000e+01 1.007840e+00
1.002750e+01 1.007941e+00
1.003500e+01 1.008039e+00
1.004250e+01 1.008133e+00
1.005000e+01 1.008223e+00
1.005750e+01 1.008310e+00
1.006500e+01 1.008393e+00
1.007250e+01 1.008473e+00
1.008000e+01 1.008550e+00
1.008750e+01 1.008622e+00
1.009500e+01 1.008692e+00
1.010250e+01 1.008758e+00
1.011000e+01 1.008820e+00
1.011750e+01 1.008879e+00
1.012500e+01 1.008934e+00
1.013250e+01 1.008986e+00
1.014000e+01 1.009035e+00
1.014750e+01 1.009080e+00
1.015500e+01 1.009122e+00
1.016250e+01 1.009161e+00
1.017000e+01 1.009196e+00
1.017750e+01 1.009228e+00
1.018500e+01 1.009256e+00
1.019250e+01 1.009282e+00
1.020000e+01 1.009304e+00
1.020750e+01 1.009323e+00
1.021500e+01 1.009338e+00
1.022250e+01 1.009351e+00
1.023000e+01 1.009360e+00
1.023750e+01 1.009367e+00
1.024500e+01 1.009370e+00
1.025250e+01 1.009370e+00
1.026000e+01 1.009368e+00
1.026750e+01 1.009362e+00
1.027500e+01 1.009353e+00
1.028250e+01 1.009342e+00
1.029000e+01 1.009327e+00
1.029750e+01 1.009310e+00
1.030500e+01 1.009290e+00
1.031250e+01 1.009267e+00
1.032000e+01 1.009242e+00
1.032750e+01 1.009214e+00
1.033500e+01 1.009183e+00
1.034250e+01 1.009149e+00
1.035000e+01 1.009114e+00
1.035750e+01 1.009075e+00
1.036500e+01 1.009034e+00
1.037250e+01 1.008991e+00
1.038000e+01 1.008945e+00
1.038750e+01 1.008897e+00
1.039500e+01 1.008847e+00
1.040250e+01 1.008794e+00
1.041000e+01 1.008739e+00
1.041750e+01 1.008682e+00
1.042500e+01 1.008623e+00
1.043250e+01 1.008562e+00
1.044000e+01 1.008499e+00
1.044750e+01 1.008434e+00
1.045500e+01 1.008367e+00
1.046250e+01 1.008298e+00
1.047000e+01 1.008227e+00
1.047750e+01 1.008155e+00
1.048500e+01 1.008080e+00
1.049250e+01 1.008004e+00
1.050000e+01 1.007927e+00
1.050750e+01 1.007847e+00
1.051500e+01 1.007766e+00
1.052250e+01 1.007684e+00
1.053000e+01 1.007600e+00
1.053750e+01 1.007515e+00
1.054500e+01 1.007429e+00
1.055250e+01 1.007341e+00
1.056000e+01 1.007252e+00
1.056750e+01 1.007161e+00
1.057500e+01 1.007070e+00
1.058250e+01 1.006977e+00
1.059000e+01 1.006883e+00
1.059750e+01 1.006789e+00
1.060500e+01 1.006693e+00
1.061250e+01 1.006596e+00
1.062000e+01 1.006499e+00
1.062750e+01 1.006400e+00
1.063500e+01 1.006301e+00
1.064250e+01 1.006201e+00
1.065000e+01 1.006101e+00
1.065750e+01 1.006000e+00
1.066500e+01 1.005898e+00
1.067250e+01 1.005795e+00
1.068000e+01 1.005692e+00
1.068750e+01 1.005589e+00
1.069500e+01 1.005485e+00
1.070250e+01 1.005381e+00
1.071000e+01 1.005276e+00
1.071750e+01 1.005171e+00
1.072500e+01 1.005066e+00
1.073250e+01 1.004960e+00
1.074000e+01 1.004855e+00
1.074750e+01 1.004749e+00
1.075500e+01 1.004643e+00
1.076250e+01 1.004537e+00
1.077000e+01 1.004432e+00
1.077750e+01 1.004326e+00
1.078500e+01 1.004220e+00
1.079250e+01 1.004114e+00
1.080000e+01 1.004008e+00
1.080750e+01 1.003903e+00
1.081500e+01 1.003798e+00
1.082250e+01 1.003693e+00
1.083000e+01 1.003588e+00
1.083750e+01 1.003483e+00
1.084500e+01 1.003379e+00
1.085250e+01 1.003276e+00
1.086000e+01 1.003172e+00
1.086750e+01 1.003069e+00
1.087500e+01 1.002967e+00
1.088250e+01 1.002865e+00
1.089000e+01 1.002763e+00
1.089750e+01 1.002663e+00
1.090500e+01 1.002562e+00
1.091250e+01 1.002462e+00
1.092000e+01 1.002363e+00
1.092750e+01 1.002265e+00
1.093500e+01 1.002167e+00
1.094250e+01 1.002070e+00
1.095000e+01 1.001974e+00
1.095750e+01 1.001878e+00
1.096500e+01 1.001784e+00
1.097250e+01 1.001690e+00
1.098000e+01 1.001597e+00
1.098750e+01 1.001504e+00
1.099500e+01 1.001413e+00
1.100250e+01 1.001322e+00
1.101000e+01 1.001233e+00
1.101750e+01 1.001144e+00
1.102500e+01 1.001056e+00
1.103250e+01 1.000969e+00
1.104000e+01 1.000883e+00
1.104750e+01 1.000799e+00
1.105500e+01 1.000715e+00
1.106250e+01 1.000632e+00
1.107000e+01 1.000550e+00
1.107750e+01 1.000469e+00
1.108500e+01 1.000389e+00
1.109250e+01 1.000311e+00
1.110000e+01 1.000233e+00
1.110750e+01 1.000157e+00
1.111500e+01 1.000081e+00
1.112250e+01 1.000007e+00
1.113000e+01 9.999335e-01
1.113750e+01 9.998614e-01
1.114500e+01 9.997904e-01
1.115250e+01 9.997205e-01
1.116000e+01 9.996518e-01
1.116750e+01 9.995842e-01
1.117500e+01 9.995178e-01
1.118250e+01 9.994525e-01
1.119000e+01 9.993884e-01
1.119750e+01 9.993254e-01
1.120500e+01 9.992636e-01
1.121250e+01 9.992030e-01
1.122000e+01 9.991435e-01
1.122750e+01 9.990852e-01
1.123500e+01 9.990280e-01
1.124250e+01 9.989720e-01
1.125000e+01 9.989172e-01
1.125750e+01 9.988636e-01
1.126500e+01 9.988111e-01
1.127250e+01 9.987597e-01
1.128000e+01 9.987096e-01
1.128750e+01 9.986606e-01
1.129500e+01 9.986127e-01
1.130250e+01 9.985660e-01
1.131000e+01 9.985204e-01
1.131750e+01 9.984760e-01
1.132500e+01 9.984327e-01
1.133250e+01 9.983906e-01
1.134000e+01 9.983495e-01
1.134750e+01 9.983096e-01
1.135500e+01 9.982708e-01
1.136250e+01 9.982331e-01
1.137000e+01 9.981965e-01
1.137750e+01 9.981610e-01
1.138500e+01 9.981266e-01
1.139250e+01 9.980933e-01
1.140000e+01 9.980610e-01
1.140750e+01 9.980298e-01
1.141500e+01 9.979996e-01
1.142250e+01 9.979705e-01
1.143000e+01 9.979424e-01
1.143750e+01 9.979153e-01
1.144500e+01 9.978892e-01
1.145250e+01 9.978641e-01
1.146000e+01 9.978401e-01
1.146750e+01 9.978170e-01
1.147500e+01 9.977948e-01
1.148250e+01 9.977736e-01
1.149000e+01 9.977534e-01
1.149750e+01 9.977341e-01
1.150500e+01 9.977157e-01
1.151250e+01 9.976982e-01
1.152000e+01 9.976816e-01
1.152750e+01 9.976659e-01
1.153500e+01 9.976511e-01
1.154250e+01 9.976371e-01
1.155000e+01 9.976239e-01
1.155750e+01 9.976116e-01
1.156500e+01 9.976002e-01
1.157250e+01 9.975895e-01
1.158000e+01 9.975796e-01
1.158750e+01 9.975705e-01
1.159500e+01 9.975621e-01
1.160250e+01 9.975545e-01
1.161000e+01 9.975476e-01
1.161750e+01 9.975415e-01
1.162500e+01 9.975361e-01
1.163250e+01 9.975313e-01
1.164000e+01 9.975273e-01
1.164750e+01 9.975239e-01
1.165500e+01 9.975211e-01
1.166250e+01 9.975190e-01
1.167000e+01 9.975176e-01
1.167750e+01 9.975167e-01
1.168500e+01 9.975165e-01
1.169250e+01 9.975168e-01
1.170000e+01 9.975177e-01
1.170750e+01 9.975191e-01
1.171500e+01 9.975211e-01
1.172250e+01 9.975237e-01
1.173000e+01 9.975267e-01
1.173750e+01 9.975303e-01
1.174500e+01 9.975343e-01
1.175250e+01 9.975388e-01
1.176000e+01 9.975438e-01
1.176750e+01 9.975493e-01
1.177500e+01 9.975552e-01
1.178250e+01 9.975615e-01
1.179000e+01 9.975682e-01
1.179750e+01 9.975753e-01
1.180500e+01 9.975828e-01
1.181250e+01 9.975907e-01
1.182000e+01 9.975990e-01
1.182750e+01 9.976076e-01
1.183500e+01 9.976165e-01
1.184250e+01 9.976258e-01
1.185000e+01 9.976354e-01
1.185750e+01 9.976453e-01
1.186500e+01 9.976556e-01
1.187250e+01 9.976661e-01
1.188000e+01 9.976768e-01
1.188750e+01 9.976879e-01
1.189500e+01 9.976992e-01
1.190250e+01 9.977107e-01
1.191000e+01 9.977225e-01
1.191750e+01 9.977345e-01
1.192500e+01 9.977468e-01
1.193250e+01 9.977592e-01
1.194000e+01 9.977718e-01
1.194750e+01 9.977847e-01
1.195500e+01 9.977977e-01
1.196250e+01 9.978109e-01
1.197000e+01 9.978242e-01
1.197750e+01 9.978377e-01
1.198500e+01 9.978514e-01
1.199250e+01 9.978652e-01
1.200000e+01 9.978792e-01
1.200750e+01 9.978933e-01
1.201500e+01 9.979075e-01
1.202250e+01 9.979218e-01
1.203000e+01 9.979363e-01
1.203750e+01 9.979508e-01
1.204500e+01 9.979655e-01
1.205250e+01 9.979802e-01
1.206000e+01 9.979951e-01
1.206750e+01 9.980100e-01
1.207500e+01 9.980250e-01
1.208250e+01 9.980401e-01
1.209000e+01 9.980553e-01
1.209750e+01 9.980706e-01
1.210500e+01 9.980859e-01
1.211250e+01 9.981013e-01
1.212000e+01 9.981168e-01
1.212750e+01 9.981323e-01
1.213500e+01 9.981479e-01
1.214250e+01 9.981635e-01
1.215000e+01 9.981792e-01
1.215750e+01 9.981949e-01
1.216500e+01 9.982107e-01
1.217250e+01 9.982266e-01
1.218000e+01 9.982425e-01
1.218750e+01 9.982584e-01
1.219500e+01 9.982744e-01
1.220250e+01 9.982905e-01
1.221000e+01 9.983065e-01
1.221750e+01 9.983227e-01
1.222500e+01 9.983388e-01
1.223250e+01 9.983550e-01
1.224000e+01 9.983713e-01
1.224750e+01 9.983876e-01
1.225500e+01 9.984039e-01
1.226250e+01 9.984203e-01
1.227000e+01 9.984366e-01
1.227750e+01 9.984530e-01
1.228500e+01 9.984695e-01
1.229250e+01 9.984859e-01
1.230000e+01 9.985024e-01
1.230750e+01 9.985189e-01
1.231500e+01 9.985354e-01
1.232250e+01 9.985519e-01
1.233000e+01 9.985684e-01
1.233750e+01 9.985849e-01
1.234500e+01 9.986014e-01
1.235250e+01 9.986179e-01
1.236000e+01 9.986344e-01
1.236750e+01 9.986509e-01
1.237500e+01 9.986673e-01
1.238250e+01 9.986837e-01
1.239000e+01 9.987001e-01
1.239750e+01 9.987164e-01
1.240500e+01 9.987327e-01
1.241250e+01 9.987489e-01
1.242000e+01 9.987651e-01
1.242750e+01 9.987812e-01
1.243500e+01 9.987973e-01
1.244250e+01 9.988133e-01
1.245000e+01 9.988292e-01
1.245750e+01 9.988451e-01
1.246500e+01 9.988609e-01
1.247250e+01 9.988767e-01
1.248000e+01 9.988923e-01
1.248750e+01 9.989079e-01
1.249500e+01 9.989235e-01
1.250250e+01 9.989389e-01
1.251000e+01 9.989543e-01
1.251750e+01 9.989696e-01
1.252500e+01 9.989848e-01
1.253250e+01 9.990000e-01
1.254000e+01 9.990151e-01
1.254750e+01 9.990302e-01
1.255500e+01 9.990451e-01
1.256250e+01 9.990600e-01
1.257000e+01 9.990749e-01
1.257750e+01 9.990896e-01
1.258500e+01 9.991043e-01
1.259250e+01 9.991190e-01
1.260000e+01 9.991335e-01
1.260750e+01 9.991481e-01
1.261500e+01 9.991625e-01
1.262250e+01 9.991769e-01
1.263000e+01 9.991913e-01
1.263750e+01 9.992055e-01
1.264500e+01 9.992198e-01
1.265250e+01 9.992340e-01
1.266000e+01 9.992481e-01
1.266750e+01 9.992622e-01
1.267500e+01 9.992762e-01
1.268250e+01 9.992902e-01
1.269000e+01 9.993041e-01
1.269750e+01 9.993180e-01
1.270500e+01 9.993318e-01
1.271250e+01 9.993456e-01
1.272000e+01 9.993594e-01
1.272750e+01 9.993731e-01
1.273500e+01 9.993868e-01
1.274250e+01 9.994004e-01
1.275000e+01 9.994140e-01
1.275750e+01 9.994276e-01
1.276500e+01 9.994411e-01
1.277250e+01 9.994546e-01
1.278000e+01 9.994681e-01
1.278750e+01 9.994815e-01
1.279500e+01 9.994950e-01
1.280250e+01 9.995083e-01
1.281000e+01 9.995217e-01
1.281750e+01 9.995350e-01
1.282500e+01 9.995483e-01
1.283250e+01 9.995616e-01
1.284000e+01 9.995749e-01
1.284750e+01 9.995881e-01
1.285500e+01 9.996013e-01
1.286250e+01 9.996145e-01
1.287000e+01 9.996277e-01
1.287750e+01 9.996409e-01
1.288500e+01 9.996540e-01
1.289250e+01 9.996672e-01
1.290000e+01 9.996803e-01
1.290750e+01 9.996934e-01
1.291500e+01 9.997064e-01
1.292250e+01 9.997195e-01
1.293000e+01 9.997326e-01
1.293750e+01 9.997456e-01
1.294500e+01 9.997586e-01
1.295250e+01 9.997716e-01
1.296000e+01 9.997846e-01
1.296750e+01 9.997976e-01
1.297500e+01 9.998106e-01
1.298250e+01 9.998236e-01
1.299000e+01 9.998365e-01
1.299750e+01 9.998495e-01
1.300500e+01 9.998624e-01
1.301250e+01 9.998753e-01
1.302000e+01 9.998882e-01
1.302750e+01 9.999011e-01
1.303500e+01 9.999140e-01
1.304250e+01 9.999269e-01
1.305000e+01 9.999398e-01
1.305750e+01 9.999526e-01
1.306500e+01 9.999654e-01
1.307250e+01 9.999783e-01
1.308000e+01 9.999911e-01
1.308750e+01 1.000004e+00
1.309500e+01 1.000017e+00
1.310250e+01 1.000029e+00
1.311000e+01 1.000042e+00
1.311750e+01 1.000055e+00
1.312500e+01 1.000068e+00
1.313250e+01 1.000080e+00
1.314000e+01 1.000093e+00
1.314750e+01 1.000105e+00
1.315500e+01 1.000118e+00
1.316250e+01 1.000131e+00
1.317000e+01 1.000143e+00
1.317750e+01 1.000156e+00
1.318500e+01 1.000168e+00
1.319250e+01 1.000181e+00
1.320000e+01 1.000193e+00
1.320750e+01 1.000205e+00
1.321500e+01 1.000218e+00
1.322250e+01 1.000230e+00
1.323000e+01 1.000242e+00
1.323750e+01 1.000255e+00
1.324500e+01 1.000267e+00
1.325250e+01 1.000279e+00
1.326000e+01 1.000291e+00
1.326750e+01 1.000303e+00
1.327500e+01 1.000315e+00
1.328250e+01 1.000327e+00
1.329000e+01 1.000339e+00
1.329750e+01 1.000351e+00
1.330500e+01 1.000362e+00
1.331250e+01 1.000374e+00
1.332000e+01 1.000386e+00
1.332750e+01 1.000397e+00
1.333500e+01 1.000409e+00
1.334250e+01 1.000420e+00
1.335000e+01 1.000431e+00
1.335750e+01 1.000443e+00
1.336500e+01 1.000454e+00
1.337250e+01 1.000465e+00
1.338000e+01 1.000476e+00
1.338750e+01 1.000487e+00
1.339500e+01 1.000498e+00
1.340250e+01 1.000508e+00
1.341000e+01 1.000519e+00
1.341750e+01 1.000529e+00
1.342500e+01 1.000540e+00
1.343250e+01 1.000550e+00
1.344000e+01 1.000560e+00
1.344750e+01 1.000570e+00
1.345500e+01 1.000580e+00
1.346250e+01 1.000590e+00
1.347000e+01 1.000600e+00
1.347750e+01 1.000610e+00
1.348500e+01 1.000619e+00
1.349250e+01 1.000628e+00
1.350000e+01 1.000638e+00
1.350750e+01 1.000647e+00
1.351500e+01 1.000656e+00
1.352250e+01 1.000664e+00
1.353000e+01 1.000673e+00
1.353750e+01 1.000681e+00
1.354500e+01 1.000690e+00
1.355250e+01 1.000698e+00
1.356000e+01 1.000706e+00
1.356750e+01 1.000714e+00
1.357500e+01 1.000722e+00
1.358250e+01 1.000729e+00
1.359000e+01 1.000736e+00
1.359750e+01 1.000744e+00
1.360500e+01 1.000751e+00
1.361250e+01 1.000758e+00
1.362000e+01 1.000764e+00
1.362750e+01 1.000771e+00
1.363500e+01 1.000777e+00
1.364250e+01 1.000783e+00
1.365000e+01 1.000789e+00
1.365750e+01 1.000795e+00
1.366500e+01 1.000800e+00
1.367250e+01 1.000806e+00
1.368000e+01 1.000811e+00
1.368750e+01 1.000816e+00
1.369500e+01 1.000821e+00
1.370250e+01 1.000825e+00
1.371000e+01 1.000829e+00
1.371750e+01 1.000834e+00
1.372500e+01 1.000838e+00
1.373250e+01 1.000841e+00
1.374000e+01 1.000845e+00
1.374750e+01 1.000848e+00
1.375500e+01 1.000851e+00
1.376250e+01 1.000854e+00
1.377000e+01 1.000857e+00
1.377750e+01 1.000859e+00
1.378500e+01 1.000861e+00
1.379250e+01 1.000863e+00
1.380000e+01 1.000865e+00
1.380750e+01 1.000866e+00
1.381500e+01 1.000868e+00
1.382250e+01 1.000869e+00
1.383000e+01 1.000869e+00
1.383750e+01 1.000870e+00
1.384500e+01 1.000870e+00
1.385250e+01 1.000871e+00
1.386000e+01 1.000870e+00
1.386750e+01 1.000870e+00
1.387500e+01 1.000869e+00
1.388250e+01 1.000869e+00
1.389000e+01 1.000868e+00
1.389750e+01 1.000866e+00
1.390500e+01 1.000865e+00
1.391250e+01 1.000863e+00
1.392000e+01 1.000861e+00
1.392750e+01 1.000859e+00
1.393500e+01 1.000856e+00
1.394250e+01 1.000854e+00
1.395000e+01 1.000851e+00
1.395750e+01 1.000847e+00
1.396500e+01 1.000844e+00
1.397250e+01 1.000840e+00
1.398000e+01 1.000836e+00
1.398750e+01 1.000832e+00
1.399500e+01 1.000828e+00
1.400250e+01 1.000823e+00
1.401000e+01 1.000819e+00
1.401750e+01 1.000814e+00
1.402500e+01 1.000808e+00
1.403250e+01 1.000803e+00
1.404000e+01 1.000797e+00
1.404750e+01 1.000791e+00
1.405500e+01 1.000785e+00
1.406250e+01 1.000779e+00
1.407000e+01 1.000772e+00
1.407750e+01 1.000765e+00
1.408500e+01 1.000758e+00
1.409250e+01 1.000751e+00
1.410000e+01 1.000743e+00
1.410750e+01 1.000735e+00
1.411500e+01 1.000728e+00
1.412250e+01 1.000719e+00
1.413000e+01 1.000711e+00
1.413750e+01 1.000703e+00
1.414500e+01 1.000694e+00
1.415250e+01 1.000685e+00
1.416000e+01 1.000676e+00
1.416750e+01 1.000666e+00
1.417500e+01 1.000657e+00
1.418250e+01 1.000647e+00
1.419000e+01 1.000637e+00
1.419750e+01 1.000627e+00
1.420500e+01 1.000617e+00
1.421250e+01 1.000606e+00
1.422000e+01 1.000595e+00
1.422750e+01 1.000585e+00
1.423500e+01 1.000574e+00
1.424250e+01 1.000562e+00
1.425000e+01 1.000551e+00
1.425750e+01 1.000540e+00
1.426500e+01 1.000528e+00
1.427250e+01 1.000516e+00
1.428000e+01 1.000504e+00
1.428750e+01 1.000492e+00
1.429500e+01 1.000480e+00
1.430250e+01 1.000467e+00
1.431000e+01 1.000455e+00
1.431750e+01 1.000442e+00
1.432500e+01 1.000429e+00
1.433250e+01 1.000416e+00
1.434000e+01 1.000403e+00
1.434750e+01 1.000390e+00
1.435500e+01 1.000376e+00
1.436250e+01 1.000363e+00
1.437000e+01 1.000349e+00
1.437750e+01 1.000335e+00
1.438500e+01 1.000322e+00
1.439250e+01 1.000308e+00
1.440000e+01 1.000294e+00
1.440750e+01 1.000279e+00
1.441500e+01 1.000265e+00
1.442250e+01 1.000251e+00
1.443000e+01 1.000237e+00
1.443750e+01 1.000222e+00
1.444500e+01 1.000207e+00
1.445250e+01 1.000193e+00
1.446000e+01 1.000178e+00
1.446750e+01 1.000163e+00
1.447500e+01 1.000149e+00
1.448250e+01 1.000134e+00
1.449000e+01 1.000119e+00
1.449750e+01 1.000104e+00
1.450500e+01 1.000089e+00
1.451250e+01 1.000074e+00
1.452000e+01 1.000059e+00
1.452750e+01 1.000043e+00
1.453500e+01 1.000028e+00
1.454250e+01 1.000013e+00
1.455000e+01 9.999978e-01
1.455750e+01 9.999826e-01
1.456500e+01 9.999673e-01
1.457250e+01 9.999521e-01
1.458000e+01 9.999368e-01
1.458750e+01 9.999215e-01
1.459500e+01 9.999063e-01
1.460250e+01 9.998910e-01
1.461000e+01 9.998758e-01
1.461750e+01 9.998605e-01
1.462500e+01 9.998453e-01
1.463250e+01 9.998301e-01
1.464000e+01 9.998150e-01
1.464750e+01 9.997998e-01
1.465500e+01 9.997847e-01
1.466250e+01 9.997696e-01
1.467000e+01 9.997546e-01
1.467750e+01 9.997396e-01
1.468500e+01 9.997247e-01
1.469250e+01 9.997098e-01
1.470000e+01 9.996950e-01
1.470750e+01 9.996803e-01
1.471500e+01 9.996656e-01
1.472250e+01 9.996509e-01
1.473000e+01 9.996364e-01
1.473750e+01 9.996219e-01
1.474500e+01 9.996075e-01
1.475250e+01 9.995932e-01
1.476000e+01 9.995789e-01
1.476750e+01 9.995648e-01
1.477500e+01 9.995507e-01
1.478250e+01 9.995368e-01
1.479000e+01 9.995229e-01
1.479750e+01 9.995091e-01
1.480500e+01 9.994955e-01
1.481250e+01 9.994819e-01
1.482000e+01 9.994685e-01
1.482750e+01 9.994551e-01
1.483500e+01 9.994419e-01
1.484250e+01 9.994288e-01
1.485000e+01 9.994159e-01
1.485750e+01 9.994030e-01
1.486500e+01 9.993903e-01
1.487250e+01 9.993777e-01
1.488000e+01 9.993653e-01
1.488750e+01 9.993530e-01
1.489500e+01 9.993408e-01
1.490250e+01 9.993288e-01
1.491000e+01 9.993169e-01
1.491750e+01 9.993051e-01
1.492500e+01 9.992935e-01
1.493250e+01 9.992821e-01
1.494000e+01 9.992708e-01
1.494750e+01 9.992597e-01
1.495500e+01 9.992487e-01
1.496250e+01 9.992379e-01
1.497000e+01 9.992272e-01
1.497750e+01 9.992167e-01
1.498500e+01 9.992064e-01
1.499250e+01 9.991962e-01


==> chapters/bridge/datas/g_of_r/data_bridge_1.177_-15/g_neon.csv <==
0.000000e+00 3.923272e-15
1.000000e-01 3.953966e-15
2.000000e-01 4.204511e-15
3.000000e-01 5.700884e-15
4.000000e-01 1.061442e-14
5.000000e-01 1.637009e-14
6.000000e-01 1.732175e-14
7.000000e-01 1.215413e-14
8.000000e-01 2.017364e-14
9.000000e-01 2.152037e-17
1.000000e+00 3.347193e-15
1.100000e+00 1.633614e-13
1.200000e+00 8.929160e-14
1.300000e+00 1.007042e-14
1.400000e+00 1.955638e-17
1.500000e+00 3.248735e-15
1.600000e+00 1.283553e-15
1.700000e+00 5.628947e-14
1.800000e+00 1.626053e-14
1.900000e+00 2.096396e-16
2.000000e+00 1.442517e-15
2.100000e+00 2.215756e-15
2.200000e+00 1.334143e-11
2.300000e+00 1.564478e-06
2.400000e+00 9.820619e-04
2.500000e+00 3.438389e-02
2.600000e+00 2.447337e-01
2.700000e+00 7.122169e-01
2.800000e+00 1.247180e+00
2.900000e+00 1.633672e+00
3.000000e+00 1.812971e+00
3.100000e+00 1.832018e+00
3.200000e+00 1.758337e+00
3.300000e+00 1.643211e+00
3.400000e+00 1.517313e+00
3.500000e+00 1.396408e+00
3.600000e+00 1.287416e+00
3.700000e+00 1.192575e+00
3.800000e+00 1.111864e+00
3.900000e+00 1.044301e+00
4.000000e+00 9.885995e-01
4.100000e+00 9.434703e-01
4.200000e+00 9.077556e-01
4.300000e+00 8.804699e-01
4.400000e+00 8.608004e-01
4.500000e+00 8.480917e-01
4.600000e+00 8.418235e-01
4.700000e+00 8.415902e-01
4.800000e+00 8.470804e-01
4.900000e+00 8.580613e-01
5.000000e+00 8.743629e-01
5.100000e+00 8.958248e-01
5.200000e+00 9.219796e-01
5.300000e+00 9.512021e-01
5.400000e+00 9.800370e-01
5.500000e+00 1.004129e+00
5.600000e+00 1.020394e+00
5.700000e+00 1.028384e+00
5.800000e+00 1.029851e+00
5.900000e+00 1.027406e+00
6.000000e+00 1.023402e+00
6.100000e+00 1.019452e+00
6.200000e+00 1.016429e+00
6.300000e+00 1.014649e+00
6.400000e+00 1.014082e+00
6.500000e+00 1.014505e+00
6.600000e+00 1.015604e+00
6.700000e+00 1.017035e+00
6.800000e+00 1.018459e+00
6.900000e+00 1.019565e+00
7.000000e+00 1.020092e+00
7.100000e+00 1.019846e+00
7.200000e+00 1.018713e+00
7.300000e+00 1.016671e+00
7.400000e+00 1.013784e+00
7.500000e+00 1.010193e+00
7.600000e+00 1.006100e+00
7.700000e+00 1.001740e+00
7.800000e+00 9.973643e-01
7.900000e+00 9.932161e-01
8.000000e+00 9.895144e-01
8.100000e+00 9.864438e-01
8.200000e+00 9.841491e-01
8.300000e+00 9.827307e-01
8.400000e+00 9.822381e-01
8.500000e+00 9.826624e-01
8.600000e+00 9.839325e-01
8.700000e+00 9.859209e-01
8.800000e+00 9.884578e-01
8.900000e+00 9.913488e-01
9.000000e+00 9.943947e-01
9.100000e+00 9.974066e-01
9.200000e+00 1.000218e+00
9.300000e+00 1.002695e+00
9.400000e+00 1.004735e+00
9.500000e+00 1.006274e+00
9.600000e+00 1.007286e+00
9.700000e+00 1.007778e+00
9.800000e+00 1.007789e+00
9.900000e+00 1.007383e+00
1.000000e+01 1.006643e+00
1.010000e+01 1.005661e+00
1.020000e+01 1.004533e+00
1.030000e+01 1.003349e+00
1.040000e+01 1.002189e+00
1.050000e+01 1.001115e+00
1.060000e+01 1.000176e+00
1.070000e+01 9.993982e-01
1.080000e+01 9.987952e-01
1.090000e+01 9.983647e-01
1.100000e+01 9.980932e-01
1.110000e+01 9.979594e-01
1.120000e+01 9.979368e-01
1.130000e+01 9.979976e-01
1.140000e+01 9.981156e-01
1.150000e+01 9.982677e-01
1.160000e+01 9.984356e-01
1.170000e+01 9.986059e-01
1.180000e+01 9.987702e-01
1.190000e+01 9.989244e-01
1.200000e+01 9.990682e-01
1.210000e+01 9.992037e-01
1.220000e+01 9.993346e-01
1.230000e+01 9.994647e-01
1.240000e+01 9.995975e-01
1.250000e+01 9.997354e-01
1.260000e+01 9.998793e-01
1.270000e+01 1.000028e+00
1.280000e+01 1.000179e+00
1.290000e+01 1.000326e+00
1.300000e+01 1.000465e+00
1.310000e+01 1.000587e+00
1.320000e+01 1.000687e+00
1.330000e+01 1.000759e+00
1.340000e+01 1.000798e+00
1.350000e+01 1.000802e+00
1.360000e+01 1.000771e+00
1.370000e+01 1.000707e+00
1.380000e+01 1.000614e+00
1.390000e+01 1.000497e+00
1.400000e+01 1.000364e+00
1.410000e+01 1.000221e+00
1.420000e+01 1.000078e+00
1.430000e+01 9.999408e-01
1.440000e+01 9.998169e-01
1.450000e+01 9.997116e-01
1.460000e+01 9.996287e-01
1.470000e+01 9.995704e-01
1.480000e+01 9.995379e-01
1.490000e+01 9.995303e-01
1.500000e+01 9.995457e-01
1.510000e+01 9.995808e-01
1.520000e+01 9.996316e-01
1.530000e+01 9.996933e-01
1.540000e+01 9.997614e-01
1.550000e+01 9.998315e-01
1.560000e+01 9.998994e-01
1.570000e+01 9.999621e-01
1.580000e+01 1.000017e+00
1.590000e+01 1.000062e+00
1.600000e+01 1.000098e+00
1.610000e+01 1.000123e+00
1.620000e+01 1.000138e+00
1.630000e+01 1.000145e+00
1.640000e+01 1.000145e+00
1.650000e+01 1.000139e+00
1.660000e+01 1.000129e+00
1.670000e+01 1.000116e+00
1.680000e+01 1.000101e+00
1.690000e+01 1.000086e+00
1.700000e+01 1.000071e+00
1.710000e+01 1.000056e+00
1.720000e+01 1.000041e+00
1.730000e+01 1.000027e+00
1.740000e+01 1.000013e+00
1.750000e+01 1.000001e+00
1.760000e+01 9.999901e-01
1.770000e+01 9.999804e-01
1.780000e+01 9.999717e-01
1.790000e+01 9.999642e-01
1.800000e+01 9.999579e-01
1.810000e+01 9.999528e-01
1.820000e+01 9.999492e-01
1.830000e+01 9.999471e-01
1.840000e+01 9.999466e-01
1.850000e+01 9.999478e-01
1.860000e+01 9.999508e-01
1.870000e+01 9.999555e-01
1.880000e+01 9.999617e-01
1.890000e+01 9.999693e-01
1.900000e+01 9.999779e-01
1.910000e+01 9.999873e-01
1.920000e+01 9.999968e-01
1.930000e+01 1.000006e+00
1.940000e+01 1.000015e+00
1.950000e+01 1.000023e+00
1.960000e+01 1.000029e+00
1.970000e+01 1.000034e+00
1.980000e+01 1.000036e+00
1.990000e+01 1.000037e+00


==> chapters/bridge/datas/g_of_r/data_bridge_1.177_-15/g_neopentane.csv <==
0.000000e+00 1.308085e-14
1.000000e-01 1.205700e-14
2.000000e-01 9.984429e-15
3.000000e-01 3.902313e-15
4.000000e-01 1.205492e-15
5.000000e-01 6.346445e-15
6.000000e-01 3.370220e-14
7.000000e-01 5.712889e-14
8.000000e-01 5.919334e-14
9.000000e-01 1.136755e-14
1.000000e+00 1.033606e-14
1.100000e+00 3.403172e-14
1.200000e+00 1.647190e-14
1.300000e+00 5.039577e-14
1.400000e+00 5.978743e-15
1.500000e+00 3.751222e-14
1.600000e+00 4.288649e-14
1.700000e+00 1.033226e-13
1.800000e+00 1.908295e-13
1.900000e+00 1.798165e-13
2.000000e+00 1.908655e-13
2.100000e+00 1.613970e-13
2.200000e+00 5.733320e-14
2.300000e+00 2.576243e-14
2.400000e+00 1.312048e-14
2.500000e+00 1.128820e-14
2.600000e+00 1.013884e-14
2.700000e+00 1.771043e-14
2.800000e+00 5.894888e-17
2.900000e+00 1.274369e-14
3.000000e+00 1.500635e-14
3.100000e+00 1.642346e-14
3.200000e+00 1.529439e-14
3.300000e+00 4.864623e-15
3.400000e+00 5.374669e-14
3.500000e+00 6.183715e-14
3.600000e+00 5.366879e-14
3.700000e+00 1.405408e-12
3.800000e+00 8.058455e-09
3.900000e+00 4.674242e-06
4.000000e+00 3.331855e-04
4.100000e+00 6.198433e-03
4.200000e+00 4.592863e-02
4.300000e+00 1.792249e-01
4.400000e+00 4.464403e-01
4.500000e+00 8.118352e-01
4.600000e+00 1.184207e+00
4.700000e+00 1.480903e+00
4.800000e+00 1.664340e+00
4.900000e+00 1.738334e+00
5.000000e+00 1.728097e+00
5.100000e+00 1.663177e+00
5.200000e+00 1.568622e+00
5.300000e+00 1.462423e+00
5.400000e+00 1.356109e+00
5.500000e+00 1.256339e+00
5.600000e+00 1.166505e+00
5.700000e+00 1.087968e+00
5.800000e+00 1.020923e+00
5.900000e+00 9.649511e-01
6.000000e+00 9.193640e-01
6.100000e+00 8.833965e-01
6.200000e+00 8.563174e-01
6.300000e+00 8.374838e-01
6.400000e+00 8.263654e-01
6.500000e+00 8.225505e-01
6.600000e+00 8.257435e-01
6.700000e+00 8.357478e-01
6.800000e+00 8.523903e-01
6.900000e+00 8.752650e-01
7.000000e+00 9.032321e-01
7.100000e+00 9.339638e-01
7.200000e+00 9.640917e-01
7.300000e+00 9.901350e-01
7.400000e+00 1.009680e+00
7.500000e+00 1.022041e+00
7.600000e+00 1.028107e+00
7.700000e+00 1.029653e+00
7.800000e+00 1.028614e+00
7.900000e+00 1.026599e+00
8.000000e+00 1.024710e+00
8.100000e+00 1.023547e+00
8.200000e+00 1.023316e+00
8.300000e+00 1.023943e+00
8.400000e+00 1.025184e+00
8.500000e+00 1.026700e+00
8.600000e+00 1.028123e+00
8.700000e+00 1.029094e+00
8.800000e+00 1.029306e+00
8.900000e+00 1.028531e+00
9.000000e+00 1.026637e+00
9.100000e+00 1.023605e+00
9.200000e+00 1.019522e+00
9.300000e+00 1.014571e+00
9.400000e+00 1.009007e+00
9.500000e+00 1.003132e+00
9.600000e+00 9.972672e-01
9.700000e+00 9.917226e-01
9.800000e+00 9.867788e-01
9.900000e+00 9.826707e-01
1.000000e+01 9.795780e-01
1.010000e+01 9.776193e-01
1.020000e+01 9.768475e-01
1.030000e+01 9.772459e-01
1.040000e+01 9.787281e-01
1.050000e+01 9.811447e-01
1.060000e+01 9.842963e-01
1.070000e+01 9.879514e-01
1.080000e+01 9.918659e-01
1.090000e+01 9.958013e-01
1.100000e+01 9.995401e-01
1.110000e+01 1.002898e+00
1.120000e+01 1.005730e+00
1.130000e+01 1.007941e+00
1.140000e+01 1.009479e+00
1.150000e+01 1.010342e+00
1.160000e+01 1.010569e+00
1.170000e+01 1.010231e+00
1.180000e+01 1.009427e+00
1.190000e+01 1.008272e+00
1.200000e+01 1.006886e+00
1.210000e+01 1.005384e+00
1.220000e+01 1.003870e+00
1.230000e+01 1.002430e+00
1.240000e+01 1.001129e+00
1.250000e+01 1.000013e+00
1.260000e+01 9.991030e-01
1.270000e+01 9.984056e-01
1.280000e+01 9.979110e-01
1.290000e+01 9.975986e-01
1.300000e+01 9.974406e-01
1.310000e+01 9.974065e-01
1.320000e+01 9.974658e-01
1.330000e+01 9.975908e-01
1.340000e+01 9.977581e-01
1.350000e+01 9.979496e-01
1.360000e+01 9.981526e-01
1.370000e+01 9.983594e-01
1.380000e+01 9.985668e-01
1.390000e+01 9.987742e-01
1.400000e+01 9.989833e-01
1.410000e+01 9.991963e-01
1.420000e+01 9.994153e-01
1.430000e+01 9.996412e-01
1.440000e+01 9.998731e-01
1.450000e+01 1.000108e+00
1.460000e+01 1.000341e+00
1.470000e+01 1.000565e+00
1.480000e+01 1.000771e+00
1.490000e+01 1.000952e+00
1.500000e+01 1.001097e+00
1.510000e+01 1.001199e+00
1.520000e+01 1.001255e+00
1.530000e+01 1.001260e+00
1.540000e+01 1.001215e+00
1.550000e+01 1.001124e+00
1.560000e+01 1.000990e+00
1.570000e+01 1.000824e+00
1.580000e+01 1.000633e+00
1.590000e+01 1.000429e+00
1.600000e+01 1.000222e+00
1.610000e+01 1.000023e+00
1.620000e+01 9.998403e-01
1.630000e+01 9.996825e-01
1.640000e+01 9.995549e-01
1.650000e+01 9.994614e-01
1.660000e+01 9.994034e-01
1.670000e+01 9.993806e-01
1.680000e+01 9.993904e-01
1.690000e+01 9.994289e-01
1.700000e+01 9.994911e-01
1.710000e+01 9.995713e-01
1.720000e+01 9.996637e-01
1.730000e+01 9.997619e-01
1.740000e+01 9.998599e-01
1.750000e+01 9.999521e-01
1.760000e+01 1.000035e+00
1.770000e+01 1.000105e+00
1.780000e+01 1.000161e+00
1.790000e+01 1.000202e+00
1.800000e+01 1.000229e+00
1.810000e+01 1.000244e+00
1.820000e+01 1.000246e+00
1.830000e+01 1.000239e+00
1.840000e+01 1.000224e+00
1.850000e+01 1.000204e+00
1.860000e+01 1.000180e+00
1.870000e+01 1.000154e+00
1.880000e+01 1.000127e+00
1.890000e+01 1.000100e+00
1.900000e+01 1.000074e+00
1.910000e+01 1.000050e+00
1.920000e+01 1.000027e+00
1.930000e+01 1.000006e+00
1.940000e+01 9.999883e-01
1.950000e+01 9.999725e-01
1.960000e+01 9.999591e-01
1.970000e+01 9.999483e-01
1.980000e+01 9.999400e-01
1.990000e+01 9.999345e-01


==> chapters/bridge/datas/g_of_r/data_bridge_1.177_-15/g_xenon.csv <==
0.000000e+00 1.003979e-16
1.000000e-01 1.566304e-16
2.000000e-01 5.982643e-20
3.000000e-01 1.050344e-15
4.000000e-01 1.140628e-15
5.000000e-01 1.171661e-15
6.000000e-01 1.286730e-15
7.000000e-01 1.482271e-15
8.000000e-01 1.646217e-15
9.000000e-01 1.653533e-15
1.000000e+00 1.437093e-15
1.100000e+00 6.880061e-16
1.200000e+00 5.552215e-16
1.300000e+00 3.382269e-16
1.400000e+00 5.879787e-16
1.500000e+00 7.504832e-16
1.600000e+00 2.321258e-16
1.700000e+00 1.689872e-16
1.800000e+00 1.240972e-15
1.900000e+00 2.017800e-15
2.000000e+00 2.899924e-15
2.100000e+00 2.788901e-15
2.200000e+00 1.762107e-18
2.300000e+00 4.568022e-17
2.400000e+00 6.825538e-18
2.500000e+00 3.788052e-17
2.600000e+00 2.553731e-18
2.700000e+00 3.453971e-18
2.800000e+00 1.297351e-10
2.900000e+00 1.472125e-06
3.000000e+00 4.561491e-04
3.100000e+00 1.518295e-02
3.200000e+00 1.278779e-01
3.300000e+00 4.585570e-01
3.400000e+00 9.643909e-01
3.500000e+00 1.452224e+00
3.600000e+00 1.775317e+00
3.700000e+00 1.907993e+00
3.800000e+00 1.896688e+00
3.900000e+00 1.801501e+00
4.000000e+00 1.669195e+00
4.100000e+00 1.528830e+00
4.200000e+00 1.395832e+00
4.300000e+00 1.277066e+00
4.400000e+00 1.174656e+00
4.500000e+00 1.088365e+00
4.600000e+00 1.016940e+00
4.700000e+00 9.588157e-01
4.800000e+00 9.124518e-01
4.900000e+00 8.764801e-01
5.000000e+00 8.497496e-01
5.100000e+00 8.313276e-01
5.200000e+00 8.204803e-01
5.300000e+00 8.166477e-01
5.400000e+00 8.194178e-01
5.500000e+00 8.285026e-01
5.600000e+00 8.437166e-01
5.700000e+00 8.649385e-01
5.800000e+00 8.919213e-01
5.900000e+00 9.236686e-01
6.000000e+00 9.575326e-01
6.100000e+00 9.891750e-01
6.200000e+00 1.014143e+00
6.300000e+00 1.029940e+00
6.400000e+00 1.036848e+00
6.500000e+00 1.037141e+00
6.600000e+00 1.033699e+00
6.700000e+00 1.028978e+00
6.800000e+00 1.024606e+00
6.900000e+00 1.021418e+00
7.000000e+00 1.019671e+00
7.100000e+00 1.019256e+00
7.200000e+00 1.019867e+00
7.300000e+00 1.021110e+00
7.400000e+00 1.022571e+00
7.500000e+00 1.023854e+00
7.600000e+00 1.024611e+00
7.700000e+00 1.024566e+00
7.800000e+00 1.023531e+00
7.900000e+00 1.021427e+00
8.000000e+00 1.018279e+00
8.100000e+00 1.014215e+00
8.200000e+00 1.009446e+00
8.300000e+00 1.004240e+00
8.400000e+00 9.988939e-01
8.500000e+00 9.937076e-01
8.600000e+00 9.889589e-01
8.700000e+00 9.848872e-01
8.800000e+00 9.816844e-01
8.900000e+00 9.794898e-01
9.000000e+00 9.783871e-01
9.100000e+00 9.783979e-01
9.200000e+00 9.794752e-01
9.300000e+00 9.815025e-01
9.400000e+00 9.843035e-01
9.500000e+00 9.876597e-01
9.600000e+00 9.913324e-01
9.700000e+00 9.950840e-01
9.800000e+00 9.986954e-01
9.900000e+00 1.001979e+00
1.000000e+01 1.004787e+00
1.010000e+01 1.007015e+00
1.020000e+01 1.008605e+00
1.030000e+01 1.009543e+00
1.040000e+01 1.009858e+00
1.050000e+01 1.009613e+00
1.060000e+01 1.008898e+00
1.070000e+01 1.007822e+00
1.080000e+01 1.006501e+00
1.090000e+01 1.005049e+00
1.100000e+01 1.003574e+00
1.110000e+01 1.002165e+00
1.120000e+01 1.000890e+00
1.130000e+01 9.997984e-01
1.140000e+01 9.989151e-01
1.150000e+01 9.982480e-01
1.160000e+01 9.977886e-01
1.170000e+01 9.975163e-01
1.180000e+01 9.974022e-01
1.190000e+01 9.974135e-01
1.200000e+01 9.975168e-01
1.210000e+01 9.976816e-01
1.220000e+01 9.978821e-01
1.230000e+01 9.980981e-01
1.240000e+01 9.983154e-01
1.250000e+01 9.985255e-01
1.260000e+01 9.987248e-01
1.270000e+01 9.989135e-01
1.280000e+01 9.990944e-01
1.290000e+01 9.992714e-01
1.300000e+01 9.994484e-01
1.310000e+01 9.996286e-01
1.320000e+01 9.998136e-01
1.330000e+01 1.000003e+00
1.340000e+01 1.000194e+00
1.350000e+01 1.000382e+00
1.360000e+01 1.000561e+00
1.370000e+01 1.000722e+00
1.380000e+01 1.000857e+00
1.390000e+01 1.000960e+00
1.400000e+01 1.001023e+00
1.410000e+01 1.001043e+00
1.420000e+01 1.001020e+00
1.430000e+01 1.000953e+00
1.440000e+01 1.000848e+00
1.450000e+01 1.000711e+00
1.460000e+01 1.000549e+00
1.470000e+01 1.000372e+00
1.480000e+01 1.000189e+00
1.490000e+01 1.000010e+00
1.500000e+01 9.998441e-01
1.510000e+01 9.996989e-01
1.520000e+01 9.995799e-01
1.530000e+01 9.994909e-01
1.540000e+01 9.994339e-01
1.550000e+01 9.994090e-01
1.560000e+01 9.994145e-01
1.570000e+01 9.994471e-01
1.580000e+01 9.995022e-01
1.590000e+01 9.995744e-01
1.600000e+01 9.996577e-01
1.610000e+01 9.997465e-01
1.620000e+01 9.998354e-01
1.630000e+01 9.999197e-01
1.640000e+01 9.999959e-01
1.650000e+01 1.000061e+00
1.660000e+01 1.000114e+00
1.670000e+01 1.000154e+00
1.680000e+01 1.000181e+00
1.690000e+01 1.000196e+00
1.700000e+01 1.000201e+00
1.710000e+01 1.000197e+00
1.720000e+01 1.000185e+00
1.730000e+01 1.000168e+00
1.740000e+01 1.000147e+00
1.750000e+01 1.000124e+00
1.760000e+01 1.000101e+00
1.770000e+01 1.000078e+00
1.780000e+01 1.000056e+00
1.790000e+01 1.000036e+00
1.800000e+01 1.000018e+00
1.810000e+01 1.000001e+00
1.820000e+01 9.999869e-01
1.830000e+01 9.999745e-01
1.840000e+01 9.999641e-01
1.850000e+01 9.999557e-01
1.860000e+01 9.999493e-01
1.870000e+01 9.999448e-01
1.880000e+01 9.999422e-01
1.890000e+01 9.999417e-01
1.900000e+01 9.999432e-01
1.910000e+01 9.999469e-01
1.920000e+01 9.999528e-01
1.930000e+01 9.999607e-01
1.940000e+01 9.999706e-01
1.950000e+01 9.999822e-01
1.960000e+01 9.999951e-01
1.970000e+01 1.000009e+00
1.980000e+01 1.000023e+00
1.990000e+01 1.000038e+00


==> chapters/bridge/datas/test_kernel_size/cgG_0.500000_.csv <==
0.000000e+00 4.169100e-06
1.000000e-02 4.169115e-06
2.000000e-02 4.169162e-06
3.000000e-02 4.169244e-06
4.000000e-02 4.169366e-06
5.000000e-02 4.169536e-06
6.000000e-02 4.169764e-06
7.000000e-02 4.170062e-06
8.000000e-02 4.170445e-06
9.000000e-02 4.170930e-06
1.000000e-01 4.171536e-06
1.100000e-01 4.172284e-06
1.200000e-01 4.173200e-06
1.300000e-01 4.174310e-06
1.400000e-01 4.175643e-06
1.500000e-01 4.177233e-06
1.600000e-01 4.179114e-06
1.700000e-01 4.181326e-06
1.800000e-01 4.183909e-06
1.900000e-01 4.186909e-06
2.000000e-01 4.190374e-06
2.100000e-01 4.194356e-06
2.200000e-01 4.198913e-06
2.300000e-01 4.204103e-06
2.400000e-01 4.209992e-06
2.500000e-01 4.216649e-06
2.600000e-01 4.224149e-06
2.700000e-01 4.232570e-06
2.800000e-01 4.241999e-06
2.900000e-01 4.252526e-06
3.000000e-01 4.264250e-06
3.100000e-01 4.277275e-06
3.200000e-01 4.291712e-06
3.300000e-01 4.307684e-06
3.400000e-01 4.325317e-06
3.500000e-01 4.344751e-06
3.600000e-01 4.366133e-06
3.700000e-01 4.389622e-06
3.800000e-01 4.415389e-06
3.900000e-01 4.443616e-06
4.000000e-01 4.474500e-06
4.100000e-01 4.508252e-06
4.200000e-01 4.545099e-06
4.300000e-01 4.585285e-06
4.400000e-01 4.629073e-06
4.500000e-01 4.676744e-06
4.600000e-01 4.728604e-06
4.700000e-01 4.784979e-06
4.800000e-01 4.846223e-06
4.900000e-01 4.912714e-06
5.000000e-01 4.984865e-06
5.100000e-01 5.063115e-06
5.200000e-01 5.147941e-06
5.300000e-01 5.239858e-06
5.400000e-01 5.339419e-06
5.500000e-01 5.447223e-06
5.600000e-01 5.563916e-06
5.700000e-01 5.690194e-06
5.800000e-01 5.826810e-06
5.900000e-01 5.974575e-06
6.000000e-01 6.134365e-06
6.100000e-01 6.307128e-06
6.200000e-01 6.493883e-06
6.300000e-01 6.695735e-06
6.400000e-01 6.913874e-06
6.500000e-01 7.149583e-06
6.600000e-01 7.404251e-06
6.700000e-01 7.679374e-06
6.800000e-01 7.976568e-06
6.900000e-01 8.297574e-06
7.000000e-01 8.644274e-06
7.100000e-01 9.018696e-06
7.200000e-01 9.423027e-06
7.300000e-01 9.859626e-06
7.400000e-01 1.033104e-05
7.500000e-01 1.084000e-05
7.600000e-01 1.138947e-05
7.700000e-01 1.198262e-05
7.800000e-01 1.262290e-05
7.900000e-01 1.331398e-05
8.000000e-01 1.405985e-05
8.100000e-01 1.486478e-05
8.200000e-01 1.573337e-05
8.300000e-01 1.667058e-05
8.400000e-01 1.768174e-05
8.500000e-01 1.877256e-05
8.600000e-01 1.994921e-05
8.700000e-01 2.121830e-05
8.800000e-01 2.258692e-05
8.900000e-01 2.406271e-05
9.000000e-01 2.565386e-05
9.100000e-01 2.736915e-05
9.200000e-01 2.921800e-05
9.300000e-01 3.121054e-05
9.400000e-01 3.335759e-05
9.500000e-01 3.567078e-05
9.600000e-01 3.816253e-05
9.700000e-01 4.084620e-05
9.800000e-01 4.373603e-05
9.900000e-01 4.684730e-05
1.000000e+00 5.019634e-05
1.010000e+00 5.380064e-05
1.020000e+00 5.767885e-05
1.030000e+00 6.185096e-05
1.040000e+00 6.633827e-05
1.050000e+00 7.116356e-05
1.060000e+00 7.635114e-05
1.070000e+00 8.192694e-05
1.080000e+00 8.791865e-05
1.090000e+00 9.435576e-05
1.100000e+00 1.012697e-04
1.110000e+00 1.086941e-04
1.120000e+00 1.166644e-04
1.130000e+00 1.252189e-04
1.140000e+00 1.343978e-04
1.150000e+00 1.442443e-04
1.160000e+00 1.548040e-04
1.170000e+00 1.661256e-04
1.180000e+00 1.782608e-04
1.190000e+00 1.912646e-04
1.200000e+00 2.051950e-04
1.210000e+00 2.201142e-04
1.220000e+00 2.360876e-04
1.230000e+00 2.531848e-04
1.240000e+00 2.714797e-04
1.250000e+00 2.910504e-04
1.260000e+00 3.119798e-04
1.270000e+00 3.343555e-04
1.280000e+00 3.582703e-04
1.290000e+00 3.838224e-04
1.300000e+00 4.111155e-04
1.310000e+00 4.402595e-04
1.320000e+00 4.713702e-04
1.330000e+00 5.045701e-04
1.340000e+00 5.399885e-04
1.350000e+00 5.777618e-04
1.360000e+00 6.180339e-04
1.370000e+00 6.609564e-04
1.380000e+00 7.066894e-04
1.390000e+00 7.554012e-04
1.400000e+00 8.072692e-04
1.410000e+00 8.624802e-04
1.420000e+00 9.212306e-04
1.430000e+00 9.837269e-04
1.440000e+00 1.050186e-03
1.450000e+00 1.120837e-03
1.460000e+00 1.195919e-03
1.470000e+00 1.275683e-03
1.480000e+00 1.360394e-03
1.490000e+00 1.450329e-03
1.500000e+00 1.545777e-03
1.510000e+00 1.647044e-03
1.520000e+00 1.754447e-03
1.530000e+00 1.868321e-03
1.540000e+00 1.989015e-03
1.550000e+00 2.116894e-03
1.560000e+00 2.252340e-03
1.570000e+00 2.395752e-03
1.580000e+00 2.547547e-03
1.590000e+00 2.708161e-03
1.600000e+00 2.878047e-03
1.610000e+00 3.057681e-03
1.620000e+00 3.247556e-03
1.630000e+00 3.448186e-03
1.640000e+00 3.660109e-03
1.650000e+00 3.883884e-03
1.660000e+00 4.120090e-03
1.670000e+00 4.369334e-03
1.680000e+00 4.632243e-03
1.690000e+00 4.909471e-03
1.700000e+00 5.201695e-03
1.710000e+00 5.509621e-03
1.720000e+00 5.833979e-03
1.730000e+00 6.175527e-03
1.740000e+00 6.535049e-03
1.750000e+00 6.913360e-03
1.760000e+00 7.311303e-03
1.770000e+00 7.729749e-03
1.780000e+00 8.169599e-03
1.790000e+00 8.631788e-03
1.800000e+00 9.117277e-03
1.810000e+00 9.627063e-03
1.820000e+00 1.016217e-02
1.830000e+00 1.072366e-02
1.840000e+00 1.131263e-02
1.850000e+00 1.193020e-02
1.860000e+00 1.257753e-02
1.870000e+00 1.325581e-02
1.880000e+00 1.396627e-02
1.890000e+00 1.471018e-02
1.900000e+00 1.548883e-02
1.910000e+00 1.630355e-02
1.920000e+00 1.715571e-02
1.930000e+00 1.804671e-02
1.940000e+00 1.897799e-02
1.950000e+00 1.995102e-02
1.960000e+00 2.096732e-02
1.970000e+00 2.202841e-02
1.980000e+00 2.313589e-02
1.990000e+00 2.429136e-02
2.000000e+00 2.549646e-02
2.010000e+00 2.675289e-02
2.020000e+00 2.806234e-02
2.030000e+00 2.942657e-02
2.040000e+00 3.084736e-02
2.050000e+00 3.232652e-02
2.060000e+00 3.386588e-02
2.070000e+00 3.546732e-02
2.080000e+00 3.713274e-02
2.090000e+00 3.886406e-02
2.100000e+00 4.066324e-02
2.110000e+00 4.253226e-02
2.120000e+00 4.447312e-02
2.130000e+00 4.648786e-02
2.140000e+00 4.857851e-02
2.150000e+00 5.074716e-02
2.160000e+00 5.299588e-02
2.170000e+00 5.532679e-02
2.180000e+00 5.774199e-02
2.190000e+00 6.024363e-02
2.200000e+00 6.283384e-02
2.210000e+00 6.551478e-02
2.220000e+00 6.828861e-02
2.230000e+00 7.115748e-02
2.240000e+00 7.412357e-02
2.250000e+00 7.718903e-02
2.260000e+00 8.035603e-02
2.270000e+00 8.362672e-02
2.280000e+00 8.700325e-02
2.290000e+00 9.048774e-02
2.300000e+00 9.408232e-02
2.310000e+00 9.778910e-02
2.320000e+00 1.016101e-01
2.330000e+00 1.055475e-01
2.340000e+00 1.096033e-01
2.350000e+00 1.137794e-01
2.360000e+00 1.180778e-01
2.370000e+00 1.225005e-01
2.380000e+00 1.270493e-01
2.390000e+00 1.317261e-01
2.400000e+00 1.365327e-01
2.410000e+00 1.414708e-01
2.420000e+00 1.465422e-01
2.430000e+00 1.517484e-01
2.440000e+00 1.570910e-01
2.450000e+00 1.625715e-01
2.460000e+00 1.681914e-01
2.470000e+00 1.739521e-01
2.480000e+00 1.798547e-01
2.490000e+00 1.859005e-01
2.500000e+00 1.920906e-01
2.510000e+00 1.984261e-01
2.520000e+00 2.049078e-01
2.530000e+00 2.115366e-01
2.540000e+00 2.183133e-01
2.550000e+00 2.252385e-01
2.560000e+00 2.323127e-01
2.570000e+00 2.395363e-01
2.580000e+00 2.469097e-01
2.590000e+00 2.544330e-01
2.600000e+00 2.621063e-01
2.610000e+00 2.699295e-01
2.620000e+00 2.779026e-01
2.630000e+00 2.860251e-01
2.640000e+00 2.942966e-01
2.650000e+00 3.027166e-01
2.660000e+00 3.112843e-01
2.670000e+00 3.199990e-01
2.680000e+00 3.288596e-01
2.690000e+00 3.378650e-01
2.700000e+00 3.470140e-01
2.710000e+00 3.563051e-01
2.720000e+00 3.657367e-01
2.730000e+00 3.753072e-01
2.740000e+00 3.850148e-01
2.750000e+00 3.948573e-01
2.760000e+00 4.048326e-01
2.770000e+00 4.149385e-01
2.780000e+00 4.251725e-01
2.790000e+00 4.355319e-01
2.800000e+00 4.460141e-01
2.810000e+00 4.566161e-01
2.820000e+00 4.673348e-01
2.830000e+00 4.781671e-01
2.840000e+00 4.891096e-01
2.850000e+00 5.001587e-01
2.860000e+00 5.113110e-01
2.870000e+00 5.225626e-01
2.880000e+00 5.339095e-01
2.890000e+00 5.453478e-01
2.900000e+00 5.568732e-01
2.910000e+00 5.684814e-01
2.920000e+00 5.801680e-01
2.930000e+00 5.919284e-01
2.940000e+00 6.037579e-01
2.950000e+00 6.156517e-01
2.960000e+00 6.276049e-01
2.970000e+00 6.396124e-01
2.980000e+00 6.516692e-01
2.990000e+00 6.637700e-01
3.000000e+00 6.759094e-01
3.010000e+00 6.880821e-01
3.020000e+00 7.002825e-01
3.030000e+00 7.125051e-01
3.040000e+00 7.247442e-01
3.050000e+00 7.369941e-01
3.060000e+00 7.492490e-01
3.070000e+00 7.615031e-01
3.080000e+00 7.737505e-01
3.090000e+00 7.859853e-01
3.100000e+00 7.982015e-01
3.110000e+00 8.103931e-01
3.120000e+00 8.225540e-01
3.130000e+00 8.346784e-01
3.140000e+00 8.467601e-01
3.150000e+00 8.587930e-01
3.160000e+00 8.707712e-01
3.170000e+00 8.826885e-01
3.180000e+00 8.945391e-01
3.190000e+00 9.063168e-01
3.200000e+00 9.180158e-01
3.210000e+00 9.296300e-01
3.220000e+00 9.411538e-01
3.230000e+00 9.525811e-01
3.240000e+00 9.639063e-01
3.250000e+00 9.751236e-01
3.260000e+00 9.862275e-01
3.270000e+00 9.972123e-01
3.280000e+00 1.008073e+00
3.290000e+00 1.018803e+00
3.300000e+00 1.029398e+00
3.310000e+00 1.039853e+00
3.320000e+00 1.050163e+00
3.330000e+00 1.060322e+00
3.340000e+00 1.070326e+00
3.350000e+00 1.080171e+00
3.360000e+00 1.089850e+00
3.370000e+00 1.099361e+00
3.380000e+00 1.108699e+00
3.390000e+00 1.117859e+00
3.400000e+00 1.126838e+00
3.410000e+00 1.135632e+00
3.420000e+00 1.144237e+00
3.430000e+00 1.152649e+00
3.440000e+00 1.160866e+00
3.450000e+00 1.168883e+00
3.460000e+00 1.176699e+00
3.470000e+00 1.184310e+00
3.480000e+00 1.191713e+00
3.490000e+00 1.198906e+00
3.500000e+00 1.205886e+00
3.510000e+00 1.212652e+00
3.520000e+00 1.219202e+00
3.530000e+00 1.225533e+00
3.540000e+00 1.231644e+00
3.550000e+00 1.237534e+00
3.560000e+00 1.243202e+00
3.570000e+00 1.248645e+00
3.580000e+00 1.253865e+00
3.590000e+00 1.258859e+00
3.600000e+00 1.263627e+00
3.610000e+00 1.268170e+00
3.620000e+00 1.272487e+00
3.630000e+00 1.276577e+00
3.640000e+00 1.280442e+00
3.650000e+00 1.284082e+00
3.660000e+00 1.287496e+00
3.670000e+00 1.290687e+00
3.680000e+00 1.293655e+00
3.690000e+00 1.296400e+00
3.700000e+00 1.298925e+00
3.710000e+00 1.301230e+00
3.720000e+00 1.303318e+00
3.730000e+00 1.305189e+00
3.740000e+00 1.306846e+00
3.750000e+00 1.308292e+00
3.760000e+00 1.309527e+00
3.770000e+00 1.310554e+00
3.780000e+00 1.311376e+00
3.790000e+00 1.311995e+00
3.800000e+00 1.312414e+00
3.810000e+00 1.312636e+00
3.820000e+00 1.312663e+00
3.830000e+00 1.312499e+00
3.840000e+00 1.312147e+00
3.850000e+00 1.311610e+00
3.860000e+00 1.310891e+00
3.870000e+00 1.309994e+00
3.880000e+00 1.308922e+00
3.890000e+00 1.307679e+00
3.900000e+00 1.306268e+00
3.910000e+00 1.304694e+00
3.920000e+00 1.302959e+00
3.930000e+00 1.301069e+00
3.940000e+00 1.299026e+00
3.950000e+00 1.296835e+00
3.960000e+00 1.294500e+00
3.970000e+00 1.292024e+00
3.980000e+00 1.289413e+00
3.990000e+00 1.286669e+00
4.000000e+00 1.283797e+00
4.010000e+00 1.280802e+00
4.020000e+00 1.277688e+00
4.030000e+00 1.274457e+00
4.040000e+00 1.271116e+00
4.050000e+00 1.267668e+00
4.060000e+00 1.264117e+00
4.070000e+00 1.260468e+00
4.080000e+00 1.256725e+00
4.090000e+00 1.252891e+00
4.100000e+00 1.248971e+00
4.110000e+00 1.244970e+00
4.120000e+00 1.240890e+00
4.130000e+00 1.236737e+00
4.140000e+00 1.232515e+00
4.150000e+00 1.228227e+00
4.160000e+00 1.223877e+00
4.170000e+00 1.219470e+00
4.180000e+00 1.215010e+00
4.190000e+00 1.210499e+00
4.200000e+00 1.205942e+00
4.210000e+00 1.201344e+00
4.220000e+00 1.196706e+00
4.230000e+00 1.192034e+00
4.240000e+00 1.187331e+00
4.250000e+00 1.182600e+00
4.260000e+00 1.177845e+00
4.270000e+00 1.173069e+00
4.280000e+00 1.168275e+00
4.290000e+00 1.163468e+00
4.300000e+00 1.158649e+00
4.310000e+00 1.153823e+00
4.320000e+00 1.148992e+00
4.330000e+00 1.144160e+00
4.340000e+00 1.139329e+00
4.350000e+00 1.134502e+00
4.360000e+00 1.129682e+00
4.370000e+00 1.124872e+00
4.380000e+00 1.120075e+00
4.390000e+00 1.115292e+00
4.400000e+00 1.110527e+00
4.410000e+00 1.105782e+00
4.420000e+00 1.101060e+00
4.430000e+00 1.096362e+00
4.440000e+00 1.091691e+00
4.450000e+00 1.087050e+00
4.460000e+00 1.082439e+00
4.470000e+00 1.077862e+00
4.480000e+00 1.073319e+00
4.490000e+00 1.068814e+00
4.500000e+00 1.064348e+00
4.510000e+00 1.059922e+00
4.520000e+00 1.055538e+00
4.530000e+00 1.051199e+00
4.540000e+00 1.046904e+00
4.550000e+00 1.042657e+00
4.560000e+00 1.038457e+00
4.570000e+00 1.034307e+00
4.580000e+00 1.030208e+00
4.590000e+00 1.026162e+00
4.600000e+00 1.022168e+00
4.610000e+00 1.018228e+00
4.620000e+00 1.014344e+00
4.630000e+00 1.010516e+00
4.640000e+00 1.006745e+00
4.650000e+00 1.003033e+00
4.660000e+00 9.993786e-01
4.670000e+00 9.957843e-01
4.680000e+00 9.922502e-01
4.690000e+00 9.887770e-01
4.700000e+00 9.853653e-01
4.710000e+00 9.820156e-01
4.720000e+00 9.787285e-01
4.730000e+00 9.755043e-01
4.740000e+00 9.723435e-01
4.750000e+00 9.692464e-01
4.760000e+00 9.662134e-01
4.770000e+00 9.632447e-01
4.780000e+00 9.603406e-01
4.790000e+00 9.575012e-01
4.800000e+00 9.547266e-01
4.810000e+00 9.520171e-01
4.820000e+00 9.493726e-01
4.830000e+00 9.467933e-01
4.840000e+00 9.442790e-01
4.850000e+00 9.418299e-01
4.860000e+00 9.394457e-01
4.870000e+00 9.371265e-01
4.880000e+00 9.348722e-01
4.890000e+00 9.326825e-01
4.900000e+00 9.305572e-01
4.910000e+00 9.284963e-01
4.920000e+00 9.264993e-01
4.930000e+00 9.245662e-01
4.940000e+00 9.226965e-01
4.950000e+00 9.208900e-01
4.960000e+00 9.191463e-01
4.970000e+00 9.174652e-01
4.980000e+00 9.158461e-01
4.990000e+00 9.142887e-01
5.000000e+00 9.127926e-01
5.010000e+00 9.113574e-01
5.020000e+00 9.099826e-01
5.030000e+00 9.086676e-01
5.040000e+00 9.074121e-01
5.050000e+00 9.062155e-01
5.060000e+00 9.050772e-01
5.070000e+00 9.039968e-01
5.080000e+00 9.029737e-01
5.090000e+00 9.020072e-01
5.100000e+00 9.010969e-01
5.110000e+00 9.002421e-01
5.120000e+00 8.994421e-01
5.130000e+00 8.986965e-01
5.140000e+00 8.980045e-01
5.150000e+00 8.973655e-01
5.160000e+00 8.967788e-01
5.170000e+00 8.962438e-01
5.180000e+00 8.957597e-01
5.190000e+00 8.953260e-01
5.200000e+00 8.949418e-01
5.210000e+00 8.946065e-01
5.220000e+00 8.943194e-01
5.230000e+00 8.940798e-01
5.240000e+00 8.938868e-01
5.250000e+00 8.937399e-01
5.260000e+00 8.936382e-01
5.270000e+00 8.935809e-01
5.280000e+00 8.935674e-01
5.290000e+00 8.935969e-01
5.300000e+00 8.936686e-01
5.310000e+00 8.937817e-01
5.320000e+00 8.939354e-01
5.330000e+00 8.941291e-01
5.340000e+00 8.943618e-01
5.350000e+00 8.946328e-01
5.360000e+00 8.949414e-01
5.370000e+00 8.952867e-01
5.380000e+00 8.956679e-01
5.390000e+00 8.960842e-01
5.400000e+00 8.965349e-01
5.410000e+00 8.970191e-01
5.420000e+00 8.975360e-01
5.430000e+00 8.980848e-01
5.440000e+00 8.986648e-01
5.450000e+00 8.992750e-01
5.460000e+00 8.999148e-01
5.470000e+00 9.005833e-01
5.480000e+00 9.012797e-01
5.490000e+00 9.020032e-01
5.500000e+00 9.027530e-01
5.510000e+00 9.035283e-01
5.520000e+00 9.043283e-01
5.530000e+00 9.051522e-01
5.540000e+00 9.059993e-01
5.550000e+00 9.068687e-01
5.560000e+00 9.077596e-01
5.570000e+00 9.086713e-01
5.580000e+00 9.096030e-01
5.590000e+00 9.105540e-01
5.600000e+00 9.115233e-01
5.610000e+00 9.125104e-01
5.620000e+00 9.135143e-01
5.630000e+00 9.145345e-01
5.640000e+00 9.155700e-01
5.650000e+00 9.166203e-01
5.660000e+00 9.176844e-01
5.670000e+00 9.187618e-01
5.680000e+00 9.198517e-01
5.690000e+00 9.209533e-01
5.700000e+00 9.220660e-01
5.710000e+00 9.231891e-01
5.720000e+00 9.243218e-01
5.730000e+00 9.254635e-01
5.740000e+00 9.266135e-01
5.750000e+00 9.277711e-01
5.760000e+00 9.289358e-01
5.770000e+00 9.301067e-01
5.780000e+00 9.312833e-01
5.790000e+00 9.324650e-01
5.800000e+00 9.336511e-01
5.810000e+00 9.348411e-01
5.820000e+00 9.360342e-01
5.830000e+00 9.372300e-01
5.840000e+00 9.384279e-01
5.850000e+00 9.396272e-01
5.860000e+00 9.408274e-01
5.870000e+00 9.420280e-01
5.880000e+00 9.432285e-01
5.890000e+00 9.444282e-01
5.900000e+00 9.456268e-01
5.910000e+00 9.468236e-01
5.920000e+00 9.480183e-01
5.930000e+00 9.492102e-01
5.940000e+00 9.503991e-01
5.950000e+00 9.515843e-01
5.960000e+00 9.527656e-01
5.970000e+00 9.539423e-01
5.980000e+00 9.551142e-01
5.990000e+00 9.562808e-01
6.000000e+00 9.574417e-01
6.010000e+00 9.585965e-01
6.020000e+00 9.597450e-01
6.030000e+00 9.608866e-01
6.040000e+00 9.620211e-01
6.050000e+00 9.631482e-01
6.060000e+00 9.642675e-01
6.070000e+00 9.653787e-01
6.080000e+00 9.664816e-01
6.090000e+00 9.675757e-01
6.100000e+00 9.686610e-01
6.110000e+00 9.697371e-01
6.120000e+00 9.708038e-01
6.130000e+00 9.718608e-01
6.140000e+00 9.729079e-01
6.150000e+00 9.739449e-01
6.160000e+00 9.749716e-01
6.170000e+00 9.759879e-01
6.180000e+00 9.769935e-01
6.190000e+00 9.779883e-01
6.200000e+00 9.789721e-01
6.210000e+00 9.799448e-01
6.220000e+00 9.809062e-01
6.230000e+00 9.818563e-01
6.240000e+00 9.827949e-01
6.250000e+00 9.837219e-01
6.260000e+00 9.846373e-01
6.270000e+00 9.855408e-01
6.280000e+00 9.864326e-01
6.290000e+00 9.873124e-01
6.300000e+00 9.881803e-01
6.310000e+00 9.890362e-01
6.320000e+00 9.898800e-01
6.330000e+00 9.907118e-01
6.340000e+00 9.915315e-01
6.350000e+00 9.923391e-01
6.360000e+00 9.931345e-01
6.370000e+00 9.939179e-01
6.380000e+00 9.946892e-01
6.390000e+00 9.954483e-01
6.400000e+00 9.961954e-01
6.410000e+00 9.969304e-01
6.420000e+00 9.976535e-01
6.430000e+00 9.983645e-01
6.440000e+00 9.990637e-01
6.450000e+00 9.997509e-01
6.460000e+00 1.000426e+00
6.470000e+00 1.001090e+00
6.480000e+00 1.001742e+00
6.490000e+00 1.002382e+00
6.500000e+00 1.003011e+00
6.510000e+00 1.003628e+00
6.520000e+00 1.004234e+00
6.530000e+00 1.004829e+00
6.540000e+00 1.005412e+00
6.550000e+00 1.005984e+00
6.560000e+00 1.006545e+00
6.570000e+00 1.007095e+00
6.580000e+00 1.007634e+00
6.590000e+00 1.008162e+00
6.600000e+00 1.008680e+00
6.610000e+00 1.009187e+00
6.620000e+00 1.009683e+00
6.630000e+00 1.010170e+00
6.640000e+00 1.010645e+00
6.650000e+00 1.011111e+00
6.660000e+00 1.011567e+00
6.670000e+00 1.012012e+00
6.680000e+00 1.012448e+00
6.690000e+00 1.012874e+00
6.700000e+00 1.013290e+00
6.710000e+00 1.013696e+00
6.720000e+00 1.014093e+00
6.730000e+00 1.014481e+00
6.740000e+00 1.014860e+00
6.750000e+00 1.015229e+00
6.760000e+00 1.015589e+00
6.770000e+00 1.015940e+00
6.780000e+00 1.016282e+00
6.790000e+00 1.016616e+00
6.800000e+00 1.016941e+00
6.810000e+00 1.017257e+00
6.820000e+00 1.017564e+00
6.830000e+00 1.017864e+00
6.840000e+00 1.018154e+00
6.850000e+00 1.018437e+00
6.860000e+00 1.018711e+00
6.870000e+00 1.018977e+00
6.880000e+00 1.019236e+00
6.890000e+00 1.019486e+00
6.900000e+00 1.019728e+00
6.910000e+00 1.019963e+00
6.920000e+00 1.020190e+00
6.930000e+00 1.020409e+00
6.940000e+00 1.020621e+00
6.950000e+00 1.020825e+00
6.960000e+00 1.021021e+00
6.970000e+00 1.021210e+00
6.980000e+00 1.021392e+00
6.990000e+00 1.021567e+00
7.000000e+00 1.021734e+00
7.010000e+00 1.021894e+00
7.020000e+00 1.022047e+00
7.030000e+00 1.022193e+00
7.040000e+00 1.022332e+00
7.050000e+00 1.022464e+00
7.060000e+00 1.022589e+00
7.070000e+00 1.022707e+00
7.080000e+00 1.022818e+00
7.090000e+00 1.022922e+00
7.100000e+00 1.023020e+00
7.110000e+00 1.023110e+00
7.120000e+00 1.023194e+00
7.130000e+00 1.023272e+00
7.140000e+00 1.023343e+00
7.150000e+00 1.023407e+00
7.160000e+00 1.023464e+00
7.170000e+00 1.023515e+00
7.180000e+00 1.023560e+00
7.190000e+00 1.023598e+00
7.200000e+00 1.023629e+00
7.210000e+00 1.023654e+00
7.220000e+00 1.023673e+00
7.230000e+00 1.023685e+00
7.240000e+00 1.023691e+00
7.250000e+00 1.023690e+00
7.260000e+00 1.023684e+00
7.270000e+00 1.023671e+00
7.280000e+00 1.023651e+00
7.290000e+00 1.023626e+00
7.300000e+00 1.023594e+00
7.310000e+00 1.023556e+00
7.320000e+00 1.023512e+00
7.330000e+00 1.023462e+00
7.340000e+00 1.023405e+00
7.350000e+00 1.023343e+00
7.360000e+00 1.023274e+00
7.370000e+00 1.023200e+00
7.380000e+00 1.023119e+00
7.390000e+00 1.023033e+00
7.400000e+00 1.022940e+00
7.410000e+00 1.022842e+00
7.420000e+00 1.022738e+00
7.430000e+00 1.022628e+00
7.440000e+00 1.022512e+00
7.450000e+00 1.022390e+00
7.460000e+00 1.022263e+00
7.470000e+00 1.022130e+00
7.480000e+00 1.021991e+00
7.490000e+00 1.021847e+00
7.500000e+00 1.021697e+00
7.510000e+00 1.021541e+00
7.520000e+00 1.021380e+00
7.530000e+00 1.021214e+00
7.540000e+00 1.021042e+00
7.550000e+00 1.020865e+00
7.560000e+00 1.020683e+00
7.570000e+00 1.020495e+00
7.580000e+00 1.020302e+00
7.590000e+00 1.020105e+00
7.600000e+00 1.019902e+00
7.610000e+00 1.019694e+00
7.620000e+00 1.019481e+00
7.630000e+00 1.019263e+00
7.640000e+00 1.019041e+00
7.650000e+00 1.018814e+00
7.660000e+00 1.018582e+00
7.670000e+00 1.018345e+00
7.680000e+00 1.018104e+00
7.690000e+00 1.017859e+00
7.700000e+00 1.017609e+00
7.710000e+00 1.017355e+00
7.720000e+00 1.017097e+00
7.730000e+00 1.016835e+00
7.740000e+00 1.016568e+00
7.750000e+00 1.016298e+00
7.760000e+00 1.016024e+00
7.770000e+00 1.015746e+00
7.780000e+00 1.015465e+00
7.790000e+00 1.015180e+00
7.800000e+00 1.014891e+00
7.810000e+00 1.014599e+00
7.820000e+00 1.014304e+00
7.830000e+00 1.014006e+00
7.840000e+00 1.013705e+00
7.850000e+00 1.013400e+00
7.860000e+00 1.013093e+00
7.870000e+00 1.012784e+00
7.880000e+00 1.012471e+00
7.890000e+00 1.012156e+00
7.900000e+00 1.011839e+00
7.910000e+00 1.011519e+00
7.920000e+00 1.011197e+00
7.930000e+00 1.010874e+00
7.940000e+00 1.010548e+00
7.950000e+00 1.010220e+00
7.960000e+00 1.009891e+00
7.970000e+00 1.009560e+00
7.980000e+00 1.009228e+00
7.990000e+00 1.008894e+00
8.000000e+00 1.008559e+00
8.010000e+00 1.008223e+00
8.020000e+00 1.007886e+00
8.030000e+00 1.007549e+00
8.040000e+00 1.007210e+00
8.050000e+00 1.006871e+00
8.060000e+00 1.006532e+00
8.070000e+00 1.006192e+00
8.080000e+00 1.005852e+00
8.090000e+00 1.005512e+00
8.100000e+00 1.005172e+00
8.110000e+00 1.004832e+00
8.120000e+00 1.004493e+00
8.130000e+00 1.004154e+00
8.140000e+00 1.003815e+00
8.150000e+00 1.003477e+00
8.160000e+00 1.003140e+00
8.170000e+00 1.002804e+00
8.180000e+00 1.002469e+00
8.190000e+00 1.002136e+00
8.200000e+00 1.001803e+00
8.210000e+00 1.001472e+00
8.220000e+00 1.001143e+00
8.230000e+00 1.000815e+00
8.240000e+00 1.000489e+00
8.250000e+00 1.000165e+00
8.260000e+00 9.998427e-01
8.270000e+00 9.995229e-01
8.280000e+00 9.992053e-01
8.290000e+00 9.988901e-01
8.300000e+00 9.985774e-01
8.310000e+00 9.982674e-01
8.320000e+00 9.979600e-01
8.330000e+00 9.976556e-01
8.340000e+00 9.973540e-01
8.350000e+00 9.970555e-01
8.360000e+00 9.967602e-01
8.370000e+00 9.964681e-01
8.380000e+00 9.961794e-01
8.390000e+00 9.958942e-01
8.400000e+00 9.956125e-01
8.410000e+00 9.953345e-01
8.420000e+00 9.950602e-01
8.430000e+00 9.947897e-01
8.440000e+00 9.945232e-01
8.450000e+00 9.942607e-01
8.460000e+00 9.940023e-01
8.470000e+00 9.937481e-01
8.480000e+00 9.934981e-01
8.490000e+00 9.932525e-01
8.500000e+00 9.930113e-01
8.510000e+00 9.927745e-01
8.520000e+00 9.925424e-01
8.530000e+00 9.923148e-01
8.540000e+00 9.920920e-01
8.550000e+00 9.918739e-01
8.560000e+00 9.916606e-01
8.570000e+00 9.914522e-01
8.580000e+00 9.912487e-01
8.590000e+00 9.910502e-01
8.600000e+00 9.908568e-01
8.610000e+00 9.906684e-01
8.620000e+00 9.904851e-01
8.630000e+00 9.903070e-01
8.640000e+00 9.901341e-01
8.650000e+00 9.899664e-01
8.660000e+00 9.898041e-01
8.670000e+00 9.896470e-01
8.680000e+00 9.894953e-01
8.690000e+00 9.893489e-01
8.700000e+00 9.892079e-01
8.710000e+00 9.890723e-01
8.720000e+00 9.889421e-01
8.730000e+00 9.888174e-01
8.740000e+00 9.886981e-01
8.750000e+00 9.885843e-01
8.760000e+00 9.884759e-01
8.770000e+00 9.883730e-01
8.780000e+00 9.882756e-01
8.790000e+00 9.881836e-01
8.800000e+00 9.880972e-01
8.810000e+00 9.880161e-01
8.820000e+00 9.879406e-01
8.830000e+00 9.878704e-01
8.840000e+00 9.878057e-01
8.850000e+00 9.877464e-01
8.860000e+00 9.876925e-01
8.870000e+00 9.876440e-01
8.880000e+00 9.876008e-01
8.890000e+00 9.875630e-01
8.900000e+00 9.875304e-01
8.910000e+00 9.875031e-01
8.920000e+00 9.874810e-01
8.930000e+00 9.874642e-01
8.940000e+00 9.874524e-01
8.950000e+00 9.874458e-01
8.960000e+00 9.874443e-01
8.970000e+00 9.874478e-01
8.980000e+00 9.874563e-01
8.990000e+00 9.874698e-01
9.000000e+00 9.874881e-01
9.010000e+00 9.875113e-01
9.020000e+00 9.875393e-01
9.030000e+00 9.875720e-01
9.040000e+00 9.876094e-01
9.050000e+00 9.876514e-01
9.060000e+00 9.876979e-01
9.070000e+00 9.877490e-01
9.080000e+00 9.878045e-01
9.090000e+00 9.878643e-01
9.100000e+00 9.879285e-01
9.110000e+00 9.879969e-01
9.120000e+00 9.880695e-01
9.130000e+00 9.881461e-01
9.140000e+00 9.882268e-01
9.150000e+00 9.883115e-01
9.160000e+00 9.884000e-01
9.170000e+00 9.884924e-01
9.180000e+00 9.885885e-01
9.190000e+00 9.886882e-01
9.200000e+00 9.887916e-01
9.210000e+00 9.888984e-01
9.220000e+00 9.890086e-01
9.230000e+00 9.891222e-01
9.240000e+00 9.892391e-01
9.250000e+00 9.893591e-01
9.260000e+00 9.894823e-01
9.270000e+00 9.896084e-01
9.280000e+00 9.897375e-01
9.290000e+00 9.898695e-01
9.300000e+00 9.900042e-01
9.310000e+00 9.901416e-01
9.320000e+00 9.902816e-01
9.330000e+00 9.904241e-01
9.340000e+00 9.905691e-01
9.350000e+00 9.907164e-01
9.360000e+00 9.908660e-01
9.370000e+00 9.910178e-01
9.380000e+00 9.911716e-01
9.390000e+00 9.913275e-01
9.400000e+00 9.914853e-01
9.410000e+00 9.916449e-01
9.420000e+00 9.918063e-01
9.430000e+00 9.919694e-01
9.440000e+00 9.921341e-01
9.450000e+00 9.923002e-01
9.460000e+00 9.924679e-01
9.470000e+00 9.926368e-01
9.480000e+00 9.928070e-01
9.490000e+00 9.929784e-01
9.500000e+00 9.931509e-01
9.510000e+00 9.933244e-01
9.520000e+00 9.934988e-01
9.530000e+00 9.936741e-01
9.540000e+00 9.938502e-01
9.550000e+00 9.940270e-01
9.560000e+00 9.942044e-01
9.570000e+00 9.943824e-01
9.580000e+00 9.945608e-01
9.590000e+00 9.947397e-01
9.600000e+00 9.949188e-01
9.610000e+00 9.950982e-01
9.620000e+00 9.952778e-01
9.630000e+00 9.954575e-01
9.640000e+00 9.956373e-01
9.650000e+00 9.958170e-01
9.660000e+00 9.959966e-01
9.670000e+00 9.961760e-01
9.680000e+00 9.963552e-01
9.690000e+00 9.965341e-01
9.700000e+00 9.967126e-01
9.710000e+00 9.968907e-01
9.720000e+00 9.970683e-01
9.730000e+00 9.972454e-01
9.740000e+00 9.974218e-01
9.750000e+00 9.975976e-01
9.760000e+00 9.977726e-01
9.770000e+00 9.979469e-01
9.780000e+00 9.981203e-01
9.790000e+00 9.982928e-01
9.800000e+00 9.984644e-01
9.810000e+00 9.986349e-01
9.820000e+00 9.988045e-01
9.830000e+00 9.989729e-01
9.840000e+00 9.991402e-01
9.850000e+00 9.993062e-01
9.860000e+00 9.994711e-01
9.870000e+00 9.996346e-01
9.880000e+00 9.997968e-01
9.890000e+00 9.999577e-01
9.900000e+00 1.000117e+00
9.910000e+00 1.000275e+00
9.920000e+00 1.000432e+00
9.930000e+00 1.000587e+00
9.940000e+00 1.000740e+00
9.950000e+00 1.000892e+00
9.960000e+00 1.001042e+00
9.970000e+00 1.001190e+00
9.980000e+00 1.001337e+00
9.990000e+00 1.001482e+00
1.000000e+01 1.001626e+00
1.001000e+01 1.001767e+00
1.002000e+01 1.001907e+00
1.003000e+01 1.002045e+00
1.004000e+01 1.002181e+00
1.005000e+01 1.002315e+00
1.006000e+01 1.002447e+00
1.007000e+01 1.002577e+00
1.008000e+01 1.002706e+00
1.009000e+01 1.002832e+00
1.010000e+01 1.002957e+00
1.011000e+01 1.003079e+00
1.012000e+01 1.003200e+00
1.013000e+01 1.003318e+00
1.014000e+01 1.003434e+00
1.015000e+01 1.003549e+00
1.016000e+01 1.003661e+00
1.017000e+01 1.003771e+00
1.018000e+01 1.003879e+00
1.019000e+01 1.003985e+00
1.020000e+01 1.004089e+00
1.021000e+01 1.004191e+00
1.022000e+01 1.004291e+00
1.023000e+01 1.004388e+00
1.024000e+01 1.004484e+00
1.025000e+01 1.004577e+00
1.026000e+01 1.004668e+00
1.027000e+01 1.004758e+00
1.028000e+01 1.004845e+00
1.029000e+01 1.004929e+00
1.030000e+01 1.005012e+00
1.031000e+01 1.005093e+00
1.032000e+01 1.005172e+00
1.033000e+01 1.005248e+00
1.034000e+01 1.005322e+00
1.035000e+01 1.005395e+00
1.036000e+01 1.005465e+00
1.037000e+01 1.005533e+00
1.038000e+01 1.005599e+00
1.039000e+01 1.005663e+00
1.040000e+01 1.005725e+00
1.041000e+01 1.005785e+00
1.042000e+01 1.005842e+00
1.043000e+01 1.005898e+00
1.044000e+01 1.005952e+00
1.045000e+01 1.006004e+00
1.046000e+01 1.006053e+00
1.047000e+01 1.006101e+00
1.048000e+01 1.006147e+00
1.049000e+01 1.006191e+00
1.050000e+01 1.006233e+00
1.051000e+01 1.006273e+00
1.052000e+01 1.006311e+00
1.053000e+01 1.006347e+00
1.054000e+01 1.006381e+00
1.055000e+01 1.006414e+00
1.056000e+01 1.006445e+00
1.057000e+01 1.006473e+00
1.058000e+01 1.006500e+00
1.059000e+01 1.006525e+00
1.060000e+01 1.006549e+00
1.061000e+01 1.006570e+00
1.062000e+01 1.006590e+00
1.063000e+01 1.006609e+00
1.064000e+01 1.006625e+00
1.065000e+01 1.006640e+00
1.066000e+01 1.006653e+00
1.067000e+01 1.006664e+00
1.068000e+01 1.006674e+00
1.069000e+01 1.006682e+00
1.070000e+01 1.006689e+00
1.071000e+01 1.006694e+00
1.072000e+01 1.006698e+00
1.073000e+01 1.006700e+00
1.074000e+01 1.006700e+00
1.075000e+01 1.006699e+00
1.076000e+01 1.006697e+00
1.077000e+01 1.006693e+00
1.078000e+01 1.006688e+00
1.079000e+01 1.006681e+00
1.080000e+01 1.006673e+00
1.081000e+01 1.006663e+00
1.082000e+01 1.006653e+00
1.083000e+01 1.006641e+00
1.084000e+01 1.006627e+00
1.085000e+01 1.006613e+00
1.086000e+01 1.006597e+00
1.087000e+01 1.006580e+00
1.088000e+01 1.006561e+00
1.089000e+01 1.006542e+00
1.090000e+01 1.006521e+00
1.091000e+01 1.006499e+00
1.092000e+01 1.006476e+00
1.093000e+01 1.006452e+00
1.094000e+01 1.006427e+00
1.095000e+01 1.006401e+00
1.096000e+01 1.006373e+00
1.097000e+01 1.006345e+00
1.098000e+01 1.006316e+00
1.099000e+01 1.006285e+00
1.100000e+01 1.006254e+00
1.101000e+01 1.006222e+00
1.102000e+01 1.006189e+00
1.103000e+01 1.006155e+00
1.104000e+01 1.006120e+00
1.105000e+01 1.006084e+00
1.106000e+01 1.006047e+00
1.107000e+01 1.006010e+00
1.108000e+01 1.005972e+00
1.109000e+01 1.005933e+00
1.110000e+01 1.005893e+00
1.111000e+01 1.005853e+00
1.112000e+01 1.005811e+00
1.113000e+01 1.005769e+00
1.114000e+01 1.005727e+00
1.115000e+01 1.005683e+00
1.116000e+01 1.005639e+00
1.117000e+01 1.005595e+00
1.118000e+01 1.005550e+00
1.119000e+01 1.005504e+00
1.120000e+01 1.005458e+00
1.121000e+01 1.005411e+00
1.122000e+01 1.005363e+00
1.123000e+01 1.005315e+00
1.124000e+01 1.005267e+00
1.125000e+01 1.005218e+00
1.126000e+01 1.005168e+00
1.127000e+01 1.005118e+00
1.128000e+01 1.005068e+00
1.129000e+01 1.005017e+00
1.130000e+01 1.004966e+00
1.131000e+01 1.004915e+00
1.132000e+01 1.004863e+00
1.133000e+01 1.004810e+00
1.134000e+01 1.004758e+00
1.135000e+01 1.004705e+00
1.136000e+01 1.004652e+00
1.137000e+01 1.004598e+00
1.138000e+01 1.004544e+00
1.139000e+01 1.004490e+00
1.140000e+01 1.004436e+00
1.141000e+01 1.004381e+00
1.142000e+01 1.004326e+00
1.143000e+01 1.004271e+00
1.144000e+01 1.004216e+00
1.145000e+01 1.004161e+00
1.146000e+01 1.004106e+00
1.147000e+01 1.004050e+00
1.148000e+01 1.003994e+00
1.149000e+01 1.003938e+00
1.150000e+01 1.003882e+00
1.151000e+01 1.003826e+00
1.152000e+01 1.003770e+00
1.153000e+01 1.003714e+00
1.154000e+01 1.003658e+00
1.155000e+01 1.003601e+00
1.156000e+01 1.003545e+00
1.157000e+01 1.003489e+00
1.158000e+01 1.003433e+00
1.159000e+01 1.003376e+00
1.160000e+01 1.003320e+00
1.161000e+01 1.003264e+00
1.162000e+01 1.003208e+00
1.163000e+01 1.003152e+00
1.164000e+01 1.003096e+00
1.165000e+01 1.003040e+00
1.166000e+01 1.002984e+00
1.167000e+01 1.002928e+00
1.168000e+01 1.002873e+00
1.169000e+01 1.002817e+00
1.170000e+01 1.002762e+00
1.171000e+01 1.002707e+00
1.172000e+01 1.002652e+00
1.173000e+01 1.002597e+00
1.174000e+01 1.002543e+00
1.175000e+01 1.002488e+00
1.176000e+01 1.002434e+00
1.177000e+01 1.002380e+00
1.178000e+01 1.002327e+00
1.179000e+01 1.002273e+00
1.180000e+01 1.002220e+00
1.181000e+01 1.002167e+00
1.182000e+01 1.002114e+00
1.183000e+01 1.002062e+00
1.184000e+01 1.002010e+00
1.185000e+01 1.001958e+00
1.186000e+01 1.001907e+00
1.187000e+01 1.001856e+00
1.188000e+01 1.001805e+00
1.189000e+01 1.001754e+00
1.190000e+01 1.001704e+00
1.191000e+01 1.001655e+00
1.192000e+01 1.001605e+00
1.193000e+01 1.001556e+00
1.194000e+01 1.001508e+00
1.195000e+01 1.001459e+00
1.196000e+01 1.001412e+00
1.197000e+01 1.001364e+00
1.198000e+01 1.001317e+00
1.199000e+01 1.001270e+00
1.200000e+01 1.001224e+00
1.201000e+01 1.001178e+00
1.202000e+01 1.001133e+00
1.203000e+01 1.001088e+00
1.204000e+01 1.001044e+00
1.205000e+01 1.001000e+00
1.206000e+01 1.000956e+00
1.207000e+01 1.000913e+00
1.208000e+01 1.000871e+00
1.209000e+01 1.000829e+00
1.210000e+01 1.000787e+00
1.211000e+01 1.000746e+00
1.212000e+01 1.000706e+00
1.213000e+01 1.000666e+00
1.214000e+01 1.000626e+00
1.215000e+01 1.000587e+00
1.216000e+01 1.000549e+00
1.217000e+01 1.000511e+00
1.218000e+01 1.000473e+00
1.219000e+01 1.000436e+00
1.220000e+01 1.000400e+00
1.221000e+01 1.000364e+00
1.222000e+01 1.000329e+00
1.223000e+01 1.000294e+00
1.224000e+01 1.000260e+00
1.225000e+01 1.000226e+00
1.226000e+01 1.000193e+00
1.227000e+01 1.000160e+00
1.228000e+01 1.000128e+00
1.229000e+01 1.000097e+00
1.230000e+01 1.000066e+00
1.231000e+01 1.000036e+00
1.232000e+01 1.000006e+00
1.233000e+01 9.999772e-01
1.234000e+01 9.999487e-01
1.235000e+01 9.999208e-01
1.236000e+01 9.998934e-01
1.237000e+01 9.998666e-01
1.238000e+01 9.998405e-01
1.239000e+01 9.998148e-01
1.240000e+01 9.997898e-01
1.241000e+01 9.997654e-01
1.242000e+01 9.997415e-01
1.243000e+01 9.997182e-01
1.244000e+01 9.996956e-01
1.245000e+01 9.996735e-01
1.246000e+01 9.996519e-01
1.247000e+01 9.996310e-01
1.248000e+01 9.996107e-01
1.249000e+01 9.995909e-01
1.250000e+01 9.995717e-01
1.251000e+01 9.995531e-01
1.252000e+01 9.995351e-01
1.253000e+01 9.995177e-01
1.254000e+01 9.995008e-01
1.255000e+01 9.994845e-01
1.256000e+01 9.994688e-01
1.257000e+01 9.994537e-01
1.258000e+01 9.994391e-01
1.259000e+01 9.994251e-01
1.260000e+01 9.994117e-01
1.261000e+01 9.993988e-01
1.262000e+01 9.993865e-01
1.263000e+01 9.993747e-01
1.264000e+01 9.993635e-01
1.265000e+01 9.993529e-01
1.266000e+01 9.993428e-01
1.267000e+01 9.993332e-01
1.268000e+01 9.993242e-01
1.269000e+01 9.993157e-01
1.270000e+01 9.993078e-01
1.271000e+01 9.993003e-01
1.272000e+01 9.992934e-01
1.273000e+01 9.992871e-01
1.274000e+01 9.992812e-01
1.275000e+01 9.992758e-01
1.276000e+01 9.992710e-01
1.277000e+01 9.992667e-01
1.278000e+01 9.992628e-01
1.279000e+01 9.992595e-01
1.280000e+01 9.992566e-01
1.281000e+01 9.992542e-01
1.282000e+01 9.992523e-01
1.283000e+01 9.992509e-01
1.284000e+01 9.992499e-01
1.285000e+01 9.992494e-01
1.286000e+01 9.992494e-01
1.287000e+01 9.992498e-01
1.288000e+01 9.992506e-01
1.289000e+01 9.992519e-01
1.290000e+01 9.992536e-01
1.291000e+01 9.992557e-01
1.292000e+01 9.992583e-01
1.293000e+01 9.992613e-01
1.294000e+01 9.992646e-01
1.295000e+01 9.992684e-01
1.296000e+01 9.992726e-01
1.297000e+01 9.992771e-01
1.298000e+01 9.992821e-01
1.299000e+01 9.992874e-01
1.300000e+01 9.992931e-01
1.301000e+01 9.992991e-01
1.302000e+01 9.993055e-01
1.303000e+01 9.993122e-01
1.304000e+01 9.993193e-01
1.305000e+01 9.993267e-01
1.306000e+01 9.993345e-01
1.307000e+01 9.993425e-01
1.308000e+01 9.993509e-01
1.309000e+01 9.993595e-01
1.310000e+01 9.993685e-01
1.311000e+01 9.993778e-01
1.312000e+01 9.993873e-01
1.313000e+01 9.993971e-01
1.314000e+01 9.994072e-01
1.315000e+01 9.994176e-01
1.316000e+01 9.994282e-01
1.317000e+01 9.994390e-01
1.318000e+01 9.994501e-01
1.319000e+01 9.994615e-01
1.320000e+01 9.994730e-01
1.321000e+01 9.994848e-01
1.322000e+01 9.994968e-01
1.323000e+01 9.995089e-01
1.324000e+01 9.995213e-01
1.325000e+01 9.995339e-01
1.326000e+01 9.995466e-01
1.327000e+01 9.995596e-01
1.328000e+01 9.995727e-01
1.329000e+01 9.995859e-01
1.330000e+01 9.995993e-01
1.331000e+01 9.996129e-01
1.332000e+01 9.996266e-01
1.333000e+01 9.996404e-01
1.334000e+01 9.996544e-01
1.335000e+01 9.996685e-01
1.336000e+01 9.996826e-01
1.337000e+01 9.996969e-01
1.338000e+01 9.997113e-01
1.339000e+01 9.997258e-01
1.340000e+01 9.997404e-01
1.341000e+01 9.997550e-01
1.342000e+01 9.997697e-01
1.343000e+01 9.997845e-01
1.344000e+01 9.997994e-01
1.345000e+01 9.998143e-01
1.346000e+01 9.998292e-01
1.347000e+01 9.998442e-01
1.348000e+01 9.998592e-01
1.349000e+01 9.998742e-01
1.350000e+01 9.998893e-01
1.351000e+01 9.999044e-01
1.352000e+01 9.999195e-01
1.353000e+01 9.999345e-01
1.354000e+01 9.999496e-01
1.355000e+01 9.999647e-01
1.356000e+01 9.999798e-01
1.357000e+01 9.999948e-01
1.358000e+01 1.000010e+00
1.359000e+01 1.000025e+00
1.360000e+01 1.000040e+00
1.361000e+01 1.000055e+00
1.362000e+01 1.000070e+00
1.363000e+01 1.000084e+00
1.364000e+01 1.000099e+00
1.365000e+01 1.000114e+00
1.366000e+01 1.000128e+00
1.367000e+01 1.000143e+00
1.368000e+01 1.000157e+00
1.369000e+01 1.000172e+00
1.370000e+01 1.000186e+00
1.371000e+01 1.000200e+00
1.372000e+01 1.000215e+00
1.373000e+01 1.000229e+00
1.374000e+01 1.000242e+00
1.375000e+01 1.000256e+00
1.376000e+01 1.000270e+00
1.377000e+01 1.000284e+00
1.378000e+01 1.000297e+00
1.379000e+01 1.000310e+00
1.380000e+01 1.000324e+00
1.381000e+01 1.000337e+00
1.382000e+01 1.000350e+00
1.383000e+01 1.000363e+00
1.384000e+01 1.000375e+00
1.385000e+01 1.000388e+00
1.386000e+01 1.000400e+00
1.387000e+01 1.000412e+00
1.388000e+01 1.000425e+00
1.389000e+01 1.000437e+00
1.390000e+01 1.000448e+00
1.391000e+01 1.000460e+00
1.392000e+01 1.000471e+00
1.393000e+01 1.000483e+00
1.394000e+01 1.000494e+00
1.395000e+01 1.000505e+00
1.396000e+01 1.000516e+00
1.397000e+01 1.000526e+00
1.398000e+01 1.000537e+00
1.399000e+01 1.000547e+00
1.400000e+01 1.000557e+00
1.401000e+01 1.000567e+00
1.402000e+01 1.000577e+00
1.403000e+01 1.000586e+00
1.404000e+01 1.000596e+00
1.405000e+01 1.000605e+00
1.406000e+01 1.000614e+00
1.407000e+01 1.000623e+00
1.408000e+01 1.000631e+00
1.409000e+01 1.000640e+00
1.410000e+01 1.000648e+00
1.411000e+01 1.000656e+00
1.412000e+01 1.000664e+00
1.413000e+01 1.000671e+00
1.414000e+01 1.000679e+00
1.415000e+01 1.000686e+00
1.416000e+01 1.000693e+00
1.417000e+01 1.000700e+00
1.418000e+01 1.000707e+00
1.419000e+01 1.000713e+00
1.420000e+01 1.000719e+00
1.421000e+01 1.000725e+00
1.422000e+01 1.000731e+00
1.423000e+01 1.000737e+00
1.424000e+01 1.000742e+00
1.425000e+01 1.000748e+00
1.426000e+01 1.000753e+00
1.427000e+01 1.000757e+00
1.428000e+01 1.000762e+00
1.429000e+01 1.000767e+00
1.430000e+01 1.000771e+00
1.431000e+01 1.000775e+00
1.432000e+01 1.000779e+00
1.433000e+01 1.000782e+00
1.434000e+01 1.000786e+00
1.435000e+01 1.000789e+00
1.436000e+01 1.000792e+00
1.437000e+01 1.000795e+00
1.438000e+01 1.000798e+00
1.439000e+01 1.000800e+00
1.440000e+01 1.000803e+00
1.441000e+01 1.000805e+00
1.442000e+01 1.000807e+00
1.443000e+01 1.000808e+00
1.444000e+01 1.000810e+00
1.445000e+01 1.000811e+00
1.446000e+01 1.000813e+00
1.447000e+01 1.000814e+00
1.448000e+01 1.000814e+00
1.449000e+01 1.000815e+00
1.450000e+01 1.000815e+00
1.451000e+01 1.000816e+00
1.452000e+01 1.000816e+00
1.453000e+01 1.000816e+00
1.454000e+01 1.000815e+00
1.455000e+01 1.000815e+00
1.456000e+01 1.000814e+00
1.457000e+01 1.000814e+00
1.458000e+01 1.000813e+00
1.459000e+01 1.000812e+00
1.460000e+01 1.000810e+00
1.461000e+01 1.000809e+00
1.462000e+01 1.000807e+00
1.463000e+01 1.000805e+00
1.464000e+01 1.000803e+00
1.465000e+01 1.000801e+00
1.466000e+01 1.000799e+00
1.467000e+01 1.000797e+00
1.468000e+01 1.000794e+00
1.469000e+01 1.000791e+00
1.470000e+01 1.000789e+00
1.471000e+01 1.000786e+00
1.472000e+01 1.000782e+00
1.473000e+01 1.000779e+00
1.474000e+01 1.000776e+00
1.475000e+01 1.000772e+00
1.476000e+01 1.000768e+00
1.477000e+01 1.000765e+00
1.478000e+01 1.000761e+00
1.479000e+01 1.000756e+00
1.480000e+01 1.000752e+00
1.481000e+01 1.000748e+00
1.482000e+01 1.000743e+00
1.483000e+01 1.000739e+00
1.484000e+01 1.000734e+00
1.485000e+01 1.000729e+00
1.486000e+01 1.000724e+00
1.487000e+01 1.000719e+00
1.488000e+01 1.000714e+00
1.489000e+01 1.000709e+00
1.490000e+01 1.000703e+00
1.491000e+01 1.000698e+00
1.492000e+01 1.000692e+00
1.493000e+01 1.000686e+00
1.494000e+01 1.000680e+00
1.495000e+01 1.000674e+00
1.496000e+01 1.000668e+00
1.497000e+01 1.000662e+00
1.498000e+01 1.000656e+00
1.499000e+01 1.000650e+00
1.500000e+01 1.000643e+00
1.501000e+01 1.000637e+00
1.502000e+01 1.000630e+00
1.503000e+01 1.000623e+00
1.504000e+01 1.000617e+00
1.505000e+01 1.000610e+00
1.506000e+01 1.000603e+00
1.507000e+01 1.000596e+00
1.508000e+01 1.000589e+00
1.509000e+01 1.000582e+00
1.510000e+01 1.000574e+00
1.511000e+01 1.000567e+00
1.512000e+01 1.000560e+00
1.513000e+01 1.000552e+00
1.514000e+01 1.000545e+00
1.515000e+01 1.000537e+00
1.516000e+01 1.000530e+00
1.517000e+01 1.000522e+00
1.518000e+01 1.000514e+00
1.519000e+01 1.000507e+00
1.520000e+01 1.000499e+00
1.521000e+01 1.000491e+00
1.522000e+01 1.000483e+00
1.523000e+01 1.000475e+00
1.524000e+01 1.000467e+00
1.525000e+01 1.000459e+00
1.526000e+01 1.000451e+00
1.527000e+01 1.000443e+00
1.528000e+01 1.000435e+00
1.529000e+01 1.000426e+00
1.530000e+01 1.000418e+00
1.531000e+01 1.000410e+00
1.532000e+01 1.000402e+00
1.533000e+01 1.000393e+00
1.534000e+01 1.000385e+00
1.535000e+01 1.000377e+00
1.536000e+01 1.000368e+00
1.537000e+01 1.000360e+00
1.538000e+01 1.000352e+00
1.539000e+01 1.000343e+00
1.540000e+01 1.000335e+00
1.541000e+01 1.000326e+00
1.542000e+01 1.000318e+00
1.543000e+01 1.000309e+00
1.544000e+01 1.000301e+00
1.545000e+01 1.000292e+00
1.546000e+01 1.000284e+00
1.547000e+01 1.000275e+00
1.548000e+01 1.000267e+00
1.549000e+01 1.000258e+00
1.550000e+01 1.000250e+00
1.551000e+01 1.000241e+00
1.552000e+01 1.000233e+00
1.553000e+01 1.000224e+00
1.554000e+01 1.000216e+00
1.555000e+01 1.000208e+00
1.556000e+01 1.000199e+00
1.557000e+01 1.000191e+00
1.558000e+01 1.000182e+00
1.559000e+01 1.000174e+00
1.560000e+01 1.000165e+00
1.561000e+01 1.000157e+00
1.562000e+01 1.000149e+00
1.563000e+01 1.000140e+00
1.564000e+01 1.000132e+00
1.565000e+01 1.000124e+00
1.566000e+01 1.000115e+00
1.567000e+01 1.000107e+00
1.568000e+01 1.000099e+00
1.569000e+01 1.000091e+00
1.570000e+01 1.000083e+00
1.571000e+01 1.000075e+00
1.572000e+01 1.000066e+00
1.573000e+01 1.000058e+00
1.574000e+01 1.000050e+00
1.575000e+01 1.000042e+00
1.576000e+01 1.000034e+00
1.577000e+01 1.000026e+00
1.578000e+01 1.000019e+00
1.579000e+01 1.000011e+00
1.580000e+01 1.000003e+00
1.581000e+01 9.999952e-01
1.582000e+01 9.999875e-01
1.583000e+01 9.999798e-01
1.584000e+01 9.999722e-01
1.585000e+01 9.999646e-01
1.586000e+01 9.999571e-01
1.587000e+01 9.999496e-01
1.588000e+01 9.999422e-01
1.589000e+01 9.999348e-01
1.590000e+01 9.999275e-01
1.591000e+01 9.999202e-01
1.592000e+01 9.999130e-01
1.593000e+01 9.999059e-01
1.594000e+01 9.998988e-01
1.595000e+01 9.998917e-01
1.596000e+01 9.998847e-01
1.597000e+01 9.998778e-01
1.598000e+01 9.998709e-01
1.599000e+01 9.998641e-01
1.600000e+01 9.998573e-01
1.601000e+01 9.998506e-01
1.602000e+01 9.998440e-01
1.603000e+01 9.998374e-01
1.604000e+01 9.998309e-01
1.605000e+01 9.998244e-01
1.606000e+01 9.998180e-01
1.607000e+01 9.998117e-01
1.608000e+01 9.998055e-01
1.609000e+01 9.997993e-01
1.610000e+01 9.997931e-01
1.611000e+01 9.997871e-01
1.612000e+01 9.997811e-01
1.613000e+01 9.997752e-01
1.614000e+01 9.997693e-01
1.615000e+01 9.997635e-01
1.616000e+01 9.997578e-01
1.617000e+01 9.997522e-01
1.618000e+01 9.997466e-01
1.619000e+01 9.997411e-01
1.620000e+01 9.997357e-01
1.621000e+01 9.997303e-01
1.622000e+01 9.997250e-01
1.623000e+01 9.997198e-01
1.624000e+01 9.997147e-01
1.625000e+01 9.997096e-01
1.626000e+01 9.997046e-01
1.627000e+01 9.996997e-01
1.628000e+01 9.996949e-01
1.629000e+01 9.996901e-01
1.630000e+01 9.996854e-01
1.631000e+01 9.996808e-01
1.632000e+01 9.996762e-01
1.633000e+01 9.996717e-01
1.634000e+01 9.996674e-01
1.635000e+01 9.996630e-01
1.636000e+01 9.996588e-01
1.637000e+01 9.996546e-01
1.638000e+01 9.996505e-01
1.639000e+01 9.996465e-01
1.640000e+01 9.996426e-01
1.641000e+01 9.996387e-01
1.642000e+01 9.996349e-01
1.643000e+01 9.996312e-01
1.644000e+01 9.996276e-01
1.645000e+01 9.996240e-01
1.646000e+01 9.996206e-01
1.647000e+01 9.996172e-01
1.648000e+01 9.996138e-01
1.649000e+01 9.996106e-01
1.650000e+01 9.996074e-01
1.651000e+01 9.996043e-01
1.652000e+01 9.996013e-01
1.653000e+01 9.995983e-01
1.654000e+01 9.995955e-01
1.655000e+01 9.995927e-01
1.656000e+01 9.995900e-01
1.657000e+01 9.995873e-01
1.658000e+01 9.995847e-01
1.659000e+01 9.995822e-01
1.660000e+01 9.995798e-01
1.661000e+01 9.995775e-01
1.662000e+01 9.995752e-01
1.663000e+01 9.995730e-01
1.664000e+01 9.995709e-01
1.665000e+01 9.995688e-01
1.666000e+01 9.995669e-01
1.667000e+01 9.995650e-01
1.668000e+01 9.995631e-01
1.669000e+01 9.995614e-01
1.670000e+01 9.995597e-01
1.671000e+01 9.995581e-01
1.672000e+01 9.995565e-01
1.673000e+01 9.995551e-01
1.674000e+01 9.995537e-01
1.675000e+01 9.995523e-01
1.676000e+01 9.995511e-01
1.677000e+01 9.995499e-01
1.678000e+01 9.995487e-01
1.679000e+01 9.995477e-01
1.680000e+01 9.995467e-01
1.681000e+01 9.995458e-01
1.682000e+01 9.995449e-01
1.683000e+01 9.995441e-01
1.684000e+01 9.995434e-01
1.685000e+01 9.995428e-01
1.686000e+01 9.995422e-01
1.687000e+01 9.995416e-01
1.688000e+01 9.995412e-01
1.689000e+01 9.995408e-01
1.690000e+01 9.995404e-01
1.691000e+01 9.995402e-01
1.692000e+01 9.995399e-01
1.693000e+01 9.995398e-01
1.694000e+01 9.995397e-01
1.695000e+01 9.995397e-01
1.696000e+01 9.995397e-01
1.697000e+01 9.995398e-01
1.698000e+01 9.995399e-01
1.699000e+01 9.995401e-01
1.700000e+01 9.995404e-01
1.701000e+01 9.995407e-01
1.702000e+01 9.995410e-01
1.703000e+01 9.995415e-01
1.704000e+01 9.995419e-01
1.705000e+01 9.995425e-01
1.706000e+01 9.995430e-01
1.707000e+01 9.995437e-01
1.708000e+01 9.995444e-01
1.709000e+01 9.995451e-01
1.710000e+01 9.995459e-01
1.711000e+01 9.995467e-01
1.712000e+01 9.995476e-01
1.713000e+01 9.995485e-01
1.714000e+01 9.995495e-01
1.715000e+01 9.995505e-01
1.716000e+01 9.995516e-01
1.717000e+01 9.995527e-01
1.718000e+01 9.995539e-01
1.719000e+01 9.995551e-01
1.720000e+01 9.995564e-01
1.721000e+01 9.995577e-01
1.722000e+01 9.995590e-01
1.723000e+01 9.995604e-01
1.724000e+01 9.995618e-01
1.725000e+01 9.995632e-01
1.726000e+01 9.995647e-01
1.727000e+01 9.995663e-01
1.728000e+01 9.995678e-01
1.729000e+01 9.995695e-01
1.730000e+01 9.995711e-01
1.731000e+01 9.995728e-01
1.732000e+01 9.995745e-01
1.733000e+01 9.995763e-01
1.734000e+01 9.995780e-01
1.735000e+01 9.995799e-01
1.736000e+01 9.995817e-01
1.737000e+01 9.995836e-01
1.738000e+01 9.995855e-01
1.739000e+01 9.995875e-01
1.740000e+01 9.995894e-01
1.741000e+01 9.995914e-01
1.742000e+01 9.995935e-01
1.743000e+01 9.995955e-01
1.744000e+01 9.995976e-01
1.745000e+01 9.995997e-01
1.746000e+01 9.996018e-01
1.747000e+01 9.996040e-01
1.748000e+01 9.996062e-01
1.749000e+01 9.996084e-01
1.750000e+01 9.996106e-01
1.751000e+01 9.996129e-01
1.752000e+01 9.996152e-01
1.753000e+01 9.996175e-01
1.754000e+01 9.996198e-01
1.755000e+01 9.996221e-01
1.756000e+01 9.996245e-01
1.757000e+01 9.996268e-01
1.758000e+01 9.996292e-01
1.759000e+01 9.996316e-01
1.760000e+01 9.996341e-01
1.761000e+01 9.996365e-01
1.762000e+01 9.996390e-01
1.763000e+01 9.996414e-01
1.764000e+01 9.996439e-01
1.765000e+01 9.996464e-01
1.766000e+01 9.996489e-01
1.767000e+01 9.996515e-01
1.768000e+01 9.996540e-01
1.769000e+01 9.996566e-01
1.770000e+01 9.996591e-01
1.771000e+01 9.996617e-01
1.772000e+01 9.996643e-01
1.773000e+01 9.996669e-01
1.774000e+01 9.996695e-01
1.775000e+01 9.996721e-01
1.776000e+01 9.996747e-01
1.777000e+01 9.996773e-01
1.778000e+01 9.996799e-01
1.779000e+01 9.996826e-01
1.780000e+01 9.996852e-01
1.781000e+01 9.996879e-01
1.782000e+01 9.996905e-01
1.783000e+01 9.996932e-01
1.784000e+01 9.996958e-01
1.785000e+01 9.996985e-01
1.786000e+01 9.997011e-01
1.787000e+01 9.997038e-01
1.788000e+01 9.997065e-01
1.789000e+01 9.997091e-01
1.790000e+01 9.997118e-01
1.791000e+01 9.997145e-01
1.792000e+01 9.997172e-01
1.793000e+01 9.997198e-01
1.794000e+01 9.997225e-01
1.795000e+01 9.997252e-01
1.796000e+01 9.997279e-01
1.797000e+01 9.997305e-01
1.798000e+01 9.997332e-01
1.799000e+01 9.997359e-01
1.800000e+01 9.997385e-01
1.801000e+01 9.997412e-01
1.802000e+01 9.997438e-01
1.803000e+01 9.997465e-01
1.804000e+01 9.997491e-01
1.805000e+01 9.997518e-01
1.806000e+01 9.997544e-01
1.807000e+01 9.997570e-01
1.808000e+01 9.997597e-01
1.809000e+01 9.997623e-01
1.810000e+01 9.997649e-01
1.811000e+01 9.997675e-01
1.812000e+01 9.997701e-01
1.813000e+01 9.997727e-01
1.814000e+01 9.997753e-01
1.815000e+01 9.997779e-01
1.816000e+01 9.997804e-01
1.817000e+01 9.997830e-01
1.818000e+01 9.997856e-01
1.819000e+01 9.997881e-01
1.820000e+01 9.997907e-01
1.821000e+01 9.997932e-01
1.822000e+01 9.997957e-01
1.823000e+01 9.997982e-01
1.824000e+01 9.998007e-01
1.825000e+01 9.998032e-01
1.826000e+01 9.998057e-01
1.827000e+01 9.998082e-01
1.828000e+01 9.998106e-01
1.829000e+01 9.998131e-01
1.830000e+01 9.998155e-01
1.831000e+01 9.998179e-01
1.832000e+01 9.998204e-01
1.833000e+01 9.998228e-01
1.834000e+01 9.998251e-01
1.835000e+01 9.998275e-01
1.836000e+01 9.998299e-01
1.837000e+01 9.998323e-01
1.838000e+01 9.998346e-01
1.839000e+01 9.998369e-01
1.840000e+01 9.998392e-01
1.841000e+01 9.998416e-01
1.842000e+01 9.998438e-01
1.843000e+01 9.998461e-01
1.844000e+01 9.998484e-01
1.845000e+01 9.998506e-01
1.846000e+01 9.998529e-01
1.847000e+01 9.998551e-01
1.848000e+01 9.998573e-01
1.849000e+01 9.998595e-01
1.850000e+01 9.998617e-01
1.851000e+01 9.998639e-01
1.852000e+01 9.998660e-01
1.853000e+01 9.998682e-01
1.854000e+01 9.998703e-01
1.855000e+01 9.998724e-01
1.856000e+01 9.998745e-01
1.857000e+01 9.998766e-01
1.858000e+01 9.998786e-01
1.859000e+01 9.998807e-01
1.860000e+01 9.998827e-01
1.861000e+01 9.998848e-01
1.862000e+01 9.998868e-01
1.863000e+01 9.998887e-01
1.864000e+01 9.998907e-01
1.865000e+01 9.998927e-01
1.866000e+01 9.998946e-01
1.867000e+01 9.998966e-01
1.868000e+01 9.998985e-01
1.869000e+01 9.999004e-01
1.870000e+01 9.999022e-01
1.871000e+01 9.999041e-01
1.872000e+01 9.999060e-01
1.873000e+01 9.999078e-01
1.874000e+01 9.999096e-01
1.875000e+01 9.999114e-01
1.876000e+01 9.999132e-01
1.877000e+01 9.999150e-01
1.878000e+01 9.999167e-01
1.879000e+01 9.999185e-01
1.880000e+01 9.999202e-01
1.881000e+01 9.999219e-01
1.882000e+01 9.999236e-01
1.883000e+01 9.999252e-01
1.884000e+01 9.999269e-01
1.885000e+01 9.999285e-01
1.886000e+01 9.999301e-01
1.887000e+01 9.999317e-01
1.888000e+01 9.999333e-01
1.889000e+01 9.999349e-01
1.890000e+01 9.999365e-01
1.891000e+01 9.999380e-01
1.892000e+01 9.999395e-01
1.893000e+01 9.999410e-01
1.894000e+01 9.999425e-01
1.895000e+01 9.999440e-01
1.896000e+01 9.999454e-01
1.897000e+01 9.999469e-01
1.898000e+01 9.999483e-01
1.899000e+01 9.999497e-01
1.900000e+01 9.999511e-01
1.901000e+01 9.999524e-01
1.902000e+01 9.999538e-01
1.903000e+01 9.999551e-01
1.904000e+01 9.999564e-01
1.905000e+01 9.999577e-01
1.906000e+01 9.999590e-01
1.907000e+01 9.999603e-01
1.908000e+01 9.999615e-01
1.909000e+01 9.999627e-01
1.910000e+01 9.999640e-01
1.911000e+01 9.999652e-01
1.912000e+01 9.999663e-01
1.913000e+01 9.999675e-01
1.914000e+01 9.999686e-01
1.915000e+01 9.999698e-01
1.916000e+01 9.999709e-01
1.917000e+01 9.999720e-01
1.918000e+01 9.999730e-01
1.919000e+01 9.999741e-01
1.920000e+01 9.999751e-01
1.921000e+01 9.999762e-01
1.922000e+01 9.999772e-01
1.923000e+01 9.999782e-01
1.924000e+01 9.999791e-01
1.925000e+01 9.999801e-01
1.926000e+01 9.999810e-01
1.927000e+01 9.999819e-01
1.928000e+01 9.999828e-01
1.929000e+01 9.999837e-01
1.930000e+01 9.999846e-01
1.931000e+01 9.999855e-01
1.932000e+01 9.999863e-01
1.933000e+01 9.999871e-01
1.934000e+01 9.999879e-01
1.935000e+01 9.999887e-01
1.936000e+01 9.999895e-01
1.937000e+01 9.999902e-01
1.938000e+01 9.999910e-01
1.939000e+01 9.999917e-01
1.940000e+01 9.999924e-01
1.941000e+01 9.999931e-01
1.942000e+01 9.999937e-01
1.943000e+01 9.999944e-01
1.944000e+01 9.999950e-01
1.945000e+01 9.999957e-01
1.946000e+01 9.999963e-01
1.947000e+01 9.999969e-01
1.948000e+01 9.999974e-01
1.949000e+01 9.999980e-01
1.950000e+01 9.999985e-01
1.951000e+01 9.999991e-01
1.952000e+01 9.999996e-01
1.953000e+01 1.000000e+00
1.954000e+01 1.000001e+00
1.955000e+01 1.000001e+00
1.956000e+01 1.000001e+00
1.957000e+01 1.000002e+00
1.958000e+01 1.000002e+00
1.959000e+01 1.000003e+00
1.960000e+01 1.000003e+00
1.961000e+01 1.000004e+00
1.962000e+01 1.000004e+00
1.963000e+01 1.000004e+00
1.964000e+01 1.000005e+00
1.965000e+01 1.000005e+00
1.966000e+01 1.000005e+00
1.967000e+01 1.000006e+00
1.968000e+01 1.000006e+00
1.969000e+01 1.000006e+00
1.970000e+01 1.000006e+00
1.971000e+01 1.000007e+00
1.972000e+01 1.000007e+00
1.973000e+01 1.000007e+00
1.974000e+01 1.000007e+00
1.975000e+01 1.000007e+00
1.976000e+01 1.000008e+00
1.977000e+01 1.000008e+00
1.978000e+01 1.000008e+00
1.979000e+01 1.000008e+00
1.980000e+01 1.000008e+00
1.981000e+01 1.000008e+00
1.982000e+01 1.000009e+00
1.983000e+01 1.000009e+00
1.984000e+01 1.000009e+00
1.985000e+01 1.000009e+00
1.986000e+01 1.000009e+00
1.987000e+01 1.000009e+00
1.988000e+01 1.000009e+00
1.989000e+01 1.000009e+00
1.990000e+01 1.000009e+00
1.991000e+01 1.000009e+00
1.992000e+01 1.000009e+00
1.993000e+01 1.000009e+00
1.994000e+01 1.000009e+00
1.995000e+01 1.000009e+00
1.996000e+01 1.000009e+00
1.997000e+01 1.000009e+00
1.998000e+01 1.000009e+00
1.999000e+01 1.000009e+00


==> chapters/bridge/datas/test_kernel_size/cgG_1.000000_.csv <==
0.000000e+00 2.842925e-02
1.000000e-02 2.843357e-02
2.000000e-02 2.844655e-02
3.000000e-02 2.846819e-02
4.000000e-02 2.849849e-02
5.000000e-02 2.853746e-02
6.000000e-02 2.858511e-02
7.000000e-02 2.864147e-02
8.000000e-02 2.870653e-02
9.000000e-02 2.878034e-02
1.000000e-01 2.886289e-02
1.100000e-01 2.895423e-02
1.200000e-01 2.905437e-02
1.300000e-01 2.916334e-02
1.400000e-01 2.928119e-02
1.500000e-01 2.940793e-02
1.600000e-01 2.954362e-02
1.700000e-01 2.968828e-02
1.800000e-01 2.984196e-02
1.900000e-01 3.000471e-02
2.000000e-01 3.017656e-02
2.100000e-01 3.035758e-02
2.200000e-01 3.054781e-02
2.300000e-01 3.074731e-02
2.400000e-01 3.095613e-02
2.500000e-01 3.117433e-02
2.600000e-01 3.140198e-02
2.700000e-01 3.163914e-02
2.800000e-01 3.188588e-02
2.900000e-01 3.214226e-02
3.000000e-01 3.240836e-02
3.100000e-01 3.268426e-02
3.200000e-01 3.297002e-02
3.300000e-01 3.326572e-02
3.400000e-01 3.357146e-02
3.500000e-01 3.388731e-02
3.600000e-01 3.421336e-02
3.700000e-01 3.454969e-02
3.800000e-01 3.489641e-02
3.900000e-01 3.525359e-02
4.000000e-01 3.562134e-02
4.100000e-01 3.599976e-02
4.200000e-01 3.638895e-02
4.300000e-01 3.678900e-02
4.400000e-01 3.720002e-02
4.500000e-01 3.762213e-02
4.600000e-01 3.805542e-02
4.700000e-01 3.850002e-02
4.800000e-01 3.895603e-02
4.900000e-01 3.942357e-02
5.000000e-01 3.990276e-02
5.100000e-01 4.039372e-02
5.200000e-01 4.089657e-02
5.300000e-01 4.141144e-02
5.400000e-01 4.193846e-02
5.500000e-01 4.247774e-02
5.600000e-01 4.302943e-02
5.700000e-01 4.359365e-02
5.800000e-01 4.417055e-02
5.900000e-01 4.476025e-02
6.000000e-01 4.536290e-02
6.100000e-01 4.597864e-02
6.200000e-01 4.660761e-02
6.300000e-01 4.724995e-02
6.400000e-01 4.790582e-02
6.500000e-01 4.857535e-02
6.600000e-01 4.925871e-02
6.700000e-01 4.995603e-02
6.800000e-01 5.066749e-02
6.900000e-01 5.139322e-02
7.000000e-01 5.213339e-02
7.100000e-01 5.288816e-02
7.200000e-01 5.365768e-02
7.300000e-01 5.444212e-02
7.400000e-01 5.524164e-02
7.500000e-01 5.605641e-02
7.600000e-01 5.688659e-02
7.700000e-01 5.773235e-02
7.800000e-01 5.859386e-02
7.900000e-01 5.947129e-02
8.000000e-01 6.036481e-02
8.100000e-01 6.127459e-02
8.200000e-01 6.220081e-02
8.300000e-01 6.314364e-02
8.400000e-01 6.410327e-02
8.500000e-01 6.507985e-02
8.600000e-01 6.607358e-02
8.700000e-01 6.708464e-02
8.800000e-01 6.811319e-02
8.900000e-01 6.915944e-02
9.000000e-01 7.022354e-02
9.100000e-01 7.130570e-02
9.200000e-01 7.240609e-02
9.300000e-01 7.352489e-02
9.400000e-01 7.466229e-02
9.500000e-01 7.581848e-02
9.600000e-01 7.699364e-02
9.700000e-01 7.818795e-02
9.800000e-01 7.940161e-02
9.900000e-01 8.063479e-02
1.000000e+00 8.188769e-02
1.010000e+00 8.316048e-02
1.020000e+00 8.445337e-02
1.030000e+00 8.576653e-02
1.040000e+00 8.710015e-02
1.050000e+00 8.845442e-02
1.060000e+00 8.982952e-02
1.070000e+00 9.122564e-02
1.080000e+00 9.264297e-02
1.090000e+00 9.408168e-02
1.100000e+00 9.554197e-02
1.110000e+00 9.702403e-02
1.120000e+00 9.852802e-02
1.130000e+00 1.000541e-01
1.140000e+00 1.016026e-01
1.150000e+00 1.031735e-01
1.160000e+00 1.047671e-01
1.170000e+00 1.063835e-01
1.180000e+00 1.080230e-01
1.190000e+00 1.096856e-01
1.200000e+00 1.113717e-01
1.210000e+00 1.130813e-01
1.220000e+00 1.148146e-01
1.230000e+00 1.165718e-01
1.240000e+00 1.183531e-01
1.250000e+00 1.201586e-01
1.260000e+00 1.219885e-01
1.270000e+00 1.238430e-01
1.280000e+00 1.257222e-01
1.290000e+00 1.276262e-01
1.300000e+00 1.295554e-01
1.310000e+00 1.315097e-01
1.320000e+00 1.334894e-01
1.330000e+00 1.354945e-01
1.340000e+00 1.375254e-01
1.350000e+00 1.395820e-01
1.360000e+00 1.416646e-01
1.370000e+00 1.437732e-01
1.380000e+00 1.459081e-01
1.390000e+00 1.480693e-01
1.400000e+00 1.502570e-01
1.410000e+00 1.524713e-01
1.420000e+00 1.547123e-01
1.430000e+00 1.569802e-01
1.440000e+00 1.592751e-01
1.450000e+00 1.615971e-01
1.460000e+00 1.639462e-01
1.470000e+00 1.663227e-01
1.480000e+00 1.687266e-01
1.490000e+00 1.711579e-01
1.500000e+00 1.736169e-01
1.510000e+00 1.761036e-01
1.520000e+00 1.786180e-01
1.530000e+00 1.811604e-01
1.540000e+00 1.837306e-01
1.550000e+00 1.863289e-01
1.560000e+00 1.889552e-01
1.570000e+00 1.916097e-01
1.580000e+00 1.942924e-01
1.590000e+00 1.970034e-01
1.600000e+00 1.997427e-01
1.610000e+00 2.025103e-01
1.620000e+00 2.053063e-01
1.630000e+00 2.081308e-01
1.640000e+00 2.109837e-01
1.650000e+00 2.138651e-01
1.660000e+00 2.167749e-01
1.670000e+00 2.197133e-01
1.680000e+00 2.226802e-01
1.690000e+00 2.256756e-01
1.700000e+00 2.286996e-01
1.710000e+00 2.317520e-01
1.720000e+00 2.348329e-01
1.730000e+00 2.379423e-01
1.740000e+00 2.410801e-01
1.750000e+00 2.442463e-01
1.760000e+00 2.474409e-01
1.770000e+00 2.506637e-01
1.780000e+00 2.539148e-01
1.790000e+00 2.571941e-01
1.800000e+00 2.605016e-01
1.810000e+00 2.638370e-01
1.820000e+00 2.672005e-01
1.830000e+00 2.705918e-01
1.840000e+00 2.740109e-01
1.850000e+00 2.774577e-01
1.860000e+00 2.809321e-01
1.870000e+00 2.844340e-01
1.880000e+00 2.879631e-01
1.890000e+00 2.915195e-01
1.900000e+00 2.951030e-01
1.910000e+00 2.987134e-01
1.920000e+00 3.023506e-01
1.930000e+00 3.060144e-01
1.940000e+00 3.097047e-01
1.950000e+00 3.134212e-01
1.960000e+00 3.171639e-01
1.970000e+00 3.209325e-01
1.980000e+00 3.247268e-01
1.990000e+00 3.285466e-01
2.000000e+00 3.323918e-01
2.010000e+00 3.362621e-01
2.020000e+00 3.401572e-01
2.030000e+00 3.440770e-01
2.040000e+00 3.480211e-01
2.050000e+00 3.519895e-01
2.060000e+00 3.559817e-01
2.070000e+00 3.599976e-01
2.080000e+00 3.640368e-01
2.090000e+00 3.680992e-01
2.100000e+00 3.721844e-01
2.110000e+00 3.762921e-01
2.120000e+00 3.804220e-01
2.130000e+00 3.845738e-01
2.140000e+00 3.887473e-01
2.150000e+00 3.929420e-01
2.160000e+00 3.971577e-01
2.170000e+00 4.013940e-01
2.180000e+00 4.056505e-01
2.190000e+00 4.099270e-01
2.200000e+00 4.142231e-01
2.210000e+00 4.185384e-01
2.220000e+00 4.228725e-01
2.230000e+00 4.272251e-01
2.240000e+00 4.315958e-01
2.250000e+00 4.359841e-01
2.260000e+00 4.403897e-01
2.270000e+00 4.448122e-01
2.280000e+00 4.492511e-01
2.290000e+00 4.537061e-01
2.300000e+00 4.581767e-01
2.310000e+00 4.626625e-01
2.320000e+00 4.671631e-01
2.330000e+00 4.716779e-01
2.340000e+00 4.762066e-01
2.350000e+00 4.807487e-01
2.360000e+00 4.853037e-01
2.370000e+00 4.898711e-01
2.380000e+00 4.944506e-01
2.390000e+00 4.990416e-01
2.400000e+00 5.036435e-01
2.410000e+00 5.082560e-01
2.420000e+00 5.128785e-01
2.430000e+00 5.175106e-01
2.440000e+00 5.221517e-01
2.450000e+00 5.268012e-01
2.460000e+00 5.314588e-01
2.470000e+00 5.361238e-01
2.480000e+00 5.407957e-01
2.490000e+00 5.454741e-01
2.500000e+00 5.501583e-01
2.510000e+00 5.548478e-01
2.520000e+00 5.595421e-01
2.530000e+00 5.642407e-01
2.540000e+00 5.689429e-01
2.550000e+00 5.736482e-01
2.560000e+00 5.783561e-01
2.570000e+00 5.830660e-01
2.580000e+00 5.877774e-01
2.590000e+00 5.924896e-01
2.600000e+00 5.972021e-01
2.610000e+00 6.019143e-01
2.620000e+00 6.066257e-01
2.630000e+00 6.113356e-01
2.640000e+00 6.160435e-01
2.650000e+00 6.207488e-01
2.660000e+00 6.254509e-01
2.670000e+00 6.301492e-01
2.680000e+00 6.348432e-01
2.690000e+00 6.395322e-01
2.700000e+00 6.442157e-01
2.710000e+00 6.488930e-01
2.720000e+00 6.535636e-01
2.730000e+00 6.582269e-01
2.740000e+00 6.628822e-01
2.750000e+00 6.675291e-01
2.760000e+00 6.721668e-01
2.770000e+00 6.767948e-01
2.780000e+00 6.814126e-01
2.790000e+00 6.860194e-01
2.800000e+00 6.906148e-01
2.810000e+00 6.951981e-01
2.820000e+00 6.997688e-01
2.830000e+00 7.043262e-01
2.840000e+00 7.088698e-01
2.850000e+00 7.133989e-01
2.860000e+00 7.179131e-01
2.870000e+00 7.224117e-01
2.880000e+00 7.268941e-01
2.890000e+00 7.313598e-01
2.900000e+00 7.358082e-01
2.910000e+00 7.402387e-01
2.920000e+00 7.446507e-01
2.930000e+00 7.490438e-01
2.940000e+00 7.534172e-01
2.950000e+00 7.577706e-01
2.960000e+00 7.621033e-01
2.970000e+00 7.664147e-01
2.980000e+00 7.707044e-01
2.990000e+00 7.749717e-01
3.000000e+00 7.792162e-01
3.010000e+00 7.834374e-01
3.020000e+00 7.876346e-01
3.030000e+00 7.918074e-01
3.040000e+00 7.959553e-01
3.050000e+00 8.000777e-01
3.060000e+00 8.041742e-01
3.070000e+00 8.082442e-01
3.080000e+00 8.122873e-01
3.090000e+00 8.163029e-01
3.100000e+00 8.202907e-01
3.110000e+00 8.242500e-01
3.120000e+00 8.281805e-01
3.130000e+00 8.320818e-01
3.140000e+00 8.359532e-01
3.150000e+00 8.397945e-01
3.160000e+00 8.436051e-01
3.170000e+00 8.473847e-01
3.180000e+00 8.511327e-01
3.190000e+00 8.548489e-01
3.200000e+00 8.585328e-01
3.210000e+00 8.621839e-01
3.220000e+00 8.658020e-01
3.230000e+00 8.693865e-01
3.240000e+00 8.729373e-01
3.250000e+00 8.764538e-01
3.260000e+00 8.799357e-01
3.270000e+00 8.833827e-01
3.280000e+00 8.867944e-01
3.290000e+00 8.901706e-01
3.300000e+00 8.935109e-01
3.310000e+00 8.968149e-01
3.320000e+00 9.000824e-01
3.330000e+00 9.033131e-01
3.340000e+00 9.065067e-01
3.350000e+00 9.096630e-01
3.360000e+00 9.127816e-01
3.370000e+00 9.158623e-01
3.380000e+00 9.189049e-01
3.390000e+00 9.219091e-01
3.400000e+00 9.248748e-01
3.410000e+00 9.278017e-01
3.420000e+00 9.306895e-01
3.430000e+00 9.335382e-01
3.440000e+00 9.363475e-01
3.450000e+00 9.391173e-01
3.460000e+00 9.418473e-01
3.470000e+00 9.445375e-01
3.480000e+00 9.471877e-01
3.490000e+00 9.497977e-01
3.500000e+00 9.523675e-01
3.510000e+00 9.548969e-01
3.520000e+00 9.573859e-01
3.530000e+00 9.598343e-01
3.540000e+00 9.622421e-01
3.550000e+00 9.646092e-01
3.560000e+00 9.669355e-01
3.570000e+00 9.692210e-01
3.580000e+00 9.714657e-01
3.590000e+00 9.736695e-01
3.600000e+00 9.758325e-01
3.610000e+00 9.779545e-01
3.620000e+00 9.800357e-01
3.630000e+00 9.820760e-01
3.640000e+00 9.840755e-01
3.650000e+00 9.860342e-01
3.660000e+00 9.879521e-01
3.670000e+00 9.898293e-01
3.680000e+00 9.916658e-01
3.690000e+00 9.934619e-01
3.700000e+00 9.952174e-01
3.710000e+00 9.969326e-01
3.720000e+00 9.986075e-01
3.730000e+00 1.000242e+00
3.740000e+00 1.001837e+00
3.750000e+00 1.003392e+00
3.760000e+00 1.004907e+00
3.770000e+00 1.006382e+00
3.780000e+00 1.007818e+00
3.790000e+00 1.009215e+00
3.800000e+00 1.010573e+00
3.810000e+00 1.011892e+00
3.820000e+00 1.013172e+00
3.830000e+00 1.014414e+00
3.840000e+00 1.015617e+00
3.850000e+00 1.016783e+00
3.860000e+00 1.017911e+00
3.870000e+00 1.019001e+00
3.880000e+00 1.020054e+00
3.890000e+00 1.021069e+00
3.900000e+00 1.022048e+00
3.910000e+00 1.022991e+00
3.920000e+00 1.023897e+00
3.930000e+00 1.024768e+00
3.940000e+00 1.025603e+00
3.950000e+00 1.026402e+00
3.960000e+00 1.027167e+00
3.970000e+00 1.027897e+00
3.980000e+00 1.028592e+00
3.990000e+00 1.029254e+00
4.000000e+00 1.029881e+00
4.010000e+00 1.030476e+00
4.020000e+00 1.031038e+00
4.030000e+00 1.031566e+00
4.040000e+00 1.032063e+00
4.050000e+00 1.032528e+00
4.060000e+00 1.032961e+00
4.070000e+00 1.033363e+00
4.080000e+00 1.033735e+00
4.090000e+00 1.034076e+00
4.100000e+00 1.034387e+00
4.110000e+00 1.034669e+00
4.120000e+00 1.034921e+00
4.130000e+00 1.035145e+00
4.140000e+00 1.035341e+00
4.150000e+00 1.035508e+00
4.160000e+00 1.035648e+00
4.170000e+00 1.035761e+00
4.180000e+00 1.035848e+00
4.190000e+00 1.035908e+00
4.200000e+00 1.035942e+00
4.210000e+00 1.035952e+00
4.220000e+00 1.035936e+00
4.230000e+00 1.035896e+00
4.240000e+00 1.035832e+00
4.250000e+00 1.035744e+00
4.260000e+00 1.035634e+00
4.270000e+00 1.035500e+00
4.280000e+00 1.035345e+00
4.290000e+00 1.035168e+00
4.300000e+00 1.034969e+00
4.310000e+00 1.034750e+00
4.320000e+00 1.034511e+00
4.330000e+00 1.034252e+00
4.340000e+00 1.033973e+00
4.350000e+00 1.033675e+00
4.360000e+00 1.033359e+00
4.370000e+00 1.033025e+00
4.380000e+00 1.032673e+00
4.390000e+00 1.032304e+00
4.400000e+00 1.031919e+00
4.410000e+00 1.031517e+00
4.420000e+00 1.031100e+00
4.430000e+00 1.030667e+00
4.440000e+00 1.030220e+00
4.450000e+00 1.029758e+00
4.460000e+00 1.029283e+00
4.470000e+00 1.028794e+00
4.480000e+00 1.028292e+00
4.490000e+00 1.027777e+00
4.500000e+00 1.027251e+00
4.510000e+00 1.026713e+00
4.520000e+00 1.026163e+00
4.530000e+00 1.025603e+00
4.540000e+00 1.025033e+00
4.550000e+00 1.024453e+00
4.560000e+00 1.023864e+00
4.570000e+00 1.023265e+00
4.580000e+00 1.022658e+00
4.590000e+00 1.022043e+00
4.600000e+00 1.021420e+00
4.610000e+00 1.020790e+00
4.620000e+00 1.020153e+00
4.630000e+00 1.019510e+00
4.640000e+00 1.018861e+00
4.650000e+00 1.018206e+00
4.660000e+00 1.017546e+00
4.670000e+00 1.016881e+00
4.680000e+00 1.016211e+00
4.690000e+00 1.015538e+00
4.700000e+00 1.014861e+00
4.710000e+00 1.014181e+00
4.720000e+00 1.013498e+00
4.730000e+00 1.012812e+00
4.740000e+00 1.012124e+00
4.750000e+00 1.011435e+00
4.760000e+00 1.010744e+00
4.770000e+00 1.010052e+00
4.780000e+00 1.009359e+00
4.790000e+00 1.008666e+00
4.800000e+00 1.007973e+00
4.810000e+00 1.007280e+00
4.820000e+00 1.006588e+00
4.830000e+00 1.005896e+00
4.840000e+00 1.005206e+00
4.850000e+00 1.004518e+00
4.860000e+00 1.003831e+00
4.870000e+00 1.003147e+00
4.880000e+00 1.002465e+00
4.890000e+00 1.001786e+00
4.900000e+00 1.001110e+00
4.910000e+00 1.000438e+00
4.920000e+00 9.997687e-01
4.930000e+00 9.991036e-01
4.940000e+00 9.984427e-01
4.950000e+00 9.977861e-01
4.960000e+00 9.971342e-01
4.970000e+00 9.964872e-01
4.980000e+00 9.958454e-01
4.990000e+00 9.952089e-01
5.000000e+00 9.945780e-01
5.010000e+00 9.939529e-01
5.020000e+00 9.933339e-01
5.030000e+00 9.927211e-01
5.040000e+00 9.921148e-01
5.050000e+00 9.915151e-01
5.060000e+00 9.909222e-01
5.070000e+00 9.903364e-01
5.080000e+00 9.897578e-01
5.090000e+00 9.891865e-01
5.100000e+00 9.886229e-01
5.110000e+00 9.880669e-01
5.120000e+00 9.875187e-01
5.130000e+00 9.869786e-01
5.140000e+00 9.864467e-01
5.150000e+00 9.859231e-01
5.160000e+00 9.854079e-01
5.170000e+00 9.849012e-01
5.180000e+00 9.844033e-01
5.190000e+00 9.839141e-01
5.200000e+00 9.834339e-01
5.210000e+00 9.829627e-01
5.220000e+00 9.825006e-01
5.230000e+00 9.820477e-01
5.240000e+00 9.816042e-01
5.250000e+00 9.811700e-01
5.260000e+00 9.807453e-01
5.270000e+00 9.803301e-01
5.280000e+00 9.799246e-01
5.290000e+00 9.795287e-01
5.300000e+00 9.791425e-01
5.310000e+00 9.787662e-01
5.320000e+00 9.783997e-01
5.330000e+00 9.780430e-01
5.340000e+00 9.776963e-01
5.350000e+00 9.773595e-01
5.360000e+00 9.770327e-01
5.370000e+00 9.767158e-01
5.380000e+00 9.764090e-01
5.390000e+00 9.761123e-01
5.400000e+00 9.758255e-01
5.410000e+00 9.755489e-01
5.420000e+00 9.752822e-01
5.430000e+00 9.750256e-01
5.440000e+00 9.747791e-01
5.450000e+00 9.745426e-01
5.460000e+00 9.743160e-01
5.470000e+00 9.740995e-01
5.480000e+00 9.738929e-01
5.490000e+00 9.736963e-01
5.500000e+00 9.735096e-01
5.510000e+00 9.733327e-01
5.520000e+00 9.731657e-01
5.530000e+00 9.730085e-01
5.540000e+00 9.728610e-01
5.550000e+00 9.727232e-01
5.560000e+00 9.725950e-01
5.570000e+00 9.724764e-01
5.580000e+00 9.723674e-01
5.590000e+00 9.722678e-01
5.600000e+00 9.721775e-01
5.610000e+00 9.720966e-01
5.620000e+00 9.720250e-01
5.630000e+00 9.719625e-01
5.640000e+00 9.719091e-01
5.650000e+00 9.718648e-01
5.660000e+00 9.718294e-01
5.670000e+00 9.718028e-01
5.680000e+00 9.717850e-01
5.690000e+00 9.717758e-01
5.700000e+00 9.717752e-01
5.710000e+00 9.717831e-01
5.720000e+00 9.717994e-01
5.730000e+00 9.718240e-01
5.740000e+00 9.718567e-01
5.750000e+00 9.718975e-01
5.760000e+00 9.719463e-01
5.770000e+00 9.720030e-01
5.780000e+00 9.720674e-01
5.790000e+00 9.721395e-01
5.800000e+00 9.722190e-01
5.810000e+00 9.723061e-01
5.820000e+00 9.724004e-01
5.830000e+00 9.725019e-01
5.840000e+00 9.726104e-01
5.850000e+00 9.727259e-01
5.860000e+00 9.728483e-01
5.870000e+00 9.729773e-01
5.880000e+00 9.731130e-01
5.890000e+00 9.732551e-01
5.900000e+00 9.734035e-01
5.910000e+00 9.735581e-01
5.920000e+00 9.737189e-01
5.930000e+00 9.738855e-01
5.940000e+00 9.740581e-01
5.950000e+00 9.742363e-01
5.960000e+00 9.744201e-01
5.970000e+00 9.746093e-01
5.980000e+00 9.748039e-01
5.990000e+00 9.750036e-01
6.000000e+00 9.752084e-01
6.010000e+00 9.754181e-01
6.020000e+00 9.756326e-01
6.030000e+00 9.758518e-01
6.040000e+00 9.760755e-01
6.050000e+00 9.763036e-01
6.060000e+00 9.765360e-01
6.070000e+00 9.767726e-01
6.080000e+00 9.770131e-01
6.090000e+00 9.772576e-01
6.100000e+00 9.775057e-01
6.110000e+00 9.777575e-01
6.120000e+00 9.780128e-01
6.130000e+00 9.782715e-01
6.140000e+00 9.785334e-01
6.150000e+00 9.787984e-01
6.160000e+00 9.790664e-01
6.170000e+00 9.793372e-01
6.180000e+00 9.796108e-01
6.190000e+00 9.798870e-01
6.200000e+00 9.801656e-01
6.210000e+00 9.804466e-01
6.220000e+00 9.807299e-01
6.230000e+00 9.810152e-01
6.240000e+00 9.813026e-01
6.250000e+00 9.815918e-01
6.260000e+00 9.818827e-01
6.270000e+00 9.821753e-01
6.280000e+00 9.824693e-01
6.290000e+00 9.827648e-01
6.300000e+00 9.830615e-01
6.310000e+00 9.833594e-01
6.320000e+00 9.836584e-01
6.330000e+00 9.839583e-01
6.340000e+00 9.842590e-01
6.350000e+00 9.845604e-01
6.360000e+00 9.848624e-01
6.370000e+00 9.851649e-01
6.380000e+00 9.854678e-01
6.390000e+00 9.857710e-01
6.400000e+00 9.860744e-01
6.410000e+00 9.863778e-01
6.420000e+00 9.866813e-01
6.430000e+00 9.869845e-01
6.440000e+00 9.872876e-01
6.450000e+00 9.875903e-01
6.460000e+00 9.878927e-01
6.470000e+00 9.881945e-01
6.480000e+00 9.884957e-01
6.490000e+00 9.887962e-01
6.500000e+00 9.890959e-01
6.510000e+00 9.893948e-01
6.520000e+00 9.896926e-01
6.530000e+00 9.899895e-01
6.540000e+00 9.902852e-01
6.550000e+00 9.905796e-01
6.560000e+00 9.908728e-01
6.570000e+00 9.911646e-01
6.580000e+00 9.914549e-01
6.590000e+00 9.917437e-01
6.600000e+00 9.920309e-01
6.610000e+00 9.923164e-01
6.620000e+00 9.926002e-01
6.630000e+00 9.928821e-01
6.640000e+00 9.931622e-01
6.650000e+00 9.934402e-01
6.660000e+00 9.937163e-01
6.670000e+00 9.939902e-01
6.680000e+00 9.942620e-01
6.690000e+00 9.945316e-01
6.700000e+00 9.947989e-01
6.710000e+00 9.950638e-01
6.720000e+00 9.953264e-01
6.730000e+00 9.955865e-01
6.740000e+00 9.958441e-01
6.750000e+00 9.960992e-01
6.760000e+00 9.963516e-01
6.770000e+00 9.966014e-01
6.780000e+00 9.968485e-01
6.790000e+00 9.970929e-01
6.800000e+00 9.973344e-01
6.810000e+00 9.975732e-01
6.820000e+00 9.978090e-01
6.830000e+00 9.980420e-01
6.840000e+00 9.982719e-01
6.850000e+00 9.984989e-01
6.860000e+00 9.987229e-01
6.870000e+00 9.989438e-01
6.880000e+00 9.991616e-01
6.890000e+00 9.993763e-01
6.900000e+00 9.995878e-01
6.910000e+00 9.997962e-01
6.920000e+00 1.000001e+00
6.930000e+00 1.000203e+00
6.940000e+00 1.000402e+00
6.950000e+00 1.000597e+00
6.960000e+00 1.000789e+00
6.970000e+00 1.000978e+00
6.980000e+00 1.001163e+00
6.990000e+00 1.001345e+00
7.000000e+00 1.001524e+00
7.010000e+00 1.001699e+00
7.020000e+00 1.001871e+00
7.030000e+00 1.002040e+00
7.040000e+00 1.002205e+00
7.050000e+00 1.002366e+00
7.060000e+00 1.002524e+00
7.070000e+00 1.002679e+00
7.080000e+00 1.002830e+00
7.090000e+00 1.002978e+00
7.100000e+00 1.003122e+00
7.110000e+00 1.003263e+00
7.120000e+00 1.003401e+00
7.130000e+00 1.003534e+00
7.140000e+00 1.003665e+00
7.150000e+00 1.003792e+00
7.160000e+00 1.003915e+00
7.170000e+00 1.004035e+00
7.180000e+00 1.004152e+00
7.190000e+00 1.004265e+00
7.200000e+00 1.004375e+00
7.210000e+00 1.004481e+00
7.220000e+00 1.004584e+00
7.230000e+00 1.004683e+00
7.240000e+00 1.004779e+00
7.250000e+00 1.004872e+00
7.260000e+00 1.004961e+00
7.270000e+00 1.005047e+00
7.280000e+00 1.005130e+00
7.290000e+00 1.005209e+00
7.300000e+00 1.005285e+00
7.310000e+00 1.005357e+00
7.320000e+00 1.005427e+00
7.330000e+00 1.005493e+00
7.340000e+00 1.005556e+00
7.350000e+00 1.005615e+00
7.360000e+00 1.005672e+00
7.370000e+00 1.005725e+00
7.380000e+00 1.005775e+00
7.390000e+00 1.005822e+00
7.400000e+00 1.005866e+00
7.410000e+00 1.005907e+00
7.420000e+00 1.005945e+00
7.430000e+00 1.005980e+00
7.440000e+00 1.006011e+00
7.450000e+00 1.006040e+00
7.460000e+00 1.006066e+00
7.470000e+00 1.006089e+00
7.480000e+00 1.006109e+00
7.490000e+00 1.006126e+00
7.500000e+00 1.006141e+00
7.510000e+00 1.006153e+00
7.520000e+00 1.006161e+00
7.530000e+00 1.006168e+00
7.540000e+00 1.006171e+00
7.550000e+00 1.006172e+00
7.560000e+00 1.006170e+00
7.570000e+00 1.006166e+00
7.580000e+00 1.006159e+00
7.590000e+00 1.006150e+00
7.600000e+00 1.006138e+00
7.610000e+00 1.006123e+00
7.620000e+00 1.006107e+00
7.630000e+00 1.006087e+00
7.640000e+00 1.006066e+00
7.650000e+00 1.006042e+00
7.660000e+00 1.006016e+00
7.670000e+00 1.005988e+00
7.680000e+00 1.005958e+00
7.690000e+00 1.005925e+00
7.700000e+00 1.005890e+00
7.710000e+00 1.005854e+00
7.720000e+00 1.005815e+00
7.730000e+00 1.005774e+00
7.740000e+00 1.005732e+00
7.750000e+00 1.005687e+00
7.760000e+00 1.005641e+00
7.770000e+00 1.005592e+00
7.780000e+00 1.005542e+00
7.790000e+00 1.005490e+00
7.800000e+00 1.005437e+00
7.810000e+00 1.005382e+00
7.820000e+00 1.005325e+00
7.830000e+00 1.005266e+00
7.840000e+00 1.005207e+00
7.850000e+00 1.005145e+00
7.860000e+00 1.005082e+00
7.870000e+00 1.005018e+00
7.880000e+00 1.004952e+00
7.890000e+00 1.004885e+00
7.900000e+00 1.004817e+00
7.910000e+00 1.004747e+00
7.920000e+00 1.004676e+00
7.930000e+00 1.004604e+00
7.940000e+00 1.004531e+00
7.950000e+00 1.004457e+00
7.960000e+00 1.004382e+00
7.970000e+00 1.004306e+00
7.980000e+00 1.004228e+00
7.990000e+00 1.004150e+00
8.000000e+00 1.004071e+00
8.010000e+00 1.003991e+00
8.020000e+00 1.003910e+00
8.030000e+00 1.003829e+00
8.040000e+00 1.003747e+00
8.050000e+00 1.003664e+00
8.060000e+00 1.003580e+00
8.070000e+00 1.003496e+00
8.080000e+00 1.003411e+00
8.090000e+00 1.003326e+00
8.100000e+00 1.003240e+00
8.110000e+00 1.003154e+00
8.120000e+00 1.003067e+00
8.130000e+00 1.002980e+00
8.140000e+00 1.002892e+00
8.150000e+00 1.002805e+00
8.160000e+00 1.002717e+00
8.170000e+00 1.002628e+00
8.180000e+00 1.002540e+00
8.190000e+00 1.002451e+00
8.200000e+00 1.002363e+00
8.210000e+00 1.002274e+00
8.220000e+00 1.002185e+00
8.230000e+00 1.002096e+00
8.240000e+00 1.002007e+00
8.250000e+00 1.001918e+00
8.260000e+00 1.001829e+00
8.270000e+00 1.001741e+00
8.280000e+00 1.001652e+00
8.290000e+00 1.001564e+00
8.300000e+00 1.001475e+00
8.310000e+00 1.001387e+00
8.320000e+00 1.001300e+00
8.330000e+00 1.001212e+00
8.340000e+00 1.001125e+00
8.350000e+00 1.001039e+00
8.360000e+00 1.000952e+00
8.370000e+00 1.000866e+00
8.380000e+00 1.000781e+00
8.390000e+00 1.000696e+00
8.400000e+00 1.000612e+00
8.410000e+00 1.000528e+00
8.420000e+00 1.000444e+00
8.430000e+00 1.000361e+00
8.440000e+00 1.000279e+00
8.450000e+00 1.000198e+00
8.460000e+00 1.000117e+00
8.470000e+00 1.000037e+00
8.480000e+00 9.999573e-01
8.490000e+00 9.998785e-01
8.500000e+00 9.998006e-01
8.510000e+00 9.997234e-01
8.520000e+00 9.996470e-01
8.530000e+00 9.995714e-01
8.540000e+00 9.994967e-01
8.550000e+00 9.994228e-01
8.560000e+00 9.993498e-01
8.570000e+00 9.992778e-01
8.580000e+00 9.992066e-01
8.590000e+00 9.991364e-01
8.600000e+00 9.990672e-01
8.610000e+00 9.989990e-01
8.620000e+00 9.989317e-01
8.630000e+00 9.988655e-01
8.640000e+00 9.988003e-01
8.650000e+00 9.987361e-01
8.660000e+00 9.986730e-01
8.670000e+00 9.986110e-01
8.680000e+00 9.985501e-01
8.690000e+00 9.984903e-01
8.700000e+00 9.984316e-01
8.710000e+00 9.983740e-01
8.720000e+00 9.983176e-01
8.730000e+00 9.982624e-01
8.740000e+00 9.982083e-01
8.750000e+00 9.981553e-01
8.760000e+00 9.981036e-01
8.770000e+00 9.980531e-01
8.780000e+00 9.980038e-01
8.790000e+00 9.979557e-01
8.800000e+00 9.979088e-01
8.810000e+00 9.978631e-01
8.820000e+00 9.978187e-01
8.830000e+00 9.977756e-01
8.840000e+00 9.977337e-01
8.850000e+00 9.976930e-01
8.860000e+00 9.976536e-01
8.870000e+00 9.976155e-01
8.880000e+00 9.975787e-01
8.890000e+00 9.975431e-01
8.900000e+00 9.975088e-01
8.910000e+00 9.974758e-01
8.920000e+00 9.974441e-01
8.930000e+00 9.974137e-01
8.940000e+00 9.973846e-01
8.950000e+00 9.973567e-01
8.960000e+00 9.973302e-01
8.970000e+00 9.973049e-01
8.980000e+00 9.972809e-01
8.990000e+00 9.972582e-01
9.000000e+00 9.972368e-01
9.010000e+00 9.972167e-01
9.020000e+00 9.971979e-01
9.030000e+00 9.971804e-01
9.040000e+00 9.971641e-01
9.050000e+00 9.971491e-01
9.060000e+00 9.971354e-01
9.070000e+00 9.971230e-01
9.080000e+00 9.971118e-01
9.090000e+00 9.971019e-01
9.100000e+00 9.970933e-01
9.110000e+00 9.970859e-01
9.120000e+00 9.970797e-01
9.130000e+00 9.970748e-01
9.140000e+00 9.970711e-01
9.150000e+00 9.970686e-01
9.160000e+00 9.970673e-01
9.170000e+00 9.970673e-01
9.180000e+00 9.970684e-01
9.190000e+00 9.970708e-01
9.200000e+00 9.970743e-01
9.210000e+00 9.970790e-01
9.220000e+00 9.970848e-01
9.230000e+00 9.970919e-01
9.240000e+00 9.971000e-01
9.250000e+00 9.971093e-01
9.260000e+00 9.971197e-01
9.270000e+00 9.971312e-01
9.280000e+00 9.971438e-01
9.290000e+00 9.971575e-01
9.300000e+00 9.971723e-01
9.310000e+00 9.971882e-01
9.320000e+00 9.972051e-01
9.330000e+00 9.972230e-01
9.340000e+00 9.972420e-01
9.350000e+00 9.972620e-01
9.360000e+00 9.972829e-01
9.370000e+00 9.973049e-01
9.380000e+00 9.973278e-01
9.390000e+00 9.973517e-01
9.400000e+00 9.973766e-01
9.410000e+00 9.974023e-01
9.420000e+00 9.974290e-01
9.430000e+00 9.974566e-01
9.440000e+00 9.974851e-01
9.450000e+00 9.975144e-01
9.460000e+00 9.975446e-01
9.470000e+00 9.975756e-01
9.480000e+00 9.976075e-01
9.490000e+00 9.976401e-01
9.500000e+00 9.976736e-01
9.510000e+00 9.977078e-01
9.520000e+00 9.977428e-01
9.530000e+00 9.977785e-01
9.540000e+00 9.978150e-01
9.550000e+00 9.978522e-01
9.560000e+00 9.978900e-01
9.570000e+00 9.979286e-01
9.580000e+00 9.979678e-01
9.590000e+00 9.980076e-01
9.600000e+00 9.980481e-01
9.610000e+00 9.980892e-01
9.620000e+00 9.981309e-01
9.630000e+00 9.981731e-01
9.640000e+00 9.982159e-01
9.650000e+00 9.982593e-01
9.660000e+00 9.983032e-01
9.670000e+00 9.983476e-01
9.680000e+00 9.983925e-01
9.690000e+00 9.984378e-01
9.700000e+00 9.984836e-01
9.710000e+00 9.985299e-01
9.720000e+00 9.985765e-01
9.730000e+00 9.986236e-01
9.740000e+00 9.986710e-01
9.750000e+00 9.987189e-01
9.760000e+00 9.987670e-01
9.770000e+00 9.988156e-01
9.780000e+00 9.988644e-01
9.790000e+00 9.989135e-01
9.800000e+00 9.989629e-01
9.810000e+00 9.990126e-01
9.820000e+00 9.990625e-01
9.830000e+00 9.991127e-01
9.840000e+00 9.991631e-01
9.850000e+00 9.992137e-01
9.860000e+00 9.992644e-01
9.870000e+00 9.993154e-01
9.880000e+00 9.993664e-01
9.890000e+00 9.994177e-01
9.900000e+00 9.994690e-01
9.910000e+00 9.995204e-01
9.920000e+00 9.995719e-01
9.930000e+00 9.996235e-01
9.940000e+00 9.996752e-01
9.950000e+00 9.997268e-01
9.960000e+00 9.997785e-01
9.970000e+00 9.998303e-01
9.980000e+00 9.998820e-01
9.990000e+00 9.999336e-01
1.000000e+01 9.999853e-01
1.001000e+01 1.000037e+00
1.002000e+01 1.000088e+00
1.003000e+01 1.000140e+00
1.004000e+01 1.000191e+00
1.005000e+01 1.000242e+00
1.006000e+01 1.000293e+00
1.007000e+01 1.000344e+00
1.008000e+01 1.000395e+00
1.009000e+01 1.000446e+00
1.010000e+01 1.000496e+00
1.011000e+01 1.000547e+00
1.012000e+01 1.000597e+00
1.013000e+01 1.000647e+00
1.014000e+01 1.000696e+00
1.015000e+01 1.000745e+00
1.016000e+01 1.000795e+00
1.017000e+01 1.000843e+00
1.018000e+01 1.000892e+00
1.019000e+01 1.000940e+00
1.020000e+01 1.000988e+00
1.021000e+01 1.001036e+00
1.022000e+01 1.001083e+00
1.023000e+01 1.001130e+00
1.024000e+01 1.001177e+00
1.025000e+01 1.001223e+00
1.026000e+01 1.001269e+00
1.027000e+01 1.001314e+00
1.028000e+01 1.001360e+00
1.029000e+01 1.001404e+00
1.030000e+01 1.001449e+00
1.031000e+01 1.001493e+00
1.032000e+01 1.001536e+00
1.033000e+01 1.001579e+00
1.034000e+01 1.001622e+00
1.035000e+01 1.001664e+00
1.036000e+01 1.001706e+00
1.037000e+01 1.001747e+00
1.038000e+01 1.001788e+00
1.039000e+01 1.001828e+00
1.040000e+01 1.001868e+00
1.041000e+01 1.001907e+00
1.042000e+01 1.001946e+00
1.043000e+01 1.001984e+00
1.044000e+01 1.002022e+00
1.045000e+01 1.002059e+00
1.046000e+01 1.002096e+00
1.047000e+01 1.002132e+00
1.048000e+01 1.002167e+00
1.049000e+01 1.002202e+00
1.050000e+01 1.002237e+00
1.051000e+01 1.002271e+00
1.052000e+01 1.002304e+00
1.053000e+01 1.002337e+00
1.054000e+01 1.002369e+00
1.055000e+01 1.002401e+00
1.056000e+01 1.002432e+00
1.057000e+01 1.002463e+00
1.058000e+01 1.002492e+00
1.059000e+01 1.002522e+00
1.060000e+01 1.002551e+00
1.061000e+01 1.002579e+00
1.062000e+01 1.002606e+00
1.063000e+01 1.002633e+00
1.064000e+01 1.002660e+00
1.065000e+01 1.002685e+00
1.066000e+01 1.002710e+00
1.067000e+01 1.002735e+00
1.068000e+01 1.002759e+00
1.069000e+01 1.002782e+00
1.070000e+01 1.002805e+00
1.071000e+01 1.002827e+00
1.072000e+01 1.002848e+00
1.073000e+01 1.002869e+00
1.074000e+01 1.002890e+00
1.075000e+01 1.002909e+00
1.076000e+01 1.002928e+00
1.077000e+01 1.002947e+00
1.078000e+01 1.002964e+00
1.079000e+01 1.002982e+00
1.080000e+01 1.002998e+00
1.081000e+01 1.003014e+00
1.082000e+01 1.003029e+00
1.083000e+01 1.003044e+00
1.084000e+01 1.003058e+00
1.085000e+01 1.003072e+00
1.086000e+01 1.003085e+00
1.087000e+01 1.003097e+00
1.088000e+01 1.003109e+00
1.089000e+01 1.003120e+00
1.090000e+01 1.003130e+00
1.091000e+01 1.003140e+00
1.092000e+01 1.003150e+00
1.093000e+01 1.003158e+00
1.094000e+01 1.003167e+00
1.095000e+01 1.003174e+00
1.096000e+01 1.003181e+00
1.097000e+01 1.003188e+00
1.098000e+01 1.003194e+00
1.099000e+01 1.003199e+00
1.100000e+01 1.003204e+00
1.101000e+01 1.003208e+00
1.102000e+01 1.003211e+00
1.103000e+01 1.003214e+00
1.104000e+01 1.003217e+00
1.105000e+01 1.003219e+00
1.106000e+01 1.003220e+00
1.107000e+01 1.003221e+00
1.108000e+01 1.003222e+00
1.109000e+01 1.003221e+00
1.110000e+01 1.003221e+00
1.111000e+01 1.003220e+00
1.112000e+01 1.003218e+00
1.113000e+01 1.003216e+00
1.114000e+01 1.003213e+00
1.115000e+01 1.003210e+00
1.116000e+01 1.003206e+00
1.117000e+01 1.003202e+00
1.118000e+01 1.003197e+00
1.119000e+01 1.003192e+00
1.120000e+01 1.003187e+00
1.121000e+01 1.003181e+00
1.122000e+01 1.003174e+00
1.123000e+01 1.003167e+00
1.124000e+01 1.003160e+00
1.125000e+01 1.003152e+00
1.126000e+01 1.003144e+00
1.127000e+01 1.003135e+00
1.128000e+01 1.003126e+00
1.129000e+01 1.003116e+00
1.130000e+01 1.003106e+00
1.131000e+01 1.003096e+00
1.132000e+01 1.003085e+00
1.133000e+01 1.003074e+00
1.134000e+01 1.003063e+00
1.135000e+01 1.003051e+00
1.136000e+01 1.003038e+00
1.137000e+01 1.003026e+00
1.138000e+01 1.003013e+00
1.139000e+01 1.003000e+00
1.140000e+01 1.002986e+00
1.141000e+01 1.002972e+00
1.142000e+01 1.002958e+00
1.143000e+01 1.002943e+00
1.144000e+01 1.002928e+00
1.145000e+01 1.002913e+00
1.146000e+01 1.002897e+00
1.147000e+01 1.002881e+00
1.148000e+01 1.002865e+00
1.149000e+01 1.002849e+00
1.150000e+01 1.002832e+00
1.151000e+01 1.002815e+00
1.152000e+01 1.002798e+00
1.153000e+01 1.002780e+00
1.154000e+01 1.002763e+00
1.155000e+01 1.002745e+00
1.156000e+01 1.002727e+00
1.157000e+01 1.002708e+00
1.158000e+01 1.002689e+00
1.159000e+01 1.002671e+00
1.160000e+01 1.002652e+00
1.161000e+01 1.002632e+00
1.162000e+01 1.002613e+00
1.163000e+01 1.002593e+00
1.164000e+01 1.002573e+00
1.165000e+01 1.002553e+00
1.166000e+01 1.002533e+00
1.167000e+01 1.002513e+00
1.168000e+01 1.002492e+00
1.169000e+01 1.002472e+00
1.170000e+01 1.002451e+00
1.171000e+01 1.002430e+00
1.172000e+01 1.002409e+00
1.173000e+01 1.002388e+00
1.174000e+01 1.002367e+00
1.175000e+01 1.002345e+00
1.176000e+01 1.002324e+00
1.177000e+01 1.002302e+00
1.178000e+01 1.002280e+00
1.179000e+01 1.002259e+00
1.180000e+01 1.002237e+00
1.181000e+01 1.002215e+00
1.182000e+01 1.002193e+00
1.183000e+01 1.002171e+00
1.184000e+01 1.002149e+00
1.185000e+01 1.002127e+00
1.186000e+01 1.002105e+00
1.187000e+01 1.002082e+00
1.188000e+01 1.002060e+00
1.189000e+01 1.002038e+00
1.190000e+01 1.002016e+00
1.191000e+01 1.001993e+00
1.192000e+01 1.001971e+00
1.193000e+01 1.001949e+00
1.194000e+01 1.001926e+00
1.195000e+01 1.001904e+00
1.196000e+01 1.001882e+00
1.197000e+01 1.001859e+00
1.198000e+01 1.001837e+00
1.199000e+01 1.001815e+00
1.200000e+01 1.001793e+00
1.201000e+01 1.001771e+00
1.202000e+01 1.001748e+00
1.203000e+01 1.001726e+00
1.204000e+01 1.001704e+00
1.205000e+01 1.001682e+00
1.206000e+01 1.001660e+00
1.207000e+01 1.001639e+00
1.208000e+01 1.001617e+00
1.209000e+01 1.001595e+00
1.210000e+01 1.001574e+00
1.211000e+01 1.001552e+00
1.212000e+01 1.001531e+00
1.213000e+01 1.001509e+00
1.214000e+01 1.001488e+00
1.215000e+01 1.001467e+00
1.216000e+01 1.001446e+00
1.217000e+01 1.001425e+00
1.218000e+01 1.001404e+00
1.219000e+01 1.001383e+00
1.220000e+01 1.001363e+00
1.221000e+01 1.001342e+00
1.222000e+01 1.001322e+00
1.223000e+01 1.001301e+00
1.224000e+01 1.001281e+00
1.225000e+01 1.001261e+00
1.226000e+01 1.001241e+00
1.227000e+01 1.001222e+00
1.228000e+01 1.001202e+00
1.229000e+01 1.001183e+00
1.230000e+01 1.001164e+00
1.231000e+01 1.001144e+00
1.232000e+01 1.001125e+00
1.233000e+01 1.001107e+00
1.234000e+01 1.001088e+00
1.235000e+01 1.001070e+00
1.236000e+01 1.001051e+00
1.237000e+01 1.001033e+00
1.238000e+01 1.001015e+00
1.239000e+01 1.000997e+00
1.240000e+01 1.000980e+00
1.241000e+01 1.000962e+00
1.242000e+01 1.000945e+00
1.243000e+01 1.000928e+00
1.244000e+01 1.000911e+00
1.245000e+01 1.000894e+00
1.246000e+01 1.000878e+00
1.247000e+01 1.000861e+00
1.248000e+01 1.000845e+00
1.249000e+01 1.000829e+00
1.250000e+01 1.000813e+00
1.251000e+01 1.000798e+00
1.252000e+01 1.000782e+00
1.253000e+01 1.000767e+00
1.254000e+01 1.000752e+00
1.255000e+01 1.000737e+00
1.256000e+01 1.000722e+00
1.257000e+01 1.000708e+00
1.258000e+01 1.000694e+00
1.259000e+01 1.000680e+00
1.260000e+01 1.000666e+00
1.261000e+01 1.000652e+00
1.262000e+01 1.000639e+00
1.263000e+01 1.000626e+00
1.264000e+01 1.000613e+00
1.265000e+01 1.000600e+00
1.266000e+01 1.000587e+00
1.267000e+01 1.000575e+00
1.268000e+01 1.000562e+00
1.269000e+01 1.000550e+00
1.270000e+01 1.000539e+00
1.271000e+01 1.000527e+00
1.272000e+01 1.000516e+00
1.273000e+01 1.000504e+00
1.274000e+01 1.000494e+00
1.275000e+01 1.000483e+00
1.276000e+01 1.000472e+00
1.277000e+01 1.000462e+00
1.278000e+01 1.000452e+00
1.279000e+01 1.000442e+00
1.280000e+01 1.000432e+00
1.281000e+01 1.000422e+00
1.282000e+01 1.000413e+00
1.283000e+01 1.000404e+00
1.284000e+01 1.000395e+00
1.285000e+01 1.000386e+00
1.286000e+01 1.000378e+00
1.287000e+01 1.000369e+00
1.288000e+01 1.000361e+00
1.289000e+01 1.000353e+00
1.290000e+01 1.000345e+00
1.291000e+01 1.000338e+00
1.292000e+01 1.000330e+00
1.293000e+01 1.000323e+00
1.294000e+01 1.000316e+00
1.295000e+01 1.000309e+00
1.296000e+01 1.000303e+00
1.297000e+01 1.000296e+00
1.298000e+01 1.000290e+00
1.299000e+01 1.000284e+00
1.300000e+01 1.000278e+00
1.301000e+01 1.000272e+00
1.302000e+01 1.000267e+00
1.303000e+01 1.000262e+00
1.304000e+01 1.000256e+00
1.305000e+01 1.000251e+00
1.306000e+01 1.000247e+00
1.307000e+01 1.000242e+00
1.308000e+01 1.000238e+00
1.309000e+01 1.000233e+00
1.310000e+01 1.000229e+00
1.311000e+01 1.000225e+00
1.312000e+01 1.000221e+00
1.313000e+01 1.000218e+00
1.314000e+01 1.000214e+00
1.315000e+01 1.000211e+00
1.316000e+01 1.000208e+00
1.317000e+01 1.000205e+00
1.318000e+01 1.000202e+00
1.319000e+01 1.000199e+00
1.320000e+01 1.000197e+00
1.321000e+01 1.000195e+00
1.322000e+01 1.000192e+00
1.323000e+01 1.000190e+00
1.324000e+01 1.000188e+00
1.325000e+01 1.000187e+00
1.326000e+01 1.000185e+00
1.327000e+01 1.000183e+00
1.328000e+01 1.000182e+00
1.329000e+01 1.000181e+00
1.330000e+01 1.000180e+00
1.331000e+01 1.000179e+00
1.332000e+01 1.000178e+00
1.333000e+01 1.000177e+00
1.334000e+01 1.000176e+00
1.335000e+01 1.000176e+00
1.336000e+01 1.000176e+00
1.337000e+01 1.000175e+00
1.338000e+01 1.000175e+00
1.339000e+01 1.000175e+00
1.340000e+01 1.000175e+00
1.341000e+01 1.000175e+00
1.342000e+01 1.000176e+00
1.343000e+01 1.000176e+00
1.344000e+01 1.000176e+00
1.345000e+01 1.000177e+00
1.346000e+01 1.000178e+00
1.347000e+01 1.000179e+00
1.348000e+01 1.000179e+00
1.349000e+01 1.000180e+00
1.350000e+01 1.000181e+00
1.351000e+01 1.000182e+00
1.352000e+01 1.000184e+00
1.353000e+01 1.000185e+00
1.354000e+01 1.000186e+00
1.355000e+01 1.000188e+00
1.356000e+01 1.000189e+00
1.357000e+01 1.000191e+00
1.358000e+01 1.000193e+00
1.359000e+01 1.000194e+00
1.360000e+01 1.000196e+00
1.361000e+01 1.000198e+00
1.362000e+01 1.000200e+00
1.363000e+01 1.000202e+00
1.364000e+01 1.000204e+00
1.365000e+01 1.000206e+00
1.366000e+01 1.000208e+00
1.367000e+01 1.000210e+00
1.368000e+01 1.000212e+00
1.369000e+01 1.000215e+00
1.370000e+01 1.000217e+00
1.371000e+01 1.000219e+00
1.372000e+01 1.000222e+00
1.373000e+01 1.000224e+00
1.374000e+01 1.000227e+00
1.375000e+01 1.000229e+00
1.376000e+01 1.000232e+00
1.377000e+01 1.000234e+00
1.378000e+01 1.000237e+00
1.379000e+01 1.000240e+00
1.380000e+01 1.000242e+00
1.381000e+01 1.000245e+00
1.382000e+01 1.000248e+00
1.383000e+01 1.000250e+00
1.384000e+01 1.000253e+00
1.385000e+01 1.000256e+00
1.386000e+01 1.000258e+00
1.387000e+01 1.000261e+00
1.388000e+01 1.000264e+00
1.389000e+01 1.000267e+00
1.390000e+01 1.000270e+00
1.391000e+01 1.000272e+00
1.392000e+01 1.000275e+00
1.393000e+01 1.000278e+00
1.394000e+01 1.000281e+00
1.395000e+01 1.000283e+00
1.396000e+01 1.000286e+00
1.397000e+01 1.000289e+00
1.398000e+01 1.000292e+00
1.399000e+01 1.000295e+00
1.400000e+01 1.000297e+00
1.401000e+01 1.000300e+00
1.402000e+01 1.000303e+00
1.403000e+01 1.000305e+00
1.404000e+01 1.000308e+00
1.405000e+01 1.000311e+00
1.406000e+01 1.000313e+00
1.407000e+01 1.000316e+00
1.408000e+01 1.000319e+00
1.409000e+01 1.000321e+00
1.410000e+01 1.000324e+00
1.411000e+01 1.000326e+00
1.412000e+01 1.000329e+00
1.413000e+01 1.000331e+00
1.414000e+01 1.000334e+00
1.415000e+01 1.000336e+00
1.416000e+01 1.000338e+00
1.417000e+01 1.000341e+00
1.418000e+01 1.000343e+00
1.419000e+01 1.000345e+00
1.420000e+01 1.000347e+00
1.421000e+01 1.000350e+00
1.422000e+01 1.000352e+00
1.423000e+01 1.000354e+00
1.424000e+01 1.000356e+00
1.425000e+01 1.000358e+00
1.426000e+01 1.000360e+00
1.427000e+01 1.000362e+00
1.428000e+01 1.000364e+00
1.429000e+01 1.000365e+00
1.430000e+01 1.000367e+00
1.431000e+01 1.000369e+00
1.432000e+01 1.000371e+00
1.433000e+01 1.000372e+00
1.434000e+01 1.000374e+00
1.435000e+01 1.000375e+00
1.436000e+01 1.000377e+00
1.437000e+01 1.000378e+00
1.438000e+01 1.000380e+00
1.439000e+01 1.000381e+00
1.440000e+01 1.000382e+00
1.441000e+01 1.000383e+00
1.442000e+01 1.000384e+00
1.443000e+01 1.000386e+00
1.444000e+01 1.000387e+00
1.445000e+01 1.000388e+00
1.446000e+01 1.000388e+00
1.447000e+01 1.000389e+00
1.448000e+01 1.000390e+00
1.449000e+01 1.000391e+00
1.450000e+01 1.000392e+00
1.451000e+01 1.000392e+00
1.452000e+01 1.000393e+00
1.453000e+01 1.000393e+00
1.454000e+01 1.000394e+00
1.455000e+01 1.000394e+00
1.456000e+01 1.000394e+00
1.457000e+01 1.000395e+00
1.458000e+01 1.000395e+00
1.459000e+01 1.000395e+00
1.460000e+01 1.000395e+00
1.461000e+01 1.000395e+00
1.462000e+01 1.000395e+00
1.463000e+01 1.000395e+00
1.464000e+01 1.000395e+00
1.465000e+01 1.000394e+00
1.466000e+01 1.000394e+00
1.467000e+01 1.000394e+00
1.468000e+01 1.000393e+00
1.469000e+01 1.000393e+00
1.470000e+01 1.000392e+00
1.471000e+01 1.000392e+00
1.472000e+01 1.000391e+00
1.473000e+01 1.000390e+00
1.474000e+01 1.000390e+00
1.475000e+01 1.000389e+00
1.476000e+01 1.000388e+00
1.477000e+01 1.000387e+00
1.478000e+01 1.000386e+00
1.479000e+01 1.000385e+00
1.480000e+01 1.000383e+00
1.481000e+01 1.000382e+00
1.482000e+01 1.000381e+00
1.483000e+01 1.000380e+00
1.484000e+01 1.000378e+00
1.485000e+01 1.000377e+00
1.486000e+01 1.000375e+00
1.487000e+01 1.000374e+00
1.488000e+01 1.000372e+00
1.489000e+01 1.000370e+00
1.490000e+01 1.000369e+00
1.491000e+01 1.000367e+00
1.492000e+01 1.000365e+00
1.493000e+01 1.000363e+00
1.494000e+01 1.000361e+00
1.495000e+01 1.000359e+00
1.496000e+01 1.000357e+00
1.497000e+01 1.000355e+00
1.498000e+01 1.000352e+00
1.499000e+01 1.000350e+00
1.500000e+01 1.000348e+00
1.501000e+01 1.000346e+00
1.502000e+01 1.000343e+00
1.503000e+01 1.000341e+00
1.504000e+01 1.000338e+00
1.505000e+01 1.000336e+00
1.506000e+01 1.000333e+00
1.507000e+01 1.000330e+00
1.508000e+01 1.000328e+00
1.509000e+01 1.000325e+00
1.510000e+01 1.000322e+00
1.511000e+01 1.000319e+00
1.512000e+01 1.000316e+00
1.513000e+01 1.000313e+00
1.514000e+01 1.000310e+00
1.515000e+01 1.000307e+00
1.516000e+01 1.000304e+00
1.517000e+01 1.000301e+00
1.518000e+01 1.000298e+00
1.519000e+01 1.000295e+00
1.520000e+01 1.000291e+00
1.521000e+01 1.000288e+00
1.522000e+01 1.000285e+00
1.523000e+01 1.000282e+00
1.524000e+01 1.000278e+00
1.525000e+01 1.000275e+00
1.526000e+01 1.000271e+00
1.527000e+01 1.000268e+00
1.528000e+01 1.000264e+00
1.529000e+01 1.000261e+00
1.530000e+01 1.000257e+00
1.531000e+01 1.000253e+00
1.532000e+01 1.000250e+00
1.533000e+01 1.000246e+00
1.534000e+01 1.000242e+00
1.535000e+01 1.000238e+00
1.536000e+01 1.000235e+00
1.537000e+01 1.000231e+00
1.538000e+01 1.000227e+00
1.539000e+01 1.000223e+00
1.540000e+01 1.000219e+00
1.541000e+01 1.000215e+00
1.542000e+01 1.000211e+00
1.543000e+01 1.000207e+00
1.544000e+01 1.000203e+00
1.545000e+01 1.000199e+00
1.546000e+01 1.000195e+00
1.547000e+01 1.000191e+00
1.548000e+01 1.000187e+00
1.549000e+01 1.000183e+00
1.550000e+01 1.000179e+00
1.551000e+01 1.000175e+00
1.552000e+01 1.000171e+00
1.553000e+01 1.000166e+00
1.554000e+01 1.000162e+00
1.555000e+01 1.000158e+00
1.556000e+01 1.000154e+00
1.557000e+01 1.000150e+00
1.558000e+01 1.000145e+00
1.559000e+01 1.000141e+00
1.560000e+01 1.000137e+00
1.561000e+01 1.000133e+00
1.562000e+01 1.000128e+00
1.563000e+01 1.000124e+00
1.564000e+01 1.000120e+00
1.565000e+01 1.000116e+00
1.566000e+01 1.000111e+00
1.567000e+01 1.000107e+00
1.568000e+01 1.000103e+00
1.569000e+01 1.000098e+00
1.570000e+01 1.000094e+00
1.571000e+01 1.000090e+00
1.572000e+01 1.000085e+00
1.573000e+01 1.000081e+00
1.574000e+01 1.000077e+00
1.575000e+01 1.000072e+00
1.576000e+01 1.000068e+00
1.577000e+01 1.000064e+00
1.578000e+01 1.000060e+00
1.579000e+01 1.000055e+00
1.580000e+01 1.000051e+00
1.581000e+01 1.000047e+00
1.582000e+01 1.000042e+00
1.583000e+01 1.000038e+00
1.584000e+01 1.000034e+00
1.585000e+01 1.000029e+00
1.586000e+01 1.000025e+00
1.587000e+01 1.000021e+00
1.588000e+01 1.000017e+00
1.589000e+01 1.000013e+00
1.590000e+01 1.000008e+00
1.591000e+01 1.000004e+00
1.592000e+01 9.999999e-01
1.593000e+01 9.999957e-01
1.594000e+01 9.999915e-01
1.595000e+01 9.999874e-01
1.596000e+01 9.999832e-01
1.597000e+01 9.999791e-01
1.598000e+01 9.999750e-01
1.599000e+01 9.999709e-01
1.600000e+01 9.999668e-01
1.601000e+01 9.999628e-01
1.602000e+01 9.999587e-01
1.603000e+01 9.999547e-01
1.604000e+01 9.999507e-01
1.605000e+01 9.999467e-01
1.606000e+01 9.999428e-01
1.607000e+01 9.999388e-01
1.608000e+01 9.999349e-01
1.609000e+01 9.999310e-01
1.610000e+01 9.999271e-01
1.611000e+01 9.999233e-01
1.612000e+01 9.999195e-01
1.613000e+01 9.999156e-01
1.614000e+01 9.999119e-01
1.615000e+01 9.999081e-01
1.616000e+01 9.999044e-01
1.617000e+01 9.999007e-01
1.618000e+01 9.998970e-01
1.619000e+01 9.998933e-01
1.620000e+01 9.998897e-01
1.621000e+01 9.998861e-01
1.622000e+01 9.998825e-01
1.623000e+01 9.998790e-01
1.624000e+01 9.998755e-01
1.625000e+01 9.998720e-01
1.626000e+01 9.998685e-01
1.627000e+01 9.998651e-01
1.628000e+01 9.998617e-01
1.629000e+01 9.998583e-01
1.630000e+01 9.998550e-01
1.631000e+01 9.998516e-01
1.632000e+01 9.998484e-01
1.633000e+01 9.998451e-01
1.634000e+01 9.998419e-01
1.635000e+01 9.998387e-01
1.636000e+01 9.998356e-01
1.637000e+01 9.998324e-01
1.638000e+01 9.998294e-01
1.639000e+01 9.998263e-01
1.640000e+01 9.998233e-01
1.641000e+01 9.998203e-01
1.642000e+01 9.998173e-01
1.643000e+01 9.998144e-01
1.644000e+01 9.998115e-01
1.645000e+01 9.998087e-01
1.646000e+01 9.998059e-01
1.647000e+01 9.998031e-01
1.648000e+01 9.998003e-01
1.649000e+01 9.997976e-01
1.650000e+01 9.997950e-01
1.651000e+01 9.997923e-01
1.652000e+01 9.997897e-01
1.653000e+01 9.997871e-01
1.654000e+01 9.997846e-01
1.655000e+01 9.997821e-01
1.656000e+01 9.997797e-01
1.657000e+01 9.997772e-01
1.658000e+01 9.997748e-01
1.659000e+01 9.997725e-01
1.660000e+01 9.997702e-01
1.661000e+01 9.997679e-01
1.662000e+01 9.997657e-01
1.663000e+01 9.997635e-01
1.664000e+01 9.997613e-01
1.665000e+01 9.997592e-01
1.666000e+01 9.997571e-01
1.667000e+01 9.997550e-01
1.668000e+01 9.997530e-01
1.669000e+01 9.997510e-01
1.670000e+01 9.997491e-01
1.671000e+01 9.997472e-01
1.672000e+01 9.997453e-01
1.673000e+01 9.997435e-01
1.674000e+01 9.997417e-01
1.675000e+01 9.997399e-01
1.676000e+01 9.997382e-01
1.677000e+01 9.997365e-01
1.678000e+01 9.997349e-01
1.679000e+01 9.997333e-01
1.680000e+01 9.997317e-01
1.681000e+01 9.997302e-01
1.682000e+01 9.997287e-01
1.683000e+01 9.997272e-01
1.684000e+01 9.997258e-01
1.685000e+01 9.997244e-01
1.686000e+01 9.997230e-01
1.687000e+01 9.997217e-01
1.688000e+01 9.997205e-01
1.689000e+01 9.997192e-01
1.690000e+01 9.997180e-01
1.691000e+01 9.997169e-01
1.692000e+01 9.997157e-01
1.693000e+01 9.997146e-01
1.694000e+01 9.997136e-01
1.695000e+01 9.997126e-01
1.696000e+01 9.997116e-01
1.697000e+01 9.997106e-01
1.698000e+01 9.997097e-01
1.699000e+01 9.997088e-01
1.700000e+01 9.997080e-01
1.701000e+01 9.997072e-01
1.702000e+01 9.997064e-01
1.703000e+01 9.997057e-01
1.704000e+01 9.997050e-01
1.705000e+01 9.997043e-01
1.706000e+01 9.997037e-01
1.707000e+01 9.997031e-01
1.708000e+01 9.997025e-01
1.709000e+01 9.997020e-01
1.710000e+01 9.997015e-01
1.711000e+01 9.997010e-01
1.712000e+01 9.997006e-01
1.713000e+01 9.997001e-01
1.714000e+01 9.996998e-01
1.715000e+01 9.996994e-01
1.716000e+01 9.996991e-01
1.717000e+01 9.996989e-01
1.718000e+01 9.996986e-01
1.719000e+01 9.996984e-01
1.720000e+01 9.996982e-01
1.721000e+01 9.996981e-01
1.722000e+01 9.996980e-01
1.723000e+01 9.996979e-01
1.724000e+01 9.996978e-01
1.725000e+01 9.996978e-01
1.726000e+01 9.996978e-01
1.727000e+01 9.996979e-01
1.728000e+01 9.996979e-01
1.729000e+01 9.996980e-01
1.730000e+01 9.996981e-01
1.731000e+01 9.996983e-01
1.732000e+01 9.996985e-01
1.733000e+01 9.996987e-01
1.734000e+01 9.996989e-01
1.735000e+01 9.996992e-01
1.736000e+01 9.996995e-01
1.737000e+01 9.996998e-01
1.738000e+01 9.997001e-01
1.739000e+01 9.997005e-01
1.740000e+01 9.997009e-01
1.741000e+01 9.997013e-01
1.742000e+01 9.997018e-01
1.743000e+01 9.997023e-01
1.744000e+01 9.997028e-01
1.745000e+01 9.997033e-01
1.746000e+01 9.997038e-01
1.747000e+01 9.997044e-01
1.748000e+01 9.997050e-01
1.749000e+01 9.997056e-01
1.750000e+01 9.997063e-01
1.751000e+01 9.997069e-01
1.752000e+01 9.997076e-01
1.753000e+01 9.997083e-01
1.754000e+01 9.997091e-01
1.755000e+01 9.997098e-01
1.756000e+01 9.997106e-01
1.757000e+01 9.997114e-01
1.758000e+01 9.997122e-01
1.759000e+01 9.997131e-01
1.760000e+01 9.997139e-01
1.761000e+01 9.997148e-01
1.762000e+01 9.997157e-01
1.763000e+01 9.997166e-01
1.764000e+01 9.997176e-01
1.765000e+01 9.997185e-01
1.766000e+01 9.997195e-01
1.767000e+01 9.997205e-01
1.768000e+01 9.997215e-01
1.769000e+01 9.997225e-01
1.770000e+01 9.997236e-01
1.771000e+01 9.997246e-01
1.772000e+01 9.997257e-01
1.773000e+01 9.997268e-01
1.774000e+01 9.997279e-01
1.775000e+01 9.997290e-01
1.776000e+01 9.997302e-01
1.777000e+01 9.997313e-01
1.778000e+01 9.997325e-01
1.779000e+01 9.997337e-01
1.780000e+01 9.997349e-01
1.781000e+01 9.997361e-01
1.782000e+01 9.997374e-01
1.783000e+01 9.997386e-01
1.784000e+01 9.997399e-01
1.785000e+01 9.997411e-01
1.786000e+01 9.997424e-01
1.787000e+01 9.997437e-01
1.788000e+01 9.997450e-01
1.789000e+01 9.997463e-01
1.790000e+01 9.997477e-01
1.791000e+01 9.997490e-01
1.792000e+01 9.997503e-01
1.793000e+01 9.997517e-01
1.794000e+01 9.997531e-01
1.795000e+01 9.997545e-01
1.796000e+01 9.997558e-01
1.797000e+01 9.997572e-01
1.798000e+01 9.997587e-01
1.799000e+01 9.997601e-01
1.800000e+01 9.997615e-01
1.801000e+01 9.997629e-01
1.802000e+01 9.997644e-01
1.803000e+01 9.997658e-01
1.804000e+01 9.997673e-01
1.805000e+01 9.997687e-01
1.806000e+01 9.997702e-01
1.807000e+01 9.997717e-01
1.808000e+01 9.997732e-01
1.809000e+01 9.997747e-01
1.810000e+01 9.997762e-01
1.811000e+01 9.997777e-01
1.812000e+01 9.997792e-01
1.813000e+01 9.997807e-01
1.814000e+01 9.997822e-01
1.815000e+01 9.997837e-01
1.816000e+01 9.997852e-01
1.817000e+01 9.997868e-01
1.818000e+01 9.997883e-01
1.819000e+01 9.997898e-01
1.820000e+01 9.997914e-01
1.821000e+01 9.997929e-01
1.822000e+01 9.997945e-01
1.823000e+01 9.997960e-01
1.824000e+01 9.997976e-01
1.825000e+01 9.997991e-01
1.826000e+01 9.998007e-01
1.827000e+01 9.998022e-01
1.828000e+01 9.998038e-01
1.829000e+01 9.998054e-01
1.830000e+01 9.998069e-01
1.831000e+01 9.998085e-01
1.832000e+01 9.998100e-01
1.833000e+01 9.998116e-01
1.834000e+01 9.998132e-01
1.835000e+01 9.998147e-01
1.836000e+01 9.998163e-01
1.837000e+01 9.998178e-01
1.838000e+01 9.998194e-01
1.839000e+01 9.998210e-01
1.840000e+01 9.998225e-01
1.841000e+01 9.998241e-01
1.842000e+01 9.998256e-01
1.843000e+01 9.998272e-01
1.844000e+01 9.998287e-01
1.845000e+01 9.998303e-01
1.846000e+01 9.998318e-01
1.847000e+01 9.998334e-01
1.848000e+01 9.998349e-01
1.849000e+01 9.998365e-01
1.850000e+01 9.998380e-01
1.851000e+01 9.998395e-01
1.852000e+01 9.998411e-01
1.853000e+01 9.998426e-01
1.854000e+01 9.998441e-01
1.855000e+01 9.998456e-01
1.856000e+01 9.998471e-01
1.857000e+01 9.998487e-01
1.858000e+01 9.998502e-01
1.859000e+01 9.998517e-01
1.860000e+01 9.998532e-01
1.861000e+01 9.998547e-01
1.862000e+01 9.998561e-01
1.863000e+01 9.998576e-01
1.864000e+01 9.998591e-01
1.865000e+01 9.998606e-01
1.866000e+01 9.998620e-01
1.867000e+01 9.998635e-01
1.868000e+01 9.998650e-01
1.869000e+01 9.998664e-01
1.870000e+01 9.998679e-01
1.871000e+01 9.998693e-01
1.872000e+01 9.998707e-01
1.873000e+01 9.998722e-01
1.874000e+01 9.998736e-01
1.875000e+01 9.998750e-01
1.876000e+01 9.998764e-01
1.877000e+01 9.998778e-01
1.878000e+01 9.998792e-01
1.879000e+01 9.998806e-01
1.880000e+01 9.998820e-01
1.881000e+01 9.998833e-01
1.882000e+01 9.998847e-01
1.883000e+01 9.998861e-01
1.884000e+01 9.998874e-01
1.885000e+01 9.998888e-01
1.886000e+01 9.998901e-01
1.887000e+01 9.998914e-01
1.888000e+01 9.998928e-01
1.889000e+01 9.998941e-01
1.890000e+01 9.998954e-01
1.891000e+01 9.998967e-01
1.892000e+01 9.998980e-01
1.893000e+01 9.998992e-01
1.894000e+01 9.999005e-01
1.895000e+01 9.999018e-01
1.896000e+01 9.999030e-01
1.897000e+01 9.999043e-01
1.898000e+01 9.999055e-01
1.899000e+01 9.999068e-01
1.900000e+01 9.999080e-01
1.901000e+01 9.999092e-01
1.902000e+01 9.999104e-01
1.903000e+01 9.999116e-01
1.904000e+01 9.999128e-01
1.905000e+01 9.999140e-01
1.906000e+01 9.999151e-01
1.907000e+01 9.999163e-01
1.908000e+01 9.999175e-01
1.909000e+01 9.999186e-01
1.910000e+01 9.999197e-01
1.911000e+01 9.999209e-01
1.912000e+01 9.999220e-01
1.913000e+01 9.999231e-01
1.914000e+01 9.999242e-01
1.915000e+01 9.999253e-01
1.916000e+01 9.999264e-01
1.917000e+01 9.999274e-01
1.918000e+01 9.999285e-01
1.919000e+01 9.999295e-01
1.920000e+01 9.999306e-01
1.921000e+01 9.999316e-01
1.922000e+01 9.999326e-01
1.923000e+01 9.999337e-01
1.924000e+01 9.999347e-01
1.925000e+01 9.999357e-01
1.926000e+01 9.999367e-01
1.927000e+01 9.999376e-01
1.928000e+01 9.999386e-01
1.929000e+01 9.999396e-01
1.930000e+01 9.999405e-01
1.931000e+01 9.999415e-01
1.932000e+01 9.999424e-01
1.933000e+01 9.999433e-01
1.934000e+01 9.999442e-01
1.935000e+01 9.999451e-01
1.936000e+01 9.999460e-01
1.937000e+01 9.999469e-01
1.938000e+01 9.999478e-01
1.939000e+01 9.999487e-01
1.940000e+01 9.999495e-01
1.941000e+01 9.999504e-01
1.942000e+01 9.999512e-01
1.943000e+01 9.999520e-01
1.944000e+01 9.999529e-01
1.945000e+01 9.999537e-01
1.946000e+01 9.999545e-01
1.947000e+01 9.999553e-01
1.948000e+01 9.999561e-01
1.949000e+01 9.999568e-01
1.950000e+01 9.999576e-01
1.951000e+01 9.999584e-01
1.952000e+01 9.999591e-01
1.953000e+01 9.999598e-01
1.954000e+01 9.999606e-01
1.955000e+01 9.999613e-01
1.956000e+01 9.999620e-01
1.957000e+01 9.999627e-01
1.958000e+01 9.999634e-01
1.959000e+01 9.999641e-01
1.960000e+01 9.999648e-01
1.961000e+01 9.999655e-01
1.962000e+01 9.999661e-01
1.963000e+01 9.999668e-01
1.964000e+01 9.999674e-01
1.965000e+01 9.999681e-01
1.966000e+01 9.999687e-01
1.967000e+01 9.999693e-01
1.968000e+01 9.999699e-01
1.969000e+01 9.999705e-01
1.970000e+01 9.999711e-01
1.971000e+01 9.999717e-01
1.972000e+01 9.999723e-01
1.973000e+01 9.999728e-01
1.974000e+01 9.999734e-01
1.975000e+01 9.999740e-01
1.976000e+01 9.999745e-01
1.977000e+01 9.999751e-01
1.978000e+01 9.999756e-01
1.979000e+01 9.999761e-01
1.980000e+01 9.999766e-01
1.981000e+01 9.999771e-01
1.982000e+01 9.999776e-01
1.983000e+01 9.999781e-01
1.984000e+01 9.999786e-01
1.985000e+01 9.999791e-01
1.986000e+01 9.999796e-01
1.987000e+01 9.999800e-01
1.988000e+01 9.999805e-01
1.989000e+01 9.999809e-01
1.990000e+01 9.999814e-01
1.991000e+01 9.999818e-01
1.992000e+01 9.999822e-01
1.993000e+01 9.999827e-01
1.994000e+01 9.999831e-01
1.995000e+01 9.999835e-01
1.996000e+01 9.999839e-01
1.997000e+01 9.999843e-01
1.998000e+01 9.999847e-01
1.999000e+01 9.999850e-01


==> chapters/bridge/datas/test_kernel_size/cgG_1.500000_.csv <==
0.000000e+00 3.102736e-01
1.000000e-02 3.102814e-01
2.000000e-02 3.103048e-01
3.000000e-02 3.103438e-01
4.000000e-02 3.103985e-01
5.000000e-02 3.104688e-01
6.000000e-02 3.105547e-01
7.000000e-02 3.106562e-01
8.000000e-02 3.107733e-01
9.000000e-02 3.109060e-01
1.000000e-01 3.110544e-01
1.100000e-01 3.112183e-01
1.200000e-01 3.113978e-01
1.300000e-01 3.115928e-01
1.400000e-01 3.118035e-01
1.500000e-01 3.120297e-01
1.600000e-01 3.122715e-01
1.700000e-01 3.125288e-01
1.800000e-01 3.128017e-01
1.900000e-01 3.130901e-01
2.000000e-01 3.133940e-01
2.100000e-01 3.137135e-01
2.200000e-01 3.140484e-01
2.300000e-01 3.143988e-01
2.400000e-01 3.147647e-01
2.500000e-01 3.151461e-01
2.600000e-01 3.155429e-01
2.700000e-01 3.159552e-01
2.800000e-01 3.163829e-01
2.900000e-01 3.168259e-01
3.000000e-01 3.172844e-01
3.100000e-01 3.177582e-01
3.200000e-01 3.182474e-01
3.300000e-01 3.187520e-01
3.400000e-01 3.192719e-01
3.500000e-01 3.198070e-01
3.600000e-01 3.203575e-01
3.700000e-01 3.209232e-01
3.800000e-01 3.215041e-01
3.900000e-01 3.221003e-01
4.000000e-01 3.227117e-01
4.100000e-01 3.233382e-01
4.200000e-01 3.239800e-01
4.300000e-01 3.246368e-01
4.400000e-01 3.253087e-01
4.500000e-01 3.259958e-01
4.600000e-01 3.266979e-01
4.700000e-01 3.274150e-01
4.800000e-01 3.281471e-01
4.900000e-01 3.288942e-01
5.000000e-01 3.296563e-01
5.100000e-01 3.304333e-01
5.200000e-01 3.312252e-01
5.300000e-01 3.320319e-01
5.400000e-01 3.328535e-01
5.500000e-01 3.336899e-01
5.600000e-01 3.345410e-01
5.700000e-01 3.354069e-01
5.800000e-01 3.362875e-01
5.900000e-01 3.371828e-01
6.000000e-01 3.380927e-01
6.100000e-01 3.390172e-01
6.200000e-01 3.399563e-01
6.300000e-01 3.409099e-01
6.400000e-01 3.418780e-01
6.500000e-01 3.428605e-01
6.600000e-01 3.438575e-01
6.700000e-01 3.448689e-01
6.800000e-01 3.458946e-01
6.900000e-01 3.469346e-01
7.000000e-01 3.479888e-01
7.100000e-01 3.490573e-01
7.200000e-01 3.501400e-01
7.300000e-01 3.512367e-01
7.400000e-01 3.523476e-01
7.500000e-01 3.534725e-01
7.600000e-01 3.546114e-01
7.700000e-01 3.557643e-01
7.800000e-01 3.569311e-01
7.900000e-01 3.581117e-01
8.000000e-01 3.593062e-01
8.100000e-01 3.605144e-01
8.200000e-01 3.617363e-01
8.300000e-01 3.629719e-01
8.400000e-01 3.642211e-01
8.500000e-01 3.654838e-01
8.600000e-01 3.667601e-01
8.700000e-01 3.680498e-01
8.800000e-01 3.693529e-01
8.900000e-01 3.706693e-01
9.000000e-01 3.719991e-01
9.100000e-01 3.733421e-01
9.200000e-01 3.746982e-01
9.300000e-01 3.760675e-01
9.400000e-01 3.774498e-01
9.500000e-01 3.788451e-01
9.600000e-01 3.802534e-01
9.700000e-01 3.816745e-01
9.800000e-01 3.831085e-01
9.900000e-01 3.845552e-01
1.000000e+00 3.860146e-01
1.010000e+00 3.874867e-01
1.020000e+00 3.889713e-01
1.030000e+00 3.904684e-01
1.040000e+00 3.919779e-01
1.050000e+00 3.934998e-01
1.060000e+00 3.950340e-01
1.070000e+00 3.965804e-01
1.080000e+00 3.981390e-01
1.090000e+00 3.997096e-01
1.100000e+00 4.012923e-01
1.110000e+00 4.028869e-01
1.120000e+00 4.044934e-01
1.130000e+00 4.061117e-01
1.140000e+00 4.077417e-01
1.150000e+00 4.093834e-01
1.160000e+00 4.110367e-01
1.170000e+00 4.127014e-01
1.180000e+00 4.143775e-01
1.190000e+00 4.160650e-01
1.200000e+00 4.177638e-01
1.210000e+00 4.194738e-01
1.220000e+00 4.211948e-01
1.230000e+00 4.229269e-01
1.240000e+00 4.246699e-01
1.250000e+00 4.264237e-01
1.260000e+00 4.281884e-01
1.270000e+00 4.299637e-01
1.280000e+00 4.317496e-01
1.290000e+00 4.335460e-01
1.300000e+00 4.353529e-01
1.310000e+00 4.371701e-01
1.320000e+00 4.389975e-01
1.330000e+00 4.408352e-01
1.340000e+00 4.426829e-01
1.350000e+00 4.445405e-01
1.360000e+00 4.464081e-01
1.370000e+00 4.482855e-01
1.380000e+00 4.501725e-01
1.390000e+00 4.520692e-01
1.400000e+00 4.539754e-01
1.410000e+00 4.558910e-01
1.420000e+00 4.578160e-01
1.430000e+00 4.597501e-01
1.440000e+00 4.616934e-01
1.450000e+00 4.636458e-01
1.460000e+00 4.656070e-01
1.470000e+00 4.675771e-01
1.480000e+00 4.695560e-01
1.490000e+00 4.715434e-01
1.500000e+00 4.735394e-01
1.510000e+00 4.755438e-01
1.520000e+00 4.775566e-01
1.530000e+00 4.795775e-01
1.540000e+00 4.816066e-01
1.550000e+00 4.836437e-01
1.560000e+00 4.856887e-01
1.570000e+00 4.877414e-01
1.580000e+00 4.898019e-01
1.590000e+00 4.918700e-01
1.600000e+00 4.939455e-01
1.610000e+00 4.960284e-01
1.620000e+00 4.981185e-01
1.630000e+00 5.002157e-01
1.640000e+00 5.023200e-01
1.650000e+00 5.044313e-01
1.660000e+00 5.065493e-01
1.670000e+00 5.086740e-01
1.680000e+00 5.108053e-01
1.690000e+00 5.129430e-01
1.700000e+00 5.150871e-01
1.710000e+00 5.172374e-01
1.720000e+00 5.193938e-01
1.730000e+00 5.215563e-01
1.740000e+00 5.237246e-01
1.750000e+00 5.258987e-01
1.760000e+00 5.280784e-01
1.770000e+00 5.302636e-01
1.780000e+00 5.324543e-01
1.790000e+00 5.346502e-01
1.800000e+00 5.368513e-01
1.810000e+00 5.390575e-01
1.820000e+00 5.412685e-01
1.830000e+00 5.434844e-01
1.840000e+00 5.457049e-01
1.850000e+00 5.479300e-01
1.860000e+00 5.501596e-01
1.870000e+00 5.523934e-01
1.880000e+00 5.546314e-01
1.890000e+00 5.568735e-01
1.900000e+00 5.591196e-01
1.910000e+00 5.613694e-01
1.920000e+00 5.636229e-01
1.930000e+00 5.658800e-01
1.940000e+00 5.681405e-01
1.950000e+00 5.704043e-01
1.960000e+00 5.726713e-01
1.970000e+00 5.749413e-01
1.980000e+00 5.772143e-01
1.990000e+00 5.794901e-01
2.000000e+00 5.817685e-01
2.010000e+00 5.840495e-01
2.020000e+00 5.863329e-01
2.030000e+00 5.886185e-01
2.040000e+00 5.909064e-01
2.050000e+00 5.931962e-01
2.060000e+00 5.954879e-01
2.070000e+00 5.977815e-01
2.080000e+00 6.000766e-01
2.090000e+00 6.023733e-01
2.100000e+00 6.046713e-01
2.110000e+00 6.069706e-01
2.120000e+00 6.092710e-01
2.130000e+00 6.115723e-01
2.140000e+00 6.138746e-01
2.150000e+00 6.161776e-01
2.160000e+00 6.184811e-01
2.170000e+00 6.207851e-01
2.180000e+00 6.230895e-01
2.190000e+00 6.253941e-01
2.200000e+00 6.276987e-01
2.210000e+00 6.300033e-01
2.220000e+00 6.323077e-01
2.230000e+00 6.346118e-01
2.240000e+00 6.369155e-01
2.250000e+00 6.392185e-01
2.260000e+00 6.415209e-01
2.270000e+00 6.438224e-01
2.280000e+00 6.461230e-01
2.290000e+00 6.484225e-01
2.300000e+00 6.507207e-01
2.310000e+00 6.530176e-01
2.320000e+00 6.553130e-01
2.330000e+00 6.576069e-01
2.340000e+00 6.598989e-01
2.350000e+00 6.621891e-01
2.360000e+00 6.644774e-01
2.370000e+00 6.667634e-01
2.380000e+00 6.690473e-01
2.390000e+00 6.713288e-01
2.400000e+00 6.736077e-01
2.410000e+00 6.758841e-01
2.420000e+00 6.781577e-01
2.430000e+00 6.804284e-01
2.440000e+00 6.826961e-01
2.450000e+00 6.849607e-01
2.460000e+00 6.872220e-01
2.470000e+00 6.894800e-01
2.480000e+00 6.917344e-01
2.490000e+00 6.939853e-01
2.500000e+00 6.962323e-01
2.510000e+00 6.984756e-01
2.520000e+00 7.007148e-01
2.530000e+00 7.029499e-01
2.540000e+00 7.051809e-01
2.550000e+00 7.074074e-01
2.560000e+00 7.096295e-01
2.570000e+00 7.118470e-01
2.580000e+00 7.140598e-01
2.590000e+00 7.162678e-01
2.600000e+00 7.184709e-01
2.610000e+00 7.206689e-01
2.620000e+00 7.228617e-01
2.630000e+00 7.250493e-01
2.640000e+00 7.272314e-01
2.650000e+00 7.294081e-01
2.660000e+00 7.315791e-01
2.670000e+00 7.337444e-01
2.680000e+00 7.359039e-01
2.690000e+00 7.380574e-01
2.700000e+00 7.402049e-01
2.710000e+00 7.423461e-01
2.720000e+00 7.444812e-01
2.730000e+00 7.466098e-01
2.740000e+00 7.487319e-01
2.750000e+00 7.508475e-01
2.760000e+00 7.529563e-01
2.770000e+00 7.550584e-01
2.780000e+00 7.571536e-01
2.790000e+00 7.592417e-01
2.800000e+00 7.613228e-01
2.810000e+00 7.633966e-01
2.820000e+00 7.654632e-01
2.830000e+00 7.675223e-01
2.840000e+00 7.695740e-01
2.850000e+00 7.716181e-01
2.860000e+00 7.736545e-01
2.870000e+00 7.756831e-01
2.880000e+00 7.777038e-01
2.890000e+00 7.797166e-01
2.900000e+00 7.817213e-01
2.910000e+00 7.837179e-01
2.920000e+00 7.857063e-01
2.930000e+00 7.876864e-01
2.940000e+00 7.896580e-01
2.950000e+00 7.916212e-01
2.960000e+00 7.935758e-01
2.970000e+00 7.955217e-01
2.980000e+00 7.974590e-01
2.990000e+00 7.993874e-01
3.000000e+00 8.013069e-01
3.010000e+00 8.032175e-01
3.020000e+00 8.051190e-01
3.030000e+00 8.070114e-01
3.040000e+00 8.088946e-01
3.050000e+00 8.107685e-01
3.060000e+00 8.126331e-01
3.070000e+00 8.144883e-01
3.080000e+00 8.163340e-01
3.090000e+00 8.181702e-01
3.100000e+00 8.199967e-01
3.110000e+00 8.218136e-01
3.120000e+00 8.236207e-01
3.130000e+00 8.254180e-01
3.140000e+00 8.272055e-01
3.150000e+00 8.289830e-01
3.160000e+00 8.307506e-01
3.170000e+00 8.325081e-01
3.180000e+00 8.342555e-01
3.190000e+00 8.359927e-01
3.200000e+00 8.377198e-01
3.210000e+00 8.394365e-01
3.220000e+00 8.411430e-01
3.230000e+00 8.428391e-01
3.240000e+00 8.445248e-01
3.250000e+00 8.462000e-01
3.260000e+00 8.478648e-01
3.270000e+00 8.495190e-01
3.280000e+00 8.511626e-01
3.290000e+00 8.527955e-01
3.300000e+00 8.544178e-01
3.310000e+00 8.560294e-01
3.320000e+00 8.576302e-01
3.330000e+00 8.592202e-01
3.340000e+00 8.607994e-01
3.350000e+00 8.623678e-01
3.360000e+00 8.639253e-01
3.370000e+00 8.654718e-01
3.380000e+00 8.670074e-01
3.390000e+00 8.685320e-01
3.400000e+00 8.700457e-01
3.410000e+00 8.715483e-01
3.420000e+00 8.730398e-01
3.430000e+00 8.745203e-01
3.440000e+00 8.759896e-01
3.450000e+00 8.774479e-01
3.460000e+00 8.788950e-01
3.470000e+00 8.803310e-01
3.480000e+00 8.817558e-01
3.490000e+00 8.831694e-01
3.500000e+00 8.845718e-01
3.510000e+00 8.859630e-01
3.520000e+00 8.873430e-01
3.530000e+00 8.887117e-01
3.540000e+00 8.900692e-01
3.550000e+00 8.914155e-01
3.560000e+00 8.927505e-01
3.570000e+00 8.940743e-01
3.580000e+00 8.953868e-01
3.590000e+00 8.966881e-01
3.600000e+00 8.979781e-01
3.610000e+00 8.992568e-01
3.620000e+00 9.005243e-01
3.630000e+00 9.017806e-01
3.640000e+00 9.030256e-01
3.650000e+00 9.042594e-01
3.660000e+00 9.054819e-01
3.670000e+00 9.066932e-01
3.680000e+00 9.078933e-01
3.690000e+00 9.090822e-01
3.700000e+00 9.102600e-01
3.710000e+00 9.114265e-01
3.720000e+00 9.125819e-01
3.730000e+00 9.137262e-01
3.740000e+00 9.148593e-01
3.750000e+00 9.159813e-01
3.760000e+00 9.170923e-01
3.770000e+00 9.181922e-01
3.780000e+00 9.192810e-01
3.790000e+00 9.203588e-01
3.800000e+00 9.214257e-01
3.810000e+00 9.224815e-01
3.820000e+00 9.235265e-01
3.830000e+00 9.245605e-01
3.840000e+00 9.255836e-01
3.850000e+00 9.265959e-01
3.860000e+00 9.275974e-01
3.870000e+00 9.285880e-01
3.880000e+00 9.295680e-01
3.890000e+00 9.305372e-01
3.900000e+00 9.314957e-01
3.910000e+00 9.324436e-01
3.920000e+00 9.333808e-01
3.930000e+00 9.343075e-01
3.940000e+00 9.352237e-01
3.950000e+00 9.361294e-01
3.960000e+00 9.370246e-01
3.970000e+00 9.379094e-01
3.980000e+00 9.387839e-01
3.990000e+00 9.396480e-01
4.000000e+00 9.405019e-01
4.010000e+00 9.413456e-01
4.020000e+00 9.421790e-01
4.030000e+00 9.430024e-01
4.040000e+00 9.438156e-01
4.050000e+00 9.446189e-01
4.060000e+00 9.454121e-01
4.070000e+00 9.461955e-01
4.080000e+00 9.469689e-01
4.090000e+00 9.477325e-01
4.100000e+00 9.484864e-01
4.110000e+00 9.492306e-01
4.120000e+00 9.499651e-01
4.130000e+00 9.506900e-01
4.140000e+00 9.514053e-01
4.150000e+00 9.521112e-01
4.160000e+00 9.528076e-01
4.170000e+00 9.534947e-01
4.180000e+00 9.541724e-01
4.190000e+00 9.548410e-01
4.200000e+00 9.555003e-01
4.210000e+00 9.561505e-01
4.220000e+00 9.567916e-01
4.230000e+00 9.574238e-01
4.240000e+00 9.580470e-01
4.250000e+00 9.586613e-01
4.260000e+00 9.592669e-01
4.270000e+00 9.598637e-01
4.280000e+00 9.604518e-01
4.290000e+00 9.610313e-01
4.300000e+00 9.616023e-01
4.310000e+00 9.621648e-01
4.320000e+00 9.627189e-01
4.330000e+00 9.632646e-01
4.340000e+00 9.638021e-01
4.350000e+00 9.643314e-01
4.360000e+00 9.648525e-01
4.370000e+00 9.653656e-01
4.380000e+00 9.658707e-01
4.390000e+00 9.663679e-01
4.400000e+00 9.668572e-01
4.410000e+00 9.673388e-01
4.420000e+00 9.678126e-01
4.430000e+00 9.682788e-01
4.440000e+00 9.687375e-01
4.450000e+00 9.691886e-01
4.460000e+00 9.696324e-01
4.470000e+00 9.700688e-01
4.480000e+00 9.704979e-01
4.490000e+00 9.709198e-01
4.500000e+00 9.713346e-01
4.510000e+00 9.717424e-01
4.520000e+00 9.721432e-01
4.530000e+00 9.725371e-01
4.540000e+00 9.729241e-01
4.550000e+00 9.733044e-01
4.560000e+00 9.736780e-01
4.570000e+00 9.740450e-01
4.580000e+00 9.744055e-01
4.590000e+00 9.747595e-01
4.600000e+00 9.751071e-01
4.610000e+00 9.754485e-01
4.620000e+00 9.757836e-01
4.630000e+00 9.761125e-01
4.640000e+00 9.764354e-01
4.650000e+00 9.767522e-01
4.660000e+00 9.770631e-01
4.670000e+00 9.773682e-01
4.680000e+00 9.776675e-01
4.690000e+00 9.779610e-01
4.700000e+00 9.782490e-01
4.710000e+00 9.785313e-01
4.720000e+00 9.788082e-01
4.730000e+00 9.790797e-01
4.740000e+00 9.793458e-01
4.750000e+00 9.796066e-01
4.760000e+00 9.798623e-01
4.770000e+00 9.801128e-01
4.780000e+00 9.803583e-01
4.790000e+00 9.805988e-01
4.800000e+00 9.808345e-01
4.810000e+00 9.810652e-01
4.820000e+00 9.812913e-01
4.830000e+00 9.815126e-01
4.840000e+00 9.817294e-01
4.850000e+00 9.819416e-01
4.860000e+00 9.821493e-01
4.870000e+00 9.823526e-01
4.880000e+00 9.825516e-01
4.890000e+00 9.827463e-01
4.900000e+00 9.829369e-01
4.910000e+00 9.831233e-01
4.920000e+00 9.833057e-01
4.930000e+00 9.834841e-01
4.940000e+00 9.836585e-01
4.950000e+00 9.838292e-01
4.960000e+00 9.839960e-01
4.970000e+00 9.841592e-01
4.980000e+00 9.843187e-01
4.990000e+00 9.844746e-01
5.000000e+00 9.846270e-01
5.010000e+00 9.847760e-01
5.020000e+00 9.849216e-01
5.030000e+00 9.850638e-01
5.040000e+00 9.852029e-01
5.050000e+00 9.853387e-01
5.060000e+00 9.854714e-01
5.070000e+00 9.856010e-01
5.080000e+00 9.857277e-01
5.090000e+00 9.858514e-01
5.100000e+00 9.859722e-01
5.110000e+00 9.860903e-01
5.120000e+00 9.862055e-01
5.130000e+00 9.863181e-01
5.140000e+00 9.864280e-01
5.150000e+00 9.865354e-01
5.160000e+00 9.866402e-01
5.170000e+00 9.867426e-01
5.180000e+00 9.868425e-01
5.190000e+00 9.869402e-01
5.200000e+00 9.870355e-01
5.210000e+00 9.871286e-01
5.220000e+00 9.872195e-01
5.230000e+00 9.873083e-01
5.240000e+00 9.873950e-01
5.250000e+00 9.874797e-01
5.260000e+00 9.875624e-01
5.270000e+00 9.876432e-01
5.280000e+00 9.877221e-01
5.290000e+00 9.877992e-01
5.300000e+00 9.878746e-01
5.310000e+00 9.879482e-01
5.320000e+00 9.880202e-01
5.330000e+00 9.880905e-01
5.340000e+00 9.881593e-01
5.350000e+00 9.882266e-01
5.360000e+00 9.882924e-01
5.370000e+00 9.883567e-01
5.380000e+00 9.884197e-01
5.390000e+00 9.884813e-01
5.400000e+00 9.885416e-01
5.410000e+00 9.886007e-01
5.420000e+00 9.886586e-01
5.430000e+00 9.887153e-01
5.440000e+00 9.887708e-01
5.450000e+00 9.888253e-01
5.460000e+00 9.888787e-01
5.470000e+00 9.889311e-01
5.480000e+00 9.889826e-01
5.490000e+00 9.890331e-01
5.500000e+00 9.890827e-01
5.510000e+00 9.891315e-01
5.520000e+00 9.891794e-01
5.530000e+00 9.892266e-01
5.540000e+00 9.892730e-01
5.550000e+00 9.893187e-01
5.560000e+00 9.893637e-01
5.570000e+00 9.894081e-01
5.580000e+00 9.894518e-01
5.590000e+00 9.894950e-01
5.600000e+00 9.895376e-01
5.610000e+00 9.895797e-01
5.620000e+00 9.896213e-01
5.630000e+00 9.896624e-01
5.640000e+00 9.897031e-01
5.650000e+00 9.897434e-01
5.660000e+00 9.897833e-01
5.670000e+00 9.898229e-01
5.680000e+00 9.898621e-01
5.690000e+00 9.899010e-01
5.700000e+00 9.899397e-01
5.710000e+00 9.899781e-01
5.720000e+00 9.900163e-01
5.730000e+00 9.900543e-01
5.740000e+00 9.900921e-01
5.750000e+00 9.901297e-01
5.760000e+00 9.901672e-01
5.770000e+00 9.902046e-01
5.780000e+00 9.902419e-01
5.790000e+00 9.902792e-01
5.800000e+00 9.903163e-01
5.810000e+00 9.903535e-01
5.820000e+00 9.903906e-01
5.830000e+00 9.904277e-01
5.840000e+00 9.904648e-01
5.850000e+00 9.905020e-01
5.860000e+00 9.905392e-01
5.870000e+00 9.905765e-01
5.880000e+00 9.906138e-01
5.890000e+00 9.906513e-01
5.900000e+00 9.906888e-01
5.910000e+00 9.907265e-01
5.920000e+00 9.907643e-01
5.930000e+00 9.908023e-01
5.940000e+00 9.908404e-01
5.950000e+00 9.908787e-01
5.960000e+00 9.909171e-01
5.970000e+00 9.909558e-01
5.980000e+00 9.909946e-01
5.990000e+00 9.910337e-01
6.000000e+00 9.910730e-01
6.010000e+00 9.911125e-01
6.020000e+00 9.911522e-01
6.030000e+00 9.911922e-01
6.040000e+00 9.912324e-01
6.050000e+00 9.912729e-01
6.060000e+00 9.913137e-01
6.070000e+00 9.913547e-01
6.080000e+00 9.913960e-01
6.090000e+00 9.914376e-01
6.100000e+00 9.914794e-01
6.110000e+00 9.915216e-01
6.120000e+00 9.915640e-01
6.130000e+00 9.916068e-01
6.140000e+00 9.916498e-01
6.150000e+00 9.916931e-01
6.160000e+00 9.917368e-01
6.170000e+00 9.917807e-01
6.180000e+00 9.918250e-01
6.190000e+00 9.918695e-01
6.200000e+00 9.919144e-01
6.210000e+00 9.919596e-01
6.220000e+00 9.920051e-01
6.230000e+00 9.920509e-01
6.240000e+00 9.920970e-01
6.250000e+00 9.921434e-01
6.260000e+00 9.921901e-01
6.270000e+00 9.922371e-01
6.280000e+00 9.922845e-01
6.290000e+00 9.923321e-01
6.300000e+00 9.923801e-01
6.310000e+00 9.924283e-01
6.320000e+00 9.924768e-01
6.330000e+00 9.925257e-01
6.340000e+00 9.925748e-01
6.350000e+00 9.926242e-01
6.360000e+00 9.926739e-01
6.370000e+00 9.927238e-01
6.380000e+00 9.927741e-01
6.390000e+00 9.928246e-01
6.400000e+00 9.928754e-01
6.410000e+00 9.929264e-01
6.420000e+00 9.929777e-01
6.430000e+00 9.930292e-01
6.440000e+00 9.930810e-01
6.450000e+00 9.931330e-01
6.460000e+00 9.931853e-01
6.470000e+00 9.932378e-01
6.480000e+00 9.932905e-01
6.490000e+00 9.933434e-01
6.500000e+00 9.933965e-01
6.510000e+00 9.934499e-01
6.520000e+00 9.935034e-01
6.530000e+00 9.935571e-01
6.540000e+00 9.936110e-01
6.550000e+00 9.936651e-01
6.560000e+00 9.937193e-01
6.570000e+00 9.937737e-01
6.580000e+00 9.938283e-01
6.590000e+00 9.938830e-01
6.600000e+00 9.939378e-01
6.610000e+00 9.939928e-01
6.620000e+00 9.940479e-01
6.630000e+00 9.941030e-01
6.640000e+00 9.941584e-01
6.650000e+00 9.942138e-01
6.660000e+00 9.942692e-01
6.670000e+00 9.943248e-01
6.680000e+00 9.943805e-01
6.690000e+00 9.944362e-01
6.700000e+00 9.944919e-01
6.710000e+00 9.945477e-01
6.720000e+00 9.946036e-01
6.730000e+00 9.946595e-01
6.740000e+00 9.947154e-01
6.750000e+00 9.947713e-01
6.760000e+00 9.948272e-01
6.770000e+00 9.948832e-01
6.780000e+00 9.949391e-01
6.790000e+00 9.949950e-01
6.800000e+00 9.950508e-01
6.810000e+00 9.951067e-01
6.820000e+00 9.951625e-01
6.830000e+00 9.952182e-01
6.840000e+00 9.952739e-01
6.850000e+00 9.953295e-01
6.860000e+00 9.953850e-01
6.870000e+00 9.954404e-01
6.880000e+00 9.954957e-01
6.890000e+00 9.955510e-01
6.900000e+00 9.956061e-01
6.910000e+00 9.956611e-01
6.920000e+00 9.957160e-01
6.930000e+00 9.957707e-01
6.940000e+00 9.958253e-01
6.950000e+00 9.958797e-01
6.960000e+00 9.959340e-01
6.970000e+00 9.959881e-01
6.980000e+00 9.960420e-01
6.990000e+00 9.960958e-01
7.000000e+00 9.961493e-01
7.010000e+00 9.962027e-01
7.020000e+00 9.962558e-01
7.030000e+00 9.963088e-01
7.040000e+00 9.963615e-01
7.050000e+00 9.964140e-01
7.060000e+00 9.964662e-01
7.070000e+00 9.965182e-01
7.080000e+00 9.965700e-01
7.090000e+00 9.966214e-01
7.100000e+00 9.966727e-01
7.110000e+00 9.967236e-01
7.120000e+00 9.967743e-01
7.130000e+00 9.968247e-01
7.140000e+00 9.968748e-01
7.150000e+00 9.969246e-01
7.160000e+00 9.969742e-01
7.170000e+00 9.970234e-01
7.180000e+00 9.970722e-01
7.190000e+00 9.971208e-01
7.200000e+00 9.971691e-01
7.210000e+00 9.972170e-01
7.220000e+00 9.972645e-01
7.230000e+00 9.973118e-01
7.240000e+00 9.973587e-01
7.250000e+00 9.974052e-01
7.260000e+00 9.974514e-01
7.270000e+00 9.974972e-01
7.280000e+00 9.975426e-01
7.290000e+00 9.975877e-01
7.300000e+00 9.976324e-01
7.310000e+00 9.976767e-01
7.320000e+00 9.977207e-01
7.330000e+00 9.977642e-01
7.340000e+00 9.978074e-01
7.350000e+00 9.978501e-01
7.360000e+00 9.978925e-01
7.370000e+00 9.979344e-01
7.380000e+00 9.979760e-01
7.390000e+00 9.980171e-01
7.400000e+00 9.980578e-01
7.410000e+00 9.980982e-01
7.420000e+00 9.981381e-01
7.430000e+00 9.981775e-01
7.440000e+00 9.982166e-01
7.450000e+00 9.982552e-01
7.460000e+00 9.982934e-01
7.470000e+00 9.983311e-01
7.480000e+00 9.983685e-01
7.490000e+00 9.984054e-01
7.500000e+00 9.984418e-01
7.510000e+00 9.984778e-01
7.520000e+00 9.985134e-01
7.530000e+00 9.985486e-01
7.540000e+00 9.985833e-01
7.550000e+00 9.986175e-01
7.560000e+00 9.986513e-01
7.570000e+00 9.986847e-01
7.580000e+00 9.987176e-01
7.590000e+00 9.987501e-01
7.600000e+00 9.987821e-01
7.610000e+00 9.988137e-01
7.620000e+00 9.988448e-01
7.630000e+00 9.988755e-01
7.640000e+00 9.989057e-01
7.650000e+00 9.989355e-01
7.660000e+00 9.989649e-01
7.670000e+00 9.989938e-01
7.680000e+00 9.990222e-01
7.690000e+00 9.990502e-01
7.700000e+00 9.990778e-01
7.710000e+00 9.991049e-01
7.720000e+00 9.991316e-01
7.730000e+00 9.991578e-01
7.740000e+00 9.991836e-01
7.750000e+00 9.992089e-01
7.760000e+00 9.992339e-01
7.770000e+00 9.992583e-01
7.780000e+00 9.992824e-01
7.790000e+00 9.993060e-01
7.800000e+00 9.993292e-01
7.810000e+00 9.993519e-01
7.820000e+00 9.993743e-01
7.830000e+00 9.993962e-01
7.840000e+00 9.994176e-01
7.850000e+00 9.994387e-01
7.860000e+00 9.994593e-01
7.870000e+00 9.994796e-01
7.880000e+00 9.994994e-01
7.890000e+00 9.995188e-01
7.900000e+00 9.995378e-01
7.910000e+00 9.995564e-01
7.920000e+00 9.995746e-01
7.930000e+00 9.995924e-01
7.940000e+00 9.996098e-01
7.950000e+00 9.996268e-01
7.960000e+00 9.996434e-01
7.970000e+00 9.996597e-01
7.980000e+00 9.996755e-01
7.990000e+00 9.996910e-01
8.000000e+00 9.997061e-01
8.010000e+00 9.997209e-01
8.020000e+00 9.997352e-01
8.030000e+00 9.997492e-01
8.040000e+00 9.997629e-01
8.050000e+00 9.997762e-01
8.060000e+00 9.997891e-01
8.070000e+00 9.998017e-01
8.080000e+00 9.998140e-01
8.090000e+00 9.998259e-01
8.100000e+00 9.998375e-01
8.110000e+00 9.998488e-01
8.120000e+00 9.998597e-01
8.130000e+00 9.998703e-01
8.140000e+00 9.998806e-01
8.150000e+00 9.998906e-01
8.160000e+00 9.999003e-01
8.170000e+00 9.999096e-01
8.180000e+00 9.999187e-01
8.190000e+00 9.999275e-01
8.200000e+00 9.999360e-01
8.210000e+00 9.999442e-01
8.220000e+00 9.999521e-01
8.230000e+00 9.999598e-01
8.240000e+00 9.999672e-01
8.250000e+00 9.999743e-01
8.260000e+00 9.999811e-01
8.270000e+00 9.999878e-01
8.280000e+00 9.999941e-01
8.290000e+00 1.000000e+00
8.300000e+00 1.000006e+00
8.310000e+00 1.000012e+00
8.320000e+00 1.000017e+00
8.330000e+00 1.000022e+00
8.340000e+00 1.000027e+00
8.350000e+00 1.000032e+00
8.360000e+00 1.000037e+00
8.370000e+00 1.000041e+00
8.380000e+00 1.000045e+00
8.390000e+00 1.000049e+00
8.400000e+00 1.000053e+00
8.410000e+00 1.000056e+00
8.420000e+00 1.000060e+00
8.430000e+00 1.000063e+00
8.440000e+00 1.000066e+00
8.450000e+00 1.000069e+00
8.460000e+00 1.000071e+00
8.470000e+00 1.000074e+00
8.480000e+00 1.000076e+00
8.490000e+00 1.000078e+00
8.500000e+00 1.000081e+00
8.510000e+00 1.000082e+00
8.520000e+00 1.000084e+00
8.530000e+00 1.000086e+00
8.540000e+00 1.000088e+00
8.550000e+00 1.000089e+00
8.560000e+00 1.000090e+00
8.570000e+00 1.000092e+00
8.580000e+00 1.000093e+00
8.590000e+00 1.000094e+00
8.600000e+00 1.000095e+00
8.610000e+00 1.000096e+00
8.620000e+00 1.000096e+00
8.630000e+00 1.000097e+00
8.640000e+00 1.000098e+00
8.650000e+00 1.000098e+00
8.660000e+00 1.000099e+00
8.670000e+00 1.000099e+00
8.680000e+00 1.000099e+00
8.690000e+00 1.000100e+00
8.700000e+00 1.000100e+00
8.710000e+00 1.000100e+00
8.720000e+00 1.000100e+00
8.730000e+00 1.000101e+00
8.740000e+00 1.000101e+00
8.750000e+00 1.000101e+00
8.760000e+00 1.000101e+00
8.770000e+00 1.000101e+00
8.780000e+00 1.000101e+00
8.790000e+00 1.000101e+00
8.800000e+00 1.000101e+00
8.810000e+00 1.000101e+00
8.820000e+00 1.000101e+00
8.830000e+00 1.000101e+00
8.840000e+00 1.000101e+00
8.850000e+00 1.000101e+00
8.860000e+00 1.000101e+00
8.870000e+00 1.000101e+00
8.880000e+00 1.000101e+00
8.890000e+00 1.000101e+00
8.900000e+00 1.000101e+00
8.910000e+00 1.000101e+00
8.920000e+00 1.000101e+00
8.930000e+00 1.000101e+00
8.940000e+00 1.000102e+00
8.950000e+00 1.000102e+00
8.960000e+00 1.000102e+00
8.970000e+00 1.000103e+00
8.980000e+00 1.000103e+00
8.990000e+00 1.000104e+00
9.000000e+00 1.000104e+00
9.010000e+00 1.000105e+00
9.020000e+00 1.000105e+00
9.030000e+00 1.000106e+00
9.040000e+00 1.000107e+00
9.050000e+00 1.000108e+00
9.060000e+00 1.000109e+00
9.070000e+00 1.000110e+00
9.080000e+00 1.000111e+00
9.090000e+00 1.000112e+00
9.100000e+00 1.000113e+00
9.110000e+00 1.000114e+00
9.120000e+00 1.000116e+00
9.130000e+00 1.000117e+00
9.140000e+00 1.000119e+00
9.150000e+00 1.000120e+00
9.160000e+00 1.000122e+00
9.170000e+00 1.000124e+00
9.180000e+00 1.000126e+00
9.190000e+00 1.000128e+00
9.200000e+00 1.000130e+00
9.210000e+00 1.000132e+00
9.220000e+00 1.000135e+00
9.230000e+00 1.000137e+00
9.240000e+00 1.000140e+00
9.250000e+00 1.000142e+00
9.260000e+00 1.000145e+00
9.270000e+00 1.000148e+00
9.280000e+00 1.000151e+00
9.290000e+00 1.000154e+00
9.300000e+00 1.000157e+00
9.310000e+00 1.000160e+00
9.320000e+00 1.000164e+00
9.330000e+00 1.000167e+00
9.340000e+00 1.000171e+00
9.350000e+00 1.000174e+00
9.360000e+00 1.000178e+00
9.370000e+00 1.000182e+00
9.380000e+00 1.000186e+00
9.390000e+00 1.000190e+00
9.400000e+00 1.000195e+00
9.410000e+00 1.000199e+00
9.420000e+00 1.000204e+00
9.430000e+00 1.000208e+00
9.440000e+00 1.000213e+00
9.450000e+00 1.000218e+00
9.460000e+00 1.000223e+00
9.470000e+00 1.000228e+00
9.480000e+00 1.000233e+00
9.490000e+00 1.000238e+00
9.500000e+00 1.000244e+00
9.510000e+00 1.000249e+00
9.520000e+00 1.000255e+00
9.530000e+00 1.000261e+00
9.540000e+00 1.000266e+00
9.550000e+00 1.000272e+00
9.560000e+00 1.000279e+00
9.570000e+00 1.000285e+00
9.580000e+00 1.000291e+00
9.590000e+00 1.000297e+00
9.600000e+00 1.000304e+00
9.610000e+00 1.000311e+00
9.620000e+00 1.000317e+00
9.630000e+00 1.000324e+00
9.640000e+00 1.000331e+00
9.650000e+00 1.000338e+00
9.660000e+00 1.000345e+00
9.670000e+00 1.000352e+00
9.680000e+00 1.000360e+00
9.690000e+00 1.000367e+00
9.700000e+00 1.000375e+00
9.710000e+00 1.000382e+00
9.720000e+00 1.000390e+00
9.730000e+00 1.000398e+00
9.740000e+00 1.000406e+00
9.750000e+00 1.000414e+00
9.760000e+00 1.000422e+00
9.770000e+00 1.000430e+00
9.780000e+00 1.000438e+00
9.790000e+00 1.000446e+00
9.800000e+00 1.000455e+00
9.810000e+00 1.000463e+00
9.820000e+00 1.000472e+00
9.830000e+00 1.000481e+00
9.840000e+00 1.000489e+00
9.850000e+00 1.000498e+00
9.860000e+00 1.000507e+00
9.870000e+00 1.000516e+00
9.880000e+00 1.000525e+00
9.890000e+00 1.000534e+00
9.900000e+00 1.000543e+00
9.910000e+00 1.000552e+00
9.920000e+00 1.000562e+00
9.930000e+00 1.000571e+00
9.940000e+00 1.000580e+00
9.950000e+00 1.000590e+00
9.960000e+00 1.000599e+00
9.970000e+00 1.000609e+00
9.980000e+00 1.000618e+00
9.990000e+00 1.000628e+00
1.000000e+01 1.000638e+00
1.001000e+01 1.000647e+00
1.002000e+01 1.000657e+00
1.003000e+01 1.000667e+00
1.004000e+01 1.000677e+00
1.005000e+01 1.000687e+00
1.006000e+01 1.000697e+00
1.007000e+01 1.000707e+00
1.008000e+01 1.000717e+00
1.009000e+01 1.000727e+00
1.010000e+01 1.000737e+00
1.011000e+01 1.000747e+00
1.012000e+01 1.000757e+00
1.013000e+01 1.000767e+00
1.014000e+01 1.000777e+00
1.015000e+01 1.000787e+00
1.016000e+01 1.000797e+00
1.017000e+01 1.000808e+00
1.018000e+01 1.000818e+00
1.019000e+01 1.000828e+00
1.020000e+01 1.000838e+00
1.021000e+01 1.000848e+00
1.022000e+01 1.000859e+00
1.023000e+01 1.000869e+00
1.024000e+01 1.000879e+00
1.025000e+01 1.000889e+00
1.026000e+01 1.000899e+00
1.027000e+01 1.000909e+00
1.028000e+01 1.000920e+00
1.029000e+01 1.000930e+00
1.030000e+01 1.000940e+00
1.031000e+01 1.000950e+00
1.032000e+01 1.000960e+00
1.033000e+01 1.000970e+00
1.034000e+01 1.000980e+00
1.035000e+01 1.000990e+00
1.036000e+01 1.001000e+00
1.037000e+01 1.001010e+00
1.038000e+01 1.001020e+00
1.039000e+01 1.001030e+00
1.040000e+01 1.001040e+00
1.041000e+01 1.001050e+00
1.042000e+01 1.001059e+00
1.043000e+01 1.001069e+00
1.044000e+01 1.001079e+00
1.045000e+01 1.001088e+00
1.046000e+01 1.001098e+00
1.047000e+01 1.001108e+00
1.048000e+01 1.001117e+00
1.049000e+01 1.001127e+00
1.050000e+01 1.001136e+00
1.051000e+01 1.001145e+00
1.052000e+01 1.001154e+00
1.053000e+01 1.001164e+00
1.054000e+01 1.001173e+00
1.055000e+01 1.001182e+00
1.056000e+01 1.001191e+00
1.057000e+01 1.001200e+00
1.058000e+01 1.001209e+00
1.059000e+01 1.001218e+00
1.060000e+01 1.001226e+00
1.061000e+01 1.001235e+00
1.062000e+01 1.001244e+00
1.063000e+01 1.001252e+00
1.064000e+01 1.001261e+00
1.065000e+01 1.001269e+00
1.066000e+01 1.001277e+00
1.067000e+01 1.001285e+00
1.068000e+01 1.001294e+00
1.069000e+01 1.001302e+00
1.070000e+01 1.001309e+00
1.071000e+01 1.001317e+00
1.072000e+01 1.001325e+00
1.073000e+01 1.001333e+00
1.074000e+01 1.001340e+00
1.075000e+01 1.001348e+00
1.076000e+01 1.001355e+00
1.077000e+01 1.001363e+00
1.078000e+01 1.001370e+00
1.079000e+01 1.001377e+00
1.080000e+01 1.001384e+00
1.081000e+01 1.001391e+00
1.082000e+01 1.001398e+00
1.083000e+01 1.001404e+00
1.084000e+01 1.001411e+00
1.085000e+01 1.001417e+00
1.086000e+01 1.001424e+00
1.087000e+01 1.001430e+00
1.088000e+01 1.001436e+00
1.089000e+01 1.001442e+00
1.090000e+01 1.001448e+00
1.091000e+01 1.001454e+00
1.092000e+01 1.001460e+00
1.093000e+01 1.001465e+00
1.094000e+01 1.001471e+00
1.095000e+01 1.001476e+00
1.096000e+01 1.001482e+00
1.097000e+01 1.001487e+00
1.098000e+01 1.001492e+00
1.099000e+01 1.001497e+00
1.100000e+01 1.001502e+00
1.101000e+01 1.001506e+00
1.102000e+01 1.001511e+00
1.103000e+01 1.001516e+00
1.104000e+01 1.001520e+00
1.105000e+01 1.001524e+00
1.106000e+01 1.001528e+00
1.107000e+01 1.001532e+00
1.108000e+01 1.001536e+00
1.109000e+01 1.001540e+00
1.110000e+01 1.001544e+00
1.111000e+01 1.001547e+00
1.112000e+01 1.001551e+00
1.113000e+01 1.001554e+00
1.114000e+01 1.001557e+00
1.115000e+01 1.001560e+00
1.116000e+01 1.001563e+00
1.117000e+01 1.001566e+00
1.118000e+01 1.001569e+00
1.119000e+01 1.001571e+00
1.120000e+01 1.001574e+00
1.121000e+01 1.001576e+00
1.122000e+01 1.001578e+00
1.123000e+01 1.001580e+00
1.124000e+01 1.001582e+00
1.125000e+01 1.001584e+00
1.126000e+01 1.001586e+00
1.127000e+01 1.001588e+00
1.128000e+01 1.001589e+00
1.129000e+01 1.001591e+00
1.130000e+01 1.001592e+00
1.131000e+01 1.001593e+00
1.132000e+01 1.001594e+00
1.133000e+01 1.001595e+00
1.134000e+01 1.001596e+00
1.135000e+01 1.001597e+00
1.136000e+01 1.001597e+00
1.137000e+01 1.001598e+00
1.138000e+01 1.001598e+00
1.139000e+01 1.001598e+00
1.140000e+01 1.001598e+00
1.141000e+01 1.001598e+00
1.142000e+01 1.001598e+00
1.143000e+01 1.001598e+00
1.144000e+01 1.001598e+00
1.145000e+01 1.001597e+00
1.146000e+01 1.001597e+00
1.147000e+01 1.001596e+00
1.148000e+01 1.001595e+00
1.149000e+01 1.001594e+00
1.150000e+01 1.001593e+00
1.151000e+01 1.001592e+00
1.152000e+01 1.001591e+00
1.153000e+01 1.001590e+00
1.154000e+01 1.001588e+00
1.155000e+01 1.001587e+00
1.156000e+01 1.001585e+00
1.157000e+01 1.001583e+00
1.158000e+01 1.001581e+00
1.159000e+01 1.001579e+00
1.160000e+01 1.001577e+00
1.161000e+01 1.001575e+00
1.162000e+01 1.001573e+00
1.163000e+01 1.001571e+00
1.164000e+01 1.001568e+00
1.165000e+01 1.001566e+00
1.166000e+01 1.001563e+00
1.167000e+01 1.001560e+00
1.168000e+01 1.001557e+00
1.169000e+01 1.001554e+00
1.170000e+01 1.001551e+00
1.171000e+01 1.001548e+00
1.172000e+01 1.001545e+00
1.173000e+01 1.001542e+00
1.174000e+01 1.001539e+00
1.175000e+01 1.001535e+00
1.176000e+01 1.001532e+00
1.177000e+01 1.001528e+00
1.178000e+01 1.001524e+00
1.179000e+01 1.001520e+00
1.180000e+01 1.001517e+00
1.181000e+01 1.001513e+00
1.182000e+01 1.001509e+00
1.183000e+01 1.001504e+00
1.184000e+01 1.001500e+00
1.185000e+01 1.001496e+00
1.186000e+01 1.001492e+00
1.187000e+01 1.001487e+00
1.188000e+01 1.001483e+00
1.189000e+01 1.001478e+00
1.190000e+01 1.001474e+00
1.191000e+01 1.001469e+00
1.192000e+01 1.001464e+00
1.193000e+01 1.001459e+00
1.194000e+01 1.001454e+00
1.195000e+01 1.001450e+00
1.196000e+01 1.001445e+00
1.197000e+01 1.001439e+00
1.198000e+01 1.001434e+00
1.199000e+01 1.001429e+00
1.200000e+01 1.001424e+00
1.201000e+01 1.001419e+00
1.202000e+01 1.001413e+00
1.203000e+01 1.001408e+00
1.204000e+01 1.001402e+00
1.205000e+01 1.001397e+00
1.206000e+01 1.001391e+00
1.207000e+01 1.001386e+00
1.208000e+01 1.001380e+00
1.209000e+01 1.001374e+00
1.210000e+01 1.001368e+00
1.211000e+01 1.001363e+00
1.212000e+01 1.001357e+00
1.213000e+01 1.001351e+00
1.214000e+01 1.001345e+00
1.215000e+01 1.001339e+00
1.216000e+01 1.001333e+00
1.217000e+01 1.001327e+00
1.218000e+01 1.001321e+00
1.219000e+01 1.001315e+00
1.220000e+01 1.001308e+00
1.221000e+01 1.001302e+00
1.222000e+01 1.001296e+00
1.223000e+01 1.001290e+00
1.224000e+01 1.001283e+00
1.225000e+01 1.001277e+00
1.226000e+01 1.001271e+00
1.227000e+01 1.001264e+00
1.228000e+01 1.001258e+00
1.229000e+01 1.001252e+00
1.230000e+01 1.001245e+00
1.231000e+01 1.001239e+00
1.232000e+01 1.001232e+00
1.233000e+01 1.001226e+00
1.234000e+01 1.001219e+00
1.235000e+01 1.001213e+00
1.236000e+01 1.001206e+00
1.237000e+01 1.001199e+00
1.238000e+01 1.001193e+00
1.239000e+01 1.001186e+00
1.240000e+01 1.001180e+00
1.241000e+01 1.001173e+00
1.242000e+01 1.001166e+00
1.243000e+01 1.001160e+00
1.244000e+01 1.001153e+00
1.245000e+01 1.001146e+00
1.246000e+01 1.001140e+00
1.247000e+01 1.001133e+00
1.248000e+01 1.001126e+00
1.249000e+01 1.001120e+00
1.250000e+01 1.001113e+00
1.251000e+01 1.001106e+00
1.252000e+01 1.001100e+00
1.253000e+01 1.001093e+00
1.254000e+01 1.001086e+00
1.255000e+01 1.001080e+00
1.256000e+01 1.001073e+00
1.257000e+01 1.001066e+00
1.258000e+01 1.001060e+00
1.259000e+01 1.001053e+00
1.260000e+01 1.001046e+00
1.261000e+01 1.001040e+00
1.262000e+01 1.001033e+00
1.263000e+01 1.001026e+00
1.264000e+01 1.001020e+00
1.265000e+01 1.001013e+00
1.266000e+01 1.001007e+00
1.267000e+01 1.001000e+00
1.268000e+01 1.000993e+00
1.269000e+01 1.000987e+00
1.270000e+01 1.000980e+00
1.271000e+01 1.000974e+00
1.272000e+01 1.000967e+00
1.273000e+01 1.000961e+00
1.274000e+01 1.000954e+00
1.275000e+01 1.000948e+00
1.276000e+01 1.000941e+00
1.277000e+01 1.000935e+00
1.278000e+01 1.000929e+00
1.279000e+01 1.000922e+00
1.280000e+01 1.000916e+00
1.281000e+01 1.000910e+00
1.282000e+01 1.000903e+00
1.283000e+01 1.000897e+00
1.284000e+01 1.000891e+00
1.285000e+01 1.000884e+00
1.286000e+01 1.000878e+00
1.287000e+01 1.000872e+00
1.288000e+01 1.000866e+00
1.289000e+01 1.000860e+00
1.290000e+01 1.000854e+00
1.291000e+01 1.000847e+00
1.292000e+01 1.000841e+00
1.293000e+01 1.000835e+00
1.294000e+01 1.000829e+00
1.295000e+01 1.000823e+00
1.296000e+01 1.000817e+00
1.297000e+01 1.000812e+00
1.298000e+01 1.000806e+00
1.299000e+01 1.000800e+00
1.300000e+01 1.000794e+00
1.301000e+01 1.000788e+00
1.302000e+01 1.000782e+00
1.303000e+01 1.000777e+00
1.304000e+01 1.000771e+00
1.305000e+01 1.000765e+00
1.306000e+01 1.000760e+00
1.307000e+01 1.000754e+00
1.308000e+01 1.000749e+00
1.309000e+01 1.000743e+00
1.310000e+01 1.000738e+00
1.311000e+01 1.000732e+00
1.312000e+01 1.000727e+00
1.313000e+01 1.000721e+00
1.314000e+01 1.000716e+00
1.315000e+01 1.000711e+00
1.316000e+01 1.000705e+00
1.317000e+01 1.000700e+00
1.318000e+01 1.000695e+00
1.319000e+01 1.000690e+00
1.320000e+01 1.000685e+00
1.321000e+01 1.000679e+00
1.322000e+01 1.000674e+00
1.323000e+01 1.000669e+00
1.324000e+01 1.000664e+00
1.325000e+01 1.000659e+00
1.326000e+01 1.000654e+00
1.327000e+01 1.000650e+00
1.328000e+01 1.000645e+00
1.329000e+01 1.000640e+00
1.330000e+01 1.000635e+00
1.331000e+01 1.000630e+00
1.332000e+01 1.000626e+00
1.333000e+01 1.000621e+00
1.334000e+01 1.000616e+00
1.335000e+01 1.000612e+00
1.336000e+01 1.000607e+00
1.337000e+01 1.000603e+00
1.338000e+01 1.000598e+00
1.339000e+01 1.000594e+00
1.340000e+01 1.000589e+00
1.341000e+01 1.000585e+00
1.342000e+01 1.000581e+00
1.343000e+01 1.000576e+00
1.344000e+01 1.000572e+00
1.345000e+01 1.000568e+00
1.346000e+01 1.000564e+00
1.347000e+01 1.000560e+00
1.348000e+01 1.000555e+00
1.349000e+01 1.000551e+00
1.350000e+01 1.000547e+00
1.351000e+01 1.000543e+00
1.352000e+01 1.000539e+00
1.353000e+01 1.000535e+00
1.354000e+01 1.000532e+00
1.355000e+01 1.000528e+00
1.356000e+01 1.000524e+00
1.357000e+01 1.000520e+00
1.358000e+01 1.000516e+00
1.359000e+01 1.000513e+00
1.360000e+01 1.000509e+00
1.361000e+01 1.000505e+00
1.362000e+01 1.000502e+00
1.363000e+01 1.000498e+00
1.364000e+01 1.000494e+00
1.365000e+01 1.000491e+00
1.366000e+01 1.000487e+00
1.367000e+01 1.000484e+00
1.368000e+01 1.000480e+00
1.369000e+01 1.000477e+00
1.370000e+01 1.000474e+00
1.371000e+01 1.000470e+00
1.372000e+01 1.000467e+00
1.373000e+01 1.000464e+00
1.374000e+01 1.000460e+00
1.375000e+01 1.000457e+00
1.376000e+01 1.000454e+00
1.377000e+01 1.000451e+00
1.378000e+01 1.000448e+00
1.379000e+01 1.000445e+00
1.380000e+01 1.000442e+00
1.381000e+01 1.000439e+00
1.382000e+01 1.000436e+00
1.383000e+01 1.000433e+00
1.384000e+01 1.000430e+00
1.385000e+01 1.000427e+00
1.386000e+01 1.000424e+00
1.387000e+01 1.000421e+00
1.388000e+01 1.000418e+00
1.389000e+01 1.000415e+00
1.390000e+01 1.000412e+00
1.391000e+01 1.000410e+00
1.392000e+01 1.000407e+00
1.393000e+01 1.000404e+00
1.394000e+01 1.000402e+00
1.395000e+01 1.000399e+00
1.396000e+01 1.000396e+00
1.397000e+01 1.000394e+00
1.398000e+01 1.000391e+00
1.399000e+01 1.000388e+00
1.400000e+01 1.000386e+00
1.401000e+01 1.000383e+00
1.402000e+01 1.000381e+00
1.403000e+01 1.000378e+00
1.404000e+01 1.000376e+00
1.405000e+01 1.000373e+00
1.406000e+01 1.000371e+00
1.407000e+01 1.000369e+00
1.408000e+01 1.000366e+00
1.409000e+01 1.000364e+00
1.410000e+01 1.000361e+00
1.411000e+01 1.000359e+00
1.412000e+01 1.000357e+00
1.413000e+01 1.000354e+00
1.414000e+01 1.000352e+00
1.415000e+01 1.000350e+00
1.416000e+01 1.000348e+00
1.417000e+01 1.000345e+00
1.418000e+01 1.000343e+00
1.419000e+01 1.000341e+00
1.420000e+01 1.000339e+00
1.421000e+01 1.000337e+00
1.422000e+01 1.000334e+00
1.423000e+01 1.000332e+00
1.424000e+01 1.000330e+00
1.425000e+01 1.000328e+00
1.426000e+01 1.000326e+00
1.427000e+01 1.000324e+00
1.428000e+01 1.000322e+00
1.429000e+01 1.000320e+00
1.430000e+01 1.000318e+00
1.431000e+01 1.000316e+00
1.432000e+01 1.000314e+00
1.433000e+01 1.000312e+00
1.434000e+01 1.000310e+00
1.435000e+01 1.000308e+00
1.436000e+01 1.000306e+00
1.437000e+01 1.000304e+00
1.438000e+01 1.000302e+00
1.439000e+01 1.000300e+00
1.440000e+01 1.000298e+00
1.441000e+01 1.000296e+00
1.442000e+01 1.000294e+00
1.443000e+01 1.000292e+00
1.444000e+01 1.000290e+00
1.445000e+01 1.000288e+00
1.446000e+01 1.000286e+00
1.447000e+01 1.000284e+00
1.448000e+01 1.000283e+00
1.449000e+01 1.000281e+00
1.450000e+01 1.000279e+00
1.451000e+01 1.000277e+00
1.452000e+01 1.000275e+00
1.453000e+01 1.000273e+00
1.454000e+01 1.000271e+00
1.455000e+01 1.000270e+00
1.456000e+01 1.000268e+00
1.457000e+01 1.000266e+00
1.458000e+01 1.000264e+00
1.459000e+01 1.000262e+00
1.460000e+01 1.000260e+00
1.461000e+01 1.000259e+00
1.462000e+01 1.000257e+00
1.463000e+01 1.000255e+00
1.464000e+01 1.000253e+00
1.465000e+01 1.000251e+00
1.466000e+01 1.000249e+00
1.467000e+01 1.000248e+00
1.468000e+01 1.000246e+00
1.469000e+01 1.000244e+00
1.470000e+01 1.000242e+00
1.471000e+01 1.000240e+00
1.472000e+01 1.000239e+00
1.473000e+01 1.000237e+00
1.474000e+01 1.000235e+00
1.475000e+01 1.000233e+00
1.476000e+01 1.000231e+00
1.477000e+01 1.000230e+00
1.478000e+01 1.000228e+00
1.479000e+01 1.000226e+00
1.480000e+01 1.000224e+00
1.481000e+01 1.000223e+00
1.482000e+01 1.000221e+00
1.483000e+01 1.000219e+00
1.484000e+01 1.000217e+00
1.485000e+01 1.000215e+00
1.486000e+01 1.000214e+00
1.487000e+01 1.000212e+00
1.488000e+01 1.000210e+00
1.489000e+01 1.000208e+00
1.490000e+01 1.000206e+00
1.491000e+01 1.000204e+00
1.492000e+01 1.000203e+00
1.493000e+01 1.000201e+00
1.494000e+01 1.000199e+00
1.495000e+01 1.000197e+00
1.496000e+01 1.000195e+00
1.497000e+01 1.000194e+00
1.498000e+01 1.000192e+00
1.499000e+01 1.000190e+00
1.500000e+01 1.000188e+00
1.501000e+01 1.000186e+00
1.502000e+01 1.000184e+00
1.503000e+01 1.000183e+00
1.504000e+01 1.000181e+00
1.505000e+01 1.000179e+00
1.506000e+01 1.000177e+00
1.507000e+01 1.000175e+00
1.508000e+01 1.000173e+00
1.509000e+01 1.000171e+00
1.510000e+01 1.000170e+00
1.511000e+01 1.000168e+00
1.512000e+01 1.000166e+00
1.513000e+01 1.000164e+00
1.514000e+01 1.000162e+00
1.515000e+01 1.000160e+00
1.516000e+01 1.000158e+00
1.517000e+01 1.000156e+00
1.518000e+01 1.000155e+00
1.519000e+01 1.000153e+00
1.520000e+01 1.000151e+00
1.521000e+01 1.000149e+00
1.522000e+01 1.000147e+00
1.523000e+01 1.000145e+00
1.524000e+01 1.000143e+00
1.525000e+01 1.000141e+00
1.526000e+01 1.000139e+00
1.527000e+01 1.000137e+00
1.528000e+01 1.000136e+00
1.529000e+01 1.000134e+00
1.530000e+01 1.000132e+00
1.531000e+01 1.000130e+00
1.532000e+01 1.000128e+00
1.533000e+01 1.000126e+00
1.534000e+01 1.000124e+00
1.535000e+01 1.000122e+00
1.536000e+01 1.000120e+00
1.537000e+01 1.000118e+00
1.538000e+01 1.000116e+00
1.539000e+01 1.000114e+00
1.540000e+01 1.000112e+00
1.541000e+01 1.000110e+00
1.542000e+01 1.000108e+00
1.543000e+01 1.000106e+00
1.544000e+01 1.000104e+00
1.545000e+01 1.000102e+00
1.546000e+01 1.000100e+00
1.547000e+01 1.000098e+00
1.548000e+01 1.000096e+00
1.549000e+01 1.000094e+00
1.550000e+01 1.000092e+00
1.551000e+01 1.000091e+00
1.552000e+01 1.000089e+00
1.553000e+01 1.000087e+00
1.554000e+01 1.000085e+00
1.555000e+01 1.000083e+00
1.556000e+01 1.000081e+00
1.557000e+01 1.000079e+00
1.558000e+01 1.000077e+00
1.559000e+01 1.000075e+00
1.560000e+01 1.000073e+00
1.561000e+01 1.000071e+00
1.562000e+01 1.000069e+00
1.563000e+01 1.000067e+00
1.564000e+01 1.000065e+00
1.565000e+01 1.000063e+00
1.566000e+01 1.000061e+00
1.567000e+01 1.000059e+00
1.568000e+01 1.000057e+00
1.569000e+01 1.000055e+00
1.570000e+01 1.000053e+00
1.571000e+01 1.000051e+00
1.572000e+01 1.000049e+00
1.573000e+01 1.000047e+00
1.574000e+01 1.000045e+00
1.575000e+01 1.000043e+00
1.576000e+01 1.000041e+00
1.577000e+01 1.000039e+00
1.578000e+01 1.000037e+00
1.579000e+01 1.000035e+00
1.580000e+01 1.000033e+00
1.581000e+01 1.000031e+00
1.582000e+01 1.000029e+00
1.583000e+01 1.000027e+00
1.584000e+01 1.000025e+00
1.585000e+01 1.000023e+00
1.586000e+01 1.000021e+00
1.587000e+01 1.000019e+00
1.588000e+01 1.000017e+00
1.589000e+01 1.000015e+00
1.590000e+01 1.000013e+00
1.591000e+01 1.000011e+00
1.592000e+01 1.000009e+00
1.593000e+01 1.000007e+00
1.594000e+01 1.000005e+00
1.595000e+01 1.000003e+00
1.596000e+01 1.000001e+00
1.597000e+01 9.999991e-01
1.598000e+01 9.999972e-01
1.599000e+01 9.999953e-01
1.600000e+01 9.999933e-01
1.601000e+01 9.999914e-01
1.602000e+01 9.999895e-01
1.603000e+01 9.999876e-01
1.604000e+01 9.999857e-01
1.605000e+01 9.999838e-01
1.606000e+01 9.999819e-01
1.607000e+01 9.999800e-01
1.608000e+01 9.999781e-01
1.609000e+01 9.999762e-01
1.610000e+01 9.999743e-01
1.611000e+01 9.999724e-01
1.612000e+01 9.999706e-01
1.613000e+01 9.999687e-01
1.614000e+01 9.999669e-01
1.615000e+01 9.999650e-01
1.616000e+01 9.999632e-01
1.617000e+01 9.999613e-01
1.618000e+01 9.999595e-01
1.619000e+01 9.999577e-01
1.620000e+01 9.999559e-01
1.621000e+01 9.999541e-01
1.622000e+01 9.999523e-01
1.623000e+01 9.999505e-01
1.624000e+01 9.999487e-01
1.625000e+01 9.999469e-01
1.626000e+01 9.999452e-01
1.627000e+01 9.999434e-01
1.628000e+01 9.999417e-01
1.629000e+01 9.999399e-01
1.630000e+01 9.999382e-01
1.631000e+01 9.999365e-01
1.632000e+01 9.999348e-01
1.633000e+01 9.999330e-01
1.634000e+01 9.999314e-01
1.635000e+01 9.999297e-01
1.636000e+01 9.999280e-01
1.637000e+01 9.999263e-01
1.638000e+01 9.999247e-01
1.639000e+01 9.999230e-01
1.640000e+01 9.999214e-01
1.641000e+01 9.999198e-01
1.642000e+01 9.999181e-01
1.643000e+01 9.999165e-01
1.644000e+01 9.999149e-01
1.645000e+01 9.999133e-01
1.646000e+01 9.999118e-01
1.647000e+01 9.999102e-01
1.648000e+01 9.999087e-01
1.649000e+01 9.999071e-01
1.650000e+01 9.999056e-01
1.651000e+01 9.999041e-01
1.652000e+01 9.999026e-01
1.653000e+01 9.999011e-01
1.654000e+01 9.998996e-01
1.655000e+01 9.998981e-01
1.656000e+01 9.998966e-01
1.657000e+01 9.998952e-01
1.658000e+01 9.998937e-01
1.659000e+01 9.998923e-01
1.660000e+01 9.998909e-01
1.661000e+01 9.998895e-01
1.662000e+01 9.998881e-01
1.663000e+01 9.998867e-01
1.664000e+01 9.998854e-01
1.665000e+01 9.998840e-01
1.666000e+01 9.998827e-01
1.667000e+01 9.998813e-01
1.668000e+01 9.998800e-01
1.669000e+01 9.998787e-01
1.670000e+01 9.998774e-01
1.671000e+01 9.998761e-01
1.672000e+01 9.998749e-01
1.673000e+01 9.998736e-01
1.674000e+01 9.998724e-01
1.675000e+01 9.998712e-01
1.676000e+01 9.998700e-01
1.677000e+01 9.998688e-01
1.678000e+01 9.998676e-01
1.679000e+01 9.998664e-01
1.680000e+01 9.998652e-01
1.681000e+01 9.998641e-01
1.682000e+01 9.998630e-01
1.683000e+01 9.998619e-01
1.684000e+01 9.998608e-01
1.685000e+01 9.998597e-01
1.686000e+01 9.998586e-01
1.687000e+01 9.998575e-01
1.688000e+01 9.998565e-01
1.689000e+01 9.998554e-01
1.690000e+01 9.998544e-01
1.691000e+01 9.998534e-01
1.692000e+01 9.998524e-01
1.693000e+01 9.998515e-01
1.694000e+01 9.998505e-01
1.695000e+01 9.998495e-01
1.696000e+01 9.998486e-01
1.697000e+01 9.998477e-01
1.698000e+01 9.998468e-01
1.699000e+01 9.998459e-01
1.700000e+01 9.998450e-01
1.701000e+01 9.998441e-01
1.702000e+01 9.998433e-01
1.703000e+01 9.998425e-01
1.704000e+01 9.998416e-01
1.705000e+01 9.998408e-01
1.706000e+01 9.998400e-01
1.707000e+01 9.998393e-01
1.708000e+01 9.998385e-01
1.709000e+01 9.998378e-01
1.710000e+01 9.998370e-01
1.711000e+01 9.998363e-01
1.712000e+01 9.998356e-01
1.713000e+01 9.998349e-01
1.714000e+01 9.998342e-01
1.715000e+01 9.998336e-01
1.716000e+01 9.998329e-01
1.717000e+01 9.998323e-01
1.718000e+01 9.998317e-01
1.719000e+01 9.998311e-01
1.720000e+01 9.998305e-01
1.721000e+01 9.998299e-01
1.722000e+01 9.998293e-01
1.723000e+01 9.998288e-01
1.724000e+01 9.998282e-01
1.725000e+01 9.998277e-01
1.726000e+01 9.998272e-01
1.727000e+01 9.998267e-01
1.728000e+01 9.998262e-01
1.729000e+01 9.998258e-01
1.730000e+01 9.998253e-01
1.731000e+01 9.998249e-01
1.732000e+01 9.998245e-01
1.733000e+01 9.998241e-01
1.734000e+01 9.998237e-01
1.735000e+01 9.998233e-01
1.736000e+01 9.998229e-01
1.737000e+01 9.998226e-01
1.738000e+01 9.998222e-01
1.739000e+01 9.998219e-01
1.740000e+01 9.998216e-01
1.741000e+01 9.998213e-01
1.742000e+01 9.998210e-01
1.743000e+01 9.998207e-01
1.744000e+01 9.998205e-01
1.745000e+01 9.998202e-01
1.746000e+01 9.998200e-01
1.747000e+01 9.998198e-01
1.748000e+01 9.998196e-01
1.749000e+01 9.998194e-01
1.750000e+01 9.998192e-01
1.751000e+01 9.998191e-01
1.752000e+01 9.998189e-01
1.753000e+01 9.998188e-01
1.754000e+01 9.998186e-01
1.755000e+01 9.998185e-01
1.756000e+01 9.998184e-01
1.757000e+01 9.998183e-01
1.758000e+01 9.998183e-01
1.759000e+01 9.998182e-01
1.760000e+01 9.998181e-01
1.761000e+01 9.998181e-01
1.762000e+01 9.998181e-01
1.763000e+01 9.998181e-01
1.764000e+01 9.998181e-01
1.765000e+01 9.998181e-01
1.766000e+01 9.998181e-01
1.767000e+01 9.998181e-01
1.768000e+01 9.998182e-01
1.769000e+01 9.998182e-01
1.770000e+01 9.998183e-01
1.771000e+01 9.998184e-01
1.772000e+01 9.998185e-01
1.773000e+01 9.998186e-01
1.774000e+01 9.998187e-01
1.775000e+01 9.998188e-01
1.776000e+01 9.998190e-01
1.777000e+01 9.998191e-01
1.778000e+01 9.998193e-01
1.779000e+01 9.998194e-01
1.780000e+01 9.998196e-01
1.781000e+01 9.998198e-01
1.782000e+01 9.998200e-01
1.783000e+01 9.998202e-01
1.784000e+01 9.998205e-01
1.785000e+01 9.998207e-01
1.786000e+01 9.998209e-01
1.787000e+01 9.998212e-01
1.788000e+01 9.998215e-01
1.789000e+01 9.998217e-01
1.790000e+01 9.998220e-01
1.791000e+01 9.998223e-01
1.792000e+01 9.998226e-01
1.793000e+01 9.998229e-01
1.794000e+01 9.998233e-01
1.795000e+01 9.998236e-01
1.796000e+01 9.998239e-01
1.797000e+01 9.998243e-01
1.798000e+01 9.998246e-01
1.799000e+01 9.998250e-01
1.800000e+01 9.998254e-01
1.801000e+01 9.998258e-01
1.802000e+01 9.998262e-01
1.803000e+01 9.998266e-01
1.804000e+01 9.998270e-01
1.805000e+01 9.998274e-01
1.806000e+01 9.998278e-01
1.807000e+01 9.998283e-01
1.808000e+01 9.998287e-01
1.809000e+01 9.998292e-01
1.810000e+01 9.998296e-01
1.811000e+01 9.998301e-01
1.812000e+01 9.998306e-01
1.813000e+01 9.998311e-01
1.814000e+01 9.998315e-01
1.815000e+01 9.998320e-01
1.816000e+01 9.998325e-01
1.817000e+01 9.998331e-01
1.818000e+01 9.998336e-01
1.819000e+01 9.998341e-01
1.820000e+01 9.998346e-01
1.821000e+01 9.998352e-01
1.822000e+01 9.998357e-01
1.823000e+01 9.998363e-01
1.824000e+01 9.998368e-01
1.825000e+01 9.998374e-01
1.826000e+01 9.998380e-01
1.827000e+01 9.998386e-01
1.828000e+01 9.998391e-01
1.829000e+01 9.998397e-01
1.830000e+01 9.998403e-01
1.831000e+01 9.998409e-01
1.832000e+01 9.998415e-01
1.833000e+01 9.998421e-01
1.834000e+01 9.998428e-01
1.835000e+01 9.998434e-01
1.836000e+01 9.998440e-01
1.837000e+01 9.998447e-01
1.838000e+01 9.998453e-01
1.839000e+01 9.998459e-01
1.840000e+01 9.998466e-01
1.841000e+01 9.998472e-01
1.842000e+01 9.998479e-01
1.843000e+01 9.998486e-01
1.844000e+01 9.998492e-01
1.845000e+01 9.998499e-01
1.846000e+01 9.998506e-01
1.847000e+01 9.998512e-01
1.848000e+01 9.998519e-01
1.849000e+01 9.998526e-01
1.850000e+01 9.998533e-01
1.851000e+01 9.998540e-01
1.852000e+01 9.998547e-01
1.853000e+01 9.998554e-01
1.854000e+01 9.998561e-01
1.855000e+01 9.998568e-01
1.856000e+01 9.998575e-01
1.857000e+01 9.998582e-01
1.858000e+01 9.998589e-01
1.859000e+01 9.998597e-01
1.860000e+01 9.998604e-01
1.861000e+01 9.998611e-01
1.862000e+01 9.998618e-01
1.863000e+01 9.998626e-01
1.864000e+01 9.998633e-01
1.865000e+01 9.998640e-01
1.866000e+01 9.998648e-01
1.867000e+01 9.998655e-01
1.868000e+01 9.998663e-01
1.869000e+01 9.998670e-01
1.870000e+01 9.998677e-01
1.871000e+01 9.998685e-01
1.872000e+01 9.998692e-01
1.873000e+01 9.998700e-01
1.874000e+01 9.998707e-01
1.875000e+01 9.998715e-01
1.876000e+01 9.998723e-01
1.877000e+01 9.998730e-01
1.878000e+01 9.998738e-01
1.879000e+01 9.998745e-01
1.880000e+01 9.998753e-01
1.881000e+01 9.998760e-01
1.882000e+01 9.998768e-01
1.883000e+01 9.998776e-01
1.884000e+01 9.998783e-01
1.885000e+01 9.998791e-01
1.886000e+01 9.998799e-01
1.887000e+01 9.998806e-01
1.888000e+01 9.998814e-01
1.889000e+01 9.998822e-01
1.890000e+01 9.998829e-01
1.891000e+01 9.998837e-01
1.892000e+01 9.998845e-01
1.893000e+01 9.998852e-01
1.894000e+01 9.998860e-01
1.895000e+01 9.998867e-01
1.896000e+01 9.998875e-01
1.897000e+01 9.998883e-01
1.898000e+01 9.998890e-01
1.899000e+01 9.998898e-01
1.900000e+01 9.998906e-01
1.901000e+01 9.998913e-01
1.902000e+01 9.998921e-01
1.903000e+01 9.998929e-01
1.904000e+01 9.998936e-01
1.905000e+01 9.998944e-01
1.906000e+01 9.998951e-01
1.907000e+01 9.998959e-01
1.908000e+01 9.998967e-01
1.909000e+01 9.998974e-01
1.910000e+01 9.998982e-01
1.911000e+01 9.998989e-01
1.912000e+01 9.998997e-01
1.913000e+01 9.999004e-01
1.914000e+01 9.999012e-01
1.915000e+01 9.999019e-01
1.916000e+01 9.999027e-01
1.917000e+01 9.999034e-01
1.918000e+01 9.999042e-01
1.919000e+01 9.999049e-01
1.920000e+01 9.999057e-01
1.921000e+01 9.999064e-01
1.922000e+01 9.999071e-01
1.923000e+01 9.999079e-01
1.924000e+01 9.999086e-01
1.925000e+01 9.999093e-01
1.926000e+01 9.999101e-01
1.927000e+01 9.999108e-01
1.928000e+01 9.999115e-01
1.929000e+01 9.999122e-01
1.930000e+01 9.999130e-01
1.931000e+01 9.999137e-01
1.932000e+01 9.999144e-01
1.933000e+01 9.999151e-01
1.934000e+01 9.999158e-01
1.935000e+01 9.999165e-01
1.936000e+01 9.999173e-01
1.937000e+01 9.999180e-01
1.938000e+01 9.999187e-01
1.939000e+01 9.999194e-01
1.940000e+01 9.999201e-01
1.941000e+01 9.999208e-01
1.942000e+01 9.999214e-01
1.943000e+01 9.999221e-01
1.944000e+01 9.999228e-01
1.945000e+01 9.999235e-01
1.946000e+01 9.999242e-01
1.947000e+01 9.999249e-01
1.948000e+01 9.999255e-01
1.949000e+01 9.999262e-01
1.950000e+01 9.999269e-01
1.951000e+01 9.999276e-01
1.952000e+01 9.999282e-01
1.953000e+01 9.999289e-01
1.954000e+01 9.999295e-01
1.955000e+01 9.999302e-01
1.956000e+01 9.999308e-01
1.957000e+01 9.999315e-01
1.958000e+01 9.999321e-01
1.959000e+01 9.999328e-01
1.960000e+01 9.999334e-01
1.961000e+01 9.999341e-01
1.962000e+01 9.999347e-01
1.963000e+01 9.999353e-01
1.964000e+01 9.999359e-01
1.965000e+01 9.999366e-01
1.966000e+01 9.999372e-01
1.967000e+01 9.999378e-01
1.968000e+01 9.999384e-01
1.969000e+01 9.999390e-01
1.970000e+01 9.999396e-01
1.971000e+01 9.999402e-01
1.972000e+01 9.999408e-01
1.973000e+01 9.999414e-01
1.974000e+01 9.999420e-01
1.975000e+01 9.999426e-01
1.976000e+01 9.999432e-01
1.977000e+01 9.999438e-01
1.978000e+01 9.999444e-01
1.979000e+01 9.999449e-01
1.980000e+01 9.999455e-01
1.981000e+01 9.999461e-01
1.982000e+01 9.999466e-01
1.983000e+01 9.999472e-01
1.984000e+01 9.999478e-01
1.985000e+01 9.999483e-01
1.986000e+01 9.999489e-01
1.987000e+01 9.999494e-01
1.988000e+01 9.999499e-01
1.989000e+01 9.999505e-01
1.990000e+01 9.999510e-01
1.991000e+01 9.999516e-01
1.992000e+01 9.999521e-01
1.993000e+01 9.999526e-01
1.994000e+01 9.999531e-01
1.995000e+01 9.999536e-01
1.996000e+01 9.999542e-01
1.997000e+01 9.999547e-01
1.998000e+01 9.999552e-01
1.999000e+01 9.999557e-01


==> chapters/bridge/datas/test_kernel_size/cgG_100.000000_.csv <==
0.000000e+00 9.999957e-01
1.000000e-02 9.999957e-01
2.000000e-02 9.999957e-01
3.000000e-02 9.999957e-01
4.000000e-02 9.999957e-01
5.000000e-02 9.999957e-01
6.000000e-02 9.999957e-01
7.000000e-02 9.999957e-01
8.000000e-02 9.999957e-01
9.000000e-02 9.999957e-01
1.000000e-01 9.999957e-01
1.100000e-01 9.999957e-01
1.200000e-01 9.999957e-01
1.300000e-01 9.999957e-01
1.400000e-01 9.999957e-01
1.500000e-01 9.999957e-01
1.600000e-01 9.999957e-01
1.700000e-01 9.999957e-01
1.800000e-01 9.999957e-01
1.900000e-01 9.999957e-01
2.000000e-01 9.999957e-01
2.100000e-01 9.999957e-01
2.200000e-01 9.999957e-01
2.300000e-01 9.999957e-01
2.400000e-01 9.999957e-01
2.500000e-01 9.999957e-01
2.600000e-01 9.999957e-01
2.700000e-01 9.999957e-01
2.800000e-01 9.999957e-01
2.900000e-01 9.999957e-01
3.000000e-01 9.999957e-01
3.100000e-01 9.999957e-01
3.200000e-01 9.999957e-01
3.300000e-01 9.999957e-01
3.400000e-01 9.999957e-01
3.500000e-01 9.999957e-01
3.600000e-01 9.999957e-01
3.700000e-01 9.999957e-01
3.800000e-01 9.999957e-01
3.900000e-01 9.999957e-01
4.000000e-01 9.999957e-01
4.100000e-01 9.999957e-01
4.200000e-01 9.999957e-01
4.300000e-01 9.999957e-01
4.400000e-01 9.999957e-01
4.500000e-01 9.999957e-01
4.600000e-01 9.999957e-01
4.700000e-01 9.999957e-01
4.800000e-01 9.999957e-01
4.900000e-01 9.999957e-01
5.000000e-01 9.999957e-01
5.100000e-01 9.999957e-01
5.200000e-01 9.999957e-01
5.300000e-01 9.999957e-01
5.400000e-01 9.999957e-01
5.500000e-01 9.999957e-01
5.600000e-01 9.999957e-01
5.700000e-01 9.999957e-01
5.800000e-01 9.999957e-01
5.900000e-01 9.999957e-01
6.000000e-01 9.999957e-01
6.100000e-01 9.999957e-01
6.200000e-01 9.999957e-01
6.300000e-01 9.999957e-01
6.400000e-01 9.999957e-01
6.500000e-01 9.999957e-01
6.600000e-01 9.999957e-01
6.700000e-01 9.999957e-01
6.800000e-01 9.999957e-01
6.900000e-01 9.999957e-01
7.000000e-01 9.999957e-01
7.100000e-01 9.999957e-01
7.200000e-01 9.999957e-01
7.300000e-01 9.999957e-01
7.400000e-01 9.999957e-01
7.500000e-01 9.999957e-01
7.600000e-01 9.999957e-01
7.700000e-01 9.999957e-01
7.800000e-01 9.999957e-01
7.900000e-01 9.999957e-01
8.000000e-01 9.999957e-01
8.100000e-01 9.999957e-01
8.200000e-01 9.999957e-01
8.300000e-01 9.999957e-01
8.400000e-01 9.999957e-01
8.500000e-01 9.999957e-01
8.600000e-01 9.999957e-01
8.700000e-01 9.999957e-01
8.800000e-01 9.999957e-01
8.900000e-01 9.999957e-01
9.000000e-01 9.999957e-01
9.100000e-01 9.999957e-01
9.200000e-01 9.999957e-01
9.300000e-01 9.999957e-01
9.400000e-01 9.999957e-01
9.500000e-01 9.999957e-01
9.600000e-01 9.999957e-01
9.700000e-01 9.999957e-01
9.800000e-01 9.999957e-01
9.900000e-01 9.999957e-01
1.000000e+00 9.999957e-01
1.010000e+00 9.999957e-01
1.020000e+00 9.999957e-01
1.030000e+00 9.999957e-01
1.040000e+00 9.999957e-01
1.050000e+00 9.999957e-01
1.060000e+00 9.999957e-01
1.070000e+00 9.999957e-01
1.080000e+00 9.999957e-01
1.090000e+00 9.999957e-01
1.100000e+00 9.999957e-01
1.110000e+00 9.999957e-01
1.120000e+00 9.999957e-01
1.130000e+00 9.999957e-01
1.140000e+00 9.999957e-01
1.150000e+00 9.999957e-01
1.160000e+00 9.999957e-01
1.170000e+00 9.999957e-01
1.180000e+00 9.999957e-01
1.190000e+00 9.999957e-01
1.200000e+00 9.999957e-01
1.210000e+00 9.999957e-01
1.220000e+00 9.999957e-01
1.230000e+00 9.999957e-01
1.240000e+00 9.999957e-01
1.250000e+00 9.999957e-01
1.260000e+00 9.999957e-01
1.270000e+00 9.999957e-01
1.280000e+00 9.999957e-01
1.290000e+00 9.999957e-01
1.300000e+00 9.999957e-01
1.310000e+00 9.999957e-01
1.320000e+00 9.999957e-01
1.330000e+00 9.999957e-01
1.340000e+00 9.999957e-01
1.350000e+00 9.999957e-01
1.360000e+00 9.999957e-01
1.370000e+00 9.999957e-01
1.380000e+00 9.999957e-01
1.390000e+00 9.999957e-01
1.400000e+00 9.999957e-01
1.410000e+00 9.999957e-01
1.420000e+00 9.999957e-01
1.430000e+00 9.999957e-01
1.440000e+00 9.999957e-01
1.450000e+00 9.999957e-01
1.460000e+00 9.999957e-01
1.470000e+00 9.999957e-01
1.480000e+00 9.999957e-01
1.490000e+00 9.999957e-01
1.500000e+00 9.999957e-01
1.510000e+00 9.999957e-01
1.520000e+00 9.999957e-01
1.530000e+00 9.999957e-01
1.540000e+00 9.999957e-01
1.550000e+00 9.999957e-01
1.560000e+00 9.999957e-01
1.570000e+00 9.999957e-01
1.580000e+00 9.999957e-01
1.590000e+00 9.999957e-01
1.600000e+00 9.999957e-01
1.610000e+00 9.999957e-01
1.620000e+00 9.999957e-01
1.630000e+00 9.999957e-01
1.640000e+00 9.999957e-01
1.650000e+00 9.999957e-01
1.660000e+00 9.999957e-01
1.670000e+00 9.999957e-01
1.680000e+00 9.999957e-01
1.690000e+00 9.999957e-01
1.700000e+00 9.999957e-01
1.710000e+00 9.999957e-01
1.720000e+00 9.999957e-01
1.730000e+00 9.999957e-01
1.740000e+00 9.999957e-01
1.750000e+00 9.999957e-01
1.760000e+00 9.999957e-01
1.770000e+00 9.999957e-01
1.780000e+00 9.999957e-01
1.790000e+00 9.999957e-01
1.800000e+00 9.999957e-01
1.810000e+00 9.999957e-01
1.820000e+00 9.999957e-01
1.830000e+00 9.999957e-01
1.840000e+00 9.999957e-01
1.850000e+00 9.999957e-01
1.860000e+00 9.999957e-01
1.870000e+00 9.999957e-01
1.880000e+00 9.999957e-01
1.890000e+00 9.999957e-01
1.900000e+00 9.999957e-01
1.910000e+00 9.999957e-01
1.920000e+00 9.999957e-01
1.930000e+00 9.999957e-01
1.940000e+00 9.999957e-01
1.950000e+00 9.999957e-01
1.960000e+00 9.999957e-01
1.970000e+00 9.999957e-01
1.980000e+00 9.999957e-01
1.990000e+00 9.999957e-01
2.000000e+00 9.999957e-01
2.010000e+00 9.999957e-01
2.020000e+00 9.999957e-01
2.030000e+00 9.999957e-01
2.040000e+00 9.999957e-01
2.050000e+00 9.999957e-01
2.060000e+00 9.999957e-01
2.070000e+00 9.999957e-01
2.080000e+00 9.999957e-01
2.090000e+00 9.999957e-01
2.100000e+00 9.999957e-01
2.110000e+00 9.999957e-01
2.120000e+00 9.999957e-01
2.130000e+00 9.999957e-01
2.140000e+00 9.999957e-01
2.150000e+00 9.999957e-01
2.160000e+00 9.999957e-01
2.170000e+00 9.999957e-01
2.180000e+00 9.999957e-01
2.190000e+00 9.999957e-01
2.200000e+00 9.999957e-01
2.210000e+00 9.999957e-01
2.220000e+00 9.999957e-01
2.230000e+00 9.999957e-01
2.240000e+00 9.999957e-01
2.250000e+00 9.999957e-01
2.260000e+00 9.999957e-01
2.270000e+00 9.999957e-01
2.280000e+00 9.999957e-01
2.290000e+00 9.999957e-01
2.300000e+00 9.999957e-01
2.310000e+00 9.999957e-01
2.320000e+00 9.999957e-01
2.330000e+00 9.999957e-01
2.340000e+00 9.999957e-01
2.350000e+00 9.999957e-01
2.360000e+00 9.999957e-01
2.370000e+00 9.999957e-01
2.380000e+00 9.999957e-01
2.390000e+00 9.999957e-01
2.400000e+00 9.999957e-01
2.410000e+00 9.999957e-01
2.420000e+00 9.999957e-01
2.430000e+00 9.999957e-01
2.440000e+00 9.999957e-01
2.450000e+00 9.999957e-01
2.460000e+00 9.999957e-01
2.470000e+00 9.999957e-01
2.480000e+00 9.999957e-01
2.490000e+00 9.999957e-01
2.500000e+00 9.999957e-01
2.510000e+00 9.999957e-01
2.520000e+00 9.999957e-01
2.530000e+00 9.999957e-01
2.540000e+00 9.999957e-01
2.550000e+00 9.999957e-01
2.560000e+00 9.999957e-01
2.570000e+00 9.999957e-01
2.580000e+00 9.999957e-01
2.590000e+00 9.999957e-01
2.600000e+00 9.999957e-01
2.610000e+00 9.999957e-01
2.620000e+00 9.999957e-01
2.630000e+00 9.999957e-01
2.640000e+00 9.999957e-01
2.650000e+00 9.999957e-01
2.660000e+00 9.999957e-01
2.670000e+00 9.999957e-01
2.680000e+00 9.999957e-01
2.690000e+00 9.999957e-01
2.700000e+00 9.999957e-01
2.710000e+00 9.999957e-01
2.720000e+00 9.999957e-01
2.730000e+00 9.999957e-01
2.740000e+00 9.999957e-01
2.750000e+00 9.999957e-01
2.760000e+00 9.999957e-01
2.770000e+00 9.999957e-01
2.780000e+00 9.999957e-01
2.790000e+00 9.999957e-01
2.800000e+00 9.999957e-01
2.810000e+00 9.999957e-01
2.820000e+00 9.999957e-01
2.830000e+00 9.999957e-01
2.840000e+00 9.999957e-01
2.850000e+00 9.999957e-01
2.860000e+00 9.999957e-01
2.870000e+00 9.999957e-01
2.880000e+00 9.999957e-01
2.890000e+00 9.999957e-01
2.900000e+00 9.999957e-01
2.910000e+00 9.999957e-01
2.920000e+00 9.999957e-01
2.930000e+00 9.999957e-01
2.940000e+00 9.999957e-01
2.950000e+00 9.999957e-01
2.960000e+00 9.999957e-01
2.970000e+00 9.999957e-01
2.980000e+00 9.999957e-01
2.990000e+00 9.999957e-01
3.000000e+00 9.999957e-01
3.010000e+00 9.999957e-01
3.020000e+00 9.999957e-01
3.030000e+00 9.999957e-01
3.040000e+00 9.999957e-01
3.050000e+00 9.999957e-01
3.060000e+00 9.999957e-01
3.070000e+00 9.999957e-01
3.080000e+00 9.999957e-01
3.090000e+00 9.999957e-01
3.100000e+00 9.999957e-01
3.110000e+00 9.999957e-01
3.120000e+00 9.999957e-01
3.130000e+00 9.999957e-01
3.140000e+00 9.999957e-01
3.150000e+00 9.999957e-01
3.160000e+00 9.999957e-01
3.170000e+00 9.999957e-01
3.180000e+00 9.999957e-01
3.190000e+00 9.999957e-01
3.200000e+00 9.999957e-01
3.210000e+00 9.999957e-01
3.220000e+00 9.999957e-01
3.230000e+00 9.999957e-01
3.240000e+00 9.999957e-01
3.250000e+00 9.999957e-01
3.260000e+00 9.999957e-01
3.270000e+00 9.999957e-01
3.280000e+00 9.999957e-01
3.290000e+00 9.999957e-01
3.300000e+00 9.999957e-01
3.310000e+00 9.999957e-01
3.320000e+00 9.999957e-01
3.330000e+00 9.999957e-01
3.340000e+00 9.999957e-01
3.350000e+00 9.999957e-01
3.360000e+00 9.999957e-01
3.370000e+00 9.999957e-01
3.380000e+00 9.999957e-01
3.390000e+00 9.999957e-01
3.400000e+00 9.999957e-01
3.410000e+00 9.999957e-01
3.420000e+00 9.999957e-01
3.430000e+00 9.999957e-01
3.440000e+00 9.999957e-01
3.450000e+00 9.999957e-01
3.460000e+00 9.999957e-01
3.470000e+00 9.999957e-01
3.480000e+00 9.999957e-01
3.490000e+00 9.999957e-01
3.500000e+00 9.999957e-01
3.510000e+00 9.999957e-01
3.520000e+00 9.999957e-01
3.530000e+00 9.999957e-01
3.540000e+00 9.999957e-01
3.550000e+00 9.999957e-01
3.560000e+00 9.999957e-01
3.570000e+00 9.999957e-01
3.580000e+00 9.999957e-01
3.590000e+00 9.999957e-01
3.600000e+00 9.999957e-01
3.610000e+00 9.999957e-01
3.620000e+00 9.999957e-01
3.630000e+00 9.999957e-01
3.640000e+00 9.999957e-01
3.650000e+00 9.999957e-01
3.660000e+00 9.999957e-01
3.670000e+00 9.999957e-01
3.680000e+00 9.999957e-01
3.690000e+00 9.999957e-01
3.700000e+00 9.999957e-01
3.710000e+00 9.999957e-01
3.720000e+00 9.999957e-01
3.730000e+00 9.999957e-01
3.740000e+00 9.999957e-01
3.750000e+00 9.999957e-01
3.760000e+00 9.999957e-01
3.770000e+00 9.999957e-01
3.780000e+00 9.999957e-01
3.790000e+00 9.999957e-01
3.800000e+00 9.999957e-01
3.810000e+00 9.999957e-01
3.820000e+00 9.999957e-01
3.830000e+00 9.999957e-01
3.840000e+00 9.999957e-01
3.850000e+00 9.999957e-01
3.860000e+00 9.999957e-01
3.870000e+00 9.999957e-01
3.880000e+00 9.999957e-01
3.890000e+00 9.999957e-01
3.900000e+00 9.999957e-01
3.910000e+00 9.999957e-01
3.920000e+00 9.999957e-01
3.930000e+00 9.999957e-01
3.940000e+00 9.999957e-01
3.950000e+00 9.999957e-01
3.960000e+00 9.999957e-01
3.970000e+00 9.999957e-01
3.980000e+00 9.999957e-01
3.990000e+00 9.999957e-01
4.000000e+00 9.999957e-01
4.010000e+00 9.999957e-01
4.020000e+00 9.999957e-01
4.030000e+00 9.999957e-01
4.040000e+00 9.999957e-01
4.050000e+00 9.999957e-01
4.060000e+00 9.999957e-01
4.070000e+00 9.999957e-01
4.080000e+00 9.999957e-01
4.090000e+00 9.999957e-01
4.100000e+00 9.999957e-01
4.110000e+00 9.999957e-01
4.120000e+00 9.999957e-01
4.130000e+00 9.999957e-01
4.140000e+00 9.999957e-01
4.150000e+00 9.999957e-01
4.160000e+00 9.999957e-01
4.170000e+00 9.999957e-01
4.180000e+00 9.999957e-01
4.190000e+00 9.999957e-01
4.200000e+00 9.999957e-01
4.210000e+00 9.999957e-01
4.220000e+00 9.999957e-01
4.230000e+00 9.999957e-01
4.240000e+00 9.999957e-01
4.250000e+00 9.999957e-01
4.260000e+00 9.999957e-01
4.270000e+00 9.999957e-01
4.280000e+00 9.999957e-01
4.290000e+00 9.999957e-01
4.300000e+00 9.999957e-01
4.310000e+00 9.999957e-01
4.320000e+00 9.999957e-01
4.330000e+00 9.999957e-01
4.340000e+00 9.999957e-01
4.350000e+00 9.999957e-01
4.360000e+00 9.999957e-01
4.370000e+00 9.999957e-01
4.380000e+00 9.999957e-01
4.390000e+00 9.999957e-01
4.400000e+00 9.999957e-01
4.410000e+00 9.999957e-01
4.420000e+00 9.999957e-01
4.430000e+00 9.999957e-01
4.440000e+00 9.999957e-01
4.450000e+00 9.999957e-01
4.460000e+00 9.999957e-01
4.470000e+00 9.999957e-01
4.480000e+00 9.999957e-01
4.490000e+00 9.999957e-01
4.500000e+00 9.999957e-01
4.510000e+00 9.999957e-01
4.520000e+00 9.999957e-01
4.530000e+00 9.999957e-01
4.540000e+00 9.999957e-01
4.550000e+00 9.999957e-01
4.560000e+00 9.999957e-01
4.570000e+00 9.999957e-01
4.580000e+00 9.999957e-01
4.590000e+00 9.999957e-01
4.600000e+00 9.999957e-01
4.610000e+00 9.999957e-01
4.620000e+00 9.999957e-01
4.630000e+00 9.999957e-01
4.640000e+00 9.999957e-01
4.650000e+00 9.999957e-01
4.660000e+00 9.999957e-01
4.670000e+00 9.999957e-01
4.680000e+00 9.999957e-01
4.690000e+00 9.999957e-01
4.700000e+00 9.999957e-01
4.710000e+00 9.999957e-01
4.720000e+00 9.999957e-01
4.730000e+00 9.999957e-01
4.740000e+00 9.999957e-01
4.750000e+00 9.999957e-01
4.760000e+00 9.999957e-01
4.770000e+00 9.999957e-01
4.780000e+00 9.999957e-01
4.790000e+00 9.999957e-01
4.800000e+00 9.999957e-01
4.810000e+00 9.999957e-01
4.820000e+00 9.999957e-01
4.830000e+00 9.999957e-01
4.840000e+00 9.999957e-01
4.850000e+00 9.999957e-01
4.860000e+00 9.999957e-01
4.870000e+00 9.999957e-01
4.880000e+00 9.999957e-01
4.890000e+00 9.999957e-01
4.900000e+00 9.999957e-01
4.910000e+00 9.999957e-01
4.920000e+00 9.999957e-01
4.930000e+00 9.999957e-01
4.940000e+00 9.999957e-01
4.950000e+00 9.999957e-01
4.960000e+00 9.999957e-01
4.970000e+00 9.999957e-01
4.980000e+00 9.999957e-01
4.990000e+00 9.999957e-01
5.000000e+00 9.999957e-01
5.010000e+00 9.999957e-01
5.020000e+00 9.999957e-01
5.030000e+00 9.999957e-01
5.040000e+00 9.999957e-01
5.050000e+00 9.999957e-01
5.060000e+00 9.999957e-01
5.070000e+00 9.999957e-01
5.080000e+00 9.999957e-01
5.090000e+00 9.999957e-01
5.100000e+00 9.999957e-01
5.110000e+00 9.999957e-01
5.120000e+00 9.999957e-01
5.130000e+00 9.999957e-01
5.140000e+00 9.999957e-01
5.150000e+00 9.999957e-01
5.160000e+00 9.999957e-01
5.170000e+00 9.999957e-01
5.180000e+00 9.999957e-01
5.190000e+00 9.999957e-01
5.200000e+00 9.999957e-01
5.210000e+00 9.999957e-01
5.220000e+00 9.999957e-01
5.230000e+00 9.999957e-01
5.240000e+00 9.999957e-01
5.250000e+00 9.999957e-01
5.260000e+00 9.999957e-01
5.270000e+00 9.999957e-01
5.280000e+00 9.999957e-01
5.290000e+00 9.999957e-01
5.300000e+00 9.999957e-01
5.310000e+00 9.999957e-01
5.320000e+00 9.999957e-01
5.330000e+00 9.999957e-01
5.340000e+00 9.999957e-01
5.350000e+00 9.999957e-01
5.360000e+00 9.999957e-01
5.370000e+00 9.999957e-01
5.380000e+00 9.999957e-01
5.390000e+00 9.999957e-01
5.400000e+00 9.999957e-01
5.410000e+00 9.999957e-01
5.420000e+00 9.999957e-01
5.430000e+00 9.999957e-01
5.440000e+00 9.999957e-01
5.450000e+00 9.999957e-01
5.460000e+00 9.999957e-01
5.470000e+00 9.999957e-01
5.480000e+00 9.999957e-01
5.490000e+00 9.999957e-01
5.500000e+00 9.999957e-01
5.510000e+00 9.999957e-01
5.520000e+00 9.999957e-01
5.530000e+00 9.999957e-01
5.540000e+00 9.999957e-01
5.550000e+00 9.999957e-01
5.560000e+00 9.999957e-01
5.570000e+00 9.999957e-01
5.580000e+00 9.999957e-01
5.590000e+00 9.999957e-01
5.600000e+00 9.999957e-01
5.610000e+00 9.999957e-01
5.620000e+00 9.999957e-01
5.630000e+00 9.999957e-01
5.640000e+00 9.999957e-01
5.650000e+00 9.999957e-01
5.660000e+00 9.999957e-01
5.670000e+00 9.999957e-01
5.680000e+00 9.999957e-01
5.690000e+00 9.999957e-01
5.700000e+00 9.999957e-01
5.710000e+00 9.999957e-01
5.720000e+00 9.999957e-01
5.730000e+00 9.999957e-01
5.740000e+00 9.999957e-01
5.750000e+00 9.999957e-01
5.760000e+00 9.999957e-01
5.770000e+00 9.999957e-01
5.780000e+00 9.999957e-01
5.790000e+00 9.999957e-01
5.800000e+00 9.999957e-01
5.810000e+00 9.999957e-01
5.820000e+00 9.999957e-01
5.830000e+00 9.999957e-01
5.840000e+00 9.999957e-01
5.850000e+00 9.999957e-01
5.860000e+00 9.999957e-01
5.870000e+00 9.999957e-01
5.880000e+00 9.999957e-01
5.890000e+00 9.999957e-01
5.900000e+00 9.999957e-01
5.910000e+00 9.999957e-01
5.920000e+00 9.999957e-01
5.930000e+00 9.999957e-01
5.940000e+00 9.999957e-01
5.950000e+00 9.999957e-01
5.960000e+00 9.999957e-01
5.970000e+00 9.999957e-01
5.980000e+00 9.999957e-01
5.990000e+00 9.999957e-01
6.000000e+00 9.999957e-01
6.010000e+00 9.999957e-01
6.020000e+00 9.999957e-01
6.030000e+00 9.999957e-01
6.040000e+00 9.999957e-01
6.050000e+00 9.999957e-01
6.060000e+00 9.999957e-01
6.070000e+00 9.999957e-01
6.080000e+00 9.999957e-01
6.090000e+00 9.999957e-01
6.100000e+00 9.999957e-01
6.110000e+00 9.999957e-01
6.120000e+00 9.999957e-01
6.130000e+00 9.999957e-01
6.140000e+00 9.999957e-01
6.150000e+00 9.999957e-01
6.160000e+00 9.999957e-01
6.170000e+00 9.999957e-01
6.180000e+00 9.999957e-01
6.190000e+00 9.999957e-01
6.200000e+00 9.999957e-01
6.210000e+00 9.999957e-01
6.220000e+00 9.999957e-01
6.230000e+00 9.999957e-01
6.240000e+00 9.999957e-01
6.250000e+00 9.999957e-01
6.260000e+00 9.999957e-01
6.270000e+00 9.999957e-01
6.280000e+00 9.999957e-01
6.290000e+00 9.999957e-01
6.300000e+00 9.999957e-01
6.310000e+00 9.999957e-01
6.320000e+00 9.999957e-01
6.330000e+00 9.999957e-01
6.340000e+00 9.999957e-01
6.350000e+00 9.999957e-01
6.360000e+00 9.999957e-01
6.370000e+00 9.999957e-01
6.380000e+00 9.999957e-01
6.390000e+00 9.999957e-01
6.400000e+00 9.999957e-01
6.410000e+00 9.999957e-01
6.420000e+00 9.999957e-01
6.430000e+00 9.999957e-01
6.440000e+00 9.999957e-01
6.450000e+00 9.999957e-01
6.460000e+00 9.999957e-01
6.470000e+00 9.999957e-01
6.480000e+00 9.999957e-01
6.490000e+00 9.999957e-01
6.500000e+00 9.999957e-01
6.510000e+00 9.999957e-01
6.520000e+00 9.999957e-01
6.530000e+00 9.999957e-01
6.540000e+00 9.999957e-01
6.550000e+00 9.999957e-01
6.560000e+00 9.999957e-01
6.570000e+00 9.999957e-01
6.580000e+00 9.999957e-01
6.590000e+00 9.999957e-01
6.600000e+00 9.999957e-01
6.610000e+00 9.999957e-01
6.620000e+00 9.999957e-01
6.630000e+00 9.999957e-01
6.640000e+00 9.999957e-01
6.650000e+00 9.999957e-01
6.660000e+00 9.999957e-01
6.670000e+00 9.999957e-01
6.680000e+00 9.999957e-01
6.690000e+00 9.999957e-01
6.700000e+00 9.999957e-01
6.710000e+00 9.999957e-01
6.720000e+00 9.999957e-01
6.730000e+00 9.999957e-01
6.740000e+00 9.999957e-01
6.750000e+00 9.999957e-01
6.760000e+00 9.999957e-01
6.770000e+00 9.999957e-01
6.780000e+00 9.999957e-01
6.790000e+00 9.999957e-01
6.800000e+00 9.999957e-01
6.810000e+00 9.999957e-01
6.820000e+00 9.999957e-01
6.830000e+00 9.999957e-01
6.840000e+00 9.999957e-01
6.850000e+00 9.999957e-01
6.860000e+00 9.999957e-01
6.870000e+00 9.999957e-01
6.880000e+00 9.999957e-01
6.890000e+00 9.999957e-01
6.900000e+00 9.999957e-01
6.910000e+00 9.999957e-01
6.920000e+00 9.999957e-01
6.930000e+00 9.999957e-01
6.940000e+00 9.999957e-01
6.950000e+00 9.999957e-01
6.960000e+00 9.999957e-01
6.970000e+00 9.999957e-01
6.980000e+00 9.999957e-01
6.990000e+00 9.999957e-01
7.000000e+00 9.999957e-01
7.010000e+00 9.999957e-01
7.020000e+00 9.999957e-01
7.030000e+00 9.999957e-01
7.040000e+00 9.999957e-01
7.050000e+00 9.999957e-01
7.060000e+00 9.999957e-01
7.070000e+00 9.999957e-01
7.080000e+00 9.999957e-01
7.090000e+00 9.999957e-01
7.100000e+00 9.999957e-01
7.110000e+00 9.999957e-01
7.120000e+00 9.999957e-01
7.130000e+00 9.999957e-01
7.140000e+00 9.999957e-01
7.150000e+00 9.999957e-01
7.160000e+00 9.999957e-01
7.170000e+00 9.999957e-01
7.180000e+00 9.999957e-01
7.190000e+00 9.999957e-01
7.200000e+00 9.999957e-01
7.210000e+00 9.999957e-01
7.220000e+00 9.999957e-01
7.230000e+00 9.999957e-01
7.240000e+00 9.999957e-01
7.250000e+00 9.999957e-01
7.260000e+00 9.999957e-01
7.270000e+00 9.999957e-01
7.280000e+00 9.999957e-01
7.290000e+00 9.999957e-01
7.300000e+00 9.999957e-01
7.310000e+00 9.999957e-01
7.320000e+00 9.999957e-01
7.330000e+00 9.999957e-01
7.340000e+00 9.999957e-01
7.350000e+00 9.999957e-01
7.360000e+00 9.999957e-01
7.370000e+00 9.999957e-01
7.380000e+00 9.999957e-01
7.390000e+00 9.999957e-01
7.400000e+00 9.999957e-01
7.410000e+00 9.999957e-01
7.420000e+00 9.999957e-01
7.430000e+00 9.999957e-01
7.440000e+00 9.999957e-01
7.450000e+00 9.999957e-01
7.460000e+00 9.999957e-01
7.470000e+00 9.999957e-01
7.480000e+00 9.999957e-01
7.490000e+00 9.999957e-01
7.500000e+00 9.999957e-01
7.510000e+00 9.999957e-01
7.520000e+00 9.999957e-01
7.530000e+00 9.999957e-01
7.540000e+00 9.999957e-01
7.550000e+00 9.999957e-01
7.560000e+00 9.999957e-01
7.570000e+00 9.999957e-01
7.580000e+00 9.999957e-01
7.590000e+00 9.999957e-01
7.600000e+00 9.999957e-01
7.610000e+00 9.999957e-01
7.620000e+00 9.999957e-01
7.630000e+00 9.999957e-01
7.640000e+00 9.999957e-01
7.650000e+00 9.999957e-01
7.660000e+00 9.999957e-01
7.670000e+00 9.999957e-01
7.680000e+00 9.999957e-01
7.690000e+00 9.999957e-01
7.700000e+00 9.999957e-01
7.710000e+00 9.999957e-01
7.720000e+00 9.999957e-01
7.730000e+00 9.999957e-01
7.740000e+00 9.999957e-01
7.750000e+00 9.999957e-01
7.760000e+00 9.999957e-01
7.770000e+00 9.999957e-01
7.780000e+00 9.999957e-01
7.790000e+00 9.999957e-01
7.800000e+00 9.999957e-01
7.810000e+00 9.999957e-01
7.820000e+00 9.999957e-01
7.830000e+00 9.999957e-01
7.840000e+00 9.999957e-01
7.850000e+00 9.999957e-01
7.860000e+00 9.999957e-01
7.870000e+00 9.999957e-01
7.880000e+00 9.999957e-01
7.890000e+00 9.999957e-01
7.900000e+00 9.999957e-01
7.910000e+00 9.999957e-01
7.920000e+00 9.999957e-01
7.930000e+00 9.999957e-01
7.940000e+00 9.999957e-01
7.950000e+00 9.999957e-01
7.960000e+00 9.999957e-01
7.970000e+00 9.999957e-01
7.980000e+00 9.999957e-01
7.990000e+00 9.999957e-01
8.000000e+00 9.999957e-01
8.010000e+00 9.999957e-01
8.020000e+00 9.999957e-01
8.030000e+00 9.999957e-01
8.040000e+00 9.999957e-01
8.050000e+00 9.999957e-01
8.060000e+00 9.999957e-01
8.070000e+00 9.999957e-01
8.080000e+00 9.999957e-01
8.090000e+00 9.999957e-01
8.100000e+00 9.999957e-01
8.110000e+00 9.999957e-01
8.120000e+00 9.999957e-01
8.130000e+00 9.999957e-01
8.140000e+00 9.999957e-01
8.150000e+00 9.999957e-01
8.160000e+00 9.999957e-01
8.170000e+00 9.999957e-01
8.180000e+00 9.999957e-01
8.190000e+00 9.999957e-01
8.200000e+00 9.999957e-01
8.210000e+00 9.999957e-01
8.220000e+00 9.999957e-01
8.230000e+00 9.999957e-01
8.240000e+00 9.999957e-01
8.250000e+00 9.999957e-01
8.260000e+00 9.999957e-01
8.270000e+00 9.999957e-01
8.280000e+00 9.999957e-01
8.290000e+00 9.999957e-01
8.300000e+00 9.999957e-01
8.310000e+00 9.999957e-01
8.320000e+00 9.999957e-01
8.330000e+00 9.999957e-01
8.340000e+00 9.999957e-01
8.350000e+00 9.999957e-01
8.360000e+00 9.999957e-01
8.370000e+00 9.999957e-01
8.380000e+00 9.999957e-01
8.390000e+00 9.999957e-01
8.400000e+00 9.999957e-01
8.410000e+00 9.999957e-01
8.420000e+00 9.999957e-01
8.430000e+00 9.999957e-01
8.440000e+00 9.999957e-01
8.450000e+00 9.999957e-01
8.460000e+00 9.999957e-01
8.470000e+00 9.999957e-01
8.480000e+00 9.999957e-01
8.490000e+00 9.999957e-01
8.500000e+00 9.999957e-01
8.510000e+00 9.999957e-01
8.520000e+00 9.999957e-01
8.530000e+00 9.999957e-01
8.540000e+00 9.999957e-01
8.550000e+00 9.999957e-01
8.560000e+00 9.999957e-01
8.570000e+00 9.999957e-01
8.580000e+00 9.999957e-01
8.590000e+00 9.999957e-01
8.600000e+00 9.999957e-01
8.610000e+00 9.999957e-01
8.620000e+00 9.999957e-01
8.630000e+00 9.999957e-01
8.640000e+00 9.999957e-01
8.650000e+00 9.999957e-01
8.660000e+00 9.999957e-01
8.670000e+00 9.999957e-01
8.680000e+00 9.999957e-01
8.690000e+00 9.999957e-01
8.700000e+00 9.999957e-01
8.710000e+00 9.999957e-01
8.720000e+00 9.999957e-01
8.730000e+00 9.999957e-01
8.740000e+00 9.999957e-01
8.750000e+00 9.999957e-01
8.760000e+00 9.999957e-01
8.770000e+00 9.999957e-01
8.780000e+00 9.999957e-01
8.790000e+00 9.999957e-01
8.800000e+00 9.999957e-01
8.810000e+00 9.999957e-01
8.820000e+00 9.999957e-01
8.830000e+00 9.999957e-01
8.840000e+00 9.999957e-01
8.850000e+00 9.999957e-01
8.860000e+00 9.999957e-01
8.870000e+00 9.999957e-01
8.880000e+00 9.999957e-01
8.890000e+00 9.999957e-01
8.900000e+00 9.999957e-01
8.910000e+00 9.999957e-01
8.920000e+00 9.999957e-01
8.930000e+00 9.999957e-01
8.940000e+00 9.999957e-01
8.950000e+00 9.999957e-01
8.960000e+00 9.999957e-01
8.970000e+00 9.999957e-01
8.980000e+00 9.999957e-01
8.990000e+00 9.999957e-01
9.000000e+00 9.999957e-01
9.010000e+00 9.999957e-01
9.020000e+00 9.999957e-01
9.030000e+00 9.999957e-01
9.040000e+00 9.999957e-01
9.050000e+00 9.999957e-01
9.060000e+00 9.999957e-01
9.070000e+00 9.999957e-01
9.080000e+00 9.999957e-01
9.090000e+00 9.999957e-01
9.100000e+00 9.999957e-01
9.110000e+00 9.999957e-01
9.120000e+00 9.999957e-01
9.130000e+00 9.999957e-01
9.140000e+00 9.999957e-01
9.150000e+00 9.999957e-01
9.160000e+00 9.999957e-01
9.170000e+00 9.999957e-01
9.180000e+00 9.999957e-01
9.190000e+00 9.999957e-01
9.200000e+00 9.999957e-01
9.210000e+00 9.999957e-01
9.220000e+00 9.999957e-01
9.230000e+00 9.999957e-01
9.240000e+00 9.999957e-01
9.250000e+00 9.999957e-01
9.260000e+00 9.999957e-01
9.270000e+00 9.999957e-01
9.280000e+00 9.999957e-01
9.290000e+00 9.999957e-01
9.300000e+00 9.999957e-01
9.310000e+00 9.999957e-01
9.320000e+00 9.999957e-01
9.330000e+00 9.999957e-01
9.340000e+00 9.999957e-01
9.350000e+00 9.999957e-01
9.360000e+00 9.999957e-01
9.370000e+00 9.999957e-01
9.380000e+00 9.999957e-01
9.390000e+00 9.999957e-01
9.400000e+00 9.999957e-01
9.410000e+00 9.999957e-01
9.420000e+00 9.999957e-01
9.430000e+00 9.999957e-01
9.440000e+00 9.999957e-01
9.450000e+00 9.999957e-01
9.460000e+00 9.999957e-01
9.470000e+00 9.999957e-01
9.480000e+00 9.999957e-01
9.490000e+00 9.999957e-01
9.500000e+00 9.999957e-01
9.510000e+00 9.999957e-01
9.520000e+00 9.999957e-01
9.530000e+00 9.999957e-01
9.540000e+00 9.999957e-01
9.550000e+00 9.999957e-01
9.560000e+00 9.999957e-01
9.570000e+00 9.999957e-01
9.580000e+00 9.999957e-01
9.590000e+00 9.999957e-01
9.600000e+00 9.999957e-01
9.610000e+00 9.999957e-01
9.620000e+00 9.999957e-01
9.630000e+00 9.999957e-01
9.640000e+00 9.999957e-01
9.650000e+00 9.999957e-01
9.660000e+00 9.999957e-01
9.670000e+00 9.999957e-01
9.680000e+00 9.999957e-01
9.690000e+00 9.999957e-01
9.700000e+00 9.999957e-01
9.710000e+00 9.999957e-01
9.720000e+00 9.999957e-01
9.730000e+00 9.999957e-01
9.740000e+00 9.999957e-01
9.750000e+00 9.999957e-01
9.760000e+00 9.999957e-01
9.770000e+00 9.999957e-01
9.780000e+00 9.999957e-01
9.790000e+00 9.999957e-01
9.800000e+00 9.999957e-01
9.810000e+00 9.999957e-01
9.820000e+00 9.999957e-01
9.830000e+00 9.999957e-01
9.840000e+00 9.999957e-01
9.850000e+00 9.999957e-01
9.860000e+00 9.999957e-01
9.870000e+00 9.999957e-01
9.880000e+00 9.999957e-01
9.890000e+00 9.999957e-01
9.900000e+00 9.999957e-01
9.910000e+00 9.999957e-01
9.920000e+00 9.999957e-01
9.930000e+00 9.999957e-01
9.940000e+00 9.999957e-01
9.950000e+00 9.999957e-01
9.960000e+00 9.999957e-01
9.970000e+00 9.999957e-01
9.980000e+00 9.999957e-01
9.990000e+00 9.999957e-01
1.000000e+01 9.999957e-01
1.001000e+01 9.999957e-01
1.002000e+01 9.999957e-01
1.003000e+01 9.999957e-01
1.004000e+01 9.999957e-01
1.005000e+01 9.999957e-01
1.006000e+01 9.999957e-01
1.007000e+01 9.999957e-01
1.008000e+01 9.999957e-01
1.009000e+01 9.999957e-01
1.010000e+01 9.999957e-01
1.011000e+01 9.999957e-01
1.012000e+01 9.999957e-01
1.013000e+01 9.999957e-01
1.014000e+01 9.999957e-01
1.015000e+01 9.999957e-01
1.016000e+01 9.999957e-01
1.017000e+01 9.999957e-01
1.018000e+01 9.999957e-01
1.019000e+01 9.999957e-01
1.020000e+01 9.999957e-01
1.021000e+01 9.999957e-01
1.022000e+01 9.999957e-01
1.023000e+01 9.999957e-01
1.024000e+01 9.999957e-01
1.025000e+01 9.999957e-01
1.026000e+01 9.999957e-01
1.027000e+01 9.999957e-01
1.028000e+01 9.999957e-01
1.029000e+01 9.999957e-01
1.030000e+01 9.999957e-01
1.031000e+01 9.999957e-01
1.032000e+01 9.999957e-01
1.033000e+01 9.999957e-01
1.034000e+01 9.999957e-01
1.035000e+01 9.999957e-01
1.036000e+01 9.999957e-01
1.037000e+01 9.999957e-01
1.038000e+01 9.999957e-01
1.039000e+01 9.999957e-01
1.040000e+01 9.999957e-01
1.041000e+01 9.999957e-01
1.042000e+01 9.999957e-01
1.043000e+01 9.999957e-01
1.044000e+01 9.999957e-01
1.045000e+01 9.999957e-01
1.046000e+01 9.999957e-01
1.047000e+01 9.999957e-01
1.048000e+01 9.999957e-01
1.049000e+01 9.999957e-01
1.050000e+01 9.999957e-01
1.051000e+01 9.999957e-01
1.052000e+01 9.999957e-01
1.053000e+01 9.999957e-01
1.054000e+01 9.999957e-01
1.055000e+01 9.999957e-01
1.056000e+01 9.999957e-01
1.057000e+01 9.999957e-01
1.058000e+01 9.999957e-01
1.059000e+01 9.999957e-01
1.060000e+01 9.999957e-01
1.061000e+01 9.999957e-01
1.062000e+01 9.999957e-01
1.063000e+01 9.999957e-01
1.064000e+01 9.999957e-01
1.065000e+01 9.999957e-01
1.066000e+01 9.999957e-01
1.067000e+01 9.999957e-01
1.068000e+01 9.999957e-01
1.069000e+01 9.999957e-01
1.070000e+01 9.999957e-01
1.071000e+01 9.999957e-01
1.072000e+01 9.999957e-01
1.073000e+01 9.999957e-01
1.074000e+01 9.999957e-01
1.075000e+01 9.999957e-01
1.076000e+01 9.999957e-01
1.077000e+01 9.999957e-01
1.078000e+01 9.999957e-01
1.079000e+01 9.999957e-01
1.080000e+01 9.999957e-01
1.081000e+01 9.999957e-01
1.082000e+01 9.999957e-01
1.083000e+01 9.999957e-01
1.084000e+01 9.999957e-01
1.085000e+01 9.999957e-01
1.086000e+01 9.999957e-01
1.087000e+01 9.999957e-01
1.088000e+01 9.999957e-01
1.089000e+01 9.999957e-01
1.090000e+01 9.999957e-01
1.091000e+01 9.999957e-01
1.092000e+01 9.999957e-01
1.093000e+01 9.999957e-01
1.094000e+01 9.999957e-01
1.095000e+01 9.999957e-01
1.096000e+01 9.999957e-01
1.097000e+01 9.999957e-01
1.098000e+01 9.999957e-01
1.099000e+01 9.999957e-01
1.100000e+01 9.999957e-01
1.101000e+01 9.999957e-01
1.102000e+01 9.999957e-01
1.103000e+01 9.999957e-01
1.104000e+01 9.999957e-01
1.105000e+01 9.999957e-01
1.106000e+01 9.999957e-01
1.107000e+01 9.999957e-01
1.108000e+01 9.999957e-01
1.109000e+01 9.999957e-01
1.110000e+01 9.999957e-01
1.111000e+01 9.999957e-01
1.112000e+01 9.999957e-01
1.113000e+01 9.999957e-01
1.114000e+01 9.999957e-01
1.115000e+01 9.999957e-01
1.116000e+01 9.999957e-01
1.117000e+01 9.999957e-01
1.118000e+01 9.999957e-01
1.119000e+01 9.999957e-01
1.120000e+01 9.999957e-01
1.121000e+01 9.999957e-01
1.122000e+01 9.999957e-01
1.123000e+01 9.999957e-01
1.124000e+01 9.999957e-01
1.125000e+01 9.999957e-01
1.126000e+01 9.999957e-01
1.127000e+01 9.999957e-01
1.128000e+01 9.999957e-01
1.129000e+01 9.999957e-01
1.130000e+01 9.999957e-01
1.131000e+01 9.999957e-01
1.132000e+01 9.999957e-01
1.133000e+01 9.999957e-01
1.134000e+01 9.999957e-01
1.135000e+01 9.999957e-01
1.136000e+01 9.999957e-01
1.137000e+01 9.999957e-01
1.138000e+01 9.999957e-01
1.139000e+01 9.999957e-01
1.140000e+01 9.999957e-01
1.141000e+01 9.999957e-01
1.142000e+01 9.999957e-01
1.143000e+01 9.999957e-01
1.144000e+01 9.999957e-01
1.145000e+01 9.999957e-01
1.146000e+01 9.999957e-01
1.147000e+01 9.999957e-01
1.148000e+01 9.999957e-01
1.149000e+01 9.999957e-01
1.150000e+01 9.999957e-01
1.151000e+01 9.999957e-01
1.152000e+01 9.999957e-01
1.153000e+01 9.999957e-01
1.154000e+01 9.999957e-01
1.155000e+01 9.999957e-01
1.156000e+01 9.999957e-01
1.157000e+01 9.999957e-01
1.158000e+01 9.999957e-01
1.159000e+01 9.999957e-01
1.160000e+01 9.999957e-01
1.161000e+01 9.999957e-01
1.162000e+01 9.999957e-01
1.163000e+01 9.999957e-01
1.164000e+01 9.999957e-01
1.165000e+01 9.999957e-01
1.166000e+01 9.999957e-01
1.167000e+01 9.999957e-01
1.168000e+01 9.999957e-01
1.169000e+01 9.999957e-01
1.170000e+01 9.999957e-01
1.171000e+01 9.999957e-01
1.172000e+01 9.999957e-01
1.173000e+01 9.999957e-01
1.174000e+01 9.999957e-01
1.175000e+01 9.999957e-01
1.176000e+01 9.999957e-01
1.177000e+01 9.999957e-01
1.178000e+01 9.999957e-01
1.179000e+01 9.999957e-01
1.180000e+01 9.999957e-01
1.181000e+01 9.999957e-01
1.182000e+01 9.999957e-01
1.183000e+01 9.999957e-01
1.184000e+01 9.999957e-01
1.185000e+01 9.999957e-01
1.186000e+01 9.999957e-01
1.187000e+01 9.999957e-01
1.188000e+01 9.999957e-01
1.189000e+01 9.999957e-01
1.190000e+01 9.999957e-01
1.191000e+01 9.999957e-01
1.192000e+01 9.999957e-01
1.193000e+01 9.999957e-01
1.194000e+01 9.999957e-01
1.195000e+01 9.999957e-01
1.196000e+01 9.999957e-01
1.197000e+01 9.999957e-01
1.198000e+01 9.999957e-01
1.199000e+01 9.999957e-01
1.200000e+01 9.999957e-01
1.201000e+01 9.999957e-01
1.202000e+01 9.999957e-01
1.203000e+01 9.999957e-01
1.204000e+01 9.999957e-01
1.205000e+01 9.999957e-01
1.206000e+01 9.999957e-01
1.207000e+01 9.999957e-01
1.208000e+01 9.999957e-01
1.209000e+01 9.999957e-01
1.210000e+01 9.999957e-01
1.211000e+01 9.999957e-01
1.212000e+01 9.999957e-01
1.213000e+01 9.999957e-01
1.214000e+01 9.999957e-01
1.215000e+01 9.999957e-01
1.216000e+01 9.999957e-01
1.217000e+01 9.999957e-01
1.218000e+01 9.999957e-01
1.219000e+01 9.999957e-01
1.220000e+01 9.999957e-01
1.221000e+01 9.999957e-01
1.222000e+01 9.999957e-01
1.223000e+01 9.999957e-01
1.224000e+01 9.999957e-01
1.225000e+01 9.999957e-01
1.226000e+01 9.999957e-01
1.227000e+01 9.999957e-01
1.228000e+01 9.999957e-01
1.229000e+01 9.999957e-01
1.230000e+01 9.999957e-01
1.231000e+01 9.999957e-01
1.232000e+01 9.999957e-01
1.233000e+01 9.999957e-01
1.234000e+01 9.999957e-01
1.235000e+01 9.999957e-01
1.236000e+01 9.999957e-01
1.237000e+01 9.999957e-01
1.238000e+01 9.999957e-01
1.239000e+01 9.999957e-01
1.240000e+01 9.999957e-01
1.241000e+01 9.999957e-01
1.242000e+01 9.999957e-01
1.243000e+01 9.999957e-01
1.244000e+01 9.999957e-01
1.245000e+01 9.999957e-01
1.246000e+01 9.999957e-01
1.247000e+01 9.999957e-01
1.248000e+01 9.999957e-01
1.249000e+01 9.999957e-01
1.250000e+01 9.999957e-01
1.251000e+01 9.999957e-01
1.252000e+01 9.999957e-01
1.253000e+01 9.999957e-01
1.254000e+01 9.999957e-01
1.255000e+01 9.999957e-01
1.256000e+01 9.999957e-01
1.257000e+01 9.999957e-01
1.258000e+01 9.999957e-01
1.259000e+01 9.999957e-01
1.260000e+01 9.999957e-01
1.261000e+01 9.999957e-01
1.262000e+01 9.999957e-01
1.263000e+01 9.999957e-01
1.264000e+01 9.999957e-01
1.265000e+01 9.999957e-01
1.266000e+01 9.999957e-01
1.267000e+01 9.999957e-01
1.268000e+01 9.999957e-01
1.269000e+01 9.999957e-01
1.270000e+01 9.999957e-01
1.271000e+01 9.999957e-01
1.272000e+01 9.999957e-01
1.273000e+01 9.999957e-01
1.274000e+01 9.999957e-01
1.275000e+01 9.999957e-01
1.276000e+01 9.999957e-01
1.277000e+01 9.999957e-01
1.278000e+01 9.999957e-01
1.279000e+01 9.999957e-01
1.280000e+01 9.999957e-01
1.281000e+01 9.999957e-01
1.282000e+01 9.999957e-01
1.283000e+01 9.999957e-01
1.284000e+01 9.999957e-01
1.285000e+01 9.999957e-01
1.286000e+01 9.999957e-01
1.287000e+01 9.999957e-01
1.288000e+01 9.999957e-01
1.289000e+01 9.999957e-01
1.290000e+01 9.999957e-01
1.291000e+01 9.999957e-01
1.292000e+01 9.999957e-01
1.293000e+01 9.999957e-01
1.294000e+01 9.999957e-01
1.295000e+01 9.999957e-01
1.296000e+01 9.999957e-01
1.297000e+01 9.999957e-01
1.298000e+01 9.999957e-01
1.299000e+01 9.999957e-01
1.300000e+01 9.999957e-01
1.301000e+01 9.999957e-01
1.302000e+01 9.999957e-01
1.303000e+01 9.999957e-01
1.304000e+01 9.999957e-01
1.305000e+01 9.999957e-01
1.306000e+01 9.999957e-01
1.307000e+01 9.999957e-01
1.308000e+01 9.999957e-01
1.309000e+01 9.999957e-01
1.310000e+01 9.999957e-01
1.311000e+01 9.999957e-01
1.312000e+01 9.999957e-01
1.313000e+01 9.999957e-01
1.314000e+01 9.999957e-01
1.315000e+01 9.999957e-01
1.316000e+01 9.999957e-01
1.317000e+01 9.999957e-01
1.318000e+01 9.999957e-01
1.319000e+01 9.999957e-01
1.320000e+01 9.999957e-01
1.321000e+01 9.999957e-01
1.322000e+01 9.999957e-01
1.323000e+01 9.999957e-01
1.324000e+01 9.999957e-01
1.325000e+01 9.999957e-01
1.326000e+01 9.999957e-01
1.327000e+01 9.999957e-01
1.328000e+01 9.999957e-01
1.329000e+01 9.999957e-01
1.330000e+01 9.999957e-01
1.331000e+01 9.999957e-01
1.332000e+01 9.999957e-01
1.333000e+01 9.999957e-01
1.334000e+01 9.999957e-01
1.335000e+01 9.999957e-01
1.336000e+01 9.999957e-01
1.337000e+01 9.999957e-01
1.338000e+01 9.999957e-01
1.339000e+01 9.999957e-01
1.340000e+01 9.999957e-01
1.341000e+01 9.999957e-01
1.342000e+01 9.999957e-01
1.343000e+01 9.999957e-01
1.344000e+01 9.999957e-01
1.345000e+01 9.999957e-01
1.346000e+01 9.999957e-01
1.347000e+01 9.999957e-01
1.348000e+01 9.999957e-01
1.349000e+01 9.999957e-01
1.350000e+01 9.999957e-01
1.351000e+01 9.999957e-01
1.352000e+01 9.999957e-01
1.353000e+01 9.999957e-01
1.354000e+01 9.999957e-01
1.355000e+01 9.999957e-01
1.356000e+01 9.999957e-01
1.357000e+01 9.999957e-01
1.358000e+01 9.999957e-01
1.359000e+01 9.999957e-01
1.360000e+01 9.999957e-01
1.361000e+01 9.999957e-01
1.362000e+01 9.999957e-01
1.363000e+01 9.999957e-01
1.364000e+01 9.999957e-01
1.365000e+01 9.999957e-01
1.366000e+01 9.999957e-01
1.367000e+01 9.999957e-01
1.368000e+01 9.999957e-01
1.369000e+01 9.999957e-01
1.370000e+01 9.999957e-01
1.371000e+01 9.999957e-01
1.372000e+01 9.999957e-01
1.373000e+01 9.999957e-01
1.374000e+01 9.999957e-01
1.375000e+01 9.999957e-01
1.376000e+01 9.999957e-01
1.377000e+01 9.999957e-01
1.378000e+01 9.999957e-01
1.379000e+01 9.999957e-01
1.380000e+01 9.999957e-01
1.381000e+01 9.999957e-01
1.382000e+01 9.999957e-01
1.383000e+01 9.999957e-01
1.384000e+01 9.999957e-01
1.385000e+01 9.999957e-01
1.386000e+01 9.999957e-01
1.387000e+01 9.999957e-01
1.388000e+01 9.999957e-01
1.389000e+01 9.999957e-01
1.390000e+01 9.999957e-01
1.391000e+01 9.999957e-01
1.392000e+01 9.999957e-01
1.393000e+01 9.999957e-01
1.394000e+01 9.999957e-01
1.395000e+01 9.999957e-01
1.396000e+01 9.999957e-01
1.397000e+01 9.999957e-01
1.398000e+01 9.999957e-01
1.399000e+01 9.999957e-01
1.400000e+01 9.999957e-01
1.401000e+01 9.999957e-01
1.402000e+01 9.999957e-01
1.403000e+01 9.999957e-01
1.404000e+01 9.999957e-01
1.405000e+01 9.999957e-01
1.406000e+01 9.999957e-01
1.407000e+01 9.999957e-01
1.408000e+01 9.999957e-01
1.409000e+01 9.999957e-01
1.410000e+01 9.999957e-01
1.411000e+01 9.999957e-01
1.412000e+01 9.999957e-01
1.413000e+01 9.999957e-01
1.414000e+01 9.999957e-01
1.415000e+01 9.999957e-01
1.416000e+01 9.999957e-01
1.417000e+01 9.999957e-01
1.418000e+01 9.999957e-01
1.419000e+01 9.999957e-01
1.420000e+01 9.999957e-01
1.421000e+01 9.999957e-01
1.422000e+01 9.999957e-01
1.423000e+01 9.999957e-01
1.424000e+01 9.999957e-01
1.425000e+01 9.999957e-01
1.426000e+01 9.999957e-01
1.427000e+01 9.999957e-01
1.428000e+01 9.999957e-01
1.429000e+01 9.999957e-01
1.430000e+01 9.999957e-01
1.431000e+01 9.999957e-01
1.432000e+01 9.999957e-01
1.433000e+01 9.999957e-01
1.434000e+01 9.999957e-01
1.435000e+01 9.999957e-01
1.436000e+01 9.999957e-01
1.437000e+01 9.999957e-01
1.438000e+01 9.999957e-01
1.439000e+01 9.999957e-01
1.440000e+01 9.999957e-01
1.441000e+01 9.999957e-01
1.442000e+01 9.999957e-01
1.443000e+01 9.999957e-01
1.444000e+01 9.999957e-01
1.445000e+01 9.999957e-01
1.446000e+01 9.999957e-01
1.447000e+01 9.999957e-01
1.448000e+01 9.999957e-01
1.449000e+01 9.999957e-01
1.450000e+01 9.999957e-01
1.451000e+01 9.999957e-01
1.452000e+01 9.999957e-01
1.453000e+01 9.999957e-01
1.454000e+01 9.999957e-01
1.455000e+01 9.999957e-01
1.456000e+01 9.999957e-01
1.457000e+01 9.999957e-01
1.458000e+01 9.999957e-01
1.459000e+01 9.999957e-01
1.460000e+01 9.999957e-01
1.461000e+01 9.999957e-01
1.462000e+01 9.999957e-01
1.463000e+01 9.999957e-01
1.464000e+01 9.999957e-01
1.465000e+01 9.999957e-01
1.466000e+01 9.999957e-01
1.467000e+01 9.999957e-01
1.468000e+01 9.999957e-01
1.469000e+01 9.999957e-01
1.470000e+01 9.999957e-01
1.471000e+01 9.999957e-01
1.472000e+01 9.999957e-01
1.473000e+01 9.999957e-01
1.474000e+01 9.999957e-01
1.475000e+01 9.999957e-01
1.476000e+01 9.999957e-01
1.477000e+01 9.999957e-01
1.478000e+01 9.999957e-01
1.479000e+01 9.999957e-01
1.480000e+01 9.999957e-01
1.481000e+01 9.999957e-01
1.482000e+01 9.999957e-01
1.483000e+01 9.999957e-01
1.484000e+01 9.999957e-01
1.485000e+01 9.999957e-01
1.486000e+01 9.999957e-01
1.487000e+01 9.999957e-01
1.488000e+01 9.999957e-01
1.489000e+01 9.999957e-01
1.490000e+01 9.999957e-01
1.491000e+01 9.999957e-01
1.492000e+01 9.999957e-01
1.493000e+01 9.999957e-01
1.494000e+01 9.999957e-01
1.495000e+01 9.999957e-01
1.496000e+01 9.999957e-01
1.497000e+01 9.999957e-01
1.498000e+01 9.999957e-01
1.499000e+01 9.999957e-01
1.500000e+01 9.999957e-01
1.501000e+01 9.999957e-01
1.502000e+01 9.999957e-01
1.503000e+01 9.999957e-01
1.504000e+01 9.999957e-01
1.505000e+01 9.999957e-01
1.506000e+01 9.999957e-01
1.507000e+01 9.999957e-01
1.508000e+01 9.999957e-01
1.509000e+01 9.999957e-01
1.510000e+01 9.999957e-01
1.511000e+01 9.999957e-01
1.512000e+01 9.999957e-01
1.513000e+01 9.999957e-01
1.514000e+01 9.999957e-01
1.515000e+01 9.999957e-01
1.516000e+01 9.999957e-01
1.517000e+01 9.999957e-01
1.518000e+01 9.999957e-01
1.519000e+01 9.999957e-01
1.520000e+01 9.999957e-01
1.521000e+01 9.999957e-01
1.522000e+01 9.999957e-01
1.523000e+01 9.999957e-01
1.524000e+01 9.999957e-01
1.525000e+01 9.999957e-01
1.526000e+01 9.999957e-01
1.527000e+01 9.999957e-01
1.528000e+01 9.999957e-01
1.529000e+01 9.999957e-01
1.530000e+01 9.999957e-01
1.531000e+01 9.999957e-01
1.532000e+01 9.999957e-01
1.533000e+01 9.999957e-01
1.534000e+01 9.999957e-01
1.535000e+01 9.999957e-01
1.536000e+01 9.999957e-01
1.537000e+01 9.999957e-01
1.538000e+01 9.999957e-01
1.539000e+01 9.999957e-01
1.540000e+01 9.999957e-01
1.541000e+01 9.999957e-01
1.542000e+01 9.999957e-01
1.543000e+01 9.999957e-01
1.544000e+01 9.999957e-01
1.545000e+01 9.999957e-01
1.546000e+01 9.999957e-01
1.547000e+01 9.999957e-01
1.548000e+01 9.999957e-01
1.549000e+01 9.999957e-01
1.550000e+01 9.999957e-01
1.551000e+01 9.999957e-01
1.552000e+01 9.999957e-01
1.553000e+01 9.999957e-01
1.554000e+01 9.999957e-01
1.555000e+01 9.999957e-01
1.556000e+01 9.999957e-01
1.557000e+01 9.999957e-01
1.558000e+01 9.999957e-01
1.559000e+01 9.999957e-01
1.560000e+01 9.999957e-01
1.561000e+01 9.999957e-01
1.562000e+01 9.999957e-01
1.563000e+01 9.999957e-01
1.564000e+01 9.999957e-01
1.565000e+01 9.999957e-01
1.566000e+01 9.999957e-01
1.567000e+01 9.999957e-01
1.568000e+01 9.999957e-01
1.569000e+01 9.999957e-01
1.570000e+01 9.999957e-01
1.571000e+01 9.999957e-01
1.572000e+01 9.999957e-01
1.573000e+01 9.999957e-01
1.574000e+01 9.999957e-01
1.575000e+01 9.999957e-01
1.576000e+01 9.999957e-01
1.577000e+01 9.999957e-01
1.578000e+01 9.999957e-01
1.579000e+01 9.999957e-01
1.580000e+01 9.999957e-01
1.581000e+01 9.999957e-01
1.582000e+01 9.999957e-01
1.583000e+01 9.999957e-01
1.584000e+01 9.999957e-01
1.585000e+01 9.999957e-01
1.586000e+01 9.999957e-01
1.587000e+01 9.999957e-01
1.588000e+01 9.999957e-01
1.589000e+01 9.999957e-01
1.590000e+01 9.999957e-01
1.591000e+01 9.999957e-01
1.592000e+01 9.999957e-01
1.593000e+01 9.999957e-01
1.594000e+01 9.999957e-01
1.595000e+01 9.999957e-01
1.596000e+01 9.999957e-01
1.597000e+01 9.999957e-01
1.598000e+01 9.999957e-01
1.599000e+01 9.999957e-01
1.600000e+01 9.999957e-01
1.601000e+01 9.999957e-01
1.602000e+01 9.999957e-01
1.603000e+01 9.999957e-01
1.604000e+01 9.999957e-01
1.605000e+01 9.999957e-01
1.606000e+01 9.999957e-01
1.607000e+01 9.999957e-01
1.608000e+01 9.999958e-01
1.609000e+01 9.999958e-01
1.610000e+01 9.999958e-01
1.611000e+01 9.999958e-01
1.612000e+01 9.999958e-01
1.613000e+01 9.999958e-01
1.614000e+01 9.999958e-01
1.615000e+01 9.999958e-01
1.616000e+01 9.999958e-01
1.617000e+01 9.999958e-01
1.618000e+01 9.999958e-01
1.619000e+01 9.999958e-01
1.620000e+01 9.999958e-01
1.621000e+01 9.999958e-01
1.622000e+01 9.999958e-01
1.623000e+01 9.999958e-01
1.624000e+01 9.999958e-01
1.625000e+01 9.999958e-01
1.626000e+01 9.999958e-01
1.627000e+01 9.999958e-01
1.628000e+01 9.999958e-01
1.629000e+01 9.999958e-01
1.630000e+01 9.999958e-01
1.631000e+01 9.999958e-01
1.632000e+01 9.999958e-01
1.633000e+01 9.999958e-01
1.634000e+01 9.999958e-01
1.635000e+01 9.999958e-01
1.636000e+01 9.999958e-01
1.637000e+01 9.999958e-01
1.638000e+01 9.999958e-01
1.639000e+01 9.999958e-01
1.640000e+01 9.999958e-01
1.641000e+01 9.999958e-01
1.642000e+01 9.999958e-01
1.643000e+01 9.999958e-01
1.644000e+01 9.999958e-01
1.645000e+01 9.999958e-01
1.646000e+01 9.999958e-01
1.647000e+01 9.999958e-01
1.648000e+01 9.999958e-01
1.649000e+01 9.999958e-01
1.650000e+01 9.999958e-01
1.651000e+01 9.999958e-01
1.652000e+01 9.999958e-01
1.653000e+01 9.999958e-01
1.654000e+01 9.999958e-01
1.655000e+01 9.999958e-01
1.656000e+01 9.999958e-01
1.657000e+01 9.999958e-01
1.658000e+01 9.999958e-01
1.659000e+01 9.999958e-01
1.660000e+01 9.999958e-01
1.661000e+01 9.999958e-01
1.662000e+01 9.999958e-01
1.663000e+01 9.999958e-01
1.664000e+01 9.999958e-01
1.665000e+01 9.999958e-01
1.666000e+01 9.999958e-01
1.667000e+01 9.999958e-01
1.668000e+01 9.999958e-01
1.669000e+01 9.999958e-01
1.670000e+01 9.999958e-01
1.671000e+01 9.999958e-01
1.672000e+01 9.999958e-01
1.673000e+01 9.999958e-01
1.674000e+01 9.999958e-01
1.675000e+01 9.999958e-01
1.676000e+01 9.999958e-01
1.677000e+01 9.999958e-01
1.678000e+01 9.999958e-01
1.679000e+01 9.999958e-01
1.680000e+01 9.999958e-01
1.681000e+01 9.999958e-01
1.682000e+01 9.999958e-01
1.683000e+01 9.999958e-01
1.684000e+01 9.999958e-01
1.685000e+01 9.999958e-01
1.686000e+01 9.999958e-01
1.687000e+01 9.999958e-01
1.688000e+01 9.999958e-01
1.689000e+01 9.999958e-01
1.690000e+01 9.999958e-01
1.691000e+01 9.999958e-01
1.692000e+01 9.999958e-01
1.693000e+01 9.999958e-01
1.694000e+01 9.999958e-01
1.695000e+01 9.999958e-01
1.696000e+01 9.999958e-01
1.697000e+01 9.999958e-01
1.698000e+01 9.999958e-01
1.699000e+01 9.999958e-01
1.700000e+01 9.999958e-01
1.701000e+01 9.999958e-01
1.702000e+01 9.999958e-01
1.703000e+01 9.999958e-01
1.704000e+01 9.999958e-01
1.705000e+01 9.999958e-01
1.706000e+01 9.999958e-01
1.707000e+01 9.999958e-01
1.708000e+01 9.999958e-01
1.709000e+01 9.999958e-01
1.710000e+01 9.999958e-01
1.711000e+01 9.999958e-01
1.712000e+01 9.999958e-01
1.713000e+01 9.999958e-01
1.714000e+01 9.999958e-01
1.715000e+01 9.999958e-01
1.716000e+01 9.999958e-01
1.717000e+01 9.999958e-01
1.718000e+01 9.999958e-01
1.719000e+01 9.999958e-01
1.720000e+01 9.999958e-01
1.721000e+01 9.999958e-01
1.722000e+01 9.999958e-01
1.723000e+01 9.999958e-01
1.724000e+01 9.999958e-01
1.725000e+01 9.999958e-01
1.726000e+01 9.999958e-01
1.727000e+01 9.999958e-01
1.728000e+01 9.999958e-01
1.729000e+01 9.999958e-01
1.730000e+01 9.999958e-01
1.731000e+01 9.999958e-01
1.732000e+01 9.999958e-01
1.733000e+01 9.999958e-01
1.734000e+01 9.999958e-01
1.735000e+01 9.999958e-01
1.736000e+01 9.999958e-01
1.737000e+01 9.999958e-01
1.738000e+01 9.999958e-01
1.739000e+01 9.999958e-01
1.740000e+01 9.999958e-01
1.741000e+01 9.999958e-01
1.742000e+01 9.999958e-01
1.743000e+01 9.999958e-01
1.744000e+01 9.999958e-01
1.745000e+01 9.999958e-01
1.746000e+01 9.999958e-01
1.747000e+01 9.999958e-01
1.748000e+01 9.999958e-01
1.749000e+01 9.999958e-01
1.750000e+01 9.999958e-01
1.751000e+01 9.999958e-01
1.752000e+01 9.999958e-01
1.753000e+01 9.999958e-01
1.754000e+01 9.999958e-01
1.755000e+01 9.999958e-01
1.756000e+01 9.999958e-01
1.757000e+01 9.999958e-01
1.758000e+01 9.999958e-01
1.759000e+01 9.999958e-01
1.760000e+01 9.999958e-01
1.761000e+01 9.999958e-01
1.762000e+01 9.999958e-01
1.763000e+01 9.999958e-01
1.764000e+01 9.999958e-01
1.765000e+01 9.999958e-01
1.766000e+01 9.999958e-01
1.767000e+01 9.999958e-01
1.768000e+01 9.999958e-01
1.769000e+01 9.999958e-01
1.770000e+01 9.999958e-01
1.771000e+01 9.999958e-01
1.772000e+01 9.999958e-01
1.773000e+01 9.999958e-01
1.774000e+01 9.999958e-01
1.775000e+01 9.999958e-01
1.776000e+01 9.999958e-01
1.777000e+01 9.999958e-01
1.778000e+01 9.999958e-01
1.779000e+01 9.999958e-01
1.780000e+01 9.999958e-01
1.781000e+01 9.999958e-01
1.782000e+01 9.999958e-01
1.783000e+01 9.999958e-01
1.784000e+01 9.999958e-01
1.785000e+01 9.999958e-01
1.786000e+01 9.999958e-01
1.787000e+01 9.999958e-01
1.788000e+01 9.999958e-01
1.789000e+01 9.999958e-01
1.790000e+01 9.999958e-01
1.791000e+01 9.999958e-01
1.792000e+01 9.999958e-01
1.793000e+01 9.999958e-01
1.794000e+01 9.999958e-01
1.795000e+01 9.999958e-01
1.796000e+01 9.999958e-01
1.797000e+01 9.999958e-01
1.798000e+01 9.999958e-01
1.799000e+01 9.999958e-01
1.800000e+01 9.999958e-01
1.801000e+01 9.999958e-01
1.802000e+01 9.999958e-01
1.803000e+01 9.999958e-01
1.804000e+01 9.999958e-01
1.805000e+01 9.999958e-01
1.806000e+01 9.999958e-01
1.807000e+01 9.999958e-01
1.808000e+01 9.999958e-01
1.809000e+01 9.999958e-01
1.810000e+01 9.999958e-01
1.811000e+01 9.999958e-01
1.812000e+01 9.999958e-01
1.813000e+01 9.999958e-01
1.814000e+01 9.999958e-01
1.815000e+01 9.999958e-01
1.816000e+01 9.999958e-01
1.817000e+01 9.999958e-01
1.818000e+01 9.999958e-01
1.819000e+01 9.999958e-01
1.820000e+01 9.999958e-01
1.821000e+01 9.999958e-01
1.822000e+01 9.999958e-01
1.823000e+01 9.999958e-01
1.824000e+01 9.999958e-01
1.825000e+01 9.999958e-01
1.826000e+01 9.999958e-01
1.827000e+01 9.999958e-01
1.828000e+01 9.999958e-01
1.829000e+01 9.999958e-01
1.830000e+01 9.999958e-01
1.831000e+01 9.999958e-01
1.832000e+01 9.999958e-01
1.833000e+01 9.999958e-01
1.834000e+01 9.999958e-01
1.835000e+01 9.999958e-01
1.836000e+01 9.999958e-01
1.837000e+01 9.999958e-01
1.838000e+01 9.999958e-01
1.839000e+01 9.999958e-01
1.840000e+01 9.999958e-01
1.841000e+01 9.999958e-01
1.842000e+01 9.999958e-01
1.843000e+01 9.999958e-01
1.844000e+01 9.999958e-01
1.845000e+01 9.999958e-01
1.846000e+01 9.999958e-01
1.847000e+01 9.999958e-01
1.848000e+01 9.999958e-01
1.849000e+01 9.999958e-01
1.850000e+01 9.999958e-01
1.851000e+01 9.999958e-01
1.852000e+01 9.999958e-01
1.853000e+01 9.999958e-01
1.854000e+01 9.999958e-01
1.855000e+01 9.999958e-01
1.856000e+01 9.999958e-01
1.857000e+01 9.999958e-01
1.858000e+01 9.999958e-01
1.859000e+01 9.999958e-01
1.860000e+01 9.999958e-01
1.861000e+01 9.999958e-01
1.862000e+01 9.999958e-01
1.863000e+01 9.999958e-01
1.864000e+01 9.999958e-01
1.865000e+01 9.999958e-01
1.866000e+01 9.999958e-01
1.867000e+01 9.999958e-01
1.868000e+01 9.999958e-01
1.869000e+01 9.999958e-01
1.870000e+01 9.999958e-01
1.871000e+01 9.999958e-01
1.872000e+01 9.999958e-01
1.873000e+01 9.999958e-01
1.874000e+01 9.999958e-01
1.875000e+01 9.999958e-01
1.876000e+01 9.999958e-01
1.877000e+01 9.999958e-01
1.878000e+01 9.999958e-01
1.879000e+01 9.999958e-01
1.880000e+01 9.999958e-01
1.881000e+01 9.999958e-01
1.882000e+01 9.999958e-01
1.883000e+01 9.999958e-01
1.884000e+01 9.999958e-01
1.885000e+01 9.999958e-01
1.886000e+01 9.999958e-01
1.887000e+01 9.999958e-01
1.888000e+01 9.999958e-01
1.889000e+01 9.999958e-01
1.890000e+01 9.999958e-01
1.891000e+01 9.999958e-01
1.892000e+01 9.999958e-01
1.893000e+01 9.999958e-01
1.894000e+01 9.999958e-01
1.895000e+01 9.999958e-01
1.896000e+01 9.999958e-01
1.897000e+01 9.999958e-01
1.898000e+01 9.999958e-01
1.899000e+01 9.999958e-01
1.900000e+01 9.999958e-01
1.901000e+01 9.999958e-01
1.902000e+01 9.999958e-01
1.903000e+01 9.999958e-01
1.904000e+01 9.999958e-01
1.905000e+01 9.999958e-01
1.906000e+01 9.999958e-01
1.907000e+01 9.999958e-01
1.908000e+01 9.999958e-01
1.909000e+01 9.999958e-01
1.910000e+01 9.999958e-01
1.911000e+01 9.999958e-01
1.912000e+01 9.999958e-01
1.913000e+01 9.999958e-01
1.914000e+01 9.999958e-01
1.915000e+01 9.999958e-01
1.916000e+01 9.999958e-01
1.917000e+01 9.999958e-01
1.918000e+01 9.999958e-01
1.919000e+01 9.999958e-01
1.920000e+01 9.999958e-01
1.921000e+01 9.999958e-01
1.922000e+01 9.999958e-01
1.923000e+01 9.999958e-01
1.924000e+01 9.999958e-01
1.925000e+01 9.999958e-01
1.926000e+01 9.999958e-01
1.927000e+01 9.999958e-01
1.928000e+01 9.999958e-01
1.929000e+01 9.999958e-01
1.930000e+01 9.999958e-01
1.931000e+01 9.999958e-01
1.932000e+01 9.999958e-01
1.933000e+01 9.999958e-01
1.934000e+01 9.999958e-01
1.935000e+01 9.999958e-01
1.936000e+01 9.999958e-01
1.937000e+01 9.999958e-01
1.938000e+01 9.999958e-01
1.939000e+01 9.999958e-01
1.940000e+01 9.999958e-01
1.941000e+01 9.999958e-01
1.942000e+01 9.999958e-01
1.943000e+01 9.999958e-01
1.944000e+01 9.999958e-01
1.945000e+01 9.999958e-01
1.946000e+01 9.999958e-01
1.947000e+01 9.999958e-01
1.948000e+01 9.999958e-01
1.949000e+01 9.999958e-01
1.950000e+01 9.999958e-01
1.951000e+01 9.999958e-01
1.952000e+01 9.999958e-01
1.953000e+01 9.999958e-01
1.954000e+01 9.999958e-01
1.955000e+01 9.999958e-01
1.956000e+01 9.999958e-01
1.957000e+01 9.999958e-01
1.958000e+01 9.999958e-01
1.959000e+01 9.999958e-01
1.960000e+01 9.999958e-01
1.961000e+01 9.999958e-01
1.962000e+01 9.999958e-01
1.963000e+01 9.999958e-01
1.964000e+01 9.999958e-01
1.965000e+01 9.999958e-01
1.966000e+01 9.999958e-01
1.967000e+01 9.999958e-01
1.968000e+01 9.999958e-01
1.969000e+01 9.999958e-01
1.970000e+01 9.999958e-01
1.971000e+01 9.999958e-01
1.972000e+01 9.999958e-01
1.973000e+01 9.999958e-01
1.974000e+01 9.999958e-01
1.975000e+01 9.999958e-01
1.976000e+01 9.999958e-01
1.977000e+01 9.999958e-01
1.978000e+01 9.999958e-01
1.979000e+01 9.999958e-01
1.980000e+01 9.999958e-01
1.981000e+01 9.999958e-01
1.982000e+01 9.999958e-01
1.983000e+01 9.999958e-01
1.984000e+01 9.999958e-01
1.985000e+01 9.999958e-01
1.986000e+01 9.999958e-01
1.987000e+01 9.999958e-01
1.988000e+01 9.999958e-01
1.989000e+01 9.999958e-01
1.990000e+01 9.999958e-01
1.991000e+01 9.999958e-01
1.992000e+01 9.999958e-01
1.993000e+01 9.999958e-01
1.994000e+01 9.999958e-01
1.995000e+01 9.999958e-01
1.996000e+01 9.999958e-01
1.997000e+01 9.999958e-01
1.998000e+01 9.999958e-01
1.999000e+01 9.999958e-01


==> chapters/bridge/datas/test_kernel_size/cgG_2.000000_.csv <==
0.000000e+00 6.064975e-01
1.000000e-02 6.065013e-01
2.000000e-02 6.065125e-01
3.000000e-02 6.065313e-01
4.000000e-02 6.065576e-01
5.000000e-02 6.065914e-01
6.000000e-02 6.066328e-01
7.000000e-02 6.066816e-01
8.000000e-02 6.067379e-01
9.000000e-02 6.068017e-01
1.000000e-01 6.068731e-01
1.100000e-01 6.069519e-01
1.200000e-01 6.070382e-01
1.300000e-01 6.071320e-01
1.400000e-01 6.072333e-01
1.500000e-01 6.073420e-01
1.600000e-01 6.074583e-01
1.700000e-01 6.075820e-01
1.800000e-01 6.077131e-01
1.900000e-01 6.078517e-01
2.000000e-01 6.079977e-01
2.100000e-01 6.081512e-01
2.200000e-01 6.083121e-01
2.300000e-01 6.084804e-01
2.400000e-01 6.086562e-01
2.500000e-01 6.088393e-01
2.600000e-01 6.090298e-01
2.700000e-01 6.092277e-01
2.800000e-01 6.094330e-01
2.900000e-01 6.096456e-01
3.000000e-01 6.098656e-01
3.100000e-01 6.100929e-01
3.200000e-01 6.103276e-01
3.300000e-01 6.105695e-01
3.400000e-01 6.108188e-01
3.500000e-01 6.110753e-01
3.600000e-01 6.113391e-01
3.700000e-01 6.116102e-01
3.800000e-01 6.118885e-01
3.900000e-01 6.121741e-01
4.000000e-01 6.124668e-01
4.100000e-01 6.127668e-01
4.200000e-01 6.130740e-01
4.300000e-01 6.133883e-01
4.400000e-01 6.137097e-01
4.500000e-01 6.140383e-01
4.600000e-01 6.143741e-01
4.700000e-01 6.147169e-01
4.800000e-01 6.150668e-01
4.900000e-01 6.154238e-01
5.000000e-01 6.157878e-01
5.100000e-01 6.161588e-01
5.200000e-01 6.165368e-01
5.300000e-01 6.169219e-01
5.400000e-01 6.173139e-01
5.500000e-01 6.177128e-01
5.600000e-01 6.181187e-01
5.700000e-01 6.185314e-01
5.800000e-01 6.189511e-01
5.900000e-01 6.193776e-01
6.000000e-01 6.198110e-01
6.100000e-01 6.202511e-01
6.200000e-01 6.206981e-01
6.300000e-01 6.211518e-01
6.400000e-01 6.216123e-01
6.500000e-01 6.220795e-01
6.600000e-01 6.225534e-01
6.700000e-01 6.230340e-01
6.800000e-01 6.235212e-01
6.900000e-01 6.240150e-01
7.000000e-01 6.245155e-01
7.100000e-01 6.250225e-01
7.200000e-01 6.255360e-01
7.300000e-01 6.260561e-01
7.400000e-01 6.265826e-01
7.500000e-01 6.271157e-01
7.600000e-01 6.276551e-01
7.700000e-01 6.282010e-01
7.800000e-01 6.287532e-01
7.900000e-01 6.293118e-01
8.000000e-01 6.298768e-01
8.100000e-01 6.304480e-01
8.200000e-01 6.310255e-01
8.300000e-01 6.316092e-01
8.400000e-01 6.321991e-01
8.500000e-01 6.327952e-01
8.600000e-01 6.333974e-01
8.700000e-01 6.340058e-01
8.800000e-01 6.346202e-01
8.900000e-01 6.352407e-01
9.000000e-01 6.358672e-01
9.100000e-01 6.364996e-01
9.200000e-01 6.371381e-01
9.300000e-01 6.377824e-01
9.400000e-01 6.384327e-01
9.500000e-01 6.390888e-01
9.600000e-01 6.397507e-01
9.700000e-01 6.404184e-01
9.800000e-01 6.410918e-01
9.900000e-01 6.417710e-01
1.000000e+00 6.424559e-01
1.010000e+00 6.431464e-01
1.020000e+00 6.438425e-01
1.030000e+00 6.445442e-01
1.040000e+00 6.452514e-01
1.050000e+00 6.459642e-01
1.060000e+00 6.466824e-01
1.070000e+00 6.474060e-01
1.080000e+00 6.481351e-01
1.090000e+00 6.488695e-01
1.100000e+00 6.496092e-01
1.110000e+00 6.503542e-01
1.120000e+00 6.511045e-01
1.130000e+00 6.518600e-01
1.140000e+00 6.526206e-01
1.150000e+00 6.533864e-01
1.160000e+00 6.541573e-01
1.170000e+00 6.549332e-01
1.180000e+00 6.557142e-01
1.190000e+00 6.565001e-01
1.200000e+00 6.572910e-01
1.210000e+00 6.580868e-01
1.220000e+00 6.588874e-01
1.230000e+00 6.596929e-01
1.240000e+00 6.605031e-01
1.250000e+00 6.613181e-01
1.260000e+00 6.621378e-01
1.270000e+00 6.629621e-01
1.280000e+00 6.637911e-01
1.290000e+00 6.646246e-01
1.300000e+00 6.654627e-01
1.310000e+00 6.663052e-01
1.320000e+00 6.671523e-01
1.330000e+00 6.680037e-01
1.340000e+00 6.688595e-01
1.350000e+00 6.697196e-01
1.360000e+00 6.705840e-01
1.370000e+00 6.714527e-01
1.380000e+00 6.723255e-01
1.390000e+00 6.732025e-01
1.400000e+00 6.740836e-01
1.410000e+00 6.749688e-01
1.420000e+00 6.758581e-01
1.430000e+00 6.767513e-01
1.440000e+00 6.776484e-01
1.450000e+00 6.785495e-01
1.460000e+00 6.794544e-01
1.470000e+00 6.803631e-01
1.480000e+00 6.812755e-01
1.490000e+00 6.821917e-01
1.500000e+00 6.831116e-01
1.510000e+00 6.840351e-01
1.520000e+00 6.849622e-01
1.530000e+00 6.858928e-01
1.540000e+00 6.868270e-01
1.550000e+00 6.877646e-01
1.560000e+00 6.887056e-01
1.570000e+00 6.896500e-01
1.580000e+00 6.905976e-01
1.590000e+00 6.915486e-01
1.600000e+00 6.925028e-01
1.610000e+00 6.934602e-01
1.620000e+00 6.944207e-01
1.630000e+00 6.953843e-01
1.640000e+00 6.963510e-01
1.650000e+00 6.973206e-01
1.660000e+00 6.982932e-01
1.670000e+00 6.992688e-01
1.680000e+00 7.002472e-01
1.690000e+00 7.012284e-01
1.700000e+00 7.022124e-01
1.710000e+00 7.031991e-01
1.720000e+00 7.041885e-01
1.730000e+00 7.051805e-01
1.740000e+00 7.061752e-01
1.750000e+00 7.071723e-01
1.760000e+00 7.081720e-01
1.770000e+00 7.091741e-01
1.780000e+00 7.101787e-01
1.790000e+00 7.111856e-01
1.800000e+00 7.121948e-01
1.810000e+00 7.132062e-01
1.820000e+00 7.142199e-01
1.830000e+00 7.152358e-01
1.840000e+00 7.162538e-01
1.850000e+00 7.172738e-01
1.860000e+00 7.182960e-01
1.870000e+00 7.193201e-01
1.880000e+00 7.203461e-01
1.890000e+00 7.213741e-01
1.900000e+00 7.224039e-01
1.910000e+00 7.234355e-01
1.920000e+00 7.244688e-01
1.930000e+00 7.255039e-01
1.940000e+00 7.265406e-01
1.950000e+00 7.275790e-01
1.960000e+00 7.286189e-01
1.970000e+00 7.296604e-01
1.980000e+00 7.307034e-01
1.990000e+00 7.317477e-01
2.000000e+00 7.327935e-01
2.010000e+00 7.338407e-01
2.020000e+00 7.348891e-01
2.030000e+00 7.359388e-01
2.040000e+00 7.369897e-01
2.050000e+00 7.380417e-01
2.060000e+00 7.390949e-01
2.070000e+00 7.401491e-01
2.080000e+00 7.412044e-01
2.090000e+00 7.422607e-01
2.100000e+00 7.433179e-01
2.110000e+00 7.443759e-01
2.120000e+00 7.454349e-01
2.130000e+00 7.464946e-01
2.140000e+00 7.475551e-01
2.150000e+00 7.486163e-01
2.160000e+00 7.496782e-01
2.170000e+00 7.507407e-01
2.180000e+00 7.518038e-01
2.190000e+00 7.528674e-01
2.200000e+00 7.539315e-01
2.210000e+00 7.549960e-01
2.220000e+00 7.560610e-01
2.230000e+00 7.571263e-01
2.240000e+00 7.581919e-01
2.250000e+00 7.592578e-01
2.260000e+00 7.603240e-01
2.270000e+00 7.613903e-01
2.280000e+00 7.624567e-01
2.290000e+00 7.635233e-01
2.300000e+00 7.645899e-01
2.310000e+00 7.656565e-01
2.320000e+00 7.667231e-01
2.330000e+00 7.677897e-01
2.340000e+00 7.688561e-01
2.350000e+00 7.699223e-01
2.360000e+00 7.709884e-01
2.370000e+00 7.720542e-01
2.380000e+00 7.731198e-01
2.390000e+00 7.741850e-01
2.400000e+00 7.752499e-01
2.410000e+00 7.763143e-01
2.420000e+00 7.773783e-01
2.430000e+00 7.784418e-01
2.440000e+00 7.795048e-01
2.450000e+00 7.805672e-01
2.460000e+00 7.816291e-01
2.470000e+00 7.826902e-01
2.480000e+00 7.837507e-01
2.490000e+00 7.848105e-01
2.500000e+00 7.858695e-01
2.510000e+00 7.869276e-01
2.520000e+00 7.879850e-01
2.530000e+00 7.890414e-01
2.540000e+00 7.900970e-01
2.550000e+00 7.911515e-01
2.560000e+00 7.922051e-01
2.570000e+00 7.932576e-01
2.580000e+00 7.943091e-01
2.590000e+00 7.953594e-01
2.600000e+00 7.964086e-01
2.610000e+00 7.974566e-01
2.620000e+00 7.985034e-01
2.630000e+00 7.995490e-01
2.640000e+00 8.005932e-01
2.650000e+00 8.016361e-01
2.660000e+00 8.026776e-01
2.670000e+00 8.037177e-01
2.680000e+00 8.047564e-01
2.690000e+00 8.057936e-01
2.700000e+00 8.068293e-01
2.710000e+00 8.078634e-01
2.720000e+00 8.088960e-01
2.730000e+00 8.099270e-01
2.740000e+00 8.109563e-01
2.750000e+00 8.119839e-01
2.760000e+00 8.130098e-01
2.770000e+00 8.140339e-01
2.780000e+00 8.150563e-01
2.790000e+00 8.160769e-01
2.800000e+00 8.170956e-01
2.810000e+00 8.181124e-01
2.820000e+00 8.191273e-01
2.830000e+00 8.201403e-01
2.840000e+00 8.211513e-01
2.850000e+00 8.221603e-01
2.860000e+00 8.231672e-01
2.870000e+00 8.241721e-01
2.880000e+00 8.251749e-01
2.890000e+00 8.261756e-01
2.900000e+00 8.271740e-01
2.910000e+00 8.281703e-01
2.920000e+00 8.291644e-01
2.930000e+00 8.301563e-01
2.940000e+00 8.311458e-01
2.950000e+00 8.321331e-01
2.960000e+00 8.331180e-01
2.970000e+00 8.341006e-01
2.980000e+00 8.350808e-01
2.990000e+00 8.360585e-01
3.000000e+00 8.370338e-01
3.010000e+00 8.380067e-01
3.020000e+00 8.389770e-01
3.030000e+00 8.399449e-01
3.040000e+00 8.409101e-01
3.050000e+00 8.418728e-01
3.060000e+00 8.428329e-01
3.070000e+00 8.437904e-01
3.080000e+00 8.447452e-01
3.090000e+00 8.456974e-01
3.100000e+00 8.466469e-01
3.110000e+00 8.475936e-01
3.120000e+00 8.485376e-01
3.130000e+00 8.494788e-01
3.140000e+00 8.504172e-01
3.150000e+00 8.513528e-01
3.160000e+00 8.522856e-01
3.170000e+00 8.532155e-01
3.180000e+00 8.541425e-01
3.190000e+00 8.550667e-01
3.200000e+00 8.559879e-01
3.210000e+00 8.569061e-01
3.220000e+00 8.578214e-01
3.230000e+00 8.587337e-01
3.240000e+00 8.596430e-01
3.250000e+00 8.605493e-01
3.260000e+00 8.614525e-01
3.270000e+00 8.623527e-01
3.280000e+00 8.632498e-01
3.290000e+00 8.641437e-01
3.300000e+00 8.650346e-01
3.310000e+00 8.659223e-01
3.320000e+00 8.668069e-01
3.330000e+00 8.676882e-01
3.340000e+00 8.685664e-01
3.350000e+00 8.694414e-01
3.360000e+00 8.703132e-01
3.370000e+00 8.711817e-01
3.380000e+00 8.720470e-01
3.390000e+00 8.729090e-01
3.400000e+00 8.737677e-01
3.410000e+00 8.746231e-01
3.420000e+00 8.754752e-01
3.430000e+00 8.763240e-01
3.440000e+00 8.771694e-01
3.450000e+00 8.780114e-01
3.460000e+00 8.788501e-01
3.470000e+00 8.796854e-01
3.480000e+00 8.805173e-01
3.490000e+00 8.813458e-01
3.500000e+00 8.821709e-01
3.510000e+00 8.829926e-01
3.520000e+00 8.838107e-01
3.530000e+00 8.846255e-01
3.540000e+00 8.854367e-01
3.550000e+00 8.862445e-01
3.560000e+00 8.870488e-01
3.570000e+00 8.878496e-01
3.580000e+00 8.886469e-01
3.590000e+00 8.894407e-01
3.600000e+00 8.902309e-01
3.610000e+00 8.910176e-01
3.620000e+00 8.918008e-01
3.630000e+00 8.925804e-01
3.640000e+00 8.933565e-01
3.650000e+00 8.941289e-01
3.660000e+00 8.948978e-01
3.670000e+00 8.956631e-01
3.680000e+00 8.964248e-01
3.690000e+00 8.971830e-01
3.700000e+00 8.979375e-01
3.710000e+00 8.986884e-01
3.720000e+00 8.994356e-01
3.730000e+00 9.001793e-01
3.740000e+00 9.009193e-01
3.750000e+00 9.016557e-01
3.760000e+00 9.023885e-01
3.770000e+00 9.031176e-01
3.780000e+00 9.038431e-01
3.790000e+00 9.045649e-01
3.800000e+00 9.052830e-01
3.810000e+00 9.059975e-01
3.820000e+00 9.067084e-01
3.830000e+00 9.074155e-01
3.840000e+00 9.081191e-01
3.850000e+00 9.088189e-01
3.860000e+00 9.095151e-01
3.870000e+00 9.102076e-01
3.880000e+00 9.108964e-01
3.890000e+00 9.115815e-01
3.900000e+00 9.122630e-01
3.910000e+00 9.129408e-01
3.920000e+00 9.136149e-01
3.930000e+00 9.142853e-01
3.940000e+00 9.149521e-01
3.950000e+00 9.156152e-01
3.960000e+00 9.162746e-01
3.970000e+00 9.169303e-01
3.980000e+00 9.175823e-01
3.990000e+00 9.182307e-01
4.000000e+00 9.188754e-01
4.010000e+00 9.195164e-01
4.020000e+00 9.201538e-01
4.030000e+00 9.207874e-01
4.040000e+00 9.214175e-01
4.050000e+00 9.220438e-01
4.060000e+00 9.226665e-01
4.070000e+00 9.232855e-01
4.080000e+00 9.239009e-01
4.090000e+00 9.245126e-01
4.100000e+00 9.251207e-01
4.110000e+00 9.257252e-01
4.120000e+00 9.263260e-01
4.130000e+00 9.269231e-01
4.140000e+00 9.275167e-01
4.150000e+00 9.281066e-01
4.160000e+00 9.286929e-01
4.170000e+00 9.292756e-01
4.180000e+00 9.298546e-01
4.190000e+00 9.304301e-01
4.200000e+00 9.310020e-01
4.210000e+00 9.315702e-01
4.220000e+00 9.321349e-01
4.230000e+00 9.326960e-01
4.240000e+00 9.332536e-01
4.250000e+00 9.338075e-01
4.260000e+00 9.343580e-01
4.270000e+00 9.349048e-01
4.280000e+00 9.354481e-01
4.290000e+00 9.359879e-01
4.300000e+00 9.365242e-01
4.310000e+00 9.370569e-01
4.320000e+00 9.375861e-01
4.330000e+00 9.381118e-01
4.340000e+00 9.386340e-01
4.350000e+00 9.391528e-01
4.360000e+00 9.396680e-01
4.370000e+00 9.401798e-01
4.380000e+00 9.406881e-01
4.390000e+00 9.411930e-01
4.400000e+00 9.416944e-01
4.410000e+00 9.421924e-01
4.420000e+00 9.426870e-01
4.430000e+00 9.431781e-01
4.440000e+00 9.436659e-01
4.450000e+00 9.441502e-01
4.460000e+00 9.446312e-01
4.470000e+00 9.451088e-01
4.480000e+00 9.455831e-01
4.490000e+00 9.460540e-01
4.500000e+00 9.465215e-01
4.510000e+00 9.469857e-01
4.520000e+00 9.474467e-01
4.530000e+00 9.479043e-01
4.540000e+00 9.483586e-01
4.550000e+00 9.488096e-01
4.560000e+00 9.492574e-01
4.570000e+00 9.497019e-01
4.580000e+00 9.501431e-01
4.590000e+00 9.505812e-01
4.600000e+00 9.510160e-01
4.610000e+00 9.514475e-01
4.620000e+00 9.518759e-01
4.630000e+00 9.523011e-01
4.640000e+00 9.527232e-01
4.650000e+00 9.531420e-01
4.660000e+00 9.535578e-01
4.670000e+00 9.539704e-01
4.680000e+00 9.543798e-01
4.690000e+00 9.547862e-01
4.700000e+00 9.551895e-01
4.710000e+00 9.555897e-01
4.720000e+00 9.559868e-01
4.730000e+00 9.563809e-01
4.740000e+00 9.567719e-01
4.750000e+00 9.571599e-01
4.760000e+00 9.575449e-01
4.770000e+00 9.579269e-01
4.780000e+00 9.583059e-01
4.790000e+00 9.586819e-01
4.800000e+00 9.590550e-01
4.810000e+00 9.594251e-01
4.820000e+00 9.597923e-01
4.830000e+00 9.601566e-01
4.840000e+00 9.605180e-01
4.850000e+00 9.608765e-01
4.860000e+00 9.612322e-01
4.870000e+00 9.615849e-01
4.880000e+00 9.619349e-01
4.890000e+00 9.622820e-01
4.900000e+00 9.626263e-01
4.910000e+00 9.629678e-01
4.920000e+00 9.633065e-01
4.930000e+00 9.636425e-01
4.940000e+00 9.639757e-01
4.950000e+00 9.643062e-01
4.960000e+00 9.646339e-01
4.970000e+00 9.649590e-01
4.980000e+00 9.652813e-01
4.990000e+00 9.656010e-01
5.000000e+00 9.659180e-01
5.010000e+00 9.662324e-01
5.020000e+00 9.665441e-01
5.030000e+00 9.668532e-01
5.040000e+00 9.671597e-01
5.050000e+00 9.674637e-01
5.060000e+00 9.677650e-01
5.070000e+00 9.680638e-01
5.080000e+00 9.683601e-01
5.090000e+00 9.686539e-01
5.100000e+00 9.689451e-01
5.110000e+00 9.692338e-01
5.120000e+00 9.695201e-01
5.130000e+00 9.698039e-01
5.140000e+00 9.700853e-01
5.150000e+00 9.703642e-01
5.160000e+00 9.706407e-01
5.170000e+00 9.709148e-01
5.180000e+00 9.711866e-01
5.190000e+00 9.714559e-01
5.200000e+00 9.717230e-01
5.210000e+00 9.719876e-01
5.220000e+00 9.722500e-01
5.230000e+00 9.725100e-01
5.240000e+00 9.727678e-01
5.250000e+00 9.730233e-01
5.260000e+00 9.732765e-01
5.270000e+00 9.735275e-01
5.280000e+00 9.737762e-01
5.290000e+00 9.740228e-01
5.300000e+00 9.742671e-01
5.310000e+00 9.745092e-01
5.320000e+00 9.747492e-01
5.330000e+00 9.749871e-01
5.340000e+00 9.752228e-01
5.350000e+00 9.754563e-01
5.360000e+00 9.756878e-01
5.370000e+00 9.759172e-01
5.380000e+00 9.761445e-01
5.390000e+00 9.763698e-01
5.400000e+00 9.765930e-01
5.410000e+00 9.768141e-01
5.420000e+00 9.770333e-01
5.430000e+00 9.772505e-01
5.440000e+00 9.774656e-01
5.450000e+00 9.776788e-01
5.460000e+00 9.778901e-01
5.470000e+00 9.780994e-01
5.480000e+00 9.783068e-01
5.490000e+00 9.785123e-01
5.500000e+00 9.787159e-01
5.510000e+00 9.789176e-01
5.520000e+00 9.791174e-01
5.530000e+00 9.793154e-01
5.540000e+00 9.795116e-01
5.550000e+00 9.797059e-01
5.560000e+00 9.798984e-01
5.570000e+00 9.800892e-01
5.580000e+00 9.802781e-01
5.590000e+00 9.804653e-01
5.600000e+00 9.806508e-01
5.610000e+00 9.808345e-01
5.620000e+00 9.810165e-01
5.630000e+00 9.811968e-01
5.640000e+00 9.813754e-01
5.650000e+00 9.815523e-01
5.660000e+00 9.817275e-01
5.670000e+00 9.819011e-01
5.680000e+00 9.820731e-01
5.690000e+00 9.822435e-01
5.700000e+00 9.824122e-01
5.710000e+00 9.825793e-01
5.720000e+00 9.827449e-01
5.730000e+00 9.829089e-01
5.740000e+00 9.830714e-01
5.750000e+00 9.832323e-01
5.760000e+00 9.833917e-01
5.770000e+00 9.835495e-01
5.780000e+00 9.837059e-01
5.790000e+00 9.838608e-01
5.800000e+00 9.840142e-01
5.810000e+00 9.841661e-01
5.820000e+00 9.843166e-01
5.830000e+00 9.844657e-01
5.840000e+00 9.846134e-01
5.850000e+00 9.847596e-01
5.860000e+00 9.849044e-01
5.870000e+00 9.850479e-01
5.880000e+00 9.851900e-01
5.890000e+00 9.853307e-01
5.900000e+00 9.854701e-01
5.910000e+00 9.856082e-01
5.920000e+00 9.857449e-01
5.930000e+00 9.858803e-01
5.940000e+00 9.860145e-01
5.950000e+00 9.861473e-01
5.960000e+00 9.862789e-01
5.970000e+00 9.864092e-01
5.980000e+00 9.865383e-01
5.990000e+00 9.866661e-01
6.000000e+00 9.867927e-01
6.010000e+00 9.869181e-01
6.020000e+00 9.870423e-01
6.030000e+00 9.871653e-01
6.040000e+00 9.872871e-01
6.050000e+00 9.874078e-01
6.060000e+00 9.875273e-01
6.070000e+00 9.876456e-01
6.080000e+00 9.877628e-01
6.090000e+00 9.878789e-01
6.100000e+00 9.879939e-01
6.110000e+00 9.881078e-01
6.120000e+00 9.882206e-01
6.130000e+00 9.883323e-01
6.140000e+00 9.884430e-01
6.150000e+00 9.885525e-01
6.160000e+00 9.886611e-01
6.170000e+00 9.887686e-01
6.180000e+00 9.888751e-01
6.190000e+00 9.889805e-01
6.200000e+00 9.890850e-01
6.210000e+00 9.891884e-01
6.220000e+00 9.892909e-01
6.230000e+00 9.893924e-01
6.240000e+00 9.894929e-01
6.250000e+00 9.895925e-01
6.260000e+00 9.896911e-01
6.270000e+00 9.897888e-01
6.280000e+00 9.898855e-01
6.290000e+00 9.899813e-01
6.300000e+00 9.900763e-01
6.310000e+00 9.901703e-01
6.320000e+00 9.902634e-01
6.330000e+00 9.903557e-01
6.340000e+00 9.904470e-01
6.350000e+00 9.905375e-01
6.360000e+00 9.906272e-01
6.370000e+00 9.907160e-01
6.380000e+00 9.908040e-01
6.390000e+00 9.908911e-01
6.400000e+00 9.909775e-01
6.410000e+00 9.910630e-01
6.420000e+00 9.911477e-01
6.430000e+00 9.912316e-01
6.440000e+00 9.913147e-01
6.450000e+00 9.913971e-01
6.460000e+00 9.914786e-01
6.470000e+00 9.915594e-01
6.480000e+00 9.916395e-01
6.490000e+00 9.917188e-01
6.500000e+00 9.917974e-01
6.510000e+00 9.918752e-01
6.520000e+00 9.919523e-01
6.530000e+00 9.920288e-01
6.540000e+00 9.921044e-01
6.550000e+00 9.921794e-01
6.560000e+00 9.922537e-01
6.570000e+00 9.923273e-01
6.580000e+00 9.924003e-01
6.590000e+00 9.924725e-01
6.600000e+00 9.925441e-01
6.610000e+00 9.926151e-01
6.620000e+00 9.926854e-01
6.630000e+00 9.927550e-01
6.640000e+00 9.928240e-01
6.650000e+00 9.928924e-01
6.660000e+00 9.929601e-01
6.670000e+00 9.930273e-01
6.680000e+00 9.930938e-01
6.690000e+00 9.931597e-01
6.700000e+00 9.932251e-01
6.710000e+00 9.932898e-01
6.720000e+00 9.933539e-01
6.730000e+00 9.934175e-01
6.740000e+00 9.934805e-01
6.750000e+00 9.935429e-01
6.760000e+00 9.936048e-01
6.770000e+00 9.936661e-01
6.780000e+00 9.937269e-01
6.790000e+00 9.937871e-01
6.800000e+00 9.938467e-01
6.810000e+00 9.939059e-01
6.820000e+00 9.939645e-01
6.830000e+00 9.940226e-01
6.840000e+00 9.940802e-01
6.850000e+00 9.941373e-01
6.860000e+00 9.941938e-01
6.870000e+00 9.942499e-01
6.880000e+00 9.943055e-01
6.890000e+00 9.943606e-01
6.900000e+00 9.944152e-01
6.910000e+00 9.944693e-01
6.920000e+00 9.945230e-01
6.930000e+00 9.945762e-01
6.940000e+00 9.946289e-01
6.950000e+00 9.946811e-01
6.960000e+00 9.947329e-01
6.970000e+00 9.947843e-01
6.980000e+00 9.948352e-01
6.990000e+00 9.948857e-01
7.000000e+00 9.949357e-01
7.010000e+00 9.949853e-01
7.020000e+00 9.950345e-01
7.030000e+00 9.950833e-01
7.040000e+00 9.951316e-01
7.050000e+00 9.951795e-01
7.060000e+00 9.952270e-01
7.070000e+00 9.952741e-01
7.080000e+00 9.953208e-01
7.090000e+00 9.953672e-01
7.100000e+00 9.954131e-01
7.110000e+00 9.954586e-01
7.120000e+00 9.955037e-01
7.130000e+00 9.955485e-01
7.140000e+00 9.955929e-01
7.150000e+00 9.956369e-01
7.160000e+00 9.956806e-01
7.170000e+00 9.957238e-01
7.180000e+00 9.957667e-01
7.190000e+00 9.958093e-01
7.200000e+00 9.958515e-01
7.210000e+00 9.958934e-01
7.220000e+00 9.959349e-01
7.230000e+00 9.959760e-01
7.240000e+00 9.960168e-01
7.250000e+00 9.960573e-01
7.260000e+00 9.960975e-01
7.270000e+00 9.961373e-01
7.280000e+00 9.961768e-01
7.290000e+00 9.962159e-01
7.300000e+00 9.962548e-01
7.310000e+00 9.962933e-01
7.320000e+00 9.963315e-01
7.330000e+00 9.963694e-01
7.340000e+00 9.964070e-01
7.350000e+00 9.964442e-01
7.360000e+00 9.964812e-01
7.370000e+00 9.965179e-01
7.380000e+00 9.965543e-01
7.390000e+00 9.965903e-01
7.400000e+00 9.966261e-01
7.410000e+00 9.966616e-01
7.420000e+00 9.966969e-01
7.430000e+00 9.967318e-01
7.440000e+00 9.967664e-01
7.450000e+00 9.968008e-01
7.460000e+00 9.968349e-01
7.470000e+00 9.968687e-01
7.480000e+00 9.969023e-01
7.490000e+00 9.969356e-01
7.500000e+00 9.969686e-01
7.510000e+00 9.970014e-01
7.520000e+00 9.970339e-01
7.530000e+00 9.970661e-01
7.540000e+00 9.970981e-01
7.550000e+00 9.971298e-01
7.560000e+00 9.971613e-01
7.570000e+00 9.971925e-01
7.580000e+00 9.972235e-01
7.590000e+00 9.972542e-01
7.600000e+00 9.972847e-01
7.610000e+00 9.973150e-01
7.620000e+00 9.973450e-01
7.630000e+00 9.973748e-01
7.640000e+00 9.974043e-01
7.650000e+00 9.974337e-01
7.660000e+00 9.974627e-01
7.670000e+00 9.974916e-01
7.680000e+00 9.975202e-01
7.690000e+00 9.975487e-01
7.700000e+00 9.975768e-01
7.710000e+00 9.976048e-01
7.720000e+00 9.976326e-01
7.730000e+00 9.976601e-01
7.740000e+00 9.976874e-01
7.750000e+00 9.977146e-01
7.760000e+00 9.977415e-01
7.770000e+00 9.977681e-01
7.780000e+00 9.977946e-01
7.790000e+00 9.978209e-01
7.800000e+00 9.978470e-01
7.810000e+00 9.978729e-01
7.820000e+00 9.978986e-01
7.830000e+00 9.979240e-01
7.840000e+00 9.979493e-01
7.850000e+00 9.979744e-01
7.860000e+00 9.979993e-01
7.870000e+00 9.980240e-01
7.880000e+00 9.980485e-01
7.890000e+00 9.980729e-01
7.900000e+00 9.980970e-01
7.910000e+00 9.981210e-01
7.920000e+00 9.981448e-01
7.930000e+00 9.981683e-01
7.940000e+00 9.981918e-01
7.950000e+00 9.982150e-01
7.960000e+00 9.982381e-01
7.970000e+00 9.982609e-01
7.980000e+00 9.982836e-01
7.990000e+00 9.983062e-01
8.000000e+00 9.983285e-01
8.010000e+00 9.983507e-01
8.020000e+00 9.983728e-01
8.030000e+00 9.983946e-01
8.040000e+00 9.984163e-01
8.050000e+00 9.984378e-01
8.060000e+00 9.984592e-01
8.070000e+00 9.984804e-01
8.080000e+00 9.985015e-01
8.090000e+00 9.985223e-01
8.100000e+00 9.985431e-01
8.110000e+00 9.985636e-01
8.120000e+00 9.985840e-01
8.130000e+00 9.986043e-01
8.140000e+00 9.986244e-01
8.150000e+00 9.986444e-01
8.160000e+00 9.986642e-01
8.170000e+00 9.986838e-01
8.180000e+00 9.987033e-01
8.190000e+00 9.987227e-01
8.200000e+00 9.987419e-01
8.210000e+00 9.987610e-01
8.220000e+00 9.987799e-01
8.230000e+00 9.987987e-01
8.240000e+00 9.988174e-01
8.250000e+00 9.988359e-01
8.260000e+00 9.988542e-01
8.270000e+00 9.988725e-01
8.280000e+00 9.988906e-01
8.290000e+00 9.989085e-01
8.300000e+00 9.989263e-01
8.310000e+00 9.989440e-01
8.320000e+00 9.989616e-01
8.330000e+00 9.989790e-01
8.340000e+00 9.989963e-01
8.350000e+00 9.990135e-01
8.360000e+00 9.990305e-01
8.370000e+00 9.990475e-01
8.380000e+00 9.990643e-01
8.390000e+00 9.990809e-01
8.400000e+00 9.990975e-01
8.410000e+00 9.991139e-01
8.420000e+00 9.991302e-01
8.430000e+00 9.991464e-01
8.440000e+00 9.991624e-01
8.450000e+00 9.991784e-01
8.460000e+00 9.991942e-01
8.470000e+00 9.992099e-01
8.480000e+00 9.992255e-01
8.490000e+00 9.992409e-01
8.500000e+00 9.992563e-01
8.510000e+00 9.992716e-01
8.520000e+00 9.992867e-01
8.530000e+00 9.993017e-01
8.540000e+00 9.993166e-01
8.550000e+00 9.993314e-01
8.560000e+00 9.993461e-01
8.570000e+00 9.993607e-01
8.580000e+00 9.993752e-01
8.590000e+00 9.993896e-01
8.600000e+00 9.994039e-01
8.610000e+00 9.994180e-01
8.620000e+00 9.994321e-01
8.630000e+00 9.994460e-01
8.640000e+00 9.994599e-01
8.650000e+00 9.994737e-01
8.660000e+00 9.994873e-01
8.670000e+00 9.995009e-01
8.680000e+00 9.995144e-01
8.690000e+00 9.995277e-01
8.700000e+00 9.995410e-01
8.710000e+00 9.995542e-01
8.720000e+00 9.995672e-01
8.730000e+00 9.995802e-01
8.740000e+00 9.995931e-01
8.750000e+00 9.996059e-01
8.760000e+00 9.996186e-01
8.770000e+00 9.996312e-01
8.780000e+00 9.996438e-01
8.790000e+00 9.996562e-01
8.800000e+00 9.996685e-01
8.810000e+00 9.996808e-01
8.820000e+00 9.996930e-01
8.830000e+00 9.997051e-01
8.840000e+00 9.997170e-01
8.850000e+00 9.997290e-01
8.860000e+00 9.997408e-01
8.870000e+00 9.997525e-01
8.880000e+00 9.997642e-01
8.890000e+00 9.997758e-01
8.900000e+00 9.997873e-01
8.910000e+00 9.997987e-01
8.920000e+00 9.998100e-01
8.930000e+00 9.998213e-01
8.940000e+00 9.998325e-01
8.950000e+00 9.998436e-01
8.960000e+00 9.998546e-01
8.970000e+00 9.998655e-01
8.980000e+00 9.998764e-01
8.990000e+00 9.998872e-01
9.000000e+00 9.998979e-01
9.010000e+00 9.999085e-01
9.020000e+00 9.999191e-01
9.030000e+00 9.999296e-01
9.040000e+00 9.999400e-01
9.050000e+00 9.999504e-01
9.060000e+00 9.999607e-01
9.070000e+00 9.999709e-01
9.080000e+00 9.999810e-01
9.090000e+00 9.999911e-01
9.100000e+00 1.000001e+00
9.110000e+00 1.000011e+00
9.120000e+00 1.000021e+00
9.130000e+00 1.000031e+00
9.140000e+00 1.000040e+00
9.150000e+00 1.000050e+00
9.160000e+00 1.000060e+00
9.170000e+00 1.000069e+00
9.180000e+00 1.000079e+00
9.190000e+00 1.000088e+00
9.200000e+00 1.000097e+00
9.210000e+00 1.000107e+00
9.220000e+00 1.000116e+00
9.230000e+00 1.000125e+00
9.240000e+00 1.000134e+00
9.250000e+00 1.000143e+00
9.260000e+00 1.000152e+00
9.270000e+00 1.000161e+00
9.280000e+00 1.000170e+00
9.290000e+00 1.000179e+00
9.300000e+00 1.000187e+00
9.310000e+00 1.000196e+00
9.320000e+00 1.000205e+00
9.330000e+00 1.000213e+00
9.340000e+00 1.000222e+00
9.350000e+00 1.000230e+00
9.360000e+00 1.000239e+00
9.370000e+00 1.000247e+00
9.380000e+00 1.000255e+00
9.390000e+00 1.000263e+00
9.400000e+00 1.000272e+00
9.410000e+00 1.000280e+00
9.420000e+00 1.000288e+00
9.430000e+00 1.000296e+00
9.440000e+00 1.000304e+00
9.450000e+00 1.000312e+00
9.460000e+00 1.000319e+00
9.470000e+00 1.000327e+00
9.480000e+00 1.000335e+00
9.490000e+00 1.000343e+00
9.500000e+00 1.000350e+00
9.510000e+00 1.000358e+00
9.520000e+00 1.000365e+00
9.530000e+00 1.000373e+00
9.540000e+00 1.000380e+00
9.550000e+00 1.000388e+00
9.560000e+00 1.000395e+00
9.570000e+00 1.000402e+00
9.580000e+00 1.000410e+00
9.590000e+00 1.000417e+00
9.600000e+00 1.000424e+00
9.610000e+00 1.000431e+00
9.620000e+00 1.000438e+00
9.630000e+00 1.000445e+00
9.640000e+00 1.000452e+00
9.650000e+00 1.000459e+00
9.660000e+00 1.000466e+00
9.670000e+00 1.000473e+00
9.680000e+00 1.000480e+00
9.690000e+00 1.000486e+00
9.700000e+00 1.000493e+00
9.710000e+00 1.000500e+00
9.720000e+00 1.000506e+00
9.730000e+00 1.000513e+00
9.740000e+00 1.000519e+00
9.750000e+00 1.000526e+00
9.760000e+00 1.000532e+00
9.770000e+00 1.000539e+00
9.780000e+00 1.000545e+00
9.790000e+00 1.000551e+00
9.800000e+00 1.000558e+00
9.810000e+00 1.000564e+00
9.820000e+00 1.000570e+00
9.830000e+00 1.000576e+00
9.840000e+00 1.000582e+00
9.850000e+00 1.000588e+00
9.860000e+00 1.000594e+00
9.870000e+00 1.000600e+00
9.880000e+00 1.000606e+00
9.890000e+00 1.000612e+00
9.900000e+00 1.000618e+00
9.910000e+00 1.000624e+00
9.920000e+00 1.000629e+00
9.930000e+00 1.000635e+00
9.940000e+00 1.000641e+00
9.950000e+00 1.000647e+00
9.960000e+00 1.000652e+00
9.970000e+00 1.000658e+00
9.980000e+00 1.000663e+00
9.990000e+00 1.000669e+00
1.000000e+01 1.000674e+00
1.001000e+01 1.000680e+00
1.002000e+01 1.000685e+00
1.003000e+01 1.000690e+00
1.004000e+01 1.000696e+00
1.005000e+01 1.000701e+00
1.006000e+01 1.000706e+00
1.007000e+01 1.000711e+00
1.008000e+01 1.000716e+00
1.009000e+01 1.000722e+00
1.010000e+01 1.000727e+00
1.011000e+01 1.000732e+00
1.012000e+01 1.000737e+00
1.013000e+01 1.000742e+00
1.014000e+01 1.000747e+00
1.015000e+01 1.000751e+00
1.016000e+01 1.000756e+00
1.017000e+01 1.000761e+00
1.018000e+01 1.000766e+00
1.019000e+01 1.000771e+00
1.020000e+01 1.000775e+00
1.021000e+01 1.000780e+00
1.022000e+01 1.000785e+00
1.023000e+01 1.000789e+00
1.024000e+01 1.000794e+00
1.025000e+01 1.000798e+00
1.026000e+01 1.000803e+00
1.027000e+01 1.000807e+00
1.028000e+01 1.000812e+00
1.029000e+01 1.000816e+00
1.030000e+01 1.000820e+00
1.031000e+01 1.000825e+00
1.032000e+01 1.000829e+00
1.033000e+01 1.000833e+00
1.034000e+01 1.000837e+00
1.035000e+01 1.000841e+00
1.036000e+01 1.000845e+00
1.037000e+01 1.000850e+00
1.038000e+01 1.000854e+00
1.039000e+01 1.000858e+00
1.040000e+01 1.000862e+00
1.041000e+01 1.000865e+00
1.042000e+01 1.000869e+00
1.043000e+01 1.000873e+00
1.044000e+01 1.000877e+00
1.045000e+01 1.000881e+00
1.046000e+01 1.000885e+00
1.047000e+01 1.000888e+00
1.048000e+01 1.000892e+00
1.049000e+01 1.000896e+00
1.050000e+01 1.000899e+00
1.051000e+01 1.000903e+00
1.052000e+01 1.000906e+00
1.053000e+01 1.000910e+00
1.054000e+01 1.000913e+00
1.055000e+01 1.000917e+00
1.056000e+01 1.000920e+00
1.057000e+01 1.000923e+00
1.058000e+01 1.000927e+00
1.059000e+01 1.000930e+00
1.060000e+01 1.000933e+00
1.061000e+01 1.000936e+00
1.062000e+01 1.000940e+00
1.063000e+01 1.000943e+00
1.064000e+01 1.000946e+00
1.065000e+01 1.000949e+00
1.066000e+01 1.000952e+00
1.067000e+01 1.000955e+00
1.068000e+01 1.000958e+00
1.069000e+01 1.000961e+00
1.070000e+01 1.000964e+00
1.071000e+01 1.000966e+00
1.072000e+01 1.000969e+00
1.073000e+01 1.000972e+00
1.074000e+01 1.000975e+00
1.075000e+01 1.000977e+00
1.076000e+01 1.000980e+00
1.077000e+01 1.000983e+00
1.078000e+01 1.000985e+00
1.079000e+01 1.000988e+00
1.080000e+01 1.000990e+00
1.081000e+01 1.000993e+00
1.082000e+01 1.000995e+00
1.083000e+01 1.000998e+00
1.084000e+01 1.001000e+00
1.085000e+01 1.001002e+00
1.086000e+01 1.001005e+00
1.087000e+01 1.001007e+00
1.088000e+01 1.001009e+00
1.089000e+01 1.001011e+00
1.090000e+01 1.001014e+00
1.091000e+01 1.001016e+00
1.092000e+01 1.001018e+00
1.093000e+01 1.001020e+00
1.094000e+01 1.001022e+00
1.095000e+01 1.001024e+00
1.096000e+01 1.001026e+00
1.097000e+01 1.001028e+00
1.098000e+01 1.001029e+00
1.099000e+01 1.001031e+00
1.100000e+01 1.001033e+00
1.101000e+01 1.001035e+00
1.102000e+01 1.001036e+00
1.103000e+01 1.001038e+00
1.104000e+01 1.001040e+00
1.105000e+01 1.001041e+00
1.106000e+01 1.001043e+00
1.107000e+01 1.001044e+00
1.108000e+01 1.001046e+00
1.109000e+01 1.001047e+00
1.110000e+01 1.001049e+00
1.111000e+01 1.001050e+00
1.112000e+01 1.001052e+00
1.113000e+01 1.001053e+00
1.114000e+01 1.001054e+00
1.115000e+01 1.001055e+00
1.116000e+01 1.001057e+00
1.117000e+01 1.001058e+00
1.118000e+01 1.001059e+00
1.119000e+01 1.001060e+00
1.120000e+01 1.001061e+00
1.121000e+01 1.001062e+00
1.122000e+01 1.001063e+00
1.123000e+01 1.001064e+00
1.124000e+01 1.001065e+00
1.125000e+01 1.001066e+00
1.126000e+01 1.001067e+00
1.127000e+01 1.001068e+00
1.128000e+01 1.001068e+00
1.129000e+01 1.001069e+00
1.130000e+01 1.001070e+00
1.131000e+01 1.001070e+00
1.132000e+01 1.001071e+00
1.133000e+01 1.001072e+00
1.134000e+01 1.001072e+00
1.135000e+01 1.001073e+00
1.136000e+01 1.001073e+00
1.137000e+01 1.001074e+00
1.138000e+01 1.001074e+00
1.139000e+01 1.001075e+00
1.140000e+01 1.001075e+00
1.141000e+01 1.001075e+00
1.142000e+01 1.001075e+00
1.143000e+01 1.001076e+00
1.144000e+01 1.001076e+00
1.145000e+01 1.001076e+00
1.146000e+01 1.001076e+00
1.147000e+01 1.001076e+00
1.148000e+01 1.001076e+00
1.149000e+01 1.001077e+00
1.150000e+01 1.001077e+00
1.151000e+01 1.001077e+00
1.152000e+01 1.001076e+00
1.153000e+01 1.001076e+00
1.154000e+01 1.001076e+00
1.155000e+01 1.001076e+00
1.156000e+01 1.001076e+00
1.157000e+01 1.001076e+00
1.158000e+01 1.001075e+00
1.159000e+01 1.001075e+00
1.160000e+01 1.001075e+00
1.161000e+01 1.001074e+00
1.162000e+01 1.001074e+00
1.163000e+01 1.001074e+00
1.164000e+01 1.001073e+00
1.165000e+01 1.001073e+00
1.166000e+01 1.001072e+00
1.167000e+01 1.001072e+00
1.168000e+01 1.001071e+00
1.169000e+01 1.001070e+00
1.170000e+01 1.001070e+00
1.171000e+01 1.001069e+00
1.172000e+01 1.001068e+00
1.173000e+01 1.001068e+00
1.174000e+01 1.001067e+00
1.175000e+01 1.001066e+00
1.176000e+01 1.001065e+00
1.177000e+01 1.001064e+00
1.178000e+01 1.001064e+00
1.179000e+01 1.001063e+00
1.180000e+01 1.001062e+00
1.181000e+01 1.001061e+00
1.182000e+01 1.001060e+00
1.183000e+01 1.001059e+00
1.184000e+01 1.001058e+00
1.185000e+01 1.001057e+00
1.186000e+01 1.001055e+00
1.187000e+01 1.001054e+00
1.188000e+01 1.001053e+00
1.189000e+01 1.001052e+00
1.190000e+01 1.001051e+00
1.191000e+01 1.001049e+00
1.192000e+01 1.001048e+00
1.193000e+01 1.001047e+00
1.194000e+01 1.001045e+00
1.195000e+01 1.001044e+00
1.196000e+01 1.001043e+00
1.197000e+01 1.001041e+00
1.198000e+01 1.001040e+00
1.199000e+01 1.001038e+00
1.200000e+01 1.001037e+00
1.201000e+01 1.001035e+00
1.202000e+01 1.001034e+00
1.203000e+01 1.001032e+00
1.204000e+01 1.001030e+00
1.205000e+01 1.001029e+00
1.206000e+01 1.001027e+00
1.207000e+01 1.001025e+00
1.208000e+01 1.001024e+00
1.209000e+01 1.001022e+00
1.210000e+01 1.001020e+00
1.211000e+01 1.001018e+00
1.212000e+01 1.001016e+00
1.213000e+01 1.001015e+00
1.214000e+01 1.001013e+00
1.215000e+01 1.001011e+00
1.216000e+01 1.001009e+00
1.217000e+01 1.001007e+00
1.218000e+01 1.001005e+00
1.219000e+01 1.001003e+00
1.220000e+01 1.001001e+00
1.221000e+01 1.000999e+00
1.222000e+01 1.000997e+00
1.223000e+01 1.000995e+00
1.224000e+01 1.000993e+00
1.225000e+01 1.000991e+00
1.226000e+01 1.000988e+00
1.227000e+01 1.000986e+00
1.228000e+01 1.000984e+00
1.229000e+01 1.000982e+00
1.230000e+01 1.000980e+00
1.231000e+01 1.000977e+00
1.232000e+01 1.000975e+00
1.233000e+01 1.000973e+00
1.234000e+01 1.000971e+00
1.235000e+01 1.000968e+00
1.236000e+01 1.000966e+00
1.237000e+01 1.000963e+00
1.238000e+01 1.000961e+00
1.239000e+01 1.000959e+00
1.240000e+01 1.000956e+00
1.241000e+01 1.000954e+00
1.242000e+01 1.000951e+00
1.243000e+01 1.000949e+00
1.244000e+01 1.000946e+00
1.245000e+01 1.000944e+00
1.246000e+01 1.000941e+00
1.247000e+01 1.000939e+00
1.248000e+01 1.000936e+00
1.249000e+01 1.000934e+00
1.250000e+01 1.000931e+00
1.251000e+01 1.000928e+00
1.252000e+01 1.000926e+00
1.253000e+01 1.000923e+00
1.254000e+01 1.000920e+00
1.255000e+01 1.000918e+00
1.256000e+01 1.000915e+00
1.257000e+01 1.000912e+00
1.258000e+01 1.000910e+00
1.259000e+01 1.000907e+00
1.260000e+01 1.000904e+00
1.261000e+01 1.000901e+00
1.262000e+01 1.000899e+00
1.263000e+01 1.000896e+00
1.264000e+01 1.000893e+00
1.265000e+01 1.000890e+00
1.266000e+01 1.000887e+00
1.267000e+01 1.000885e+00
1.268000e+01 1.000882e+00
1.269000e+01 1.000879e+00
1.270000e+01 1.000876e+00
1.271000e+01 1.000873e+00
1.272000e+01 1.000870e+00
1.273000e+01 1.000867e+00
1.274000e+01 1.000864e+00
1.275000e+01 1.000861e+00
1.276000e+01 1.000858e+00
1.277000e+01 1.000856e+00
1.278000e+01 1.000853e+00
1.279000e+01 1.000850e+00
1.280000e+01 1.000847e+00
1.281000e+01 1.000844e+00
1.282000e+01 1.000841e+00
1.283000e+01 1.000838e+00
1.284000e+01 1.000835e+00
1.285000e+01 1.000832e+00
1.286000e+01 1.000828e+00
1.287000e+01 1.000825e+00
1.288000e+01 1.000822e+00
1.289000e+01 1.000819e+00
1.290000e+01 1.000816e+00
1.291000e+01 1.000813e+00
1.292000e+01 1.000810e+00
1.293000e+01 1.000807e+00
1.294000e+01 1.000804e+00
1.295000e+01 1.000801e+00
1.296000e+01 1.000798e+00
1.297000e+01 1.000795e+00
1.298000e+01 1.000791e+00
1.299000e+01 1.000788e+00
1.300000e+01 1.000785e+00
1.301000e+01 1.000782e+00
1.302000e+01 1.000779e+00
1.303000e+01 1.000776e+00
1.304000e+01 1.000773e+00
1.305000e+01 1.000769e+00
1.306000e+01 1.000766e+00
1.307000e+01 1.000763e+00
1.308000e+01 1.000760e+00
1.309000e+01 1.000757e+00
1.310000e+01 1.000753e+00
1.311000e+01 1.000750e+00
1.312000e+01 1.000747e+00
1.313000e+01 1.000744e+00
1.314000e+01 1.000741e+00
1.315000e+01 1.000737e+00
1.316000e+01 1.000734e+00
1.317000e+01 1.000731e+00
1.318000e+01 1.000728e+00
1.319000e+01 1.000725e+00
1.320000e+01 1.000721e+00
1.321000e+01 1.000718e+00
1.322000e+01 1.000715e+00
1.323000e+01 1.000712e+00
1.324000e+01 1.000709e+00
1.325000e+01 1.000705e+00
1.326000e+01 1.000702e+00
1.327000e+01 1.000699e+00
1.328000e+01 1.000696e+00
1.329000e+01 1.000692e+00
1.330000e+01 1.000689e+00
1.331000e+01 1.000686e+00
1.332000e+01 1.000683e+00
1.333000e+01 1.000679e+00
1.334000e+01 1.000676e+00
1.335000e+01 1.000673e+00
1.336000e+01 1.000670e+00
1.337000e+01 1.000667e+00
1.338000e+01 1.000663e+00
1.339000e+01 1.000660e+00
1.340000e+01 1.000657e+00
1.341000e+01 1.000654e+00
1.342000e+01 1.000650e+00
1.343000e+01 1.000647e+00
1.344000e+01 1.000644e+00
1.345000e+01 1.000641e+00
1.346000e+01 1.000638e+00
1.347000e+01 1.000634e+00
1.348000e+01 1.000631e+00
1.349000e+01 1.000628e+00
1.350000e+01 1.000625e+00
1.351000e+01 1.000621e+00
1.352000e+01 1.000618e+00
1.353000e+01 1.000615e+00
1.354000e+01 1.000612e+00
1.355000e+01 1.000609e+00
1.356000e+01 1.000605e+00
1.357000e+01 1.000602e+00
1.358000e+01 1.000599e+00
1.359000e+01 1.000596e+00
1.360000e+01 1.000593e+00
1.361000e+01 1.000590e+00
1.362000e+01 1.000586e+00
1.363000e+01 1.000583e+00
1.364000e+01 1.000580e+00
1.365000e+01 1.000577e+00
1.366000e+01 1.000574e+00
1.367000e+01 1.000571e+00
1.368000e+01 1.000567e+00
1.369000e+01 1.000564e+00
1.370000e+01 1.000561e+00
1.371000e+01 1.000558e+00
1.372000e+01 1.000555e+00
1.373000e+01 1.000552e+00
1.374000e+01 1.000549e+00
1.375000e+01 1.000545e+00
1.376000e+01 1.000542e+00
1.377000e+01 1.000539e+00
1.378000e+01 1.000536e+00
1.379000e+01 1.000533e+00
1.380000e+01 1.000530e+00
1.381000e+01 1.000527e+00
1.382000e+01 1.000524e+00
1.383000e+01 1.000521e+00
1.384000e+01 1.000518e+00
1.385000e+01 1.000515e+00
1.386000e+01 1.000512e+00
1.387000e+01 1.000508e+00
1.388000e+01 1.000505e+00
1.389000e+01 1.000502e+00
1.390000e+01 1.000499e+00
1.391000e+01 1.000496e+00
1.392000e+01 1.000493e+00
1.393000e+01 1.000490e+00
1.394000e+01 1.000487e+00
1.395000e+01 1.000484e+00
1.396000e+01 1.000481e+00
1.397000e+01 1.000478e+00
1.398000e+01 1.000475e+00
1.399000e+01 1.000472e+00
1.400000e+01 1.000469e+00
1.401000e+01 1.000466e+00
1.402000e+01 1.000463e+00
1.403000e+01 1.000460e+00
1.404000e+01 1.000457e+00
1.405000e+01 1.000455e+00
1.406000e+01 1.000452e+00
1.407000e+01 1.000449e+00
1.408000e+01 1.000446e+00
1.409000e+01 1.000443e+00
1.410000e+01 1.000440e+00
1.411000e+01 1.000437e+00
1.412000e+01 1.000434e+00
1.413000e+01 1.000431e+00
1.414000e+01 1.000428e+00
1.415000e+01 1.000426e+00
1.416000e+01 1.000423e+00
1.417000e+01 1.000420e+00
1.418000e+01 1.000417e+00
1.419000e+01 1.000414e+00
1.420000e+01 1.000411e+00
1.421000e+01 1.000408e+00
1.422000e+01 1.000406e+00
1.423000e+01 1.000403e+00
1.424000e+01 1.000400e+00
1.425000e+01 1.000397e+00
1.426000e+01 1.000394e+00
1.427000e+01 1.000392e+00
1.428000e+01 1.000389e+00
1.429000e+01 1.000386e+00
1.430000e+01 1.000383e+00
1.431000e+01 1.000381e+00
1.432000e+01 1.000378e+00
1.433000e+01 1.000375e+00
1.434000e+01 1.000372e+00
1.435000e+01 1.000370e+00
1.436000e+01 1.000367e+00
1.437000e+01 1.000364e+00
1.438000e+01 1.000362e+00
1.439000e+01 1.000359e+00
1.440000e+01 1.000356e+00
1.441000e+01 1.000354e+00
1.442000e+01 1.000351e+00
1.443000e+01 1.000348e+00
1.444000e+01 1.000346e+00
1.445000e+01 1.000343e+00
1.446000e+01 1.000340e+00
1.447000e+01 1.000338e+00
1.448000e+01 1.000335e+00
1.449000e+01 1.000333e+00
1.450000e+01 1.000330e+00
1.451000e+01 1.000327e+00
1.452000e+01 1.000325e+00
1.453000e+01 1.000322e+00
1.454000e+01 1.000320e+00
1.455000e+01 1.000317e+00
1.456000e+01 1.000315e+00
1.457000e+01 1.000312e+00
1.458000e+01 1.000310e+00
1.459000e+01 1.000307e+00
1.460000e+01 1.000304e+00
1.461000e+01 1.000302e+00
1.462000e+01 1.000299e+00
1.463000e+01 1.000297e+00
1.464000e+01 1.000295e+00
1.465000e+01 1.000292e+00
1.466000e+01 1.000290e+00
1.467000e+01 1.000287e+00
1.468000e+01 1.000285e+00
1.469000e+01 1.000282e+00
1.470000e+01 1.000280e+00
1.471000e+01 1.000277e+00
1.472000e+01 1.000275e+00
1.473000e+01 1.000273e+00
1.474000e+01 1.000270e+00
1.475000e+01 1.000268e+00
1.476000e+01 1.000265e+00
1.477000e+01 1.000263e+00
1.478000e+01 1.000261e+00
1.479000e+01 1.000258e+00
1.480000e+01 1.000256e+00
1.481000e+01 1.000254e+00
1.482000e+01 1.000251e+00
1.483000e+01 1.000249e+00
1.484000e+01 1.000247e+00
1.485000e+01 1.000244e+00
1.486000e+01 1.000242e+00
1.487000e+01 1.000240e+00
1.488000e+01 1.000237e+00
1.489000e+01 1.000235e+00
1.490000e+01 1.000233e+00
1.491000e+01 1.000231e+00
1.492000e+01 1.000228e+00
1.493000e+01 1.000226e+00
1.494000e+01 1.000224e+00
1.495000e+01 1.000222e+00
1.496000e+01 1.000219e+00
1.497000e+01 1.000217e+00
1.498000e+01 1.000215e+00
1.499000e+01 1.000213e+00
1.500000e+01 1.000211e+00
1.501000e+01 1.000208e+00
1.502000e+01 1.000206e+00
1.503000e+01 1.000204e+00
1.504000e+01 1.000202e+00
1.505000e+01 1.000200e+00
1.506000e+01 1.000198e+00
1.507000e+01 1.000195e+00
1.508000e+01 1.000193e+00
1.509000e+01 1.000191e+00
1.510000e+01 1.000189e+00
1.511000e+01 1.000187e+00
1.512000e+01 1.000185e+00
1.513000e+01 1.000183e+00
1.514000e+01 1.000181e+00
1.515000e+01 1.000179e+00
1.516000e+01 1.000176e+00
1.517000e+01 1.000174e+00
1.518000e+01 1.000172e+00
1.519000e+01 1.000170e+00
1.520000e+01 1.000168e+00
1.521000e+01 1.000166e+00
1.522000e+01 1.000164e+00
1.523000e+01 1.000162e+00
1.524000e+01 1.000160e+00
1.525000e+01 1.000158e+00
1.526000e+01 1.000156e+00
1.527000e+01 1.000154e+00
1.528000e+01 1.000152e+00
1.529000e+01 1.000150e+00
1.530000e+01 1.000148e+00
1.531000e+01 1.000146e+00
1.532000e+01 1.000144e+00
1.533000e+01 1.000142e+00
1.534000e+01 1.000141e+00
1.535000e+01 1.000139e+00
1.536000e+01 1.000137e+00
1.537000e+01 1.000135e+00
1.538000e+01 1.000133e+00
1.539000e+01 1.000131e+00
1.540000e+01 1.000129e+00
1.541000e+01 1.000127e+00
1.542000e+01 1.000125e+00
1.543000e+01 1.000124e+00
1.544000e+01 1.000122e+00
1.545000e+01 1.000120e+00
1.546000e+01 1.000118e+00
1.547000e+01 1.000116e+00
1.548000e+01 1.000114e+00
1.549000e+01 1.000112e+00
1.550000e+01 1.000111e+00
1.551000e+01 1.000109e+00
1.552000e+01 1.000107e+00
1.553000e+01 1.000105e+00
1.554000e+01 1.000103e+00
1.555000e+01 1.000102e+00
1.556000e+01 1.000100e+00
1.557000e+01 1.000098e+00
1.558000e+01 1.000096e+00
1.559000e+01 1.000095e+00
1.560000e+01 1.000093e+00
1.561000e+01 1.000091e+00
1.562000e+01 1.000090e+00
1.563000e+01 1.000088e+00
1.564000e+01 1.000086e+00
1.565000e+01 1.000084e+00
1.566000e+01 1.000083e+00
1.567000e+01 1.000081e+00
1.568000e+01 1.000079e+00
1.569000e+01 1.000078e+00
1.570000e+01 1.000076e+00
1.571000e+01 1.000074e+00
1.572000e+01 1.000073e+00
1.573000e+01 1.000071e+00
1.574000e+01 1.000069e+00
1.575000e+01 1.000068e+00
1.576000e+01 1.000066e+00
1.577000e+01 1.000065e+00
1.578000e+01 1.000063e+00
1.579000e+01 1.000061e+00
1.580000e+01 1.000060e+00
1.581000e+01 1.000058e+00
1.582000e+01 1.000057e+00
1.583000e+01 1.000055e+00
1.584000e+01 1.000053e+00
1.585000e+01 1.000052e+00
1.586000e+01 1.000050e+00
1.587000e+01 1.000049e+00
1.588000e+01 1.000047e+00
1.589000e+01 1.000046e+00
1.590000e+01 1.000044e+00
1.591000e+01 1.000043e+00
1.592000e+01 1.000041e+00
1.593000e+01 1.000040e+00
1.594000e+01 1.000038e+00
1.595000e+01 1.000037e+00
1.596000e+01 1.000035e+00
1.597000e+01 1.000034e+00
1.598000e+01 1.000032e+00
1.599000e+01 1.000031e+00
1.600000e+01 1.000029e+00
1.601000e+01 1.000028e+00
1.602000e+01 1.000027e+00
1.603000e+01 1.000025e+00
1.604000e+01 1.000024e+00
1.605000e+01 1.000022e+00
1.606000e+01 1.000021e+00
1.607000e+01 1.000020e+00
1.608000e+01 1.000018e+00
1.609000e+01 1.000017e+00
1.610000e+01 1.000015e+00
1.611000e+01 1.000014e+00
1.612000e+01 1.000013e+00
1.613000e+01 1.000011e+00
1.614000e+01 1.000010e+00
1.615000e+01 1.000009e+00
1.616000e+01 1.000007e+00
1.617000e+01 1.000006e+00
1.618000e+01 1.000005e+00
1.619000e+01 1.000003e+00
1.620000e+01 1.000002e+00
1.621000e+01 1.000001e+00
1.622000e+01 9.999996e-01
1.623000e+01 9.999983e-01
1.624000e+01 9.999970e-01
1.625000e+01 9.999958e-01
1.626000e+01 9.999945e-01
1.627000e+01 9.999933e-01
1.628000e+01 9.999920e-01
1.629000e+01 9.999908e-01
1.630000e+01 9.999896e-01
1.631000e+01 9.999884e-01
1.632000e+01 9.999871e-01
1.633000e+01 9.999859e-01
1.634000e+01 9.999847e-01
1.635000e+01 9.999836e-01
1.636000e+01 9.999824e-01
1.637000e+01 9.999812e-01
1.638000e+01 9.999800e-01
1.639000e+01 9.999789e-01
1.640000e+01 9.999777e-01
1.641000e+01 9.999766e-01
1.642000e+01 9.999755e-01
1.643000e+01 9.999743e-01
1.644000e+01 9.999732e-01
1.645000e+01 9.999721e-01
1.646000e+01 9.999710e-01
1.647000e+01 9.999699e-01
1.648000e+01 9.999688e-01
1.649000e+01 9.999677e-01
1.650000e+01 9.999666e-01
1.651000e+01 9.999656e-01
1.652000e+01 9.999645e-01
1.653000e+01 9.999635e-01
1.654000e+01 9.999624e-01
1.655000e+01 9.999614e-01
1.656000e+01 9.999604e-01
1.657000e+01 9.999593e-01
1.658000e+01 9.999583e-01
1.659000e+01 9.999573e-01
1.660000e+01 9.999563e-01
1.661000e+01 9.999553e-01
1.662000e+01 9.999543e-01
1.663000e+01 9.999533e-01
1.664000e+01 9.999524e-01
1.665000e+01 9.999514e-01
1.666000e+01 9.999505e-01
1.667000e+01 9.999495e-01
1.668000e+01 9.999486e-01
1.669000e+01 9.999476e-01
1.670000e+01 9.999467e-01
1.671000e+01 9.999458e-01
1.672000e+01 9.999449e-01
1.673000e+01 9.999440e-01
1.674000e+01 9.999431e-01
1.675000e+01 9.999422e-01
1.676000e+01 9.999413e-01
1.677000e+01 9.999404e-01
1.678000e+01 9.999396e-01
1.679000e+01 9.999387e-01
1.680000e+01 9.999378e-01
1.681000e+01 9.999370e-01
1.682000e+01 9.999362e-01
1.683000e+01 9.999353e-01
1.684000e+01 9.999345e-01
1.685000e+01 9.999337e-01
1.686000e+01 9.999329e-01
1.687000e+01 9.999321e-01
1.688000e+01 9.999313e-01
1.689000e+01 9.999305e-01
1.690000e+01 9.999297e-01
1.691000e+01 9.999290e-01
1.692000e+01 9.999282e-01
1.693000e+01 9.999274e-01
1.694000e+01 9.999267e-01
1.695000e+01 9.999260e-01
1.696000e+01 9.999252e-01
1.697000e+01 9.999245e-01
1.698000e+01 9.999238e-01
1.699000e+01 9.999231e-01
1.700000e+01 9.999224e-01
1.701000e+01 9.999217e-01
1.702000e+01 9.999210e-01
1.703000e+01 9.999203e-01
1.704000e+01 9.999196e-01
1.705000e+01 9.999190e-01
1.706000e+01 9.999183e-01
1.707000e+01 9.999177e-01
1.708000e+01 9.999170e-01
1.709000e+01 9.999164e-01
1.710000e+01 9.999157e-01
1.711000e+01 9.999151e-01
1.712000e+01 9.999145e-01
1.713000e+01 9.999139e-01
1.714000e+01 9.999133e-01
1.715000e+01 9.999127e-01
1.716000e+01 9.999121e-01
1.717000e+01 9.999115e-01
1.718000e+01 9.999110e-01
1.719000e+01 9.999104e-01
1.720000e+01 9.999098e-01
1.721000e+01 9.999093e-01
1.722000e+01 9.999087e-01
1.723000e+01 9.999082e-01
1.724000e+01 9.999077e-01
1.725000e+01 9.999072e-01
1.726000e+01 9.999066e-01
1.727000e+01 9.999061e-01
1.728000e+01 9.999056e-01
1.729000e+01 9.999051e-01
1.730000e+01 9.999047e-01
1.731000e+01 9.999042e-01
1.732000e+01 9.999037e-01
1.733000e+01 9.999032e-01
1.734000e+01 9.999028e-01
1.735000e+01 9.999023e-01
1.736000e+01 9.999019e-01
1.737000e+01 9.999014e-01
1.738000e+01 9.999010e-01
1.739000e+01 9.999006e-01
1.740000e+01 9.999002e-01
1.741000e+01 9.998998e-01
1.742000e+01 9.998994e-01
1.743000e+01 9.998990e-01
1.744000e+01 9.998986e-01
1.745000e+01 9.998982e-01
1.746000e+01 9.998978e-01
1.747000e+01 9.998975e-01
1.748000e+01 9.998971e-01
1.749000e+01 9.998967e-01
1.750000e+01 9.998964e-01
1.751000e+01 9.998961e-01
1.752000e+01 9.998957e-01
1.753000e+01 9.998954e-01
1.754000e+01 9.998951e-01
1.755000e+01 9.998948e-01
1.756000e+01 9.998944e-01
1.757000e+01 9.998941e-01
1.758000e+01 9.998939e-01
1.759000e+01 9.998936e-01
1.760000e+01 9.998933e-01
1.761000e+01 9.998930e-01
1.762000e+01 9.998927e-01
1.763000e+01 9.998925e-01
1.764000e+01 9.998922e-01
1.765000e+01 9.998920e-01
1.766000e+01 9.998917e-01
1.767000e+01 9.998915e-01
1.768000e+01 9.998913e-01
1.769000e+01 9.998910e-01
1.770000e+01 9.998908e-01
1.771000e+01 9.998906e-01
1.772000e+01 9.998904e-01
1.773000e+01 9.998902e-01
1.774000e+01 9.998900e-01
1.775000e+01 9.998898e-01
1.776000e+01 9.998897e-01
1.777000e+01 9.998895e-01
1.778000e+01 9.998893e-01
1.779000e+01 9.998892e-01
1.780000e+01 9.998890e-01
1.781000e+01 9.998889e-01
1.782000e+01 9.998887e-01
1.783000e+01 9.998886e-01
1.784000e+01 9.998884e-01
1.785000e+01 9.998883e-01
1.786000e+01 9.998882e-01
1.787000e+01 9.998881e-01
1.788000e+01 9.998880e-01
1.789000e+01 9.998879e-01
1.790000e+01 9.998878e-01
1.791000e+01 9.998877e-01
1.792000e+01 9.998876e-01
1.793000e+01 9.998875e-01
1.794000e+01 9.998874e-01
1.795000e+01 9.998874e-01
1.796000e+01 9.998873e-01
1.797000e+01 9.998873e-01
1.798000e+01 9.998872e-01
1.799000e+01 9.998872e-01
1.800000e+01 9.998871e-01
1.801000e+01 9.998871e-01
1.802000e+01 9.998871e-01
1.803000e+01 9.998870e-01
1.804000e+01 9.998870e-01
1.805000e+01 9.998870e-01
1.806000e+01 9.998870e-01
1.807000e+01 9.998870e-01
1.808000e+01 9.998870e-01
1.809000e+01 9.998870e-01
1.810000e+01 9.998870e-01
1.811000e+01 9.998870e-01
1.812000e+01 9.998871e-01
1.813000e+01 9.998871e-01
1.814000e+01 9.998871e-01
1.815000e+01 9.998872e-01
1.816000e+01 9.998872e-01
1.817000e+01 9.998873e-01
1.818000e+01 9.998873e-01
1.819000e+01 9.998874e-01
1.820000e+01 9.998874e-01
1.821000e+01 9.998875e-01
1.822000e+01 9.998876e-01
1.823000e+01 9.998876e-01
1.824000e+01 9.998877e-01
1.825000e+01 9.998878e-01
1.826000e+01 9.998879e-01
1.827000e+01 9.998880e-01
1.828000e+01 9.998881e-01
1.829000e+01 9.998882e-01
1.830000e+01 9.998883e-01
1.831000e+01 9.998884e-01
1.832000e+01 9.998885e-01
1.833000e+01 9.998887e-01
1.834000e+01 9.998888e-01
1.835000e+01 9.998889e-01
1.836000e+01 9.998891e-01
1.837000e+01 9.998892e-01
1.838000e+01 9.998893e-01
1.839000e+01 9.998895e-01
1.840000e+01 9.998896e-01
1.841000e+01 9.998898e-01
1.842000e+01 9.998900e-01
1.843000e+01 9.998901e-01
1.844000e+01 9.998903e-01
1.845000e+01 9.998905e-01
1.846000e+01 9.998906e-01
1.847000e+01 9.998908e-01
1.848000e+01 9.998910e-01
1.849000e+01 9.998912e-01
1.850000e+01 9.998914e-01
1.851000e+01 9.998916e-01
1.852000e+01 9.998918e-01
1.853000e+01 9.998920e-01
1.854000e+01 9.998922e-01
1.855000e+01 9.998924e-01
1.856000e+01 9.998926e-01
1.857000e+01 9.998928e-01
1.858000e+01 9.998930e-01
1.859000e+01 9.998933e-01
1.860000e+01 9.998935e-01
1.861000e+01 9.998937e-01
1.862000e+01 9.998940e-01
1.863000e+01 9.998942e-01
1.864000e+01 9.998944e-01
1.865000e+01 9.998947e-01
1.866000e+01 9.998949e-01
1.867000e+01 9.998952e-01
1.868000e+01 9.998954e-01
1.869000e+01 9.998957e-01
1.870000e+01 9.998959e-01
1.871000e+01 9.998962e-01
1.872000e+01 9.998965e-01
1.873000e+01 9.998967e-01
1.874000e+01 9.998970e-01
1.875000e+01 9.998973e-01
1.876000e+01 9.998975e-01
1.877000e+01 9.998978e-01
1.878000e+01 9.998981e-01
1.879000e+01 9.998984e-01
1.880000e+01 9.998987e-01
1.881000e+01 9.998990e-01
1.882000e+01 9.998993e-01
1.883000e+01 9.998996e-01
1.884000e+01 9.998998e-01
1.885000e+01 9.999001e-01
1.886000e+01 9.999004e-01
1.887000e+01 9.999008e-01
1.888000e+01 9.999011e-01
1.889000e+01 9.999014e-01
1.890000e+01 9.999017e-01
1.891000e+01 9.999020e-01
1.892000e+01 9.999023e-01
1.893000e+01 9.999026e-01
1.894000e+01 9.999029e-01
1.895000e+01 9.999033e-01
1.896000e+01 9.999036e-01
1.897000e+01 9.999039e-01
1.898000e+01 9.999042e-01
1.899000e+01 9.999046e-01
1.900000e+01 9.999049e-01
1.901000e+01 9.999052e-01
1.902000e+01 9.999056e-01
1.903000e+01 9.999059e-01
1.904000e+01 9.999062e-01
1.905000e+01 9.999066e-01
1.906000e+01 9.999069e-01
1.907000e+01 9.999073e-01
1.908000e+01 9.999076e-01
1.909000e+01 9.999080e-01
1.910000e+01 9.999083e-01
1.911000e+01 9.999087e-01
1.912000e+01 9.999090e-01
1.913000e+01 9.999094e-01
1.914000e+01 9.999097e-01
1.915000e+01 9.999101e-01
1.916000e+01 9.999104e-01
1.917000e+01 9.999108e-01
1.918000e+01 9.999111e-01
1.919000e+01 9.999115e-01
1.920000e+01 9.999119e-01
1.921000e+01 9.999122e-01
1.922000e+01 9.999126e-01
1.923000e+01 9.999130e-01
1.924000e+01 9.999133e-01
1.925000e+01 9.999137e-01
1.926000e+01 9.999141e-01
1.927000e+01 9.999144e-01
1.928000e+01 9.999148e-01
1.929000e+01 9.999152e-01
1.930000e+01 9.999156e-01
1.931000e+01 9.999159e-01
1.932000e+01 9.999163e-01
1.933000e+01 9.999167e-01
1.934000e+01 9.999171e-01
1.935000e+01 9.999174e-01
1.936000e+01 9.999178e-01
1.937000e+01 9.999182e-01
1.938000e+01 9.999186e-01
1.939000e+01 9.999189e-01
1.940000e+01 9.999193e-01
1.941000e+01 9.999197e-01
1.942000e+01 9.999201e-01
1.943000e+01 9.999205e-01
1.944000e+01 9.999209e-01
1.945000e+01 9.999212e-01
1.946000e+01 9.999216e-01
1.947000e+01 9.999220e-01
1.948000e+01 9.999224e-01
1.949000e+01 9.999228e-01
1.950000e+01 9.999232e-01
1.951000e+01 9.999235e-01
1.952000e+01 9.999239e-01
1.953000e+01 9.999243e-01
1.954000e+01 9.999247e-01
1.955000e+01 9.999251e-01
1.956000e+01 9.999255e-01
1.957000e+01 9.999259e-01
1.958000e+01 9.999262e-01
1.959000e+01 9.999266e-01
1.960000e+01 9.999270e-01
1.961000e+01 9.999274e-01
1.962000e+01 9.999278e-01
1.963000e+01 9.999282e-01
1.964000e+01 9.999286e-01
1.965000e+01 9.999289e-01
1.966000e+01 9.999293e-01
1.967000e+01 9.999297e-01
1.968000e+01 9.999301e-01
1.969000e+01 9.999305e-01
1.970000e+01 9.999309e-01
1.971000e+01 9.999313e-01
1.972000e+01 9.999317e-01
1.973000e+01 9.999320e-01
1.974000e+01 9.999324e-01
1.975000e+01 9.999328e-01
1.976000e+01 9.999332e-01
1.977000e+01 9.999336e-01
1.978000e+01 9.999340e-01
1.979000e+01 9.999343e-01
1.980000e+01 9.999347e-01
1.981000e+01 9.999351e-01
1.982000e+01 9.999355e-01
1.983000e+01 9.999359e-01
1.984000e+01 9.999363e-01
1.985000e+01 9.999366e-01
1.986000e+01 9.999370e-01
1.987000e+01 9.999374e-01
1.988000e+01 9.999378e-01
1.989000e+01 9.999382e-01
1.990000e+01 9.999385e-01
1.991000e+01 9.999389e-01
1.992000e+01 9.999393e-01
1.993000e+01 9.999397e-01
1.994000e+01 9.999400e-01
1.995000e+01 9.999404e-01
1.996000e+01 9.999408e-01
1.997000e+01 9.999412e-01
1.998000e+01 9.999415e-01
1.999000e+01 9.999419e-01

